Stroboscopic exclusion process: a first-moment-driven dynamics

We define a new variant of exclusion processes in discrete time that has jump probabilities that depend on the last jump performed. In a particular limit for the jump probabilities and in suitable scaling limits for space and time, we compute the time evolution of the particle density starting from an arbitrary initial configuration, with closed boundary conditions. The core of the argument is the analysis of the time evolution of the moments. Numerical results are compared with the prediction and give excellent agreement.

==> Asymmetric_n100_aver4000_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
2.000000000000000042e-02 2.993299550677917592e-04
4.000000000000000083e-02 1.651880766484496092e-04
5.999999999999999778e-02 1.612536203873592784e-04
8.000000000000000167e-02 2.818227613364357215e-04
1.000000000000000056e-01 2.980244976344670316e-04
1.199999999999999956e-01 4.000800058305313480e-04
1.400000000000000133e-01 4.178043824543833484e-04
1.600000000000000033e-01 4.171939268010622210e-04
1.799999999999999933e-01 3.179878456628068063e-04
2.000000000000000111e-01 3.535546609270363632e-04
2.200000000000000011e-01 4.020593270235976215e-04
2.399999999999999911e-01 4.571259593004560321e-04
2.600000000000000089e-01 4.923465861415625379e-04
2.800000000000000266e-01 5.427408963249360369e-04
2.999999999999999889e-01 6.900055616353028718e-04
3.200000000000000067e-01 6.976796650953059637e-04
3.400000000000000244e-01 7.666187522287138323e-04
3.599999999999999867e-01 8.554915572208103992e-04
3.800000000000000044e-01 9.007203479902155642e-04
4.000000000000000222e-01 9.994613923032164872e-04
4.199999999999999845e-01 1.187510806695143105e-03
4.400000000000000022e-01 1.353402873549948166e-03
4.600000000000000200e-01 1.481879519096703304e-03
4.799999999999999822e-01 1.627275002062829800e-03
5.000000000000000000e-01 1.644528051910619819e-03
5.200000000000000178e-01 1.536003968931021115e-03
5.400000000000000355e-01 1.672305974770571784e-03
5.600000000000000533e-01 1.746427944730054001e-03
5.799999999999999600e-01 1.856024242267144669e-03
5.999999999999999778e-01 1.979771480892354545e-03
6.199999999999999956e-01 2.125021495183787145e-03
6.400000000000000133e-01 2.034544495806888710e-03
6.600000000000000311e-01 2.124936233174676628e-03
6.800000000000000488e-01 2.081837945536886211e-03
6.999999999999999556e-01 2.043492882212868782e-03
7.199999999999999734e-01 2.050688245962476244e-03
7.399999999999999911e-01 2.052006473162221092e-03
7.600000000000000089e-01 2.014109855399140014e-03
7.800000000000000266e-01 2.016390212392156663e-03
8.000000000000000444e-01 2.054804466721937926e-03
8.199999999999999512e-01 2.103230364909981342e-03
8.399999999999999689e-01 2.127625043717821639e-03
8.599999999999999867e-01 2.131502490064257366e-03
8.800000000000000044e-01 2.266119384753573652e-03
9.000000000000000222e-01 2.303372190014748438e-03
9.200000000000000400e-01 2.305497447208280926e-03
9.399999999999999467e-01 2.300174916273113688e-03
9.599999999999999645e-01 2.327458230368375115e-03
9.799999999999999822e-01 2.343007776458907836e-03


==> Asymmetric_n200_aver4000_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
2.000000000000000042e-02 2.183227760658464479e-04
4.000000000000000083e-02 1.402621790740691242e-04
5.999999999999999778e-02 1.026051762162944972e-04
8.000000000000000167e-02 1.690907146939627523e-04
1.000000000000000056e-01 2.123716034048829884e-04
1.199999999999999956e-01 2.806452878540564486e-04
1.400000000000000133e-01 2.918097394925313619e-04
1.600000000000000033e-01 2.657174463078440930e-04
1.799999999999999933e-01 3.111746790637437659e-04
2.000000000000000111e-01 2.602760411338237638e-04
2.200000000000000011e-01 2.925111869189463772e-04
2.399999999999999911e-01 2.398626279036363950e-04
2.600000000000000089e-01 1.689781305935242968e-04
2.800000000000000266e-01 1.831056318331737015e-04
2.999999999999999889e-01 2.669339521172087648e-04
3.200000000000000067e-01 2.713827187291369949e-04
3.400000000000000244e-01 2.663104861748748437e-04
3.599999999999999867e-01 3.974006494714351929e-04
3.800000000000000044e-01 4.953802514608434846e-04
4.000000000000000222e-01 5.388601367626641827e-04
4.199999999999999845e-01 6.488666527286326502e-04
4.400000000000000022e-01 7.521805344196102073e-04
4.600000000000000200e-01 8.135169025625977072e-04
4.799999999999999822e-01 8.544077954417947417e-04
5.000000000000000000e-01 8.384758714490837773e-04
5.200000000000000178e-01 8.781514847101080717e-04
5.400000000000000355e-01 9.746551301233896550e-04
5.600000000000000533e-01 1.014534380137811949e-03
5.799999999999999600e-01 1.064541957693632308e-03
5.999999999999999778e-01 1.090887663920090149e-03
6.199999999999999956e-01 1.087072642074151350e-03
6.400000000000000133e-01 1.186435242163799437e-03
6.600000000000000311e-01 1.158114425306243801e-03
6.800000000000000488e-01 1.205568617671549719e-03
6.999999999999999556e-01 1.139809689164088518e-03
7.199999999999999734e-01 1.198537700414432135e-03
7.399999999999999911e-01 1.302255064360122476e-03
7.600000000000000089e-01 1.363145210100178426e-03
7.800000000000000266e-01 1.331376711752093678e-03
8.000000000000000444e-01 1.350409218736922353e-03
8.199999999999999512e-01 1.414134998143883352e-03
8.399999999999999689e-01 1.471655838831227884e-03
8.599999999999999867e-01 1.502641619054724022e-03
8.800000000000000044e-01 1.510913544570722730e-03
9.000000000000000222e-01 1.598126435234922815e-03
9.200000000000000400e-01 1.707026046555957816e-03
9.399999999999999467e-01 1.617778663038750044e-03
9.599999999999999645e-01 1.661494076461184294e-03
9.799999999999999822e-01 1.608859608084474511e-03


==> Asymmetric_n300_aver1000_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
2.000000000000000042e-02 2.378652539432085297e-04
4.000000000000000083e-02 1.988351641020130007e-04
5.999999999999999778e-02 1.371723219880861442e-04
8.000000000000000167e-02 1.581075805747666162e-04
1.000000000000000056e-01 1.586897010541488942e-04
1.199999999999999956e-01 3.066600760401891139e-04
1.400000000000000133e-01 3.723235404206538444e-04
1.600000000000000033e-01 3.386583304995906219e-04
1.799999999999999933e-01 3.865748803193705570e-04
2.000000000000000111e-01 2.753094486013024839e-04
2.200000000000000011e-01 1.850545520860263167e-04
2.399999999999999911e-01 2.652096370219770801e-04
2.600000000000000089e-01 1.770490589938690127e-04
2.800000000000000266e-01 2.727056589658935558e-04
2.999999999999999889e-01 2.957900432206569106e-04
3.200000000000000067e-01 3.185510362792163728e-04
3.400000000000000244e-01 3.406377061846205170e-04
3.599999999999999867e-01 4.679449286783457355e-04
3.800000000000000044e-01 5.385728261779311552e-04
4.000000000000000222e-01 5.777885530960718500e-04
4.199999999999999845e-01 6.999848734920668296e-04
4.400000000000000022e-01 6.925311924245143927e-04
4.600000000000000200e-01 6.684882890090445206e-04
4.799999999999999822e-01 7.793456782861008696e-04
5.000000000000000000e-01 7.135439378357261468e-04
5.200000000000000178e-01 5.543736933500665286e-04
5.400000000000000355e-01 6.280157986068777816e-04
5.600000000000000533e-01 7.792705978327635298e-04
5.799999999999999600e-01 8.793145306100702769e-04
5.999999999999999778e-01 9.271462164247614704e-04
6.199999999999999956e-01 7.819015165899984195e-04
6.400000000000000133e-01 8.656763829969648825e-04
6.600000000000000311e-01 7.858650308424549582e-04
6.800000000000000488e-01 8.267701452078957298e-04
6.999999999999999556e-01 1.009381382624508199e-03
7.199999999999999734e-01 1.012527425722011291e-03
7.399999999999999911e-01 1.037805427378647163e-03
7.600000000000000089e-01 1.033173605907813149e-03
7.800000000000000266e-01 1.150462483468219334e-03
8.000000000000000444e-01 1.297194478634224914e-03
8.199999999999999512e-01 1.318084246783041884e-03
8.399999999999999689e-01 1.361901965287484273e-03
8.599999999999999867e-01 1.341620832936290435e-03
8.800000000000000044e-01 1.405562659888632627e-03
9.000000000000000222e-01 1.466709717041873862e-03
9.200000000000000400e-01 1.655892800666464940e-03
9.399999999999999467e-01 1.664753392910510920e-03
9.599999999999999645e-01 1.566112197258739220e-03
9.799999999999999822e-01 1.589483832936310894e-03


==> Asymmetric_n300_aver3975_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
2.000000000000000042e-02 2.396539968988141401e-04
4.000000000000000083e-02 1.658804676808113727e-04
5.999999999999999778e-02 1.589747483397401504e-04
8.000000000000000167e-02 1.375782648373843800e-04
1.000000000000000056e-01 1.725083477875837619e-04
1.199999999999999956e-01 2.168882391408609911e-04
1.400000000000000133e-01 3.027556334446349453e-04
1.600000000000000033e-01 1.818566434623001410e-04
1.799999999999999933e-01 3.317677921889233025e-04
2.000000000000000111e-01 3.002798237673779086e-04
2.200000000000000011e-01 2.143225809769772191e-04
2.399999999999999911e-01 2.050653435723524419e-04
2.600000000000000089e-01 1.813948062673065862e-04
2.800000000000000266e-01 1.890522646254799678e-04
2.999999999999999889e-01 2.126329354132345075e-04
3.200000000000000067e-01 2.556916294751220399e-04
3.400000000000000244e-01 2.961124501357681373e-04
3.599999999999999867e-01 3.547884114167120374e-04
3.800000000000000044e-01 4.372767395252991312e-04
4.000000000000000222e-01 4.853608117210013971e-04
4.199999999999999845e-01 5.717554646951897345e-04
4.400000000000000022e-01 6.399390416845714439e-04
4.600000000000000200e-01 7.204388829992491340e-04
4.799999999999999822e-01 7.337577225027164295e-04
5.000000000000000000e-01 7.108219716672294682e-04
5.200000000000000178e-01 6.655697748880068116e-04
5.400000000000000355e-01 7.358905524396977234e-04
5.600000000000000533e-01 8.920267494499042361e-04
5.799999999999999600e-01 9.508313320510022176e-04
5.999999999999999778e-01 9.912432814141811793e-04
6.199999999999999956e-01 9.256912828387712545e-04
6.400000000000000133e-01 8.757093497410264101e-04
6.600000000000000311e-01 8.859173869281676290e-04
6.800000000000000488e-01 9.989318503092789285e-04
6.999999999999999556e-01 9.940008212828679770e-04
7.199999999999999734e-01 1.094488285396558180e-03
7.399999999999999911e-01 1.137576120998536012e-03
7.600000000000000089e-01 1.081052341207407912e-03
7.800000000000000266e-01 1.135020330449963873e-03
8.000000000000000444e-01 1.107911250122700598e-03
8.199999999999999512e-01 1.160416265982407808e-03
8.399999999999999689e-01 1.156407642084532165e-03
8.599999999999999867e-01 1.173253443533658338e-03
8.800000000000000044e-01 1.228763777987889510e-03
9.000000000000000222e-01 1.255352020178873056e-03
9.200000000000000400e-01 1.268416884803759848e-03
9.399999999999999467e-01 1.316998396404725231e-03
9.599999999999999645e-01 1.309468114903771007e-03
9.799999999999999822e-01 1.337449312713786826e-03


==> SSEP_n300_aver1000_z_at_10000t1200.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.856666666666666642e-03
6.666666666666667095e-03 5.666666666666666206e-03
1.000000000000000021e-02 8.536666666666666362e-03
1.333333333333333419e-02 1.137666666666666687e-02
1.666666666666666644e-02 1.427333333333333405e-02
2.000000000000000042e-02 1.707999999999999796e-02
2.333333333333333440e-02 1.990333333333333191e-02
2.666666666666666838e-02 2.274666666666666504e-02
2.999999999999999889e-02 2.554333333333333456e-02
3.333333333333333287e-02 2.839666666666666728e-02
3.666666666666666685e-02 3.118999999999999898e-02
4.000000000000000083e-02 3.401666666666666727e-02
4.333333333333333481e-02 3.688000000000000306e-02
4.666666666666666879e-02 3.969666666666667176e-02
5.000000000000000278e-02 4.256666666666666932e-02
5.333333333333333676e-02 4.541000000000000592e-02
5.666666666666666380e-02 4.821000000000000285e-02
5.999999999999999778e-02 5.103666666666667462e-02
6.333333333333333870e-02 5.385000000000000203e-02
6.666666666666666574e-02 5.662666666666666543e-02
7.000000000000000666e-02 5.937333333333334046e-02
7.333333333333333370e-02 6.221666666666667705e-02
7.666666666666666075e-02 6.498666666666667868e-02
8.000000000000000167e-02 6.783666666666667011e-02
8.333333333333332871e-02 7.064666666666667705e-02
8.666666666666666963e-02 7.344666666666667398e-02
8.999999999999999667e-02 7.632333333333334024e-02
9.333333333333333759e-02 7.914333333333334330e-02
9.666666666666666463e-02 8.195000000000000895e-02
1.000000000000000056e-01 8.465999999999999914e-02
1.033333333333333326e-01 8.745666666666665479e-02
1.066666666666666735e-01 9.027000000000000302e-02
1.100000000000000006e-01 9.313666666666665928e-02
1.133333333333333276e-01 9.582666666666665722e-02
1.166666666666666685e-01 9.860666666666666191e-02
1.199999999999999956e-01 1.013433333333333269e-01
1.233333333333333365e-01 1.041466666666666652e-01
1.266666666666666774e-01 1.068933333333333263e-01
1.300000000000000044e-01 1.096399999999999875e-01
1.333333333333333315e-01 1.122999999999999970e-01
1.366666666666666585e-01 1.149866666666666537e-01
1.400000000000000133e-01 1.177699999999999858e-01
1.433333333333333404e-01 1.204966666666666408e-01
1.466666666666666674e-01 1.232799999999999868e-01
1.499999999999999944e-01 1.259766666666666535e-01
1.533333333333333215e-01 1.286766666666666614e-01
1.566666666666666763e-01 1.313333333333333020e-01
1.600000000000000033e-01 1.340066666666666351e-01
1.633333333333333304e-01 1.366499999999999659e-01
1.666666666666666574e-01 1.393133333333332891e-01
1.700000000000000122e-01 1.419599999999999473e-01
1.733333333333333393e-01 1.446499999999999730e-01
1.766666666666666663e-01 1.473833333333333107e-01
1.799999999999999933e-01 1.500466666666666338e-01
1.833333333333333204e-01 1.527499999999999691e-01
1.866666666666666752e-01 1.554066666666666097e-01
1.900000000000000022e-01 1.580499999999999405e-01
1.933333333333333293e-01 1.606699999999999517e-01
1.966666666666666563e-01 1.632433333333332959e-01
2.000000000000000111e-01 1.657933333333332926e-01
2.033333333333333381e-01 1.683699999999999641e-01
2.066666666666666652e-01 1.709699999999999553e-01
2.099999999999999922e-01 1.735233333333332795e-01
2.133333333333333470e-01 1.760599999999999665e-01
2.166666666666666741e-01 1.785899999999999710e-01
2.200000000000000011e-01 1.811633333333332874e-01
2.233333333333333282e-01 1.836866666666666370e-01
2.266666666666666552e-01 1.862499999999999434e-01
2.300000000000000100e-01 1.888399999999999523e-01
2.333333333333333370e-01 1.913833333333332942e-01
2.366666666666666641e-01 1.939566666666666106e-01
2.399999999999999911e-01 1.965066666666666073e-01
2.433333333333333459e-01 1.989666666666666250e-01
2.466666666666666730e-01 2.014833333333332921e-01
2.500000000000000000e-01 2.040466666666666262e-01
2.533333333333333548e-01 2.065399999999999459e-01
2.566666666666666541e-01 2.089899999999999258e-01
2.600000000000000089e-01 2.114166666666666139e-01
2.633333333333333082e-01 2.139099999999999613e-01
2.666666666666666630e-01 2.163533333333333142e-01
2.700000000000000178e-01 2.187733333333332919e-01
2.733333333333333171e-01 2.212533333333333019e-01
2.766666666666666718e-01 2.237466666666666493e-01
2.800000000000000266e-01 2.261199999999999877e-01
2.833333333333333259e-01 2.284899999999999987e-01
2.866666666666666807e-01 2.308433333333333448e-01
2.899999999999999800e-01 2.332633333333333225e-01
2.933333333333333348e-01 2.356199999999999684e-01
2.966666666666666896e-01 2.379399999999999571e-01
2.999999999999999889e-01 2.403199999999999781e-01
3.033333333333333437e-01 2.426433333333332942e-01
3.066666666666666430e-01 2.450799999999999645e-01
3.099999999999999978e-01 2.473866666666665881e-01
3.133333333333333526e-01 2.495966666666665779e-01
3.166666666666666519e-01 2.519833333333332259e-01
3.200000000000000067e-01 2.543099999999998695e-01
3.233333333333333059e-01 2.566266666666665031e-01
3.266666666666666607e-01 2.589066666666665073e-01
3.300000000000000155e-01 2.611499999999998267e-01
3.333333333333333148e-01 2.635233333333332206e-01
3.366666666666666696e-01 2.657866666666665600e-01
3.400000000000000244e-01 2.680699999999998639e-01
3.433333333333333237e-01 2.703966666666665075e-01
3.466666666666666785e-01 2.725999999999998424e-01
3.499999999999999778e-01 2.748099999999998322e-01
3.533333333333333326e-01 2.769933333333332026e-01
3.566666666666666874e-01 2.791833333333331724e-01
3.599999999999999867e-01 2.813666666666664873e-01
3.633333333333333415e-01 2.835066666666665181e-01
3.666666666666666408e-01 2.856333333333331836e-01
3.699999999999999956e-01 2.877999999999998892e-01
3.733333333333333504e-01 2.899033333333331797e-01
3.766666666666666496e-01 2.920699999999998853e-01
3.800000000000000044e-01 2.942866666666665854e-01
3.833333333333333592e-01 2.963466666666665361e-01
3.866666666666666585e-01 2.984666666666665469e-01
3.900000000000000133e-01 3.006399999999999073e-01
3.933333333333333126e-01 3.027233333333332332e-01
3.966666666666666674e-01 3.046999999999999154e-01
4.000000000000000222e-01 3.065666666666665430e-01
4.033333333333333215e-01 3.086033333333332296e-01
4.066666666666666763e-01 3.106266666666666065e-01
4.099999999999999756e-01 3.126333333333332631e-01
4.133333333333333304e-01 3.146866666666666146e-01
4.166666666666666852e-01 3.165999999999999370e-01
4.199999999999999845e-01 3.186633333333332430e-01
4.233333333333333393e-01 3.205999999999999406e-01
4.266666666666666941e-01 3.225566666666666027e-01
4.299999999999999933e-01 3.244566666666665600e-01
4.333333333333333481e-01 3.264099999999999224e-01
4.366666666666666474e-01 3.283433333333332649e-01
4.400000000000000022e-01 3.302833333333332066e-01
4.433333333333333570e-01 3.321299999999998698e-01
4.466666666666666563e-01 3.339966666666665529e-01
4.500000000000000111e-01 3.359133333333332305e-01
4.533333333333333104e-01 3.377733333333332588e-01
4.566666666666666652e-01 3.396299999999999319e-01
4.600000000000000200e-01 3.414133333333332354e-01
4.633333333333333193e-01 3.431866666666665844e-01
4.666666666666666741e-01 3.449299999999999033e-01
4.699999999999999734e-01 3.467266666666665720e-01
4.733333333333333282e-01 3.484399999999999165e-01
4.766666666666666829e-01 3.501966666666665451e-01
4.799999999999999822e-01 3.519366666666665644e-01
4.833333333333333370e-01 3.536866666666665937e-01
4.866666666666666918e-01 3.553466666666666440e-01
4.899999999999999911e-01 3.570466666666666233e-01
4.933333333333333459e-01 3.586999999999999633e-01
4.966666666666666452e-01 3.604366666666666275e-01
5.000000000000000000e-01 3.621433333333332616e-01
5.033333333333332993e-01 3.639199999999999657e-01
5.066666666666667096e-01 3.656099999999999905e-01
5.100000000000000089e-01 3.671599999999999864e-01
5.133333333333333082e-01 3.687766666666666415e-01
5.166666666666667185e-01 3.703433333333333022e-01
5.200000000000000178e-01 3.719133333333333180e-01
5.233333333333333171e-01 3.735100000000000087e-01
5.266666666666666163e-01 3.750766666666666693e-01
5.300000000000000266e-01 3.766899999999999693e-01
5.333333333333333259e-01 3.782166666666666455e-01
5.366666666666666252e-01 3.797066666666666368e-01
5.400000000000000355e-01 3.811699999999999533e-01
5.433333333333333348e-01 3.826299999999999701e-01
5.466666666666666341e-01 3.841433333333332811e-01
5.500000000000000444e-01 3.855566666666666031e-01
5.533333333333333437e-01 3.870433333333332948e-01
5.566666666666666430e-01 3.884566666666666168e-01
5.600000000000000533e-01 3.898933333333333140e-01
5.633333333333333526e-01 3.914033333333333253e-01
5.666666666666666519e-01 3.928733333333332967e-01
5.699999999999999512e-01 3.943066666666666942e-01
5.733333333333333615e-01 3.956633333333333113e-01
5.766666666666666607e-01 3.971433333333333482e-01
5.799999999999999600e-01 3.984399999999999609e-01
5.833333333333333703e-01 3.998333333333333184e-01
5.866666666666666696e-01 4.011933333333333462e-01
5.899999999999999689e-01 4.025333333333333541e-01
5.933333333333333792e-01 4.038566666666666971e-01
5.966666666666666785e-01 4.051800000000000401e-01
5.999999999999999778e-01 4.065400000000000680e-01
6.033333333333333881e-01 4.077300000000000368e-01
6.066666666666666874e-01 4.090066666666666850e-01
6.099999999999999867e-01 4.102266666666666839e-01
6.133333333333332860e-01 4.114833333333333676e-01
6.166666666666666963e-01 4.127466666666667061e-01
6.199999999999999956e-01 4.139600000000000501e-01
6.233333333333332948e-01 4.152300000000000435e-01
6.266666666666667052e-01 4.164566666666666972e-01
6.300000000000000044e-01 4.177166666666666806e-01
6.333333333333333037e-01 4.189433333333333342e-01
6.366666666666667140e-01 4.202133333333333831e-01
6.400000000000000133e-01 4.213466666666667026e-01
6.433333333333333126e-01 4.224733333333333674e-01
6.466666666666666119e-01 4.235433333333333272e-01
6.500000000000000222e-01 4.247033333333333216e-01
6.533333333333333215e-01 4.258533333333333615e-01
6.566666666666666208e-01 4.269000000000000017e-01
6.600000000000000311e-01 4.280266666666666109e-01
6.633333333333333304e-01 4.291399999999999659e-01
6.666666666666666297e-01 4.302733333333332855e-01
6.700000000000000400e-01 4.313799999999999302e-01
6.733333333333333393e-01 4.325366666666666249e-01
6.766666666666666385e-01 4.335033333333332961e-01
6.800000000000000488e-01 4.345233333333333170e-01
6.833333333333333481e-01 4.355200000000000182e-01
6.866666666666666474e-01 4.364833333333333343e-01
6.899999999999999467e-01 4.374099999999999655e-01
6.933333333333333570e-01 4.383900000000000019e-01
6.966666666666666563e-01 4.394500000000000073e-01
6.999999999999999556e-01 4.403700000000000392e-01
7.033333333333333659e-01 4.413300000000001111e-01
7.066666666666666652e-01 4.422866666666667723e-01
7.099999999999999645e-01 4.431633333333334646e-01
7.133333333333333748e-01 4.441733333333334754e-01
7.166666666666666741e-01 4.450766666666667315e-01
7.199999999999999734e-01 4.459966666666667634e-01
7.233333333333333837e-01 4.468500000000001360e-01
7.266666666666666829e-01 4.477566666666667472e-01
7.299999999999999822e-01 4.487333333333334284e-01
7.333333333333332815e-01 4.496566666666667600e-01
7.366666666666666918e-01 4.505833333333333912e-01
7.399999999999999911e-01 4.514200000000000434e-01
7.433333333333332904e-01 4.522733333333333605e-01
7.466666666666667007e-01 4.530800000000000383e-01
7.500000000000000000e-01 4.539066666666666805e-01
7.533333333333332993e-01 4.547133333333333027e-01
7.566666666666667096e-01 4.555699999999999750e-01
7.600000000000000089e-01 4.563399999999999679e-01
7.633333333333333082e-01 4.572366666666666246e-01
7.666666666666667185e-01 4.580266666666666375e-01
7.700000000000000178e-01 4.587466666666666359e-01
7.733333333333333171e-01 4.595533333333332582e-01
7.766666666666666163e-01 4.602766666666666673e-01
7.800000000000000266e-01 4.610566666666666702e-01
7.833333333333333259e-01 4.619266666666666521e-01
7.866666666666666252e-01 4.626266666666666860e-01
7.900000000000000355e-01 4.632966666666666899e-01
7.933333333333333348e-01 4.639466666666666739e-01
7.966666666666666341e-01 4.647266666666666768e-01
8.000000000000000444e-01 4.654600000000000404e-01
8.033333333333333437e-01 4.661966666666667036e-01
8.066666666666666430e-01 4.669433333333333214e-01
8.100000000000000533e-01 4.676000000000000156e-01
8.133333333333333526e-01 4.682733333333333192e-01
8.166666666666666519e-01 4.689866666666666628e-01
8.199999999999999512e-01 4.697100000000000164e-01
8.233333333333333615e-01 4.704233333333333600e-01
8.266666666666666607e-01 4.711099999999999732e-01
8.299999999999999600e-01 4.717233333333333278e-01
8.333333333333333703e-01 4.724166666666666514e-01
8.366666666666666696e-01 4.730699999999999905e-01
8.399999999999999689e-01 4.736933333333333551e-01
8.433333333333333792e-01 4.742866666666666897e-01
8.466666666666666785e-01 4.748933333333332785e-01
8.499999999999999778e-01 4.754799999999999027e-01
8.533333333333333881e-01 4.761366666666665970e-01
8.566666666666666874e-01 4.767466666666665964e-01
8.599999999999999867e-01 4.774866666666666148e-01
8.633333333333332860e-01 4.781333333333332436e-01
8.666666666666666963e-01 4.786966666666666037e-01
8.699999999999999956e-01 4.792633333333332080e-01
8.733333333333332948e-01 4.798599999999998977e-01
8.766666666666667052e-01 4.804966666666665720e-01
8.800000000000000044e-01 4.810399999999999676e-01
8.833333333333333037e-01 4.816633333333333322e-01
8.866666666666667140e-01 4.823066666666667168e-01
8.900000000000000133e-01 4.827600000000000224e-01
8.933333333333333126e-01 4.832966666666667077e-01
8.966666666666666119e-01 4.837866666666666426e-01
9.000000000000000222e-01 4.843266666666666831e-01
9.033333333333333215e-01 4.848700000000000232e-01
9.066666666666666208e-01 4.855033333333333423e-01
9.100000000000000311e-01 4.860966666666666769e-01
9.133333333333333304e-01 4.866433333333333167e-01
9.166666666666666297e-01 4.871699999999999364e-01
9.200000000000000400e-01 4.877599999999999159e-01
9.233333333333333393e-01 4.883033333333333115e-01
9.266666666666666385e-01 4.888299999999999312e-01
9.300000000000000488e-01 4.893633333333332058e-01
9.333333333333333481e-01 4.898866666666665814e-01
9.366666666666666474e-01 4.903966666666665919e-01
9.399999999999999467e-01 4.908999999999999475e-01
9.433333333333333570e-01 4.914033333333333031e-01
9.466666666666666563e-01 4.918599999999999639e-01
9.499999999999999556e-01 4.924099999999999588e-01
9.533333333333333659e-01 4.929199999999999138e-01
9.566666666666666652e-01 4.934133333333332594e-01
9.599999999999999645e-01 4.939433333333332343e-01
9.633333333333333748e-01 4.944999999999998841e-01
9.666666666666666741e-01 4.949599999999999000e-01
9.699999999999999734e-01 4.954633333333332557e-01
9.733333333333333837e-01 4.959999999999999409e-01
9.766666666666666829e-01 4.965299999999999159e-01
9.799999999999999822e-01 4.970333333333332715e-01
9.833333333333332815e-01 4.975099999999999523e-01
9.866666666666666918e-01 4.979899999999999882e-01
9.899999999999999911e-01 4.985466666666666380e-01
9.933333333333332904e-01 4.990333333333332733e-01
9.966666666666667007e-01 4.994966666666666444e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> SSEP_n300_aver1000_z_at_10000t1600.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.683333333333333577e-03
6.666666666666667095e-03 5.250000000000000326e-03
1.000000000000000021e-02 7.900000000000000772e-03
1.333333333333333419e-02 1.051666666666666722e-02
1.666666666666666644e-02 1.318000000000000074e-02
2.000000000000000042e-02 1.579666666666666719e-02
2.333333333333333440e-02 1.842666666666666411e-02
2.666666666666666838e-02 2.097999999999999865e-02
2.999999999999999889e-02 2.367000000000000007e-02
3.333333333333333287e-02 2.624666666666666467e-02
3.666666666666666685e-02 2.883999999999999758e-02
4.000000000000000083e-02 3.147333333333333233e-02
4.333333333333333481e-02 3.416333333333333722e-02
4.666666666666666879e-02 3.683333333333333598e-02
5.000000000000000278e-02 3.950000000000000733e-02
5.333333333333333676e-02 4.210333333333333983e-02
5.666666666666666380e-02 4.473000000000000587e-02
5.999999999999999778e-02 4.741333333333334205e-02
6.333333333333333870e-02 5.003666666666667373e-02
6.666666666666666574e-02 5.264000000000001317e-02
7.000000000000000666e-02 5.523000000000000825e-02
7.333333333333333370e-02 5.782333333333333769e-02
7.666666666666666075e-02 6.045666666666666550e-02
8.000000000000000167e-02 6.311333333333334072e-02
8.333333333333332871e-02 6.579000000000000126e-02
8.666666666666666963e-02 6.838333333333333763e-02
8.999999999999999667e-02 7.098000000000000143e-02
9.333333333333333759e-02 7.359000000000000263e-02
9.666666666666666463e-02 7.619333333333333513e-02
1.000000000000000056e-01 7.880666666666666376e-02
1.033333333333333326e-01 8.135333333333333306e-02
1.066666666666666735e-01 8.395999999999999297e-02
1.100000000000000006e-01 8.654666666666666064e-02
1.133333333333333276e-01 8.921666666666665246e-02
1.166666666666666685e-01 9.176666666666666305e-02
1.199999999999999956e-01 9.430999999999999106e-02
1.233333333333333365e-01 9.688333333333332131e-02
1.266666666666666774e-01 9.939999999999998836e-02
1.300000000000000044e-01 1.019499999999999851e-01
1.333333333333333315e-01 1.045366666666666527e-01
1.366666666666666585e-01 1.070666666666666572e-01
1.400000000000000133e-01 1.095566666666666633e-01
1.433333333333333404e-01 1.120399999999999868e-01
1.466666666666666674e-01 1.145966666666666661e-01
1.499999999999999944e-01 1.170899999999999858e-01
1.533333333333333215e-01 1.196766666666666673e-01
1.566666666666666763e-01 1.222033333333333444e-01
1.600000000000000033e-01 1.247700000000000198e-01
1.633333333333333304e-01 1.272066666666666901e-01
1.666666666666666574e-01 1.297933333333333716e-01
1.700000000000000122e-01 1.322300000000000419e-01
1.733333333333333393e-01 1.347166666666667068e-01
1.766666666666666663e-01 1.371900000000000341e-01
1.799999999999999933e-01 1.396800000000000264e-01
1.833333333333333204e-01 1.422200000000000408e-01
1.866666666666666752e-01 1.446666666666667211e-01
1.900000000000000022e-01 1.470866666666666989e-01
1.933333333333333293e-01 1.495300000000000240e-01
1.966666666666666563e-01 1.519466666666667021e-01
2.000000000000000111e-01 1.543833333333333724e-01
2.033333333333333381e-01 1.568400000000000349e-01
2.066666666666666652e-01 1.593033333333333801e-01
2.099999999999999922e-01 1.617166666666667030e-01
2.133333333333333470e-01 1.640800000000000314e-01
2.166666666666666741e-01 1.665066666666667194e-01
2.200000000000000011e-01 1.689666666666667094e-01
2.233333333333333282e-01 1.713266666666667104e-01
2.266666666666666552e-01 1.737233333333333685e-01
2.300000000000000100e-01 1.760900000000000520e-01
2.333333333333333370e-01 1.784733333333333727e-01
2.366666666666666641e-01 1.808466666666667388e-01
2.399999999999999911e-01 1.832666666666667166e-01
2.433333333333333459e-01 1.855866666666667331e-01
2.466666666666666730e-01 1.879400000000000515e-01
2.500000000000000000e-01 1.903033333333334076e-01
2.533333333333333548e-01 1.926033333333334041e-01
2.566666666666666541e-01 1.949400000000000577e-01
2.600000000000000089e-01 1.972966666666667312e-01
2.633333333333333082e-01 1.996000000000000829e-01
2.666666666666666630e-01 2.018933333333334246e-01
2.700000000000000178e-01 2.041833333333334111e-01
2.733333333333333171e-01 2.065366666666667572e-01
2.766666666666666718e-01 2.088600000000001011e-01
2.800000000000000266e-01 2.111566666666667702e-01
2.833333333333333259e-01 2.133633333333334325e-01
2.866666666666666807e-01 2.156966666666667587e-01
2.899999999999999800e-01 2.179100000000001036e-01
2.933333333333333348e-01 2.201033333333334563e-01
2.966666666666666896e-01 2.224066666666667802e-01
2.999999999999999889e-01 2.246700000000001196e-01
3.033333333333333437e-01 2.269800000000001261e-01
3.066666666666666430e-01 2.290633333333334520e-01
3.099999999999999978e-01 2.313200000000001366e-01
3.133333333333333526e-01 2.335166666666668445e-01
3.166666666666666519e-01 2.357700000000001739e-01
3.200000000000000067e-01 2.378900000000001569e-01
3.233333333333333059e-01 2.400866666666668370e-01
3.266666666666666607e-01 2.422700000000001797e-01
3.300000000000000155e-01 2.443566666666668608e-01
3.333333333333333148e-01 2.464866666666668538e-01
3.366666666666666696e-01 2.486033333333335371e-01
3.400000000000000244e-01 2.507933333333335346e-01
3.433333333333333237e-01 2.528533333333334854e-01
3.466666666666666785e-01 2.550033333333334706e-01
3.499999999999999778e-01 2.570933333333334514e-01
3.533333333333333326e-01 2.592400000000001370e-01
3.566666666666666874e-01 2.613966666666668326e-01
3.599999999999999867e-01 2.635433333333335182e-01
3.633333333333333415e-01 2.655566666666668851e-01
3.666666666666666408e-01 2.676233333333335462e-01
3.699999999999999956e-01 2.697266666666668922e-01
3.733333333333333504e-01 2.718700000000002226e-01
3.766666666666666496e-01 2.738000000000002099e-01
3.800000000000000044e-01 2.758066666666668665e-01
3.833333333333333592e-01 2.777533333333335741e-01
3.866666666666666585e-01 2.798166666666668800e-01
3.900000000000000133e-01 2.818533333333335666e-01
3.933333333333333126e-01 2.838666666666668781e-01
3.966666666666666674e-01 2.858000000000002205e-01
4.000000000000000222e-01 2.878000000000002223e-01
4.033333333333333215e-01 2.897233333333335548e-01
4.066666666666666763e-01 2.916366666666668772e-01
4.099999999999999756e-01 2.935566666666668545e-01
4.133333333333333304e-01 2.955233333333335266e-01
4.166666666666666852e-01 2.974266666666668391e-01
4.199999999999999845e-01 2.994433333333335057e-01
4.233333333333333393e-01 3.013233333333334985e-01
4.266666666666666941e-01 3.032766666666668054e-01
4.299999999999999933e-01 3.051800000000001734e-01
4.333333333333333481e-01 3.070433333333335013e-01
4.366666666666666474e-01 3.088933333333335196e-01
4.400000000000000022e-01 3.108533333333334814e-01
4.433333333333333570e-01 3.126866666666667793e-01
4.466666666666666563e-01 3.145166666666668331e-01
4.500000000000000111e-01 3.162633333333335073e-01
4.533333333333333104e-01 3.181433333333334446e-01
4.566666666666666652e-01 3.198766666666668090e-01
4.600000000000000200e-01 3.215966666666668083e-01
4.633333333333333193e-01 3.233300000000001173e-01
4.666666666666666741e-01 3.250866666666668015e-01
4.699999999999999734e-01 3.269000000000001349e-01
4.733333333333333282e-01 3.286366666666667991e-01
4.766666666666666829e-01 3.303766666666668184e-01
4.799999999999999822e-01 3.320600000000001328e-01
4.833333333333333370e-01 3.337966666666667970e-01
4.866666666666666918e-01 3.356033333333334756e-01
4.899999999999999911e-01 3.372600000000001153e-01
4.933333333333333459e-01 3.389733333333334597e-01
4.966666666666666452e-01 3.406500000000001194e-01
5.000000000000000000e-01 3.422366666666668000e-01
5.033333333333332993e-01 3.439200000000001145e-01
5.066666666666667096e-01 3.455966666666667741e-01
5.100000000000000089e-01 3.472000000000000641e-01
5.133333333333333082e-01 3.487600000000000700e-01
5.166666666666667185e-01 3.502900000000001013e-01
5.200000000000000178e-01 3.519733333333334158e-01
5.233333333333333171e-01 3.534466666666667423e-01
5.266666666666666163e-01 3.550133333333334029e-01
5.300000000000000266e-01 3.565800000000000636e-01
5.333333333333333259e-01 3.581333333333333591e-01
5.366666666666666252e-01 3.597000000000000197e-01
5.400000000000000355e-01 3.613033333333333652e-01
5.433333333333333348e-01 3.628600000000000159e-01
5.466666666666666341e-01 3.643399999999999972e-01
5.500000000000000444e-01 3.658666666666666734e-01
5.533333333333333437e-01 3.673200000000000354e-01
5.566666666666666430e-01 3.688933333333333509e-01
5.600000000000000533e-01 3.703966666666666518e-01
5.633333333333333526e-01 3.719366666666666932e-01
5.666666666666666519e-01 3.734299999999999842e-01
5.699999999999999512e-01 3.748866666666666458e-01
5.733333333333333615e-01 3.763166666666666327e-01
5.766666666666666607e-01 3.777200000000000002e-01
5.799999999999999600e-01 3.792099999999999915e-01
5.833333333333333703e-01 3.806233333333333690e-01
5.866666666666666696e-01 3.820633333333333659e-01
5.899999999999999689e-01 3.834233333333333937e-01
5.933333333333333792e-01 3.847666666666667568e-01
5.966666666666666785e-01 3.861533333333334039e-01
5.999999999999999778e-01 3.874600000000000266e-01
6.033333333333333881e-01 3.887866666666667248e-01
6.066666666666666874e-01 3.900600000000000733e-01
6.099999999999999867e-01 3.914233333333334008e-01
6.133333333333332860e-01 3.927933333333333832e-01
6.166666666666666963e-01 3.941566666666667662e-01
6.199999999999999956e-01 3.955266666666667486e-01
6.233333333333332948e-01 3.967566666666667574e-01
6.266666666666667052e-01 3.981033333333334201e-01
6.300000000000000044e-01 3.994133333333333979e-01
6.333333333333333037e-01 4.006966666666667565e-01
6.366666666666667140e-01 4.019466666666667853e-01
6.400000000000000133e-01 4.032200000000001339e-01
6.433333333333333126e-01 4.044933333333334824e-01
6.466666666666666119e-01 4.057433333333334557e-01
6.500000000000000222e-01 4.069566666666667998e-01
6.533333333333333215e-01 4.081700000000001438e-01
6.566666666666666208e-01 4.092866666666667985e-01
6.600000000000000311e-01 4.104966666666667874e-01
6.633333333333333304e-01 4.118300000000001404e-01
6.666666666666666297e-01 4.129600000000001603e-01
6.700000000000000400e-01 4.141200000000001546e-01
6.733333333333333393e-01 4.152200000000001445e-01
6.766666666666666385e-01 4.164566666666668082e-01
6.800000000000000488e-01 4.177233333333334464e-01
6.833333333333333481e-01 4.188566666666668215e-01
6.866666666666666474e-01 4.200166666666668158e-01
6.899999999999999467e-01 4.211033333333334405e-01
6.933333333333333570e-01 4.222000000000000752e-01
6.966666666666666563e-01 4.233300000000000951e-01
6.999999999999999556e-01 4.244933333333334446e-01
7.033333333333333659e-01 4.255800000000000693e-01
7.066666666666666652e-01 4.266933333333333689e-01
7.099999999999999645e-01 4.277300000000000546e-01
7.133333333333333748e-01 4.288000000000000700e-01
7.166666666666666741e-01 4.299166666666667247e-01
7.199999999999999734e-01 4.310000000000000497e-01
7.233333333333333837e-01 4.320666666666666544e-01
7.266666666666666829e-01 4.331266666666667153e-01
7.299999999999999822e-01 4.341633333333334011e-01
7.333333333333332815e-01 4.352200000000001068e-01
7.366666666666666918e-01 4.361833333333333673e-01
7.399999999999999911e-01 4.372066666666666879e-01
7.433333333333332904e-01 4.382066666666667443e-01
7.466666666666667007e-01 4.392000000000000903e-01
7.500000000000000000e-01 4.402300000000000657e-01
7.533333333333332993e-01 4.411666666666667624e-01
7.566666666666667096e-01 4.421166666666667133e-01
7.600000000000000089e-01 4.431066666666667042e-01
7.633333333333333082e-01 4.440566666666667106e-01
7.666666666666667185e-01 4.450166666666667270e-01
7.700000000000000178e-01 4.459300000000001041e-01
7.733333333333333171e-01 4.468733333333334001e-01
7.766666666666666163e-01 4.477666666666667017e-01
7.800000000000000266e-01 4.487033333333333984e-01
7.833333333333333259e-01 4.495433333333334058e-01
7.866666666666666252e-01 4.504933333333334122e-01
7.900000000000000355e-01 4.513133333333334551e-01
7.933333333333333348e-01 4.523033333333334460e-01
7.966666666666666341e-01 4.531033333333334689e-01
8.000000000000000444e-01 4.540166666666667905e-01
8.033333333333333437e-01 4.548533333333334983e-01
8.066666666666666430e-01 4.557500000000001550e-01
8.100000000000000533e-01 4.565666666666668427e-01
8.133333333333333526e-01 4.574366666666668246e-01
8.166666666666666519e-01 4.583633333333334559e-01
8.199999999999999512e-01 4.592600000000001681e-01
8.233333333333333615e-01 4.600766666666668558e-01
8.266666666666666607e-01 4.610433333333334716e-01
8.299999999999999600e-01 4.618633333333335145e-01
8.333333333333333703e-01 4.627233333333335419e-01
8.366666666666666696e-01 4.635700000000002041e-01
8.399999999999999689e-01 4.643500000000002070e-01
8.433333333333333792e-01 4.652133333333334786e-01
8.466666666666666785e-01 4.659800000000001163e-01
8.499999999999999778e-01 4.667566666666668196e-01
8.533333333333333881e-01 4.676066666666667815e-01
8.566666666666666874e-01 4.683733333333334192e-01
8.599999999999999867e-01 4.692333333333334466e-01
8.633333333333332860e-01 4.700033333333334395e-01
8.666666666666666963e-01 4.707266666666667931e-01
8.699999999999999956e-01 4.715066666666668516e-01
8.733333333333332948e-01 4.722933333333335093e-01
8.766666666666667052e-01 4.730566666666668474e-01
8.800000000000000044e-01 4.737866666666668558e-01
8.833333333333333037e-01 4.744666666666668697e-01
8.866666666666667140e-01 4.752566666666668271e-01
8.900000000000000133e-01 4.759900000000001907e-01
8.933333333333333126e-01 4.766933333333335798e-01
8.966666666666666119e-01 4.773900000000002586e-01
9.000000000000000222e-01 4.781400000000002315e-01
9.033333333333333215e-01 4.788933333333335596e-01
9.066666666666666208e-01 4.796166666666669132e-01
9.100000000000000311e-01 4.804133333333335809e-01
9.133333333333333304e-01 4.811633333333336093e-01
9.166666666666666297e-01 4.819266666666669474e-01
9.200000000000000400e-01 4.826800000000002755e-01
9.233333333333333393e-01 4.833800000000003094e-01
9.266666666666666385e-01 4.840700000000002778e-01
9.300000000000000488e-01 4.848300000000003163e-01
9.333333333333333481e-01 4.856133333333337299e-01
9.366666666666666474e-01 4.863133333333337083e-01
9.399999999999999467e-01 4.870366666666671174e-01
9.433333333333333570e-01 4.877033333333337106e-01
9.466666666666666563e-01 4.884433333333337846e-01
9.499999999999999556e-01 4.891766666666670926e-01
9.533333333333333659e-01 4.898500000000003962e-01
9.566666666666666652e-01 4.905233333333337553e-01
9.599999999999999645e-01 4.912666666666671289e-01
9.633333333333333748e-01 4.919300000000004780e-01
9.666666666666666741e-01 4.927300000000005564e-01
9.699999999999999734e-01 4.935166666666671587e-01
9.733333333333333837e-01 4.942233333333337919e-01
9.766666666666666829e-01 4.949800000000004752e-01
9.799999999999999822e-01 4.957400000000005136e-01
9.833333333333332815e-01 4.964500000000005020e-01
9.866666666666666918e-01 4.971666666666671452e-01
9.899999999999999911e-01 4.978800000000004888e-01
9.933333333333332904e-01 4.986100000000004417e-01
9.966666666666667007e-01 4.993333333333338508e-01
1.000000000000000000e+00 5.000000000000004441e-01


==> SSEP_n300_aver1000_z_at_10000t200.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 3.333333333333333547e-03
6.666666666666667095e-03 6.666666666666667095e-03
1.000000000000000021e-02 1.000000000000000021e-02
1.333333333333333419e-02 1.332999999999999984e-02
1.666666666666666644e-02 1.666333333333333555e-02
2.000000000000000042e-02 1.999666666666666953e-02
2.333333333333333440e-02 2.333000000000000351e-02
2.666666666666666838e-02 2.666333333333333402e-02
2.999999999999999889e-02 2.999333333333333712e-02
3.333333333333333287e-02 3.332666666666667110e-02
3.666666666666666685e-02 3.666000000000000508e-02
4.000000000000000083e-02 3.999333333333333906e-02
4.333333333333333481e-02 4.332333333333333869e-02
4.666666666666666879e-02 4.665666666666667267e-02
5.000000000000000278e-02 4.998666666666667230e-02
5.333333333333333676e-02 5.331333333333333757e-02
5.666666666666666380e-02 5.664000000000000284e-02
5.999999999999999778e-02 5.996333333333333376e-02
6.333333333333333870e-02 6.329000000000001291e-02
6.666666666666666574e-02 6.662333333333333996e-02
7.000000000000000666e-02 6.995333333333333958e-02
7.333333333333333370e-02 7.328333333333332533e-02
7.666666666666666075e-02 7.660999999999999754e-02
8.000000000000000167e-02 7.994333333333333846e-02
8.333333333333332871e-02 8.327000000000001068e-02
8.666666666666666963e-02 8.660333333333333772e-02
8.999999999999999667e-02 8.993000000000000993e-02
9.333333333333333759e-02 9.324666666666668602e-02
9.666666666666666463e-02 9.657333333333334435e-02
1.000000000000000056e-01 9.989000000000002044e-02
1.033333333333333326e-01 1.032100000000000101e-01
1.066666666666666735e-01 1.065300000000000136e-01
1.100000000000000006e-01 1.098500000000000171e-01
1.133333333333333276e-01 1.131733333333333480e-01
1.166666666666666685e-01 1.164933333333333515e-01
1.199999999999999956e-01 1.198100000000000137e-01
1.233333333333333365e-01 1.231366666666666720e-01
1.266666666666666774e-01 1.264533333333333343e-01
1.300000000000000044e-01 1.297699999999999965e-01
1.333333333333333315e-01 1.330766666666666487e-01
1.366666666666666585e-01 1.363833333333333009e-01
1.400000000000000133e-01 1.397133333333333283e-01
1.433333333333333404e-01 1.430299999999999627e-01
1.466666666666666674e-01 1.463533333333333075e-01
1.499999999999999944e-01 1.496666666666666423e-01
1.533333333333333215e-01 1.529799999999999771e-01
1.566666666666666763e-01 1.562833333333333019e-01
1.600000000000000033e-01 1.595799999999999719e-01
1.633333333333333304e-01 1.628933333333333067e-01
1.666666666666666574e-01 1.661766666666666115e-01
1.700000000000000122e-01 1.694766666666666366e-01
1.733333333333333393e-01 1.727699999999999514e-01
1.766666666666666663e-01 1.760699999999999765e-01
1.799999999999999933e-01 1.793799999999999839e-01
1.833333333333333204e-01 1.826799999999999813e-01
1.866666666666666752e-01 1.859599999999999864e-01
1.900000000000000022e-01 1.892299999999999816e-01
1.933333333333333293e-01 1.924966666666666493e-01
1.966666666666666563e-01 1.957666666666666444e-01
2.000000000000000111e-01 1.990333333333333121e-01
2.033333333333333381e-01 2.022899999999999698e-01
2.066666666666666652e-01 2.055766666666666298e-01
2.099999999999999922e-01 2.088499999999999523e-01
2.133333333333333470e-01 2.121099999999999652e-01
2.166666666666666741e-01 2.153666666666666230e-01
2.200000000000000011e-01 2.186333333333332907e-01
2.233333333333333282e-01 2.218899999999999761e-01
2.266666666666666552e-01 2.251633333333332987e-01
2.300000000000000100e-01 2.283999999999999919e-01
2.333333333333333370e-01 2.316433333333333122e-01
2.366666666666666641e-01 2.348333333333332829e-01
2.399999999999999911e-01 2.380766666666666309e-01
2.433333333333333459e-01 2.412766666666666115e-01
2.466666666666666730e-01 2.444866666666665744e-01
2.500000000000000000e-01 2.476733333333332732e-01
2.533333333333333548e-01 2.508699999999999264e-01
2.566666666666666541e-01 2.540799999999999170e-01
2.600000000000000089e-01 2.572866666666666080e-01
2.633333333333333082e-01 2.604966666666665986e-01
2.666666666666666630e-01 2.636933333333332796e-01
2.700000000000000178e-01 2.668999999999999151e-01
2.733333333333333171e-01 2.701199999999999157e-01
2.766666666666666718e-01 2.732399999999999274e-01
2.800000000000000266e-01 2.763566666666665839e-01
2.833333333333333259e-01 2.794766666666666510e-01
2.866666666666666807e-01 2.825866666666666527e-01
2.899999999999999800e-01 2.856799999999999895e-01
2.933333333333333348e-01 2.888033333333333008e-01
2.966666666666666896e-01 2.918433333333333435e-01
2.999999999999999889e-01 2.948899999999999855e-01
3.033333333333333437e-01 2.979499999999999926e-01
3.066666666666666430e-01 3.009633333333333605e-01
3.099999999999999978e-01 3.039866666666666828e-01
3.133333333333333526e-01 3.070399999999999796e-01
3.166666666666666519e-01 3.100533333333332919e-01
3.200000000000000067e-01 3.130633333333333046e-01
3.233333333333333059e-01 3.160299999999999776e-01
3.266666666666666607e-01 3.190133333333333154e-01
3.300000000000000155e-01 3.219400000000000039e-01
3.333333333333333148e-01 3.249000000000000221e-01
3.366666666666666696e-01 3.278699999999999948e-01
3.400000000000000244e-01 3.307600000000000540e-01
3.433333333333333237e-01 3.337000000000000521e-01
3.466666666666666785e-01 3.365633333333333810e-01
3.499999999999999778e-01 3.394333333333333647e-01
3.533333333333333326e-01 3.422633333333333638e-01
3.566666666666666874e-01 3.450200000000000489e-01
3.599999999999999867e-01 3.478233333333333732e-01
3.633333333333333415e-01 3.505733333333333479e-01
3.666666666666666408e-01 3.533233333333333781e-01
3.699999999999999956e-01 3.561100000000000376e-01
3.733333333333333504e-01 3.588466666666667026e-01
3.766666666666666496e-01 3.614400000000000390e-01
3.800000000000000044e-01 3.641166666666666996e-01
3.833333333333333592e-01 3.666833333333333611e-01
3.866666666666666585e-01 3.693600000000000216e-01
3.900000000000000133e-01 3.719900000000000428e-01
3.933333333333333126e-01 3.745933333333333892e-01
3.966666666666666674e-01 3.771800000000000153e-01
4.000000000000000222e-01 3.797533333333333871e-01
4.033333333333333215e-01 3.822966666666667290e-01
4.066666666666666763e-01 3.848000000000000864e-01
4.099999999999999756e-01 3.873000000000000886e-01
4.133333333333333304e-01 3.898366666666667202e-01
4.166666666666666852e-01 3.922900000000000831e-01
4.199999999999999845e-01 3.947200000000000708e-01
4.233333333333333393e-01 3.970600000000000795e-01
4.266666666666666941e-01 3.994333333333334179e-01
4.299999999999999933e-01 4.017500000000000515e-01
4.333333333333333481e-01 4.040200000000000458e-01
4.366666666666666474e-01 4.062933333333333952e-01
4.400000000000000022e-01 4.085333333333334149e-01
4.433333333333333570e-01 4.106733333333333902e-01
4.466666666666666563e-01 4.128200000000000758e-01
4.500000000000000111e-01 4.149666666666667614e-01
4.533333333333333104e-01 4.170566666666667421e-01
4.566666666666666652e-01 4.191733333333333977e-01
4.600000000000000200e-01 4.212433333333334140e-01
4.633333333333333193e-01 4.233000000000000651e-01
4.666666666666666741e-01 4.252700000000000369e-01
4.699999999999999734e-01 4.273200000000000887e-01
4.733333333333333282e-01 4.291533333333334421e-01
4.766666666666666829e-01 4.309900000000000952e-01
4.799999999999999822e-01 4.328333333333334032e-01
4.833333333333333370e-01 4.347400000000000708e-01
4.866666666666666918e-01 4.365466666666667495e-01
4.899999999999999911e-01 4.382500000000000839e-01
4.933333333333333459e-01 4.399966666666667581e-01
4.966666666666666452e-01 4.417566666666667419e-01
5.000000000000000000e-01 4.433966666666666612e-01
5.033333333333332993e-01 4.450200000000000267e-01
5.066666666666667096e-01 4.465833333333333321e-01
5.100000000000000089e-01 4.481866666666666221e-01
5.133333333333333082e-01 4.497099999999999431e-01
5.166666666666667185e-01 4.513533333333332731e-01
5.200000000000000178e-01 4.527633333333332399e-01
5.233333333333333171e-01 4.541966666666666375e-01
5.266666666666666163e-01 4.555733333333333301e-01
5.300000000000000266e-01 4.569399999999999573e-01
5.333333333333333259e-01 4.582999999999999297e-01
5.366666666666666252e-01 4.595566666666666134e-01
5.400000000000000355e-01 4.608299999999999619e-01
5.433333333333333348e-01 4.621199999999999752e-01
5.466666666666666341e-01 4.634166666666666989e-01
5.500000000000000444e-01 4.645799999999999930e-01
5.533333333333333437e-01 4.658100000000000018e-01
5.566666666666666430e-01 4.670466666666666655e-01
5.600000000000000533e-01 4.682733333333333192e-01
5.633333333333333526e-01 4.695533333333332671e-01
5.666666666666666519e-01 4.706799999999999318e-01
5.699999999999999512e-01 4.717733333333332668e-01
5.733333333333333615e-01 4.728699999999999570e-01
5.766666666666666607e-01 4.738999999999999324e-01
5.799999999999999600e-01 4.747899999999999343e-01
5.833333333333333703e-01 4.757733333333332149e-01
5.866666666666666696e-01 4.766533333333332623e-01
5.899999999999999689e-01 4.775466666666666193e-01
5.933333333333333792e-01 4.784566666666665857e-01
5.966666666666666785e-01 4.792233333333332235e-01
5.999999999999999778e-01 4.800366666666665560e-01
6.033333333333333881e-01 4.808799999999998631e-01
6.066666666666666874e-01 4.816133333333331712e-01
6.099999999999999867e-01 4.823533333333331896e-01
6.133333333333332860e-01 4.830466666666665132e-01
6.166666666666666963e-01 4.837366666666664816e-01
6.199999999999999956e-01 4.843533333333331914e-01
6.233333333333332948e-01 4.850599999999998246e-01
6.266666666666667052e-01 4.857299999999997731e-01
6.300000000000000044e-01 4.863633333333330921e-01
6.333333333333333037e-01 4.869866666666665123e-01
6.366666666666667140e-01 4.875066666666665327e-01
6.400000000000000133e-01 4.880199999999998428e-01
6.433333333333333126e-01 4.885799999999998477e-01
6.466666666666666119e-01 4.890799999999998482e-01
6.500000000000000222e-01 4.895799999999999041e-01
6.533333333333333215e-01 4.900533333333332298e-01
6.566666666666666208e-01 4.904566666666665964e-01
6.600000000000000311e-01 4.908633333333332627e-01
6.633333333333333304e-01 4.912799999999999390e-01
6.666666666666666297e-01 4.917299999999999449e-01
6.700000000000000400e-01 4.921433333333332660e-01
6.733333333333333393e-01 4.924933333333332275e-01
6.766666666666666385e-01 4.928466666666665441e-01
6.800000000000000488e-01 4.931733333333332414e-01
6.833333333333333481e-01 4.934799999999999187e-01
6.866666666666666474e-01 4.938366666666665905e-01
6.899999999999999467e-01 4.941466666666665675e-01
6.933333333333333570e-01 4.944799999999998641e-01
6.966666666666666563e-01 4.947666666666665769e-01
6.999999999999999556e-01 4.950233333333332597e-01
7.033333333333333659e-01 4.952766666666665873e-01
7.066666666666666652e-01 4.955199999999999050e-01
7.099999999999999645e-01 4.957366666666666033e-01
7.133333333333333748e-01 4.959133333333332616e-01
7.166666666666666741e-01 4.961433333333332141e-01
7.199999999999999734e-01 4.963333333333331820e-01
7.233333333333333837e-01 4.965399999999998704e-01
7.266666666666666829e-01 4.967266666666665942e-01
7.299999999999999822e-01 4.969266666666665722e-01
7.333333333333332815e-01 4.970566666666665356e-01
7.366666666666666918e-01 4.972099999999998743e-01
7.399999999999999911e-01 4.973333333333331829e-01
7.433333333333332904e-01 4.974966666666665316e-01
7.466666666666667007e-01 4.976399999999999157e-01
7.500000000000000000e-01 4.977733333333332344e-01
7.533333333333332993e-01 4.979066666666664975e-01
7.566666666666667096e-01 4.980166666666664965e-01
7.600000000000000089e-01 4.981166666666664855e-01
7.633333333333333082e-01 4.982566666666665145e-01
7.666666666666667185e-01 4.983666666666664580e-01
7.700000000000000178e-01 4.984633333333330918e-01
7.733333333333333171e-01 4.985499999999998266e-01
7.766666666666666163e-01 4.986199999999997856e-01
7.800000000000000266e-01 4.987033333333331098e-01
7.833333333333333259e-01 4.987866666666664894e-01
7.866666666666666252e-01 4.988433333333331388e-01
7.900000000000000355e-01 4.988999999999997881e-01
7.933333333333333348e-01 4.989666666666664474e-01
7.966666666666666341e-01 4.990466666666664719e-01
8.000000000000000444e-01 4.991199999999997861e-01
8.033333333333333437e-01 4.991599999999997705e-01
8.066666666666666430e-01 4.992266666666664854e-01
8.100000000000000533e-01 4.992766666666664244e-01
8.133333333333333526e-01 4.993266666666663633e-01
8.166666666666666519e-01 4.993633333333330482e-01
8.199999999999999512e-01 4.994299999999997630e-01
8.233333333333333615e-01 4.994533333333330827e-01
8.266666666666666607e-01 4.994933333333330672e-01
8.299999999999999600e-01 4.995399999999998175e-01
8.333333333333333703e-01 4.995666666666664923e-01
8.366666666666666696e-01 4.995999999999998220e-01
8.399999999999999689e-01 4.996233333333331417e-01
8.433333333333333792e-01 4.996533333333331162e-01
8.466666666666666785e-01 4.996733333333330807e-01
8.499999999999999778e-01 4.996999999999998110e-01
8.533333333333333881e-01 4.997366666666664403e-01
8.566666666666666874e-01 4.997466666666663948e-01
8.599999999999999867e-01 4.997666666666664148e-01
8.633333333333332860e-01 4.997966666666663338e-01
8.666666666666666963e-01 4.998099999999996434e-01
8.699999999999999956e-01 4.998233333333329531e-01
8.733333333333332948e-01 4.998299999999996635e-01
8.766666666666667052e-01 4.998366666666663738e-01
8.800000000000000044e-01 4.998566666666663383e-01
8.833333333333333037e-01 4.998633333333330486e-01
8.866666666666667140e-01 4.998699999999997590e-01
8.900000000000000133e-01 4.998799999999997135e-01
8.933333333333333126e-01 4.998933333333330231e-01
8.966666666666666119e-01 4.998966666666663783e-01
9.000000000000000222e-01 4.999033333333330886e-01
9.033333333333333215e-01 4.999099999999997435e-01
9.066666666666666208e-01 4.999299999999997635e-01
9.100000000000000311e-01 4.999366666666664738e-01
9.133333333333333304e-01 4.999399999999998290e-01
9.166666666666666297e-01 4.999399999999998290e-01
9.200000000000000400e-01 4.999566666666664383e-01
9.233333333333333393e-01 4.999633333333331486e-01
9.266666666666666385e-01 4.999666666666665038e-01
9.300000000000000488e-01 4.999733333333332141e-01
9.333333333333333481e-01 4.999833333333331686e-01
9.366666666666666474e-01 4.999866666666665238e-01
9.399999999999999467e-01 4.999866666666665238e-01
9.433333333333333570e-01 4.999866666666665238e-01
9.466666666666666563e-01 4.999899999999998790e-01
9.499999999999999556e-01 4.999899999999998790e-01
9.533333333333333659e-01 4.999899999999998790e-01
9.566666666666666652e-01 4.999933333333332341e-01
9.599999999999999645e-01 4.999933333333332341e-01
9.633333333333333748e-01 4.999933333333332341e-01
9.666666666666666741e-01 4.999933333333332341e-01
9.699999999999999734e-01 4.999999999999998890e-01
9.733333333333333837e-01 4.999999999999998890e-01
9.766666666666666829e-01 4.999999999999998890e-01
9.799999999999999822e-01 4.999999999999998890e-01
9.833333333333332815e-01 4.999999999999998890e-01
9.866666666666666918e-01 4.999999999999998890e-01
9.899999999999999911e-01 4.999999999999998890e-01
9.933333333333332904e-01 4.999999999999998890e-01
9.966666666666667007e-01 4.999999999999998890e-01
1.000000000000000000e+00 4.999999999999998890e-01


==> SSEP_n300_aver1000_z_at_10000t2000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.456666666666666460e-03
6.666666666666667095e-03 4.976666666666666565e-03
1.000000000000000021e-02 7.433333333333333459e-03
1.333333333333333419e-02 9.903333333333333433e-03
1.666666666666666644e-02 1.240000000000000130e-02
2.000000000000000042e-02 1.483999999999999903e-02
2.333333333333333440e-02 1.721333333333333396e-02
2.666666666666666838e-02 1.966333333333333475e-02
2.999999999999999889e-02 2.212000000000000077e-02
3.333333333333333287e-02 2.454333333333333367e-02
3.666666666666666685e-02 2.698666666666666575e-02
4.000000000000000083e-02 2.952666666666666981e-02
4.333333333333333481e-02 3.201666666666666550e-02
4.666666666666666879e-02 3.438000000000000084e-02
5.000000000000000278e-02 3.678000000000000019e-02
5.333333333333333676e-02 3.930000000000000160e-02
5.666666666666666380e-02 4.177333333333333593e-02
5.999999999999999778e-02 4.413333333333333691e-02
6.333333333333333870e-02 4.663000000000000478e-02
6.666666666666666574e-02 4.913333333333333441e-02
7.000000000000000666e-02 5.154000000000000248e-02
7.333333333333333370e-02 5.402666666666666034e-02
7.666666666666666075e-02 5.643666666666665582e-02
8.000000000000000167e-02 5.886999999999999178e-02
8.333333333333332871e-02 6.128999999999999032e-02
8.666666666666666963e-02 6.366333333333332178e-02
8.999999999999999667e-02 6.609999999999999210e-02
9.333333333333333759e-02 6.847666666666665791e-02
9.666666666666666463e-02 7.091666666666665564e-02
1.000000000000000056e-01 7.345999999999999752e-02
1.033333333333333326e-01 7.588333333333333042e-02
1.066666666666666735e-01 7.823000000000000786e-02
1.100000000000000006e-01 8.055333333333333790e-02
1.133333333333333276e-01 8.298666666666666691e-02
1.166666666666666685e-01 8.549333333333333784e-02
1.199999999999999956e-01 8.789666666666666461e-02
1.233333333333333365e-01 9.030000000000000526e-02
1.266666666666666774e-01 9.268666666666666720e-02
1.300000000000000044e-01 9.510666666666667268e-02
1.333333333333333315e-01 9.749666666666666204e-02
1.366666666666666585e-01 1.000000000000000056e-01
1.400000000000000133e-01 1.024199999999999972e-01
1.433333333333333404e-01 1.049033333333333345e-01
1.466666666666666674e-01 1.073066666666666613e-01
1.499999999999999944e-01 1.096033333333333304e-01
1.533333333333333215e-01 1.119433333333333253e-01
1.566666666666666763e-01 1.143199999999999911e-01
1.600000000000000033e-01 1.168133333333333246e-01
1.633333333333333304e-01 1.192866666666666520e-01
1.666666666666666574e-01 1.216599999999999904e-01
1.700000000000000122e-01 1.240866666666666646e-01
1.733333333333333393e-01 1.263900000000000023e-01
1.766666666666666663e-01 1.287200000000000011e-01
1.799999999999999933e-01 1.311066666666666769e-01
1.833333333333333204e-01 1.333966666666666634e-01
1.866666666666666752e-01 1.356900000000000051e-01
1.900000000000000022e-01 1.380666666666666709e-01
1.933333333333333293e-01 1.404133333333333344e-01
1.966666666666666563e-01 1.426966666666666939e-01
2.000000000000000111e-01 1.450066666666666726e-01
2.033333333333333381e-01 1.473300000000000165e-01
2.066666666666666652e-01 1.495900000000000007e-01
2.099999999999999922e-01 1.519233333333333547e-01
2.133333333333333470e-01 1.542033333333333311e-01
2.166666666666666741e-01 1.564666666666666706e-01
2.200000000000000011e-01 1.586900000000000255e-01
2.233333333333333282e-01 1.609466666666666823e-01
2.266666666666666552e-01 1.631766666666666643e-01
2.300000000000000100e-01 1.654866666666666708e-01
2.333333333333333370e-01 1.677266666666666628e-01
2.366666666666666641e-01 1.700066666666666393e-01
2.399999999999999911e-01 1.722199999999999842e-01
2.433333333333333459e-01 1.745066666666666433e-01
2.466666666666666730e-01 1.768066666666666398e-01
2.500000000000000000e-01 1.790933333333333266e-01
2.533333333333333548e-01 1.812833333333332964e-01
2.566666666666666541e-01 1.834866666666666313e-01
2.600000000000000089e-01 1.857533333333332981e-01
2.633333333333333082e-01 1.879299999999999582e-01
2.666666666666666630e-01 1.901399999999999479e-01
2.700000000000000178e-01 1.923466666666666103e-01
2.733333333333333171e-01 1.944766666666666310e-01
2.766666666666666718e-01 1.966399999999999537e-01
2.800000000000000266e-01 1.987866666666666393e-01
2.833333333333333259e-01 2.009033333333332949e-01
2.866666666666666807e-01 2.030733333333333002e-01
2.899999999999999800e-01 2.052433333333333054e-01
2.933333333333333348e-01 2.073399999999999688e-01
2.966666666666666896e-01 2.094499999999999695e-01
2.999999999999999889e-01 2.116299999999999848e-01
3.033333333333333437e-01 2.138233333333333097e-01
3.066666666666666430e-01 2.158066666666666467e-01
3.099999999999999978e-01 2.179366666666666119e-01
3.133333333333333526e-01 2.199699999999999434e-01
3.166666666666666519e-01 2.219799999999999274e-01
3.200000000000000067e-01 2.240433333333332611e-01
3.233333333333333059e-01 2.260299999999999532e-01
3.266666666666666607e-01 2.281566666666666188e-01
3.300000000000000155e-01 2.301733333333333131e-01
3.333333333333333148e-01 2.322233333333332816e-01
3.366666666666666696e-01 2.343133333333332624e-01
3.400000000000000244e-01 2.363733333333332687e-01
3.433333333333333237e-01 2.383733333333332427e-01
3.466666666666666785e-01 2.404366666666665764e-01
3.499999999999999778e-01 2.423999999999998933e-01
3.533333333333333326e-01 2.444066666666665777e-01
3.566666666666666874e-01 2.464666666666665562e-01
3.599999999999999867e-01 2.484733333333332406e-01
3.633333333333333415e-01 2.504566666666665498e-01
3.666666666666666408e-01 2.524133333333332674e-01
3.699999999999999956e-01 2.543999999999999040e-01
3.733333333333333504e-01 2.563399999999999013e-01
3.766666666666666496e-01 2.583999999999999075e-01
3.800000000000000044e-01 2.604233333333332290e-01
3.833333333333333592e-01 2.623699999999998811e-01
3.866666666666666585e-01 2.643233333333332435e-01
3.900000000000000133e-01 2.662133333333331908e-01
3.933333333333333126e-01 2.681099999999999040e-01
3.966666666666666674e-01 2.700333333333331809e-01
4.000000000000000222e-01 2.719699999999998785e-01
4.033333333333333215e-01 2.738999999999998658e-01
4.066666666666666763e-01 2.758933333333332127e-01
4.099999999999999756e-01 2.779133333333331790e-01
4.133333333333333304e-01 2.797933333333331718e-01
4.166666666666666852e-01 2.815799999999998304e-01
4.199999999999999845e-01 2.834133333333331284e-01
4.233333333333333393e-01 2.853999999999998205e-01
4.266666666666666941e-01 2.872466666666664836e-01
4.299999999999999933e-01 2.891199999999998216e-01
4.333333333333333481e-01 2.909233333333331450e-01
4.366666666666666474e-01 2.927199999999998137e-01
4.400000000000000022e-01 2.944699999999998430e-01
4.433333333333333570e-01 2.962499999999998468e-01
4.466666666666666563e-01 2.980899999999998551e-01
4.500000000000000111e-01 2.998366666666665292e-01
4.533333333333333104e-01 3.015999999999998682e-01
4.566666666666666652e-01 3.033399999999998875e-01
4.600000000000000200e-01 3.051566666666665761e-01
4.633333333333333193e-01 3.069133333333332048e-01
4.666666666666666741e-01 3.085733333333332551e-01
4.699999999999999734e-01 3.104533333333332479e-01
4.733333333333333282e-01 3.121199999999998975e-01
4.766666666666666829e-01 3.138433333333331965e-01
4.799999999999999822e-01 3.155466666666665310e-01
4.833333333333333370e-01 3.172599999999998754e-01
4.866666666666666918e-01 3.189866666666665296e-01
4.899999999999999911e-01 3.207266666666665489e-01
4.933333333333333459e-01 3.223699999999998789e-01
4.966666666666666452e-01 3.241699999999998472e-01
5.000000000000000000e-01 3.257899999999999130e-01
5.033333333333332993e-01 3.274466666666665526e-01
5.066666666666667096e-01 3.290766666666665730e-01
5.100000000000000089e-01 3.305933333333332391e-01
5.133333333333333082e-01 3.322633333333332439e-01
5.166666666666667185e-01 3.338999999999999191e-01
5.200000000000000178e-01 3.355333333333332391e-01
5.233333333333333171e-01 3.370699999999998697e-01
5.266666666666666163e-01 3.386833333333332252e-01
5.300000000000000266e-01 3.401799999999998714e-01
5.333333333333333259e-01 3.417666666666665520e-01
5.366666666666666252e-01 3.433466666666665223e-01
5.400000000000000355e-01 3.449099999999998278e-01
5.433333333333333348e-01 3.464466666666665140e-01
5.466666666666666341e-01 3.480633333333331692e-01
5.500000000000000444e-01 3.495933333333332005e-01
5.533333333333333437e-01 3.511133333333332218e-01
5.566666666666666430e-01 3.526933333333331921e-01
5.600000000000000533e-01 3.542133333333332135e-01
5.633333333333333526e-01 3.556966666666665500e-01
5.666666666666666519e-01 3.571566666666665668e-01
5.699999999999999512e-01 3.585866666666665536e-01
5.733333333333333615e-01 3.601199999999998846e-01
5.766666666666666607e-01 3.615699999999998915e-01
5.799999999999999600e-01 3.630933333333331570e-01
5.833333333333333703e-01 3.645833333333332038e-01
5.866666666666666696e-01 3.661033333333332251e-01
5.899999999999999689e-01 3.675633333333331865e-01
5.933333333333333792e-01 3.690999999999998726e-01
5.966666666666666785e-01 3.704599999999999005e-01
5.999999999999999778e-01 3.718866666666665322e-01
6.033333333333333881e-01 3.733033333333332093e-01
6.066666666666666874e-01 3.748033333333332107e-01
6.099999999999999867e-01 3.761833333333332030e-01
6.133333333333332860e-01 3.775233333333332109e-01
6.166666666666666963e-01 3.789399999999998880e-01
6.199999999999999956e-01 3.803333333333332456e-01
6.233333333333332948e-01 3.816399999999998682e-01
6.266666666666667052e-01 3.830466666666665354e-01
6.300000000000000044e-01 3.844099999999998629e-01
6.333333333333333037e-01 3.858033333333332204e-01
6.366666666666667140e-01 3.871999999999998776e-01
6.400000000000000133e-01 3.886433333333332296e-01
6.433333333333333126e-01 3.898366666666666092e-01
6.466666666666666119e-01 3.911599999999999522e-01
6.500000000000000222e-01 3.924733333333332852e-01
6.533333333333333215e-01 3.937899999999999734e-01
6.566666666666666208e-01 3.950033333333333174e-01
6.600000000000000311e-01 3.963199999999999501e-01
6.633333333333333304e-01 3.976633333333333131e-01
6.666666666666666297e-01 3.988666666666666472e-01
6.700000000000000400e-01 4.000833333333332908e-01
6.733333333333333393e-01 4.014233333333332987e-01
6.766666666666666385e-01 4.026899999999999369e-01
6.800000000000000488e-01 4.038633333333332964e-01
6.833333333333333481e-01 4.051566666666666650e-01
6.866666666666666474e-01 4.064633333333332876e-01
6.899999999999999467e-01 4.076599999999999668e-01
6.933333333333333570e-01 4.089133333333332954e-01
6.966666666666666563e-01 4.100833333333332997e-01
6.999999999999999556e-01 4.112899999999999334e-01
7.033333333333333659e-01 4.125299999999999523e-01
7.066666666666666652e-01 4.137666666666666160e-01
7.099999999999999645e-01 4.149466666666665748e-01
7.133333333333333748e-01 4.161033333333332696e-01
7.166666666666666741e-01 4.173299999999999232e-01
7.199999999999999734e-01 4.184866666666665624e-01
7.233333333333333837e-01 4.197199999999998710e-01
7.266666666666666829e-01 4.208766666666665657e-01
7.299999999999999822e-01 4.219766666666665555e-01
7.333333333333332815e-01 4.231199999999998851e-01
7.366666666666666918e-01 4.241966666666664998e-01
7.399999999999999911e-01 4.252766666666665252e-01
7.433333333333332904e-01 4.263766666666665150e-01
7.466666666666667007e-01 4.275599999999998291e-01
7.500000000000000000e-01 4.286999999999998590e-01
7.533333333333332993e-01 4.297233333333331240e-01
7.566666666666667096e-01 4.308733333333331639e-01
7.600000000000000089e-01 4.319499999999998341e-01
7.633333333333333082e-01 4.330133333333331391e-01
7.666666666666667185e-01 4.340566666666664242e-01
7.700000000000000178e-01 4.351766666666664896e-01
7.733333333333333171e-01 4.362633333333331143e-01
7.766666666666666163e-01 4.372899999999997345e-01
7.800000000000000266e-01 4.383533333333330395e-01
7.833333333333333259e-01 4.394366666666663646e-01
7.866666666666666252e-01 4.404266666666663554e-01
7.900000000000000355e-01 4.413799999999996615e-01
7.933333333333333348e-01 4.424533333333330321e-01
7.966666666666666341e-01 4.434699999999996978e-01
8.000000000000000444e-01 4.444233333333330593e-01
8.033333333333333437e-01 4.454499999999996795e-01
8.066666666666666430e-01 4.464933333333329646e-01
8.100000000000000533e-01 4.475066666666663306e-01
8.133333333333333526e-01 4.484966666666663215e-01
8.166666666666666519e-01 4.495499999999996721e-01
8.199999999999999512e-01 4.504833333333330136e-01
8.233333333333333615e-01 4.514533333333329845e-01
8.266666666666666607e-01 4.524033333333329909e-01
8.299999999999999600e-01 4.533433333333329873e-01
8.333333333333333703e-01 4.542499999999996541e-01
8.366666666666666696e-01 4.553033333333330046e-01
8.399999999999999689e-01 4.563066666666662496e-01
8.433333333333333792e-01 4.572999999999995957e-01
8.466666666666666785e-01 4.582899999999995866e-01
8.499999999999999778e-01 4.592799999999995775e-01
8.533333333333333881e-01 4.602466666666662487e-01
8.566666666666666874e-01 4.612033333333329099e-01
8.599999999999999867e-01 4.621466666666662060e-01
8.633333333333332860e-01 4.631899999999994910e-01
8.666666666666666963e-01 4.641866666666661922e-01
8.699999999999999956e-01 4.650966666666661586e-01
8.733333333333332948e-01 4.660233333333328454e-01
8.766666666666667052e-01 4.670166666666661359e-01
8.800000000000000044e-01 4.679366666666661678e-01
8.833333333333333037e-01 4.688333333333328801e-01
8.866666666666667140e-01 4.697766666666661761e-01
8.900000000000000133e-01 4.707733333333328773e-01
8.933333333333333126e-01 4.716666666666661789e-01
8.966666666666666119e-01 4.725933333333328101e-01
9.000000000000000222e-01 4.735366666666661062e-01
9.033333333333333215e-01 4.745733333333327919e-01
9.066666666666666208e-01 4.754499999999994841e-01
9.100000000000000311e-01 4.763633333333328057e-01
9.133333333333333304e-01 4.772633333333328731e-01
9.166666666666666297e-01 4.780833333333329160e-01
9.200000000000000400e-01 4.789899999999995273e-01
9.233333333333333393e-01 4.797933333333329053e-01
9.266666666666666385e-01 4.806166666666663034e-01
9.300000000000000488e-01 4.814433333333329457e-01
9.333333333333333481e-01 4.823999999999996069e-01
9.366666666666666474e-01 4.833933333333329530e-01
9.399999999999999467e-01 4.842033333333329304e-01
9.433333333333333570e-01 4.850699999999995571e-01
9.466666666666666563e-01 4.859333333333328842e-01
9.499999999999999556e-01 4.868799999999994799e-01
9.533333333333333659e-01 4.877866666666661466e-01
9.566666666666666652e-01 4.886266666666661540e-01
9.599999999999999645e-01 4.895299999999994656e-01
9.633333333333333748e-01 4.904766666666661168e-01
9.666666666666666741e-01 4.913433333333327435e-01
9.699999999999999734e-01 4.922266666666660351e-01
9.733333333333333837e-01 4.930933333333326618e-01
9.766666666666666829e-01 4.939366666666659689e-01
9.799999999999999822e-01 4.948199999999992604e-01
9.833333333333332815e-01 4.957366666666659372e-01
9.866666666666666918e-01 4.966499999999992587e-01
9.899999999999999911e-01 4.975466666666659155e-01
9.933333333333332904e-01 4.983399999999992835e-01
9.966666666666667007e-01 4.991599999999993265e-01
1.000000000000000000e+00 4.999999999999993339e-01


==> SSEP_n300_aver1000_z_at_10000t3000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.099999999999999870e-03
6.666666666666667095e-03 4.293333333333333030e-03
1.000000000000000021e-02 6.533333333333332833e-03
1.333333333333333419e-02 8.736666666666666886e-03
1.666666666666666644e-02 1.085000000000000027e-02
2.000000000000000042e-02 1.308666666666666659e-02
2.333333333333333440e-02 1.523000000000000048e-02
2.666666666666666838e-02 1.733666666666666689e-02
2.999999999999999889e-02 1.949999999999999997e-02
3.333333333333333287e-02 2.164333333333333040e-02
3.666666666666666685e-02 2.380333333333332912e-02
4.000000000000000083e-02 2.601666666666666364e-02
4.333333333333333481e-02 2.814999999999999447e-02
4.666666666666666879e-02 3.040666666666666171e-02
5.000000000000000278e-02 3.264333333333332282e-02
5.333333333333333676e-02 3.469666666666666038e-02
5.666666666666666380e-02 3.680999999999998856e-02
5.999999999999999778e-02 3.900333333333332042e-02
6.333333333333333870e-02 4.114666666666665779e-02
6.666666666666666574e-02 4.333999999999998964e-02
7.000000000000000666e-02 4.546999999999998959e-02
7.333333333333333370e-02 4.764333333333332227e-02
7.666666666666666075e-02 4.978333333333331834e-02
8.000000000000000167e-02 5.196666666666664713e-02
8.333333333333332871e-02 5.406666666666665177e-02
8.666666666666666963e-02 5.626666666666665234e-02
8.999999999999999667e-02 5.833333333333332038e-02
9.333333333333333759e-02 6.047333333333331645e-02
9.666666666666666463e-02 6.263666666666665994e-02
1.000000000000000056e-01 6.469333333333332492e-02
1.033333333333333326e-01 6.680333333333332568e-02
1.066666666666666735e-01 6.889333333333332032e-02
1.100000000000000006e-01 7.101333333333331721e-02
1.133333333333333276e-01 7.304999999999998994e-02
1.166666666666666685e-01 7.521333333333332649e-02
1.199999999999999956e-01 7.734333333333331950e-02
1.233333333333333365e-01 7.941666666666664931e-02
1.266666666666666774e-01 8.151333333333332654e-02
1.300000000000000044e-01 8.354999999999999927e-02
1.333333333333333315e-01 8.569999999999998452e-02
1.366666666666666585e-01 8.781666666666666787e-02
1.400000000000000133e-01 8.997333333333332184e-02
1.433333333333333404e-01 9.205333333333332035e-02
1.466666666666666674e-01 9.421333333333331561e-02
1.499999999999999944e-01 9.626666666666665317e-02
1.533333333333333215e-01 9.837333333333332652e-02
1.566666666666666763e-01 1.003666666666666596e-01
1.600000000000000033e-01 1.025066666666666487e-01
1.633333333333333304e-01 1.046233333333333182e-01
1.666666666666666574e-01 1.067733333333333173e-01
1.700000000000000122e-01 1.088566666666666571e-01
1.733333333333333393e-01 1.109733333333333127e-01
1.766666666666666663e-01 1.130733333333333174e-01
1.799999999999999933e-01 1.151299999999999824e-01
1.833333333333333204e-01 1.171866666666666335e-01
1.866666666666666752e-01 1.192466666666666397e-01
1.900000000000000022e-01 1.213766666666666605e-01
1.933333333333333293e-01 1.235199999999999909e-01
1.966666666666666563e-01 1.256133333333333268e-01
2.000000000000000111e-01 1.278066666666666518e-01
2.033333333333333381e-01 1.298966666666666603e-01
2.066666666666666652e-01 1.319166666666666821e-01
2.099999999999999922e-01 1.339266666666666938e-01
2.133333333333333470e-01 1.360033333333333372e-01
2.166666666666666741e-01 1.380399999999999960e-01
2.200000000000000011e-01 1.400333333333333152e-01
2.233333333333333282e-01 1.419766666666666677e-01
2.266666666666666552e-01 1.440033333333333165e-01
2.300000000000000100e-01 1.459199999999999942e-01
2.333333333333333370e-01 1.479066666666666308e-01
2.366666666666666641e-01 1.498766666666666580e-01
2.399999999999999911e-01 1.518233333333333102e-01
2.433333333333333459e-01 1.538433333333333319e-01
2.466666666666666730e-01 1.559033333333333382e-01
2.500000000000000000e-01 1.579699999999999993e-01
2.533333333333333548e-01 1.599599999999999911e-01
2.566666666666666541e-01 1.619766666666666577e-01
2.600000000000000089e-01 1.639566666666666672e-01
2.633333333333333082e-01 1.660166666666666735e-01
2.666666666666666630e-01 1.680099999999999927e-01
2.700000000000000178e-01 1.699100000000000055e-01
2.733333333333333171e-01 1.719133333333333347e-01
2.766666666666666718e-01 1.738399999999999945e-01
2.800000000000000266e-01 1.757800000000000196e-01
2.833333333333333259e-01 1.777500000000000191e-01
2.866666666666666807e-01 1.797133333333333360e-01
2.899999999999999800e-01 1.816800000000000082e-01
2.933333333333333348e-01 1.836000000000000132e-01
2.966666666666666896e-01 1.855066666666666808e-01
2.999999999999999889e-01 1.875000000000000278e-01
3.033333333333333437e-01 1.894500000000000350e-01
3.066666666666666430e-01 1.914066666666666972e-01
3.099999999999999978e-01 1.933000000000000274e-01
3.133333333333333526e-01 1.953000000000000291e-01
3.166666666666666519e-01 1.972766666666666835e-01
3.200000000000000067e-01 1.991733333333333689e-01
3.233333333333333059e-01 2.011133333333333661e-01
3.266666666666666607e-01 2.030000000000000415e-01
3.300000000000000155e-01 2.049800000000000511e-01
3.333333333333333148e-01 2.068466666666667342e-01
3.366666666666666696e-01 2.088000000000000411e-01
3.400000000000000244e-01 2.107766666666667232e-01
3.433333333333333237e-01 2.126633333333333986e-01
3.466666666666666785e-01 2.145566666666667288e-01
3.499999999999999778e-01 2.165133333333334187e-01
3.533333333333333326e-01 2.184166666666667311e-01
3.566666666666666874e-01 2.203533333333334010e-01
3.599999999999999867e-01 2.222866666666667435e-01
3.633333333333333415e-01 2.242633333333334256e-01
3.666666666666666408e-01 2.261600000000000832e-01
3.699999999999999956e-01 2.279433333333334144e-01
3.733333333333333504e-01 2.299000000000001043e-01
3.766666666666666496e-01 2.317533333333334222e-01
3.800000000000000044e-01 2.335533333333334460e-01
3.833333333333333592e-01 2.354200000000001014e-01
3.866666666666666585e-01 2.373033333333334494e-01
3.900000000000000133e-01 2.391733333333334599e-01
3.933333333333333126e-01 2.409400000000001263e-01
3.966666666666666674e-01 2.427766666666668072e-01
4.000000000000000222e-01 2.446033333333334781e-01
4.033333333333333215e-01 2.463733333333334996e-01
4.066666666666666763e-01 2.480933333333335267e-01
4.099999999999999756e-01 2.498633333333335205e-01
4.133333333333333304e-01 2.517066666666668562e-01
4.166666666666666852e-01 2.535666666666668845e-01
4.199999999999999845e-01 2.553700000000002079e-01
4.233333333333333393e-01 2.571766666666668866e-01
4.266666666666666941e-01 2.589366666666668704e-01
4.299999999999999933e-01 2.607066666666669197e-01
4.333333333333333481e-01 2.624933333333335783e-01
4.366666666666666474e-01 2.642333333333335976e-01
4.400000000000000022e-01 2.660100000000003018e-01
4.433333333333333570e-01 2.677133333333335807e-01
4.466666666666666563e-01 2.694166666666669152e-01
4.500000000000000111e-01 2.712266666666669490e-01
4.533333333333333104e-01 2.729833333333335776e-01
4.566666666666666652e-01 2.746800000000002573e-01
4.600000000000000200e-01 2.763633333333335718e-01
4.633333333333333193e-01 2.779933333333335921e-01
4.666666666666666741e-01 2.797400000000002662e-01
4.699999999999999734e-01 2.813533333333335662e-01
4.733333333333333282e-01 2.830400000000002358e-01
4.766666666666666829e-01 2.847866666666669100e-01
4.799999999999999822e-01 2.864966666666669548e-01
4.833333333333333370e-01 2.882733333333336034e-01
4.866666666666666918e-01 2.899900000000003031e-01
4.899999999999999911e-01 2.916733333333336176e-01
4.933333333333333459e-01 2.933566666666669320e-01
4.966666666666666452e-01 2.950633333333335662e-01
5.000000000000000000e-01 2.967133333333336065e-01
5.033333333333332993e-01 2.983666666666669465e-01
5.066666666666667096e-01 3.000300000000002409e-01
5.100000000000000089e-01 3.016566666666669061e-01
5.133333333333333082e-01 3.032700000000002061e-01
5.166666666666667185e-01 3.048866666666668612e-01
5.200000000000000178e-01 3.064966666666669171e-01
5.233333333333333171e-01 3.081566666666669119e-01
5.266666666666666163e-01 3.098733333333335560e-01
5.300000000000000266e-01 3.114933333333336218e-01
5.333333333333333259e-01 3.131100000000002770e-01
5.366666666666666252e-01 3.145900000000002583e-01
5.400000000000000355e-01 3.161666666666669290e-01
5.433333333333333348e-01 3.178000000000002490e-01
5.466666666666666341e-01 3.193466666666668896e-01
5.500000000000000444e-01 3.209966666666669299e-01
5.533333333333333437e-01 3.225266666666669613e-01
5.566666666666666430e-01 3.241066666666669316e-01
5.600000000000000533e-01 3.257400000000002516e-01
5.633333333333333526e-01 3.272933333333336026e-01
5.666666666666666519e-01 3.288566666666669080e-01
5.699999999999999512e-01 3.304066666666669039e-01
5.733333333333333615e-01 3.319700000000002094e-01
5.766666666666666607e-01 3.335566666666668900e-01
5.799999999999999600e-01 3.350866666666668658e-01
5.833333333333333703e-01 3.366533333333335265e-01
5.866666666666666696e-01 3.380966666666669340e-01
5.899999999999999689e-01 3.396466666666669298e-01
5.933333333333333792e-01 3.411633333333335960e-01
5.966666666666666785e-01 3.427533333333335763e-01
5.999999999999999778e-01 3.442533333333335777e-01
6.033333333333333881e-01 3.458300000000002483e-01
6.066666666666666874e-01 3.473333333333336048e-01
6.099999999999999867e-01 3.488533333333335706e-01
6.133333333333332860e-01 3.502633333333335930e-01
6.166666666666666963e-01 3.517533333333335843e-01
6.199999999999999956e-01 3.533000000000002805e-01
6.233333333333332948e-01 3.548133333333335915e-01
6.266666666666667052e-01 3.561966666666669390e-01
6.300000000000000044e-01 3.576400000000002910e-01
6.333333333333333037e-01 3.590500000000003133e-01
6.366666666666667140e-01 3.605700000000002792e-01
6.400000000000000133e-01 3.620300000000002960e-01
6.433333333333333126e-01 3.634200000000002984e-01
6.466666666666666119e-01 3.648766666666669600e-01
6.500000000000000222e-01 3.663866666666669714e-01
6.533333333333333215e-01 3.678566666666669982e-01
6.566666666666666208e-01 3.693466666666669895e-01
6.600000000000000311e-01 3.707433333333336467e-01
6.633333333333333304e-01 3.722466666666669477e-01
6.666666666666666297e-01 3.736866666666670000e-01
6.700000000000000400e-01 3.750900000000003121e-01
6.733333333333333393e-01 3.765466666666669737e-01
6.766666666666666385e-01 3.778866666666669816e-01
6.800000000000000488e-01 3.792800000000003391e-01
6.833333333333333481e-01 3.807200000000003359e-01
6.866666666666666474e-01 3.821100000000003383e-01
6.899999999999999467e-01 3.834000000000003516e-01
6.933333333333333570e-01 3.848866666666670433e-01
6.966666666666666563e-01 3.862466666666670156e-01
6.999999999999999556e-01 3.876333333333336628e-01
7.033333333333333659e-01 3.889666666666670158e-01
7.066666666666666652e-01 3.903600000000003734e-01
7.099999999999999645e-01 3.917166666666670460e-01
7.133333333333333748e-01 3.930866666666670284e-01
7.166666666666666741e-01 3.944233333333336811e-01
7.199999999999999734e-01 3.958133333333337389e-01
7.233333333333333837e-01 3.972100000000003406e-01
7.266666666666666829e-01 3.986066666666669978e-01
7.299999999999999822e-01 3.999300000000003963e-01
7.333333333333332815e-01 4.012366666666670190e-01
7.366666666666666918e-01 4.025433333333336972e-01
7.399999999999999911e-01 4.038566666666670302e-01
7.433333333333332904e-01 4.052066666666670480e-01
7.466666666666667007e-01 4.065566666666670659e-01
7.500000000000000000e-01 4.078500000000003789e-01
7.533333333333332993e-01 4.091433333333337474e-01
7.566666666666667096e-01 4.105966666666671094e-01
7.600000000000000089e-01 4.118666666666671028e-01
7.633333333333333082e-01 4.131833333333337355e-01
7.666666666666667185e-01 4.144500000000004292e-01
7.700000000000000178e-01 4.156733333333337277e-01
7.733333333333333171e-01 4.169866666666671162e-01
7.766666666666666163e-01 4.183800000000004737e-01
7.800000000000000266e-01 4.197000000000004616e-01
7.833333333333333259e-01 4.210200000000004494e-01
7.866666666666666252e-01 4.222133333333338290e-01
7.900000000000000355e-01 4.234700000000004572e-01
7.933333333333333348e-01 4.247700000000004805e-01
7.966666666666666341e-01 4.260666666666670932e-01
8.000000000000000444e-01 4.272066666666671786e-01
8.033333333333333437e-01 4.285600000000004961e-01
8.066666666666666430e-01 4.298400000000004439e-01
8.100000000000000533e-01 4.311166666666671476e-01
8.133333333333333526e-01 4.324000000000004507e-01
8.166666666666666519e-01 4.336466666666671244e-01
8.199999999999999512e-01 4.349633333333338125e-01
8.233333333333333615e-01 4.362100000000004862e-01
8.266666666666666607e-01 4.373933333333337448e-01
8.299999999999999600e-01 4.386833333333337581e-01
8.333333333333333703e-01 4.399700000000004163e-01
8.366666666666666696e-01 4.412000000000004252e-01
8.399999999999999689e-01 4.423900000000004495e-01
8.433333333333333792e-01 4.437066666666671377e-01
8.466666666666666785e-01 4.449866666666670856e-01
8.499999999999999778e-01 4.461666666666670999e-01
8.533333333333333881e-01 4.474066666666671743e-01
8.566666666666666874e-01 4.485966666666671432e-01
8.599999999999999867e-01 4.498066666666671876e-01
8.633333333333332860e-01 4.509766666666671364e-01
8.666666666666666963e-01 4.521200000000004660e-01
8.699999999999999956e-01 4.533466666666671196e-01
8.733333333333332948e-01 4.545500000000003982e-01
8.766666666666667052e-01 4.557733333333336967e-01
8.800000000000000044e-01 4.570033333333337056e-01
8.833333333333333037e-01 4.581233333333337709e-01
8.866666666666667140e-01 4.592333333333337708e-01
8.900000000000000133e-01 4.604566666666670693e-01
8.933333333333333126e-01 4.616733333333337685e-01
8.966666666666666119e-01 4.628933333333337674e-01
9.000000000000000222e-01 4.641233333333337763e-01
9.033333333333333215e-01 4.653233333333338106e-01
9.066666666666666208e-01 4.666666666666671182e-01
9.100000000000000311e-01 4.678633333333338529e-01
9.133333333333333304e-01 4.690833333333339072e-01
9.166666666666666297e-01 4.702000000000005620e-01
9.200000000000000400e-01 4.714200000000006163e-01
9.233333333333333393e-01 4.726000000000006862e-01
9.266666666666666385e-01 4.738300000000006396e-01
9.300000000000000488e-01 4.750933333333339781e-01
9.333333333333333481e-01 4.763266666666673421e-01
9.366666666666666474e-01 4.774966666666672910e-01
9.399999999999999467e-01 4.786800000000006050e-01
9.433333333333333570e-01 4.798333333333339445e-01
9.466666666666666563e-01 4.810400000000006338e-01
9.499999999999999556e-01 4.822433333333339123e-01
9.533333333333333659e-01 4.834566666666672563e-01
9.566666666666666652e-01 4.846366666666673262e-01
9.599999999999999645e-01 4.858666666666672795e-01
9.633333333333333748e-01 4.869533333333339598e-01
9.666666666666666741e-01 4.881166666666672538e-01
9.699999999999999734e-01 4.892600000000005278e-01
9.733333333333333837e-01 4.904066666666672125e-01
9.766666666666666829e-01 4.916200000000005566e-01
9.799999999999999822e-01 4.927766666666672513e-01
9.833333333333332815e-01 4.938933333333339060e-01
9.866666666666666918e-01 4.951100000000006052e-01
9.899999999999999911e-01 4.964566666666672679e-01
9.933333333333332904e-01 4.975733333333339781e-01
9.966666666666667007e-01 4.988666666666672911e-01
1.000000000000000000e+00 5.000000000000006661e-01


==> SSEP_n300_aver1000_z_at_10000t400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 3.279999999999999930e-03
6.666666666666667095e-03 6.589999999999999504e-03
1.000000000000000021e-02 9.896666666666666459e-03
1.333333333333333419e-02 1.319333333333333295e-02
1.666666666666666644e-02 1.649333333333333207e-02
2.000000000000000042e-02 1.979999999999999816e-02
2.333333333333333440e-02 2.307999999999999982e-02
2.666666666666666838e-02 2.637666666666666285e-02
2.999999999999999889e-02 2.964999999999999927e-02
3.333333333333333287e-02 3.293999999999999706e-02
3.666666666666666685e-02 3.624000000000000138e-02
4.000000000000000083e-02 3.953666666666667134e-02
4.333333333333333481e-02 4.283333333333334131e-02
4.666666666666666879e-02 4.613000000000000433e-02
5.000000000000000278e-02 4.941333333333333688e-02
5.333333333333333676e-02 5.269000000000000766e-02
5.666666666666666380e-02 5.598333333333333633e-02
5.999999999999999778e-02 5.925666666666667276e-02
6.333333333333333870e-02 6.255000000000000837e-02
6.666666666666666574e-02 6.583666666666666833e-02
7.000000000000000666e-02 6.912333333333334218e-02
7.333333333333333370e-02 7.238666666666666860e-02
7.666666666666666075e-02 7.567999999999999727e-02
8.000000000000000167e-02 7.893666666666666887e-02
8.333333333333332871e-02 8.222333333333334271e-02
8.666666666666666963e-02 8.548333333333334172e-02
8.999999999999999667e-02 8.873666666666667202e-02
9.333333333333333759e-02 9.201333333333333586e-02
9.666666666666666463e-02 9.526000000000001133e-02
1.000000000000000056e-01 9.851000000000001422e-02
1.033333333333333326e-01 1.017500000000000210e-01
1.066666666666666735e-01 1.050000000000000239e-01
1.100000000000000006e-01 1.082333333333333480e-01
1.133333333333333276e-01 1.114833333333333648e-01
1.166666666666666685e-01 1.147300000000000125e-01
1.199999999999999956e-01 1.179500000000000132e-01
1.233333333333333365e-01 1.211800000000000238e-01
1.266666666666666774e-01 1.244200000000000306e-01
1.300000000000000044e-01 1.276500000000000412e-01
1.333333333333333315e-01 1.308800000000000241e-01
1.366666666666666585e-01 1.340900000000000425e-01
1.400000000000000133e-01 1.372866666666667235e-01
1.433333333333333404e-01 1.404966666666667141e-01
1.466666666666666674e-01 1.437000000000000499e-01
1.499999999999999944e-01 1.468833333333333657e-01
1.533333333333333215e-01 1.500333333333333796e-01
1.566666666666666763e-01 1.532366666666667154e-01
1.600000000000000033e-01 1.564133333333333764e-01
1.633333333333333304e-01 1.595766666666667000e-01
1.666666666666666574e-01 1.627900000000000458e-01
1.700000000000000122e-01 1.659733333333333616e-01
1.733333333333333393e-01 1.691166666666666929e-01
1.766666666666666663e-01 1.722400000000000042e-01
1.799999999999999933e-01 1.753366666666666962e-01
1.833333333333333204e-01 1.784533333333333527e-01
1.866666666666666752e-01 1.816466666666666785e-01
1.900000000000000022e-01 1.848066666666667024e-01
1.933333333333333293e-01 1.879266666666666863e-01
1.966666666666666563e-01 1.910600000000000076e-01
2.000000000000000111e-01 1.941866666666667018e-01
2.033333333333333381e-01 1.973100000000000132e-01
2.066666666666666652e-01 2.004100000000000048e-01
2.099999999999999922e-01 2.034900000000000042e-01
2.133333333333333470e-01 2.065700000000000036e-01
2.166666666666666741e-01 2.096033333333333359e-01
2.200000000000000011e-01 2.126633333333333431e-01
2.233333333333333282e-01 2.157199999999999673e-01
2.266666666666666552e-01 2.187266666666666526e-01
2.300000000000000100e-01 2.217266666666666552e-01
2.333333333333333370e-01 2.247266666666666857e-01
2.366666666666666641e-01 2.277700000000000002e-01
2.399999999999999911e-01 2.308466666666666722e-01
2.433333333333333459e-01 2.338233333333333552e-01
2.466666666666666730e-01 2.368433333333333779e-01
2.500000000000000000e-01 2.398733333333333828e-01
2.533333333333333548e-01 2.428733333333334132e-01
2.566666666666666541e-01 2.458966666666667356e-01
2.600000000000000089e-01 2.488600000000000534e-01
2.633333333333333082e-01 2.517666666666666941e-01
2.666666666666666630e-01 2.547533333333333871e-01
2.700000000000000178e-01 2.576600000000000557e-01
2.733333333333333171e-01 2.605633333333333690e-01
2.766666666666666718e-01 2.634566666666666723e-01
2.800000000000000266e-01 2.664033333333333808e-01
2.833333333333333259e-01 2.692266666666666697e-01
2.866666666666666807e-01 2.720566666666666689e-01
2.899999999999999800e-01 2.749466666666666725e-01
2.933333333333333348e-01 2.778333333333333766e-01
2.966666666666666896e-01 2.806200000000000361e-01
2.999999999999999889e-01 2.834200000000000608e-01
3.033333333333333437e-01 2.862333333333333396e-01
3.066666666666666430e-01 2.889900000000000246e-01
3.099999999999999978e-01 2.917500000000000093e-01
3.133333333333333526e-01 2.945233333333333037e-01
3.166666666666666519e-01 2.972500000000000142e-01
3.200000000000000067e-01 2.999066666666666547e-01
3.233333333333333059e-01 3.025800000000000156e-01
3.266666666666666607e-01 3.053100000000000258e-01
3.300000000000000155e-01 3.080500000000000460e-01
3.333333333333333148e-01 3.107200000000000517e-01
3.366666666666666696e-01 3.133166666666666877e-01
3.400000000000000244e-01 3.160433333333333428e-01
3.433333333333333237e-01 3.186333333333333240e-01
3.466666666666666785e-01 3.212099999999999955e-01
3.499999999999999778e-01 3.237733333333333574e-01
3.533333333333333326e-01 3.263733333333333486e-01
3.566666666666666874e-01 3.289233333333333453e-01
3.599999999999999867e-01 3.314766666666666972e-01
3.633333333333333415e-01 3.340066666666667294e-01
3.666666666666666408e-01 3.365233333333333410e-01
3.699999999999999956e-01 3.389633333333333387e-01
3.733333333333333504e-01 3.414933333333333709e-01
3.766666666666666496e-01 3.439533333333333331e-01
3.800000000000000044e-01 3.464233333333333609e-01
3.833333333333333592e-01 3.488300000000000289e-01
3.866666666666666585e-01 3.512000000000000122e-01
3.900000000000000133e-01 3.535866666666666602e-01
3.933333333333333126e-01 3.559100000000000041e-01
3.966666666666666674e-01 3.582166666666666277e-01
4.000000000000000222e-01 3.605366666666666164e-01
4.033333333333333215e-01 3.627866666666665907e-01
4.066666666666666763e-01 3.650966666666666249e-01
4.099999999999999756e-01 3.673799999999999288e-01
4.133333333333333304e-01 3.696433333333332683e-01
4.166666666666666852e-01 3.717999999999999639e-01
4.199999999999999845e-01 3.739999999999999436e-01
4.233333333333333393e-01 3.762033333333332785e-01
4.266666666666666941e-01 3.784000000000000141e-01
4.299999999999999933e-01 3.805366666666666897e-01
4.333333333333333481e-01 3.826666666666666550e-01
4.366666666666666474e-01 3.847300000000000164e-01
4.400000000000000022e-01 3.866999999999999882e-01
4.433333333333333570e-01 3.887799999999999589e-01
4.466666666666666563e-01 3.908233333333333004e-01
4.500000000000000111e-01 3.928333333333332567e-01
4.533333333333333104e-01 3.948333333333332584e-01
4.566666666666666652e-01 3.968166666666665954e-01
4.600000000000000200e-01 3.987766666666665571e-01
4.633333333333333193e-01 4.006333333333332303e-01
4.666666666666666741e-01 4.025866666666665372e-01
4.699999999999999734e-01 4.044433333333332103e-01
4.733333333333333282e-01 4.062766666666665638e-01
4.766666666666666829e-01 4.080299999999998928e-01
4.799999999999999822e-01 4.099133333333331852e-01
4.833333333333333370e-01 4.116999999999998994e-01
4.866666666666666918e-01 4.134366666666665635e-01
4.899999999999999911e-01 4.152399999999998870e-01
4.933333333333333459e-01 4.169099999999998918e-01
4.966666666666666452e-01 4.186966666666665504e-01
5.000000000000000000e-01 4.203466666666665907e-01
5.033333333333332993e-01 4.220166666666665956e-01
5.066666666666667096e-01 4.236366666666666059e-01
5.100000000000000089e-01 4.253366666666666407e-01
5.133333333333333082e-01 4.269066666666666010e-01
5.166666666666667185e-01 4.284766666666666168e-01
5.200000000000000178e-01 4.300366666666665671e-01
5.233333333333333171e-01 4.316033333333332278e-01
5.266666666666666163e-01 4.331466666666665133e-01
5.300000000000000266e-01 4.345499999999998253e-01
5.333333333333333259e-01 4.360433333333331718e-01
5.366666666666666252e-01 4.375233333333331531e-01
5.400000000000000355e-01 4.389299999999998203e-01
5.433333333333333348e-01 4.402233333333331888e-01
5.466666666666666341e-01 4.415766666666665063e-01
5.500000000000000444e-01 4.429233333333331690e-01
5.533333333333333437e-01 4.441799999999998527e-01
5.566666666666666430e-01 4.455466666666665354e-01
5.600000000000000533e-01 4.469433333333332481e-01
5.633333333333333526e-01 4.481733333333332570e-01
5.666666666666666519e-01 4.493899999999999562e-01
5.699999999999999512e-01 4.505499999999999505e-01
5.733333333333333615e-01 4.517833333333333146e-01
5.766666666666666607e-01 4.529733333333333389e-01
5.799999999999999600e-01 4.541333333333333888e-01
5.833333333333333703e-01 4.552566666666666428e-01
5.866666666666666696e-01 4.563566666666666882e-01
5.899999999999999689e-01 4.574933333333334184e-01
5.933333333333333792e-01 4.585300000000001042e-01
5.966666666666666785e-01 4.596000000000000640e-01
5.999999999999999778e-01 4.606000000000001204e-01
6.033333333333333881e-01 4.616033333333334210e-01
6.066666666666666874e-01 4.626133333333333764e-01
6.099999999999999867e-01 4.636400000000000521e-01
6.133333333333332860e-01 4.644266666666666543e-01
6.166666666666666963e-01 4.653433333333333866e-01
6.199999999999999956e-01 4.662433333333333985e-01
6.233333333333332948e-01 4.671533333333333649e-01
6.266666666666667052e-01 4.680600000000000316e-01
6.300000000000000044e-01 4.689066666666666383e-01
6.333333333333333037e-01 4.696833333333333416e-01
6.366666666666667140e-01 4.704866666666667196e-01
6.400000000000000133e-01 4.712900000000000977e-01
6.433333333333333126e-01 4.721066666666667855e-01
6.466666666666666119e-01 4.728933333333333877e-01
6.500000000000000222e-01 4.736633333333333806e-01
6.533333333333333215e-01 4.744300000000000184e-01
6.566666666666666208e-01 4.751400000000000068e-01
6.600000000000000311e-01 4.758733333333333149e-01
6.633333333333333304e-01 4.764999999999999791e-01
6.666666666666666297e-01 4.772233333333333327e-01
6.700000000000000400e-01 4.778433333333333421e-01
6.733333333333333393e-01 4.784533333333333416e-01
6.766666666666666385e-01 4.791399999999999548e-01
6.800000000000000488e-01 4.797333333333332894e-01
6.833333333333333481e-01 4.803933333333333389e-01
6.866666666666666474e-01 4.809499999999999886e-01
6.899999999999999467e-01 4.815300000000000136e-01
6.933333333333333570e-01 4.821599999999999775e-01
6.966666666666666563e-01 4.826733333333332876e-01
6.999999999999999556e-01 4.831266666666666487e-01
7.033333333333333659e-01 4.836166666666665837e-01
7.066666666666666652e-01 4.841166666666666396e-01
7.099999999999999645e-01 4.845999999999999752e-01
7.133333333333333748e-01 4.850366666666666715e-01
7.166666666666666741e-01 4.854600000000000026e-01
7.199999999999999734e-01 4.859533333333333482e-01
7.233333333333333837e-01 4.864566666666667039e-01
7.266666666666666829e-01 4.869300000000000295e-01
7.299999999999999822e-01 4.873300000000000409e-01
7.333333333333332815e-01 4.877500000000000724e-01
7.366666666666666918e-01 4.881500000000000838e-01
7.399999999999999911e-01 4.885200000000000653e-01
7.433333333333332904e-01 4.889333333333333309e-01
7.466666666666667007e-01 4.893100000000000227e-01
7.500000000000000000e-01 4.896399999999999642e-01
7.533333333333332993e-01 4.899233333333333218e-01
7.566666666666667096e-01 4.903033333333333688e-01
7.600000000000000089e-01 4.906000000000000361e-01
7.633333333333333082e-01 4.909299999999999775e-01
7.666666666666667185e-01 4.912300000000000000e-01
7.700000000000000178e-01 4.915066666666666473e-01
7.733333333333333171e-01 4.917933333333333601e-01
7.766666666666666163e-01 4.920833333333333171e-01
7.800000000000000266e-01 4.923833333333333395e-01
7.833333333333333259e-01 4.926800000000000068e-01
7.866666666666666252e-01 4.929299999999999793e-01
7.900000000000000355e-01 4.931766666666666521e-01
7.933333333333333348e-01 4.934299999999999797e-01
7.966666666666666341e-01 4.937166666666666925e-01
8.000000000000000444e-01 4.939733333333333754e-01
8.033333333333333437e-01 4.942266666666666475e-01
8.066666666666666430e-01 4.944166666666666154e-01
8.100000000000000533e-01 4.946599999999999886e-01
8.133333333333333526e-01 4.948866666666666969e-01
8.166666666666666519e-01 4.951100000000000501e-01
8.199999999999999512e-01 4.952966666666667739e-01
8.233333333333333615e-01 4.954633333333334777e-01
8.266666666666666607e-01 4.956133333333334057e-01
8.299999999999999600e-01 4.957966666666667743e-01
8.333333333333333703e-01 4.959833333333334981e-01
8.366666666666666696e-01 4.961300000000001820e-01
8.399999999999999689e-01 4.963133333333335506e-01
8.433333333333333792e-01 4.964366666666669148e-01
8.466666666666666785e-01 4.965866666666668428e-01
8.499999999999999778e-01 4.967166666666668062e-01
8.533333333333333881e-01 4.968500000000001249e-01
8.566666666666666874e-01 4.969800000000000884e-01
8.599999999999999867e-01 4.971233333333334170e-01
8.633333333333332860e-01 4.972466666666667812e-01
8.666666666666666963e-01 4.973766666666667446e-01
8.699999999999999956e-01 4.975066666666667081e-01
8.733333333333332948e-01 4.976066666666666971e-01
8.766666666666667052e-01 4.977133333333333964e-01
8.800000000000000044e-01 4.978166666666667406e-01
8.833333333333333037e-01 4.979066666666667196e-01
8.866666666666667140e-01 4.980100000000000637e-01
8.900000000000000133e-01 4.981033333333333979e-01
8.933333333333333126e-01 4.981866666666667220e-01
8.966666666666666119e-01 4.982766666666667010e-01
9.000000000000000222e-01 4.983600000000000252e-01
9.033333333333333215e-01 4.984533333333333593e-01
9.066666666666666208e-01 4.985433333333332828e-01
9.100000000000000311e-01 4.986133333333332418e-01
9.133333333333333304e-01 4.986966666666666215e-01
9.166666666666666297e-01 4.987699999999998801e-01
9.200000000000000400e-01 4.988233333333332298e-01
9.233333333333333393e-01 4.988866666666665339e-01
9.266666666666666385e-01 4.989666666666665584e-01
9.300000000000000488e-01 4.990266666666665629e-01
9.333333333333333481e-01 4.990966666666665219e-01
9.366666666666666474e-01 4.991533333333331712e-01
9.399999999999999467e-01 4.992033333333331102e-01
9.433333333333333570e-01 4.992599999999997595e-01
9.466666666666666563e-01 4.993099999999997540e-01
9.499999999999999556e-01 4.993533333333330937e-01
9.533333333333333659e-01 4.993999999999997885e-01
9.566666666666666652e-01 4.994599999999997930e-01
9.599999999999999645e-01 4.995233333333331527e-01
9.633333333333333748e-01 4.995666666666664923e-01
9.666666666666666741e-01 4.995966666666664668e-01
9.699999999999999734e-01 4.996566666666664713e-01
9.733333333333333837e-01 4.996899999999997455e-01
9.766666666666666829e-01 4.997399999999996845e-01
9.799999999999999822e-01 4.997666666666664148e-01
9.833333333333332815e-01 4.998033333333330441e-01
9.866666666666666918e-01 4.998399999999997290e-01
9.899999999999999911e-01 4.998799999999997135e-01
9.933333333333332904e-01 4.999199999999996979e-01
9.966666666666667007e-01 4.999566666666663828e-01
1.000000000000000000e+00 4.999999999999997224e-01


==> SSEP_n300_aver1000_z_at_10000t4000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.020000000000000094e-03
6.666666666666667095e-03 4.040000000000000188e-03
1.000000000000000021e-02 5.999999999999999258e-03
1.333333333333333419e-02 8.023333333333333706e-03
1.666666666666666644e-02 1.000666666666666545e-02
2.000000000000000042e-02 1.191333333333333307e-02
2.333333333333333440e-02 1.391000000000000049e-02
2.666666666666666838e-02 1.589999999999999747e-02
2.999999999999999889e-02 1.785666666666666305e-02
3.333333333333333287e-02 1.986666666666666442e-02
3.666666666666666685e-02 2.181666666666666476e-02
4.000000000000000083e-02 2.381999999999999743e-02
4.333333333333333481e-02 2.562333333333333130e-02
4.666666666666666879e-02 2.764666666666666314e-02
5.000000000000000278e-02 2.957666666666666430e-02
5.333333333333333676e-02 3.147333333333333233e-02
5.666666666666666380e-02 3.336999999999999689e-02
5.999999999999999778e-02 3.531333333333332852e-02
6.333333333333333870e-02 3.721999999999999614e-02
6.666666666666666574e-02 3.914666666666666295e-02
7.000000000000000666e-02 4.112666666666665860e-02
7.333333333333333370e-02 4.310666666666665425e-02
7.666666666666666075e-02 4.505666666666665460e-02
8.000000000000000167e-02 4.701666666666665106e-02
8.333333333333332871e-02 4.892333333333331175e-02
8.666666666666666963e-02 5.086999999999997774e-02
8.999999999999999667e-02 5.275999999999998052e-02
9.333333333333333759e-02 5.482666666666664163e-02
9.666666666666666463e-02 5.676999999999997326e-02
1.000000000000000056e-01 5.875333333333330327e-02
1.033333333333333326e-01 6.065666666666664347e-02
1.066666666666666735e-01 6.265666666666663831e-02
1.100000000000000006e-01 6.458666666666665335e-02
1.133333333333333276e-01 6.647333333333331484e-02
1.166666666666666685e-01 6.847999999999997145e-02
1.199999999999999956e-01 7.038999999999998036e-02
1.233333333333333365e-01 7.235666666666663860e-02
1.266666666666666774e-01 7.433999999999997554e-02
1.300000000000000044e-01 7.628999999999998283e-02
1.333333333333333315e-01 7.820999999999997399e-02
1.366666666666666585e-01 8.020999999999998964e-02
1.400000000000000133e-01 8.222999999999998366e-02
1.433333333333333404e-01 8.413666666666665128e-02
1.466666666666666674e-01 8.611333333333331952e-02
1.499999999999999944e-01 8.804666666666664809e-02
1.533333333333333215e-01 8.996999999999998054e-02
1.566666666666666763e-01 9.192999999999998395e-02
1.600000000000000033e-01 9.386666666666663994e-02
1.633333333333333304e-01 9.572666666666664048e-02
1.666666666666666574e-01 9.773333333333331097e-02
1.700000000000000122e-01 9.964999999999997471e-02
1.733333333333333393e-01 1.015766666666666346e-01
1.766666666666666663e-01 1.035133333333333044e-01
1.799999999999999933e-01 1.054233333333332995e-01
1.833333333333333204e-01 1.074633333333332996e-01
1.866666666666666752e-01 1.093899999999999734e-01
1.900000000000000022e-01 1.113033333333333097e-01
1.933333333333333293e-01 1.131266666666666254e-01
1.966666666666666563e-01 1.149766666666666298e-01
2.000000000000000111e-01 1.169366666666666332e-01
2.033333333333333381e-01 1.187933333333333064e-01
2.066666666666666652e-01 1.206333333333333008e-01
2.099999999999999922e-01 1.224399999999999794e-01
2.133333333333333470e-01 1.243599999999999706e-01
2.166666666666666741e-01 1.262866666666666582e-01
2.200000000000000011e-01 1.282133333333333181e-01
2.233333333333333282e-01 1.300866666666666560e-01
2.266666666666666552e-01 1.320433333333333181e-01
2.300000000000000100e-01 1.339266666666666661e-01
2.333333333333333370e-01 1.357933333333333215e-01
2.366666666666666641e-01 1.376333333333333298e-01
2.399999999999999911e-01 1.395399999999999974e-01
2.433333333333333459e-01 1.414733333333333398e-01
2.466666666666666730e-01 1.433633333333333426e-01
2.500000000000000000e-01 1.452266666666666706e-01
2.533333333333333548e-01 1.471999999999999975e-01
2.566666666666666541e-01 1.490066666666666484e-01
2.600000000000000089e-01 1.508433333333333293e-01
2.633333333333333082e-01 1.527166666666666672e-01
2.666666666666666630e-01 1.546766666666666568e-01
2.700000000000000178e-01 1.564699999999999980e-01
2.733333333333333171e-01 1.582833333333333037e-01
2.766666666666666718e-01 1.602299999999999836e-01
2.800000000000000266e-01 1.621466666666666612e-01
2.833333333333333259e-01 1.639566666666666672e-01
2.866666666666666807e-01 1.658366666666666600e-01
2.899999999999999800e-01 1.676633333333333309e-01
2.933333333333333348e-01 1.694366666666666799e-01
2.966666666666666896e-01 1.712599999999999956e-01
2.999999999999999889e-01 1.731633333333333358e-01
3.033333333333333437e-01 1.749466666666666392e-01
3.066666666666666430e-01 1.766933333333333134e-01
3.099999999999999978e-01 1.785299999999999943e-01
3.133333333333333526e-01 1.803899999999999948e-01
3.166666666666666519e-01 1.822633333333333050e-01
3.200000000000000067e-01 1.841833333333333100e-01
3.233333333333333059e-01 1.859833333333333061e-01
3.266666666666666607e-01 1.877499999999999725e-01
3.300000000000000155e-01 1.896099999999999730e-01
3.333333333333333148e-01 1.914199999999999791e-01
3.366666666666666696e-01 1.931733333333333358e-01
3.400000000000000244e-01 1.949366666666666748e-01
3.433333333333333237e-01 1.966933333333333311e-01
3.466666666666666785e-01 1.984733333333333349e-01
3.499999999999999778e-01 2.003566666666666551e-01
3.533333333333333326e-01 2.021933333333333360e-01
3.566666666666666874e-01 2.039500000000000202e-01
3.599999999999999867e-01 2.057866666666666733e-01
3.633333333333333415e-01 2.075866666666666693e-01
3.666666666666666408e-01 2.093933333333333480e-01
3.699999999999999956e-01 2.111366666666666947e-01
3.733333333333333504e-01 2.128900000000000514e-01
3.766666666666666496e-01 2.147166666666666945e-01
3.800000000000000044e-01 2.165100000000000080e-01
3.833333333333333592e-01 2.183233333333333415e-01
3.866666666666666585e-01 2.200833333333333530e-01
3.900000000000000133e-01 2.217400000000000204e-01
3.933333333333333126e-01 2.234600000000000475e-01
3.966666666666666674e-01 2.251866666666667016e-01
4.000000000000000222e-01 2.269766666666667154e-01
4.033333333333333215e-01 2.287200000000000344e-01
4.066666666666666763e-01 2.305166666666667308e-01
4.099999999999999756e-01 2.322333333333333749e-01
4.133333333333333304e-01 2.339233333333333997e-01
4.166666666666666852e-01 2.356566666666667365e-01
4.199999999999999845e-01 2.373866666666667458e-01
4.233333333333333393e-01 2.391000000000000625e-01
4.266666666666666941e-01 2.408966666666667311e-01
4.299999999999999933e-01 2.426266666666667404e-01
4.333333333333333481e-01 2.443600000000000771e-01
4.366666666666666474e-01 2.461466666666667358e-01
4.400000000000000022e-01 2.478400000000000603e-01
4.433333333333333570e-01 2.495633333333333870e-01
4.466666666666666563e-01 2.513400000000000634e-01
4.500000000000000111e-01 2.530566666666667075e-01
4.533333333333333104e-01 2.547300000000000120e-01
4.566666666666666652e-01 2.565000000000000613e-01
4.600000000000000200e-01 2.583066666666667399e-01
4.633333333333333193e-01 2.599766666666667447e-01
4.666666666666666741e-01 2.617166666666667640e-01
4.699999999999999734e-01 2.634100000000000885e-01
4.733333333333333282e-01 2.650766666666667382e-01
4.766666666666666829e-01 2.668433333333334323e-01
4.799999999999999822e-01 2.684466666666667223e-01
4.833333333333333370e-01 2.702100000000000612e-01
4.866666666666666918e-01 2.719033333333333857e-01
4.899999999999999911e-01 2.735433333333334160e-01
4.933333333333333459e-01 2.752500000000000502e-01
4.966666666666666452e-01 2.769400000000000750e-01
5.000000000000000000e-01 2.785700000000000953e-01
5.033333333333332993e-01 2.803266666666667795e-01
5.066666666666667096e-01 2.820833333333334081e-01
5.100000000000000089e-01 2.837233333333334384e-01
5.133333333333333082e-01 2.853700000000001236e-01
5.166666666666667185e-01 2.870600000000001484e-01
5.200000000000000178e-01 2.886600000000001387e-01
5.233333333333333171e-01 2.902966666666668138e-01
5.266666666666666163e-01 2.919666666666668187e-01
5.300000000000000266e-01 2.935966666666668390e-01
5.333333333333333259e-01 2.951833333333335196e-01
5.366666666666666252e-01 2.967366666666668151e-01
5.400000000000000355e-01 2.983633333333334803e-01
5.433333333333333348e-01 3.000666666666668148e-01
5.466666666666666341e-01 3.017366666666668196e-01
5.500000000000000444e-01 3.033833333333335047e-01
5.533333333333333437e-01 3.050133333333334695e-01
5.566666666666666430e-01 3.065600000000001657e-01
5.600000000000000533e-01 3.082066666666667953e-01
5.633333333333333526e-01 3.097566666666668467e-01
5.666666666666666519e-01 3.113566666666668370e-01
5.699999999999999512e-01 3.129633333333334821e-01
5.733333333333333615e-01 3.146066666666668121e-01
5.766666666666666607e-01 3.161766666666668280e-01
5.799999999999999600e-01 3.178333333333335231e-01
5.833333333333333703e-01 3.195000000000001728e-01
5.866666666666666696e-01 3.211133333333334727e-01
5.899999999999999689e-01 3.226133333333334741e-01
5.933333333333333792e-01 3.241900000000001447e-01
5.966666666666666785e-01 3.257900000000001905e-01
5.999999999999999778e-01 3.273933333333334805e-01
6.033333333333333881e-01 3.289066666666667915e-01
6.066666666666666874e-01 3.304533333333334877e-01
6.099999999999999867e-01 3.320000000000001283e-01
6.133333333333332860e-01 3.335933333333334638e-01
6.166666666666666963e-01 3.351100000000000745e-01
6.199999999999999956e-01 3.365900000000001113e-01
6.233333333333332948e-01 3.380766666666667475e-01
6.266666666666667052e-01 3.396933333333334581e-01
6.300000000000000044e-01 3.412666666666667736e-01
6.333333333333333037e-01 3.428866666666667840e-01
6.366666666666667140e-01 3.443900000000000849e-01
6.400000000000000133e-01 3.460000000000000853e-01
6.433333333333333126e-01 3.474900000000000766e-01
6.466666666666666119e-01 3.489833333333334231e-01
6.500000000000000222e-01 3.505400000000000738e-01
6.533333333333333215e-01 3.520200000000000551e-01
6.566666666666666208e-01 3.536333333333334106e-01
6.600000000000000311e-01 3.551866666666667061e-01
6.633333333333333304e-01 3.566933333333333622e-01
6.666666666666666297e-01 3.582200000000000384e-01
6.700000000000000400e-01 3.596800000000000552e-01
6.733333333333333393e-01 3.610966666666666769e-01
6.766666666666666385e-01 3.626166666666666982e-01
6.800000000000000488e-01 3.641033333333333899e-01
6.833333333333333481e-01 3.655766666666666609e-01
6.866666666666666474e-01 3.670533333333333426e-01
6.899999999999999467e-01 3.685233333333333139e-01
6.933333333333333570e-01 3.699233333333333262e-01
6.966666666666666563e-01 3.713833333333333431e-01
6.999999999999999556e-01 3.728500000000000147e-01
7.033333333333333659e-01 3.743333333333333512e-01
7.066666666666666652e-01 3.758199999999999874e-01
7.099999999999999645e-01 3.773500000000000187e-01
7.133333333333333748e-01 3.788966666666666594e-01
7.166666666666666741e-01 3.804733333333333301e-01
7.199999999999999734e-01 3.818866666666666521e-01
7.233333333333333837e-01 3.834433333333333582e-01
7.266666666666666829e-01 3.849533333333333696e-01
7.299999999999999822e-01 3.864600000000000257e-01
7.333333333333332815e-01 3.879600000000000271e-01
7.366666666666666918e-01 3.893266666666666542e-01
7.399999999999999911e-01 3.906800000000000272e-01
7.433333333333332904e-01 3.920700000000000296e-01
7.466666666666667007e-01 3.935833333333333406e-01
7.500000000000000000e-01 3.950500000000000123e-01
7.533333333333332993e-01 3.965400000000000036e-01
7.566666666666667096e-01 3.979633333333333911e-01
7.600000000000000089e-01 3.994100000000000428e-01
7.633333333333333082e-01 4.009133333333333438e-01
7.666666666666667185e-01 4.022766666666666713e-01
7.700000000000000178e-01 4.037033333333333585e-01
7.733333333333333171e-01 4.052000000000000046e-01
7.766666666666666163e-01 4.066933333333332956e-01
7.800000000000000266e-01 4.080799999999999983e-01
7.833333333333333259e-01 4.095033333333333303e-01
7.866666666666666252e-01 4.108933333333333326e-01
7.900000000000000355e-01 4.124166666666666536e-01
7.933333333333333348e-01 4.137666666666666715e-01
7.966666666666666341e-01 4.152299999999999880e-01
8.000000000000000444e-01 4.166999999999999593e-01
8.033333333333333437e-01 4.181900000000000062e-01
8.066666666666666430e-01 4.196666666666666323e-01
8.100000000000000533e-01 4.210866666666666647e-01
8.133333333333333526e-01 4.223966666666666425e-01
8.166666666666666519e-01 4.237600000000000255e-01
8.199999999999999512e-01 4.252100000000000324e-01
8.233333333333333615e-01 4.266966666666667241e-01
8.266666666666666607e-01 4.281066666666667464e-01
8.299999999999999600e-01 4.295733333333333626e-01
8.333333333333333703e-01 4.311333333333333684e-01
8.366666666666666696e-01 4.325500000000000456e-01
8.399999999999999689e-01 4.339733333333333776e-01
8.433333333333333792e-01 4.353199999999999847e-01
8.466666666666666785e-01 4.368100000000000316e-01
8.499999999999999778e-01 4.382633333333333936e-01
8.533333333333333881e-01 4.397466666666666746e-01
8.566666666666666874e-01 4.411333333333333218e-01
8.599999999999999867e-01 4.425000000000000044e-01
8.633333333333332860e-01 4.439666666666666761e-01
8.666666666666666963e-01 4.454366666666666474e-01
8.699999999999999956e-01 4.468066666666666853e-01
8.733333333333332948e-01 4.482200000000000073e-01
8.766666666666667052e-01 4.495300000000000407e-01
8.800000000000000044e-01 4.509733333333333372e-01
8.833333333333333037e-01 4.524866666666667037e-01
8.866666666666667140e-01 4.539266666666666450e-01
8.900000000000000133e-01 4.552866666666666173e-01
8.933333333333333126e-01 4.566233333333333255e-01
8.966666666666666119e-01 4.579133333333333389e-01
9.000000000000000222e-01 4.592799999999999661e-01
9.033333333333333215e-01 4.607166666666666632e-01
9.066666666666666208e-01 4.620199999999999863e-01
9.100000000000000311e-01 4.633766666666666589e-01
9.133333333333333304e-01 4.647233333333333216e-01
9.166666666666666297e-01 4.661400000000000543e-01
9.200000000000000400e-01 4.675633333333333308e-01
9.233333333333333393e-01 4.689266666666666583e-01
9.266666666666666385e-01 4.703033333333333510e-01
9.300000000000000488e-01 4.716700000000000337e-01
9.333333333333333481e-01 4.729966666666666764e-01
9.366666666666666474e-01 4.743266666666666742e-01
9.399999999999999467e-01 4.757166666666666766e-01
9.433333333333333570e-01 4.771366666666666534e-01
9.466666666666666563e-01 4.784533333333333416e-01
9.499999999999999556e-01 4.798533333333332984e-01
9.533333333333333659e-01 4.810933333333333173e-01
9.566666666666666652e-01 4.824600000000000000e-01
9.599999999999999645e-01 4.838599999999999568e-01
9.633333333333333748e-01 4.851499999999999702e-01
9.666666666666666741e-01 4.865333333333332622e-01
9.699999999999999734e-01 4.878466666666665952e-01
9.733333333333333837e-01 4.891799999999999482e-01
9.766666666666666829e-01 4.905366666666666764e-01
9.799999999999999822e-01 4.918366666666666442e-01
9.833333333333332815e-01 4.931399999999999118e-01
9.866666666666666918e-01 4.944666666666666099e-01
9.899999999999999911e-01 4.958766666666665768e-01
9.933333333333332904e-01 4.972899999999999543e-01
9.966666666666667007e-01 4.986699999999998911e-01
1.000000000000000000e+00 4.999999999999998890e-01


==> SSEP_n300_aver1000_z_at_10000t5000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.766666666666666819e-03
6.666666666666667095e-03 3.726666666666666322e-03
1.000000000000000021e-02 5.629999999999999588e-03
1.333333333333333419e-02 7.409999999999999920e-03
1.666666666666666644e-02 9.286666666666665293e-03
2.000000000000000042e-02 1.111333333333333270e-02
2.333333333333333440e-02 1.297999999999999848e-02
2.666666666666666838e-02 1.475333333333333358e-02
2.999999999999999889e-02 1.654666666666666786e-02
3.333333333333333287e-02 1.838000000000000050e-02
3.666666666666666685e-02 2.028666666666666812e-02
4.000000000000000083e-02 2.209000000000000200e-02
4.333333333333333481e-02 2.388666666666666716e-02
4.666666666666666879e-02 2.570666666666666933e-02
5.000000000000000278e-02 2.753333333333334021e-02
5.333333333333333676e-02 2.940333333333333687e-02
5.666666666666666380e-02 3.120333333333333639e-02
5.999999999999999778e-02 3.295333333333333448e-02
6.333333333333333870e-02 3.474000000000000005e-02
6.666666666666666574e-02 3.661000000000000365e-02
7.000000000000000666e-02 3.840999999999999970e-02
7.333333333333333370e-02 4.016000000000000125e-02
7.666666666666666075e-02 4.199666666666666826e-02
8.000000000000000167e-02 4.377000000000000335e-02
8.333333333333332871e-02 4.564666666666666872e-02
8.666666666666666963e-02 4.746000000000000218e-02
8.999999999999999667e-02 4.922666666666666857e-02
9.333333333333333759e-02 5.113000000000000184e-02
9.666666666666666463e-02 5.294999999999999707e-02
1.000000000000000056e-01 5.471999999999999781e-02
1.033333333333333326e-01 5.657666666666666400e-02
1.066666666666666735e-01 5.840000000000000052e-02
1.100000000000000006e-01 6.031666666666666426e-02
1.133333333333333276e-01 6.220333333333332576e-02
1.166666666666666685e-01 6.403666666666665841e-02
1.199999999999999956e-01 6.583999999999999575e-02
1.233333333333333365e-01 6.763999999999999180e-02
1.266666666666666774e-01 6.954666666666665942e-02
1.300000000000000044e-01 7.130333333333332968e-02
1.333333333333333315e-01 7.311666666666666314e-02
1.366666666666666585e-01 7.488999999999999824e-02
1.400000000000000133e-01 7.666999999999998816e-02
1.433333333333333404e-01 7.861999999999999544e-02
1.466666666666666674e-01 8.032999999999999863e-02
1.499999999999999944e-01 8.214000000000000468e-02
1.533333333333333215e-01 8.397333333333333039e-02
1.566666666666666763e-01 8.579666666666667385e-02
1.600000000000000033e-01 8.764000000000000956e-02
1.633333333333333304e-01 8.952000000000000235e-02
1.666666666666666574e-01 9.147666666666666446e-02
1.700000000000000122e-01 9.333666666666666500e-02
1.733333333333333393e-01 9.504666666666668207e-02
1.766666666666666663e-01 9.688000000000000778e-02
1.799999999999999933e-01 9.874666666666667703e-02
1.833333333333333204e-01 1.006533333333333446e-01
1.866666666666666752e-01 1.025066666666666765e-01
1.900000000000000022e-01 1.043800000000000144e-01
1.933333333333333293e-01 1.061533333333333495e-01
1.966666666666666563e-01 1.080666666666666720e-01
2.000000000000000111e-01 1.098866666666666742e-01
2.033333333333333381e-01 1.116699999999999915e-01
2.066666666666666652e-01 1.136399999999999910e-01
2.099999999999999922e-01 1.154633333333333206e-01
2.133333333333333470e-01 1.172566666666666479e-01
2.166666666666666741e-01 1.190533333333333166e-01
2.200000000000000011e-01 1.207866666666666533e-01
2.233333333333333282e-01 1.225899999999999768e-01
2.266666666666666552e-01 1.244499999999999773e-01
2.300000000000000100e-01 1.263333333333332975e-01
2.333333333333333370e-01 1.281199999999999839e-01
2.366666666666666641e-01 1.298433333333333106e-01
2.399999999999999911e-01 1.315933333333333122e-01
2.433333333333333459e-01 1.333699999999999886e-01
2.466666666666666730e-01 1.351533333333333198e-01
2.500000000000000000e-01 1.369533333333333158e-01
2.533333333333333548e-01 1.388466666666666183e-01
2.566666666666666541e-01 1.407266666666666388e-01
2.600000000000000089e-01 1.425999999999999490e-01
2.633333333333333082e-01 1.444266666666666199e-01
2.666666666666666630e-01 1.462833333333332930e-01
2.700000000000000178e-01 1.480733333333333068e-01
2.733333333333333171e-01 1.498999999999999777e-01
2.766666666666666718e-01 1.518033333333332902e-01
2.800000000000000266e-01 1.536299999999999610e-01
2.833333333333333259e-01 1.555033333333332990e-01
2.866666666666666807e-01 1.572233333333332983e-01
2.899999999999999800e-01 1.589466666666666250e-01
2.933333333333333348e-01 1.607466666666666211e-01
2.966666666666666896e-01 1.625399999999999623e-01
2.999999999999999889e-01 1.642933333333332913e-01
3.033333333333333437e-01 1.661433333333333096e-01
3.066666666666666430e-01 1.678966666666666385e-01
3.099999999999999978e-01 1.696599999999999775e-01
3.133333333333333526e-01 1.714566666666666461e-01
3.166666666666666519e-01 1.732299999999999673e-01
3.200000000000000067e-01 1.749133333333333096e-01
3.233333333333333059e-01 1.766166666666666718e-01
3.266666666666666607e-01 1.783300000000000163e-01
3.300000000000000155e-01 1.800799999999999901e-01
3.333333333333333148e-01 1.817766666666666697e-01
3.366666666666666696e-01 1.834933333333333416e-01
3.400000000000000244e-01 1.852666666666666628e-01
3.433333333333333237e-01 1.869133333333333202e-01
3.466666666666666785e-01 1.886799999999999866e-01
3.499999999999999778e-01 1.904833333333333101e-01
3.533333333333333326e-01 1.922566666666666313e-01
3.566666666666666874e-01 1.939233333333333087e-01
3.599999999999999867e-01 1.956499999999999906e-01
3.633333333333333415e-01 1.974266666666666392e-01
3.666666666666666408e-01 1.992866666666666398e-01
3.699999999999999956e-01 2.010166666666666491e-01
3.733333333333333504e-01 2.029266666666666441e-01
3.766666666666666496e-01 2.046599999999999808e-01
3.800000000000000044e-01 2.063799999999999801e-01
3.833333333333333592e-01 2.080499999999999849e-01
3.866666666666666585e-01 2.097399999999999542e-01
3.900000000000000133e-01 2.114133333333333142e-01
3.933333333333333126e-01 2.131633333333333158e-01
3.966666666666666674e-01 2.148266666666666380e-01
4.000000000000000222e-01 2.165233333333333177e-01
4.033333333333333215e-01 2.182599999999999818e-01
4.066666666666666763e-01 2.199266666666666592e-01
4.099999999999999756e-01 2.216599999999999682e-01
4.133333333333333304e-01 2.234233333333332794e-01
4.166666666666666852e-01 2.251499999999999613e-01
4.199999999999999845e-01 2.268166666666666387e-01
4.233333333333333393e-01 2.284899999999999431e-01
4.266666666666666941e-01 2.302099999999999702e-01
4.299999999999999933e-01 2.319266666666666421e-01
4.333333333333333481e-01 2.336166666666666392e-01
4.366666666666666474e-01 2.353033333333333088e-01
4.400000000000000022e-01 2.370066666666666433e-01
4.433333333333333570e-01 2.387333333333332974e-01
4.466666666666666563e-01 2.403233333333333055e-01
4.500000000000000111e-01 2.421333333333333393e-01
4.533333333333333104e-01 2.437733333333333419e-01
4.566666666666666652e-01 2.455366666666666808e-01
4.600000000000000200e-01 2.472033333333333305e-01
4.633333333333333193e-01 2.487999999999999934e-01
4.666666666666666741e-01 2.504966666666666453e-01
4.699999999999999734e-01 2.522133333333333449e-01
4.733333333333333282e-01 2.539333333333333442e-01
4.766666666666666829e-01 2.556833333333333735e-01
4.799999999999999822e-01 2.573833333333334084e-01
4.833333333333333370e-01 2.589866666666666983e-01
4.866666666666666918e-01 2.606700000000000128e-01
4.899999999999999911e-01 2.623400000000000176e-01
4.933333333333333459e-01 2.639933333333333576e-01
4.966666666666666452e-01 2.656900000000000373e-01
5.000000000000000000e-01 2.673600000000000421e-01
5.033333333333332993e-01 2.689833333333333520e-01
5.066666666666667096e-01 2.706733333333333769e-01
5.100000000000000089e-01 2.722400000000000375e-01
5.133333333333333082e-01 2.739300000000000623e-01
5.166666666666667185e-01 2.755466666666667175e-01
5.200000000000000178e-01 2.772633333333333616e-01
5.233333333333333171e-01 2.788733333333334174e-01
5.266666666666666163e-01 2.806166666666667364e-01
5.300000000000000266e-01 2.823133333333334161e-01
5.333333333333333259e-01 2.839400000000000812e-01
5.366666666666666252e-01 2.856266666666666953e-01
5.400000000000000355e-01 2.872600000000000153e-01
5.433333333333333348e-01 2.888833333333333808e-01
5.466666666666666341e-01 2.904633333333333511e-01
5.500000000000000444e-01 2.921833333333334060e-01
5.533333333333333437e-01 2.938766666666667304e-01
5.566666666666666430e-01 2.955066666666666952e-01
5.600000000000000533e-01 2.970266666666667166e-01
5.633333333333333526e-01 2.986800000000000566e-01
5.666666666666666519e-01 3.002833333333333465e-01
5.699999999999999512e-01 3.019000000000000017e-01
5.733333333333333615e-01 3.036033333333333362e-01
5.766666666666666607e-01 3.052066666666666817e-01
5.799999999999999600e-01 3.067833333333332968e-01
5.833333333333333703e-01 3.084933333333333416e-01
5.866666666666666696e-01 3.100999999999999868e-01
5.899999999999999689e-01 3.117000000000000326e-01
5.933333333333333792e-01 3.133033333333333226e-01
5.966666666666666785e-01 3.149799999999999822e-01
5.999999999999999778e-01 3.166033333333332922e-01
6.033333333333333881e-01 3.182066666666666377e-01
6.066666666666666874e-01 3.198899999999999522e-01
6.099999999999999867e-01 3.214033333333332632e-01
6.133333333333332860e-01 3.229899999999999438e-01
6.166666666666666963e-01 3.245966666666665890e-01
6.199999999999999956e-01 3.262566666666665838e-01
6.233333333333332948e-01 3.278333333333332544e-01
6.266666666666667052e-01 3.294266666666665899e-01
6.300000000000000044e-01 3.309799999999998854e-01
6.333333333333333037e-01 3.326466666666665351e-01
6.366666666666667140e-01 3.342199999999998505e-01
6.400000000000000133e-01 3.358766666666665457e-01
6.433333333333333126e-01 3.374999999999998557e-01
6.466666666666666119e-01 3.390733333333331712e-01
6.500000000000000222e-01 3.406799999999998163e-01
6.533333333333333215e-01 3.423999999999998711e-01
6.566666666666666208e-01 3.440433333333331456e-01
6.600000000000000311e-01 3.456899999999998307e-01
6.633333333333333304e-01 3.471799999999998221e-01
6.666666666666666297e-01 3.488166666666664972e-01
6.700000000000000400e-01 3.503733333333331479e-01
6.733333333333333393e-01 3.519766666666664934e-01
6.766666666666666385e-01 3.535866666666664937e-01
6.800000000000000488e-01 3.551399999999997892e-01
6.833333333333333481e-01 3.567433333333331347e-01
6.866666666666666474e-01 3.581766666666664767e-01
6.899999999999999467e-01 3.596499999999998032e-01
6.933333333333333570e-01 3.613233333333331077e-01
6.966666666666666563e-01 3.629599999999997828e-01
6.999999999999999556e-01 3.645299999999997986e-01
7.033333333333333659e-01 3.660333333333330996e-01
7.066666666666666652e-01 3.675999999999997603e-01
7.099999999999999645e-01 3.691733333333330758e-01
7.133333333333333748e-01 3.708033333333330961e-01
7.166666666666666741e-01 3.723633333333331019e-01
7.199999999999999734e-01 3.739199999999997526e-01
7.233333333333333837e-01 3.754666666666664487e-01
7.266666666666666829e-01 3.770499999999997187e-01
7.299999999999999822e-01 3.786033333333330697e-01
7.333333333333332815e-01 3.800933333333330610e-01
7.366666666666666918e-01 3.815733333333330979e-01
7.399999999999999911e-01 3.830366666666664144e-01
7.433333333333332904e-01 3.845199999999996954e-01
7.466666666666667007e-01 3.861333333333329954e-01
7.500000000000000000e-01 3.876999999999996560e-01
7.533333333333332993e-01 3.892333333333329870e-01
7.566666666666667096e-01 3.907333333333329883e-01
7.600000000000000089e-01 3.923866666666663283e-01
7.633333333333333082e-01 3.938699999999996093e-01
7.666666666666667185e-01 3.953733333333329103e-01
7.700000000000000178e-01 3.968899999999995765e-01
7.733333333333333171e-01 3.983733333333329130e-01
7.766666666666666163e-01 3.998133333333329098e-01
7.800000000000000266e-01 4.013066666666662008e-01
7.833333333333333259e-01 4.027733333333328725e-01
7.866666666666666252e-01 4.042733333333328738e-01
7.900000000000000355e-01 4.058099999999995600e-01
7.933333333333333348e-01 4.072966666666661961e-01
7.966666666666666341e-01 4.088333333333328823e-01
8.000000000000000444e-01 4.103266666666661733e-01
8.033333333333333437e-01 4.117966666666662001e-01
8.066666666666666430e-01 4.132499999999995621e-01
8.100000000000000533e-01 4.147466666666662083e-01
8.133333333333333526e-01 4.163533333333328534e-01
8.166666666666666519e-01 4.179433333333328893e-01
8.199999999999999512e-01 4.194666666666662103e-01
8.233333333333333615e-01 4.209299999999995268e-01
8.266666666666666607e-01 4.224533333333328478e-01
8.299999999999999600e-01 4.239166666666661087e-01
8.333333333333333703e-01 4.253966666666661456e-01
8.366666666666666696e-01 4.268999999999995021e-01
8.399999999999999689e-01 4.282833333333327941e-01
8.433333333333333792e-01 4.297933333333328054e-01
8.466666666666666785e-01 4.312333333333328023e-01
8.499999999999999778e-01 4.328033333333328181e-01
8.533333333333333881e-01 4.343533333333328139e-01
8.566666666666666874e-01 4.358866666666661449e-01
8.599999999999999867e-01 4.374033333333328666e-01
8.633333333333332860e-01 4.389266666666661876e-01
8.666666666666666963e-01 4.404166666666661789e-01
8.699999999999999956e-01 4.419633333333328751e-01
8.733333333333332948e-01 4.434199999999995367e-01
8.766666666666667052e-01 4.449799999999995426e-01
8.800000000000000044e-01 4.464899999999995539e-01
8.833333333333333037e-01 4.479166666666661856e-01
8.866666666666667140e-01 4.493433333333328727e-01
8.900000000000000133e-01 4.508933333333328686e-01
8.933333333333333126e-01 4.523066666666661906e-01
8.966666666666666119e-01 4.537966666666662374e-01
9.000000000000000222e-01 4.552033333333329046e-01
9.033333333333333215e-01 4.567266666666661701e-01
9.066666666666666208e-01 4.582966666666661859e-01
9.100000000000000311e-01 4.597599999999995024e-01
9.133333333333333304e-01 4.612466666666661941e-01
9.166666666666666297e-01 4.626966666666662009e-01
9.200000000000000400e-01 4.642966666666661357e-01
9.233333333333333393e-01 4.657699999999995177e-01
9.266666666666666385e-01 4.672433333333328442e-01
9.300000000000000488e-01 4.687699999999995204e-01
9.333333333333333481e-01 4.703166666666662166e-01
9.366666666666666474e-01 4.717066666666662189e-01
9.399999999999999467e-01 4.730833333333329116e-01
9.433333333333333570e-01 4.745899999999995678e-01
9.466666666666666563e-01 4.761233333333328988e-01
9.499999999999999556e-01 4.776033333333328801e-01
9.533333333333333659e-01 4.790566666666662421e-01
9.566666666666666652e-01 4.804266666666662244e-01
9.599999999999999645e-01 4.818699999999995764e-01
9.633333333333333748e-01 4.833533333333328574e-01
9.666666666666666741e-01 4.849299999999995836e-01
9.699999999999999734e-01 4.863566666666662153e-01
9.733333333333333837e-01 4.878433333333329069e-01
9.766666666666666829e-01 4.893433333333328528e-01
9.799999999999999822e-01 4.908299999999994889e-01
9.833333333333332815e-01 4.923399999999995003e-01
9.866666666666666918e-01 4.939299999999995361e-01
9.899999999999999911e-01 4.953666666666662333e-01
9.933333333333332904e-01 4.968833333333329549e-01
9.966666666666667007e-01 4.984466666666662604e-01
1.000000000000000000e+00 4.999999999999996114e-01


==> SSEP_n300_aver1000_z_at_10000t6000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.850000000000000082e-03
6.666666666666667095e-03 3.600000000000000335e-03
1.000000000000000021e-02 5.376666666666666747e-03
1.333333333333333419e-02 7.133333333333333540e-03
1.666666666666666644e-02 8.926666666666666083e-03
2.000000000000000042e-02 1.067999999999999852e-02
2.333333333333333440e-02 1.244999999999999926e-02
2.666666666666666838e-02 1.410666666666666666e-02
2.999999999999999889e-02 1.588333333333333611e-02
3.333333333333333287e-02 1.764333333333333725e-02
3.666666666666666685e-02 1.941666666666666888e-02
4.000000000000000083e-02 2.125000000000000153e-02
4.333333333333333481e-02 2.308333333333333418e-02
4.666666666666666879e-02 2.479333333333333389e-02
5.000000000000000278e-02 2.654666666666666633e-02
5.333333333333333676e-02 2.835333333333333455e-02
5.666666666666666380e-02 3.016999999999999890e-02
5.999999999999999778e-02 3.193333333333333440e-02
6.333333333333333870e-02 3.368666666666666337e-02
6.666666666666666574e-02 3.547333333333332894e-02
7.000000000000000666e-02 3.724666666666666404e-02
7.333333333333333370e-02 3.905666666666666315e-02
7.666666666666666075e-02 4.084333333333332872e-02
8.000000000000000167e-02 4.265333333333332783e-02
8.333333333333332871e-02 4.457999999999998769e-02
8.666666666666666963e-02 4.638999999999998680e-02
8.999999999999999667e-02 4.825333333333332170e-02
9.333333333333333759e-02 4.996333333333331794e-02
9.666666666666666463e-02 5.179999999999998495e-02
1.000000000000000056e-01 5.352333333333331861e-02
1.033333333333333326e-01 5.530999999999999112e-02
1.066666666666666735e-01 5.710999999999998716e-02
1.100000000000000006e-01 5.890999999999998321e-02
1.133333333333333276e-01 6.067999999999997701e-02
1.166666666666666685e-01 6.246999999999997694e-02
1.199999999999999956e-01 6.424333333333330509e-02
1.233333333333333365e-01 6.604999999999998372e-02
1.266666666666666774e-01 6.782666666666664623e-02
1.300000000000000044e-01 6.955333333333331425e-02
1.333333333333333315e-01 7.127999999999999614e-02
1.366666666666666585e-01 7.303666666666665253e-02
1.400000000000000133e-01 7.484999999999999987e-02
1.433333333333333404e-01 7.663666666666667238e-02
1.466666666666666674e-01 7.831333333333333202e-02
1.499999999999999944e-01 8.013666666666666161e-02
1.533333333333333215e-01 8.190999999999999670e-02
1.566666666666666763e-01 8.367666666666667696e-02
1.600000000000000033e-01 8.557000000000000717e-02
1.633333333333333304e-01 8.736666666666667580e-02
1.666666666666666574e-01 8.910333333333335382e-02
1.700000000000000122e-01 9.084333333333334537e-02
1.733333333333333393e-01 9.264666666666668271e-02
1.766666666666666663e-01 9.432000000000001494e-02
1.799999999999999933e-01 9.607000000000000262e-02
1.833333333333333204e-01 9.789666666666665962e-02
1.866666666666666752e-01 9.962999999999999634e-02
1.900000000000000022e-01 1.012866666666666637e-01
1.933333333333333293e-01 1.030699999999999950e-01
1.966666666666666563e-01 1.049199999999999994e-01
2.000000000000000111e-01 1.065933333333333316e-01
2.033333333333333381e-01 1.083633333333333393e-01
2.066666666666666652e-01 1.100966666666666760e-01
2.099999999999999922e-01 1.118366666666666676e-01
2.133333333333333470e-01 1.136699999999999933e-01
2.166666666666666741e-01 1.154033333333333439e-01
2.200000000000000011e-01 1.170466666666666877e-01
2.233333333333333282e-01 1.187700000000000283e-01
2.266666666666666552e-01 1.205933333333333440e-01
2.300000000000000100e-01 1.223033333333333472e-01
2.333333333333333370e-01 1.241066666666666707e-01
2.366666666666666641e-01 1.258266666666666700e-01
2.399999999999999911e-01 1.275699999999999890e-01
2.433333333333333459e-01 1.294033333333333147e-01
2.466666666666666730e-01 1.311733333333333362e-01
2.500000000000000000e-01 1.329400000000000026e-01
2.533333333333333548e-01 1.346833333333333493e-01
2.566666666666666541e-01 1.364299999999999957e-01
2.600000000000000089e-01 1.381700000000000150e-01
2.633333333333333082e-01 1.399466666666666637e-01
2.666666666666666630e-01 1.417533333333333423e-01
2.700000000000000178e-01 1.434533333333333494e-01
2.733333333333333171e-01 1.452366666666666528e-01
2.766666666666666718e-01 1.470166666666666566e-01
2.800000000000000266e-01 1.487300000000000011e-01
2.833333333333333259e-01 1.504500000000000004e-01
2.866666666666666807e-01 1.521066666666666678e-01
2.899999999999999800e-01 1.538666666666666516e-01
2.933333333333333348e-01 1.556166666666666532e-01
2.966666666666666896e-01 1.572366666666666357e-01
2.999999999999999889e-01 1.590066666666666295e-01
3.033333333333333437e-01 1.607566666666666311e-01
3.066666666666666430e-01 1.623899999999999788e-01
3.099999999999999978e-01 1.641899999999999749e-01
3.133333333333333526e-01 1.658933333333333093e-01
3.166666666666666519e-01 1.676766666666666405e-01
3.200000000000000067e-01 1.693633333333333102e-01
3.233333333333333059e-01 1.710466666666666524e-01
3.266666666666666607e-01 1.727966666666666262e-01
3.300000000000000155e-01 1.744999999999999885e-01
3.333333333333333148e-01 1.762199999999999878e-01
3.366666666666666696e-01 1.780499999999999861e-01
3.400000000000000244e-01 1.797999999999999599e-01
3.433333333333333237e-01 1.814999999999999669e-01
3.466666666666666785e-01 1.831599999999999617e-01
3.499999999999999778e-01 1.848899999999999433e-01
3.533333333333333326e-01 1.865033333333332988e-01
3.566666666666666874e-01 1.882333333333332803e-01
3.599999999999999867e-01 1.899066666666666126e-01
3.633333333333333415e-01 1.916333333333332944e-01
3.666666666666666408e-01 1.932699999999999696e-01
3.699999999999999956e-01 1.948733333333332873e-01
3.733333333333333504e-01 1.966166666666666341e-01
3.766666666666666496e-01 1.982233333333333070e-01
3.800000000000000044e-01 1.998533333333332995e-01
3.833333333333333592e-01 2.016433333333332856e-01
3.866666666666666585e-01 2.033999999999999697e-01
3.900000000000000133e-01 2.051066666666666316e-01
3.933333333333333126e-01 2.067799999999999638e-01
3.966666666666666674e-01 2.085133333333333283e-01
4.000000000000000222e-01 2.101966666666666705e-01
4.033333333333333215e-01 2.117933333333333334e-01
4.066666666666666763e-01 2.134666666666666379e-01
4.099999999999999756e-01 2.150899999999999479e-01
4.133333333333333304e-01 2.168399999999999772e-01
4.166666666666666852e-01 2.185133333333332817e-01
4.199999999999999845e-01 2.202133333333333165e-01
4.233333333333333393e-01 2.218699999999999839e-01
4.266666666666666941e-01 2.236366666666666503e-01
4.299999999999999933e-01 2.253299999999999748e-01
4.333333333333333481e-01 2.270099999999999896e-01
4.366666666666666474e-01 2.287766666666666560e-01
4.400000000000000022e-01 2.304933333333333279e-01
4.433333333333333570e-01 2.322199999999999820e-01
4.466666666666666563e-01 2.339500000000000191e-01
4.500000000000000111e-01 2.356466666666666709e-01
4.533333333333333104e-01 2.373633333333333428e-01
4.566666666666666652e-01 2.390400000000000025e-01
4.600000000000000200e-01 2.407866666666666766e-01
4.633333333333333193e-01 2.424600000000000088e-01
4.666666666666666741e-01 2.441266666666666585e-01
4.699999999999999734e-01 2.457633333333333336e-01
4.733333333333333282e-01 2.474200000000000010e-01
4.766666666666666829e-01 2.491033333333333155e-01
4.799999999999999822e-01 2.506666666666666488e-01
4.833333333333333370e-01 2.522966666666666691e-01
4.866666666666666918e-01 2.539533333333333087e-01
4.899999999999999911e-01 2.556333333333333235e-01
4.933333333333333459e-01 2.572399999999999687e-01
4.966666666666666452e-01 2.588799999999999990e-01
5.000000000000000000e-01 2.605433333333333490e-01
5.033333333333332993e-01 2.621966666666666335e-01
5.066666666666667096e-01 2.638366666666666638e-01
5.100000000000000089e-01 2.655266666666666886e-01
5.133333333333333082e-01 2.671833333333333282e-01
5.166666666666667185e-01 2.687433333333333341e-01
5.200000000000000178e-01 2.703933333333333744e-01
5.233333333333333171e-01 2.720566666666666689e-01
5.266666666666666163e-01 2.737100000000000088e-01
5.300000000000000266e-01 2.753433333333333288e-01
5.333333333333333259e-01 2.770166666666666333e-01
5.366666666666666252e-01 2.786733333333332729e-01
5.400000000000000355e-01 2.803333333333333233e-01
5.433333333333333348e-01 2.820066666666666277e-01
5.466666666666666341e-01 2.837333333333332819e-01
5.500000000000000444e-01 2.853599999999999470e-01
5.533333333333333437e-01 2.869966666666666222e-01
5.566666666666666430e-01 2.886299999999999422e-01
5.600000000000000533e-01 2.902866666666666373e-01
5.633333333333333526e-01 2.919433333333332770e-01
5.666666666666666519e-01 2.935733333333332973e-01
5.699999999999999512e-01 2.952533333333333121e-01
5.733333333333333615e-01 2.968433333333333479e-01
5.766666666666666607e-01 2.985733333333333572e-01
5.799999999999999600e-01 3.002166666666666317e-01
5.833333333333333703e-01 3.017999999999999572e-01
5.866666666666666696e-01 3.033866666666666378e-01
5.899999999999999689e-01 3.049466666666666437e-01
5.933333333333333792e-01 3.065099999999999492e-01
5.966666666666666785e-01 3.080899999999999750e-01
5.999999999999999778e-01 3.097099999999999853e-01
6.033333333333333881e-01 3.113333333333332953e-01
6.066666666666666874e-01 3.129433333333332956e-01
6.099999999999999867e-01 3.146299999999999653e-01
6.133333333333332860e-01 3.162333333333333107e-01
6.166666666666666963e-01 3.177699999999999414e-01
6.199999999999999956e-01 3.194333333333332914e-01
6.233333333333332948e-01 3.210999999999999410e-01
6.266666666666667052e-01 3.227233333333332510e-01
6.300000000000000044e-01 3.243699999999999362e-01
6.333333333333333037e-01 3.260699999999999710e-01
6.366666666666667140e-01 3.276566666666665961e-01
6.400000000000000133e-01 3.291966666666666375e-01
6.433333333333333126e-01 3.307933333333332726e-01
6.466666666666666119e-01 3.324699999999999322e-01
6.500000000000000222e-01 3.341566666666666019e-01
6.533333333333333215e-01 3.357833333333332670e-01
6.566666666666666208e-01 3.374099999999999322e-01
6.600000000000000311e-01 3.389866666666666029e-01
6.633333333333333304e-01 3.406033333333332580e-01
6.666666666666666297e-01 3.421699999999999187e-01
6.700000000000000400e-01 3.437233333333332697e-01
6.733333333333333393e-01 3.454033333333332845e-01
6.766666666666666385e-01 3.470233333333332948e-01
6.800000000000000488e-01 3.486333333333332951e-01
6.833333333333333481e-01 3.503066666666665996e-01
6.866666666666666474e-01 3.519666666666666499e-01
6.899999999999999467e-01 3.536499999999999644e-01
6.933333333333333570e-01 3.553033333333332489e-01
6.966666666666666563e-01 3.568033333333332502e-01
6.999999999999999556e-01 3.584533333333332905e-01
7.033333333333333659e-01 3.600466666666666260e-01
7.066666666666666652e-01 3.616099999999999315e-01
7.099999999999999645e-01 3.631199999999999428e-01
7.133333333333333748e-01 3.646366666666666090e-01
7.166666666666666741e-01 3.662799999999998835e-01
7.199999999999999734e-01 3.678599999999999093e-01
7.233333333333333837e-01 3.694066666666666054e-01
7.266666666666666829e-01 3.710099999999998954e-01
7.299999999999999822e-01 3.726499999999999257e-01
7.333333333333332815e-01 3.742299999999998961e-01
7.366666666666666918e-01 3.758599999999999164e-01
7.399999999999999911e-01 3.774033333333332574e-01
7.433333333333332904e-01 3.791199999999999015e-01
7.466666666666667007e-01 3.807133333333332370e-01
7.500000000000000000e-01 3.823799999999998867e-01
7.533333333333332993e-01 3.839733333333332221e-01
7.566666666666667096e-01 3.856033333333332425e-01
7.600000000000000089e-01 3.872066666666665324e-01
7.633333333333333082e-01 3.887566666666665838e-01
7.666666666666667185e-01 3.903599999999998738e-01
7.700000000000000178e-01 3.919966666666665489e-01
7.733333333333333171e-01 3.935366666666665347e-01
7.766666666666666163e-01 3.951333333333332254e-01
7.800000000000000266e-01 3.967199999999998505e-01
7.833333333333333259e-01 3.982866666666665112e-01
7.866666666666666252e-01 3.999399999999998512e-01
7.900000000000000355e-01 4.013933333333332132e-01
7.933333333333333348e-01 4.031133333333332125e-01
7.966666666666666341e-01 4.046666666666665635e-01
8.000000000000000444e-01 4.061766666666665748e-01
8.033333333333333437e-01 4.078833333333332090e-01
8.066666666666666430e-01 4.094566666666665244e-01
8.100000000000000533e-01 4.109566666666665258e-01
8.133333333333333526e-01 4.123999999999998778e-01
8.166666666666666519e-01 4.140633333333332278e-01
8.199999999999999512e-01 4.156433333333332536e-01
8.233333333333333615e-01 4.171799999999998843e-01
8.266666666666666607e-01 4.187766666666665749e-01
8.299999999999999600e-01 4.203599999999998449e-01
8.333333333333333703e-01 4.220333333333332049e-01
8.366666666666666696e-01 4.236233333333331852e-01
8.399999999999999689e-01 4.251666666666665262e-01
8.433333333333333792e-01 4.267199999999998772e-01
8.466666666666666785e-01 4.282866666666665378e-01
8.499999999999999778e-01 4.298033333333332595e-01
8.533333333333333881e-01 4.312933333333332508e-01
8.566666666666666874e-01 4.329466666666666463e-01
8.599999999999999867e-01 4.344799999999999773e-01
8.633333333333332860e-01 4.361599999999999366e-01
8.666666666666666963e-01 4.377599999999999270e-01
8.699999999999999956e-01 4.393733333333332824e-01
8.733333333333332948e-01 4.408433333333333093e-01
8.766666666666667052e-01 4.422866666666666058e-01
8.800000000000000044e-01 4.438699999999999313e-01
8.833333333333333037e-01 4.454166666666665719e-01
8.866666666666667140e-01 4.470166666666665622e-01
8.900000000000000133e-01 4.485633333333332029e-01
8.933333333333333126e-01 4.501166666666665539e-01
8.966666666666666119e-01 4.516966666666665242e-01
9.000000000000000222e-01 4.533499999999998642e-01
9.033333333333333215e-01 4.549533333333332097e-01
9.066666666666666208e-01 4.565566666666664997e-01
9.100000000000000311e-01 4.580633333333331558e-01
9.133333333333333304e-01 4.597099999999998410e-01
9.166666666666666297e-01 4.612633333333331920e-01
9.200000000000000400e-01 4.628266666666664975e-01
9.233333333333333393e-01 4.644133333333331781e-01
9.266666666666666385e-01 4.660033333333332140e-01
9.300000000000000488e-01 4.675733333333332298e-01
9.333333333333333481e-01 4.691566666666664998e-01
9.366666666666666474e-01 4.706033333333332069e-01
9.399999999999999467e-01 4.722299999999998721e-01
9.433333333333333570e-01 4.738033333333331876e-01
9.466666666666666563e-01 4.754033333333331779e-01
9.499999999999999556e-01 4.769166666666665444e-01
9.533333333333333659e-01 4.783766666666665057e-01
9.566666666666666652e-01 4.798533333333331874e-01
9.599999999999999645e-01 4.813933333333331732e-01
9.633333333333333748e-01 4.829566666666664787e-01
9.666666666666666741e-01 4.844199999999997952e-01
9.699999999999999734e-01 4.861099999999998200e-01
9.733333333333333837e-01 4.876233333333331865e-01
9.766666666666666829e-01 4.892133333333331668e-01
9.799999999999999822e-01 4.906133333333331237e-01
9.833333333333332815e-01 4.920999999999998153e-01
9.866666666666666918e-01 4.936066666666664715e-01
9.899999999999999911e-01 4.952233333333331822e-01
9.933333333333332904e-01 4.967733333333331780e-01
9.966666666666667007e-01 4.984066666666665535e-01
1.000000000000000000e+00 4.999999999999998890e-01


==> SSEP_n300_aver1000_z_at_10000t7000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.756666666666666793e-03
6.666666666666667095e-03 3.483333333333333073e-03
1.000000000000000021e-02 5.166666666666665762e-03
1.333333333333333419e-02 6.899999999999999883e-03
1.666666666666666644e-02 8.663333333333331915e-03
2.000000000000000042e-02 1.034666666666666547e-02
2.333333333333333440e-02 1.218999999999999945e-02
2.666666666666666838e-02 1.390666666666666614e-02
2.999999999999999889e-02 1.568333333333333385e-02
3.333333333333333287e-02 1.745000000000000023e-02
3.666666666666666685e-02 1.919666666666666743e-02
4.000000000000000083e-02 2.094333333333333463e-02
4.333333333333333481e-02 2.271333333333333190e-02
4.666666666666666879e-02 2.441333333333333203e-02
5.000000000000000278e-02 2.614666666666666528e-02
5.333333333333333676e-02 2.790333333333332860e-02
5.666666666666666380e-02 2.963999999999999968e-02
5.999999999999999778e-02 3.141000000000000042e-02
6.333333333333333870e-02 3.314999999999999891e-02
6.666666666666666574e-02 3.497666666666666979e-02
7.000000000000000666e-02 3.663666666666666460e-02
7.333333333333333370e-02 3.841333333333332711e-02
7.666666666666666075e-02 4.019999999999999268e-02
8.000000000000000167e-02 4.183999999999999525e-02
8.333333333333332871e-02 4.359999999999999987e-02
8.666666666666666963e-02 4.528000000000000080e-02
8.999999999999999667e-02 4.696666666666666351e-02
9.333333333333333759e-02 4.873000000000000248e-02
9.666666666666666463e-02 5.038666666666666294e-02
1.000000000000000056e-01 5.201666666666666938e-02
1.033333333333333326e-01 5.374999999999999917e-02
1.066666666666666735e-01 5.549666666666666637e-02
1.100000000000000006e-01 5.720000000000000084e-02
1.133333333333333276e-01 5.895666666666667111e-02
1.166666666666666685e-01 6.066333333333333994e-02
1.199999999999999956e-01 6.226666666666667849e-02
1.233333333333333365e-01 6.390666666666668105e-02
1.266666666666666774e-01 6.569333333333335356e-02
1.300000000000000044e-01 6.746000000000001995e-02
1.333333333333333315e-01 6.913000000000002476e-02
1.366666666666666585e-01 7.085333333333335148e-02
1.400000000000000133e-01 7.259000000000002950e-02
1.433333333333333404e-01 7.438333333333335684e-02
1.466666666666666674e-01 7.612666666666668969e-02
1.499999999999999944e-01 7.785000000000003029e-02
1.533333333333333215e-01 7.957666666666669830e-02
1.566666666666666763e-01 8.128666666666670149e-02
1.600000000000000033e-01 8.312333333333335461e-02
1.633333333333333304e-01 8.489000000000003487e-02
1.666666666666666574e-01 8.664333333333336384e-02
1.700000000000000122e-01 8.840666666666670281e-02
1.733333333333333393e-01 9.013333333333337083e-02
1.766666666666666663e-01 9.183666666666669143e-02
1.799999999999999933e-01 9.341666666666670338e-02
1.833333333333333204e-01 9.518000000000002847e-02
1.866666666666666752e-01 9.695333333333336356e-02
1.900000000000000022e-01 9.862000000000002709e-02
1.933333333333333293e-01 1.003666666666667012e-01
1.966666666666666563e-01 1.021166666666666889e-01
2.000000000000000111e-01 1.037366666666666992e-01
2.033333333333333381e-01 1.055400000000000366e-01
2.066666666666666652e-01 1.072966666666666929e-01
2.099999999999999922e-01 1.090166666666666784e-01
2.133333333333333470e-01 1.107300000000000229e-01
2.166666666666666741e-01 1.124200000000000199e-01
2.200000000000000011e-01 1.140966666666666934e-01
2.233333333333333282e-01 1.158533333333333637e-01
2.266666666666666552e-01 1.175366666666667059e-01
2.300000000000000100e-01 1.192733333333333701e-01
2.333333333333333370e-01 1.209566666666667123e-01
2.366666666666666641e-01 1.227166666666667100e-01
2.399999999999999911e-01 1.244133333333333757e-01
2.433333333333333459e-01 1.260700000000000431e-01
2.466666666666666730e-01 1.278000000000000247e-01
2.500000000000000000e-01 1.295566666666667088e-01
2.533333333333333548e-01 1.312566666666666881e-01
2.566666666666666541e-01 1.329700000000000326e-01
2.600000000000000089e-01 1.346233333333333726e-01
2.633333333333333082e-01 1.363433333333333719e-01
2.666666666666666630e-01 1.379900000000000293e-01
2.700000000000000178e-01 1.397066666666667012e-01
2.733333333333333171e-01 1.414733333333333676e-01
2.766666666666666718e-01 1.431866666666667121e-01
2.800000000000000266e-01 1.449866666666667081e-01
2.833333333333333259e-01 1.467133333333333900e-01
2.866666666666666807e-01 1.484566666666667367e-01
2.899999999999999800e-01 1.502166666666667205e-01
2.933333333333333348e-01 1.519566666666667121e-01
2.966666666666666896e-01 1.535433333333333927e-01
2.999999999999999889e-01 1.552333333333333898e-01
3.033333333333333437e-01 1.570066666666667388e-01
3.066666666666666430e-01 1.587966666666667248e-01
3.099999999999999978e-01 1.604266666666667174e-01
3.133333333333333526e-01 1.620900000000000674e-01
3.166666666666666519e-01 1.638200000000000489e-01
3.200000000000000067e-01 1.655000000000000360e-01
3.233333333333333059e-01 1.671933333333333882e-01
3.266666666666666607e-01 1.689133333333333875e-01
3.300000000000000155e-01 1.706100000000000394e-01
3.333333333333333148e-01 1.723900000000000432e-01
3.366666666666666696e-01 1.741466666666666996e-01
3.400000000000000244e-01 1.758500000000000618e-01
3.433333333333333237e-01 1.775700000000000611e-01
3.466666666666666785e-01 1.793233333333333901e-01
3.499999999999999778e-01 1.810200000000000697e-01
3.533333333333333326e-01 1.827500000000000513e-01
3.566666666666666874e-01 1.844333333333333935e-01
3.599999999999999867e-01 1.861533333333333928e-01
3.633333333333333415e-01 1.878666666666667373e-01
3.666666666666666408e-01 1.895000000000000850e-01
3.699999999999999956e-01 1.912266666666667392e-01
3.733333333333333504e-01 1.929400000000000837e-01
3.766666666666666496e-01 1.946166666666667433e-01
3.800000000000000044e-01 1.963533333333334352e-01
3.833333333333333592e-01 1.981033333333334090e-01
3.866666666666666585e-01 1.997800000000000964e-01
3.900000000000000133e-01 2.013700000000000767e-01
3.933333333333333126e-01 2.030733333333334112e-01
3.966666666666666674e-01 2.046366666666667444e-01
4.000000000000000222e-01 2.062633333333334096e-01
4.033333333333333215e-01 2.079766666666667541e-01
4.066666666666666763e-01 2.096600000000000963e-01
4.099999999999999756e-01 2.113700000000000856e-01
4.133333333333333304e-01 2.129866666666667685e-01
4.166666666666666852e-01 2.146966666666667856e-01
4.199999999999999845e-01 2.164166666666668126e-01
4.233333333333333393e-01 2.181366666666668119e-01
4.266666666666666941e-01 2.198300000000001364e-01
4.299999999999999933e-01 2.214233333333334441e-01
4.333333333333333481e-01 2.231066666666667586e-01
4.366666666666666474e-01 2.247700000000000808e-01
4.400000000000000022e-01 2.265166666666667550e-01
4.433333333333333570e-01 2.281100000000000627e-01
4.466666666666666563e-01 2.298266666666667346e-01
4.500000000000000111e-01 2.314366666666667627e-01
4.533333333333333104e-01 2.330466666666667630e-01
4.566666666666666652e-01 2.346966666666667756e-01
4.600000000000000200e-01 2.363966666666668104e-01
4.633333333333333193e-01 2.380600000000001049e-01
4.666666666666666741e-01 2.397433333333334471e-01
4.699999999999999734e-01 2.414533333333334642e-01
4.733333333333333282e-01 2.430466666666667719e-01
4.766666666666666829e-01 2.446600000000000719e-01
4.799999999999999822e-01 2.463233333333333941e-01
4.833333333333333370e-01 2.479633333333334244e-01
4.866666666666666918e-01 2.497100000000000708e-01
4.899999999999999911e-01 2.514933333333334020e-01
4.933333333333333459e-01 2.531533333333333968e-01
4.966666666666666452e-01 2.548000000000000820e-01
5.000000000000000000e-01 2.564133333333333820e-01
5.033333333333332993e-01 2.580500000000000571e-01
5.066666666666667096e-01 2.597366666666667268e-01
5.100000000000000089e-01 2.614366666666667616e-01
5.133333333333333082e-01 2.630600000000000716e-01
5.166666666666667185e-01 2.647800000000000709e-01
5.200000000000000178e-01 2.664200000000001012e-01
5.233333333333333171e-01 2.681200000000001360e-01
5.266666666666666163e-01 2.697666666666667656e-01
5.300000000000000266e-01 2.714466666666667805e-01
5.333333333333333259e-01 2.730766666666668008e-01
5.366666666666666252e-01 2.747000000000001108e-01
5.400000000000000355e-01 2.762366666666667969e-01
5.433333333333333348e-01 2.779333333333334766e-01
5.466666666666666341e-01 2.796333333333334559e-01
5.500000000000000444e-01 2.813433333333335007e-01
5.533333333333333437e-01 2.830300000000001703e-01
5.566666666666666430e-01 2.847133333333334848e-01
5.600000000000000533e-01 2.863666666666668248e-01
5.633333333333333526e-01 2.880833333333334689e-01
5.666666666666666519e-01 2.896633333333334948e-01
5.699999999999999512e-01 2.913333333333334996e-01
5.733333333333333615e-01 2.930366666666668340e-01
5.766666666666666607e-01 2.946800000000001085e-01
5.799999999999999600e-01 2.962933333333334640e-01
5.833333333333333703e-01 2.980000000000000981e-01
5.866666666666666696e-01 2.996966666666667778e-01
5.899999999999999689e-01 3.013200000000000878e-01
5.933333333333333792e-01 3.030066666666667574e-01
5.966666666666666785e-01 3.047100000000000919e-01
5.999999999999999778e-01 3.063000000000000722e-01
6.033333333333333881e-01 3.079300000000000925e-01
6.066666666666666874e-01 3.095333333333334380e-01
6.099999999999999867e-01 3.111933333333334328e-01
6.133333333333332860e-01 3.128200000000000980e-01
6.166666666666666963e-01 3.144800000000001483e-01
6.199999999999999956e-01 3.161466666666667980e-01
6.233333333333332948e-01 3.178366666666668228e-01
6.266666666666667052e-01 3.195033333333334724e-01
6.300000000000000044e-01 3.211400000000001476e-01
6.333333333333333037e-01 3.228900000000001769e-01
6.366666666666667140e-01 3.245600000000001817e-01
6.400000000000000133e-01 3.262133333333334662e-01
6.433333333333333126e-01 3.278533333333334965e-01
6.466666666666666119e-01 3.295266666666668010e-01
6.500000000000000222e-01 3.312266666666668358e-01
6.533333333333333215e-01 3.328866666666668306e-01
6.566666666666666208e-01 3.346000000000001751e-01
6.600000000000000311e-01 3.362833333333334895e-01
6.633333333333333304e-01 3.378833333333334799e-01
6.666666666666666297e-01 3.395366666666668198e-01
6.700000000000000400e-01 3.411733333333334950e-01
6.733333333333333393e-01 3.427833333333334953e-01
6.766666666666666385e-01 3.444466666666668453e-01
6.800000000000000488e-01 3.460333333333334704e-01
6.833333333333333481e-01 3.476300000000001611e-01
6.866666666666666474e-01 3.493033333333334656e-01
6.899999999999999467e-01 3.509533333333335059e-01
6.933333333333333570e-01 3.526566666666667849e-01
6.966666666666666563e-01 3.542633333333334855e-01
6.999999999999999556e-01 3.558166666666667810e-01
7.033333333333333659e-01 3.575100000000001055e-01
7.066666666666666652e-01 3.592033333333334300e-01
7.099999999999999645e-01 3.608133333333334303e-01
7.133333333333333748e-01 3.624000000000001109e-01
7.166666666666666741e-01 3.639600000000001168e-01
7.199999999999999734e-01 3.656333333333334212e-01
7.233333333333333837e-01 3.672600000000000864e-01
7.266666666666666829e-01 3.688666666666667315e-01
7.299999999999999822e-01 3.704733333333334322e-01
7.333333333333332815e-01 3.720900000000000873e-01
7.366666666666666918e-01 3.736300000000000732e-01
7.399999999999999911e-01 3.753233333333333976e-01
7.433333333333332904e-01 3.769400000000000528e-01
7.466666666666667007e-01 3.786100000000001131e-01
7.500000000000000000e-01 3.801833333333334286e-01
7.533333333333332993e-01 3.818933333333334179e-01
7.566666666666667096e-01 3.835866666666667424e-01
7.600000000000000089e-01 3.851800000000000779e-01
7.633333333333333082e-01 3.868233333333333523e-01
7.666666666666667185e-01 3.884166666666666878e-01
7.700000000000000178e-01 3.900533333333333630e-01
7.733333333333333171e-01 3.916566666666666530e-01
7.766666666666666163e-01 3.932666666666666533e-01
7.800000000000000266e-01 3.949333333333333584e-01
7.833333333333333259e-01 3.966866666666666874e-01
7.866666666666666252e-01 3.981533333333333036e-01
7.900000000000000355e-01 3.996099999999999652e-01
7.933333333333333348e-01 4.012666666666666604e-01
7.966666666666666341e-01 4.029199999999999449e-01
8.000000000000000444e-01 4.045533333333332648e-01
8.033333333333333437e-01 4.061866666666665848e-01
8.066666666666666430e-01 4.076799999999999313e-01
8.100000000000000533e-01 4.093133333333332513e-01
8.133333333333333526e-01 4.108966666666665213e-01
8.166666666666666519e-01 4.124666666666665371e-01
8.199999999999999512e-01 4.141699999999998716e-01
8.233333333333333615e-01 4.157866666666665267e-01
8.266666666666666607e-01 4.173899999999998722e-01
8.299999999999999600e-01 4.188599999999998436e-01
8.333333333333333703e-01 4.203699999999998549e-01
8.366666666666666696e-01 4.219699999999999007e-01
8.399999999999999689e-01 4.235699999999998910e-01
8.433333333333333792e-01 4.253199999999999203e-01
8.466666666666666785e-01 4.269433333333332303e-01
8.499999999999999778e-01 4.284666666666665513e-01
8.533333333333333881e-01 4.300099999999998368e-01
8.566666666666666874e-01 4.316333333333331468e-01
8.599999999999999867e-01 4.332633333333331671e-01
8.633333333333332860e-01 4.348266666666665281e-01
8.666666666666666963e-01 4.364699999999998026e-01
8.699999999999999956e-01 4.380133333333331436e-01
8.733333333333332948e-01 4.395966666666664691e-01
8.766666666666667052e-01 4.412299999999997890e-01
8.800000000000000044e-01 4.428599999999998094e-01
8.833333333333333037e-01 4.443599999999998107e-01
8.866666666666667140e-01 4.459666666666664558e-01
8.900000000000000133e-01 4.475299999999997613e-01
8.933333333333333126e-01 4.490866666666664675e-01
8.966666666666666119e-01 4.507366666666665078e-01
9.000000000000000222e-01 4.523966666666664471e-01
9.033333333333333215e-01 4.539533333333331533e-01
9.066666666666666208e-01 4.555633333333331536e-01
9.100000000000000311e-01 4.571633333333331439e-01
9.133333333333333304e-01 4.587766666666664994e-01
9.166666666666666297e-01 4.603299999999998504e-01
9.200000000000000400e-01 4.619233333333332414e-01
9.233333333333333393e-01 4.634666666666665269e-01
9.266666666666666385e-01 4.651299999999998769e-01
9.300000000000000488e-01 4.666799999999998727e-01
9.333333333333333481e-01 4.682766666666665634e-01
9.366666666666666474e-01 4.698699999999999544e-01
9.399999999999999467e-01 4.714599999999999347e-01
9.433333333333333570e-01 4.730166666666666964e-01
9.466666666666666563e-01 4.746300000000000519e-01
9.499999999999999556e-01 4.762933333333333463e-01
9.533333333333333659e-01 4.778500000000000525e-01
9.566666666666666652e-01 4.794600000000000528e-01
9.599999999999999645e-01 4.809833333333333738e-01
9.633333333333333748e-01 4.826266666666667038e-01
9.666666666666666741e-01 4.840966666666667306e-01
9.699999999999999734e-01 4.857300000000000506e-01
9.733333333333333837e-01 4.873566666666667158e-01
9.766666666666666829e-01 4.888833333333333919e-01
9.799999999999999822e-01 4.903400000000001091e-01
9.833333333333332815e-01 4.919466666666667543e-01
9.866666666666666918e-01 4.935800000000001297e-01
9.899999999999999911e-01 4.952333333333335252e-01
9.933333333333332904e-01 4.968300000000002159e-01
9.966666666666667007e-01 4.983966666666668766e-01
1.000000000000000000e+00 5.000000000000002220e-01


==> SSEP_n300_aver1000_z_at_10000t800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 3.050000000000000194e-03
6.666666666666667095e-03 6.113333333333333466e-03
1.000000000000000021e-02 9.200000000000001579e-03
1.333333333333333419e-02 1.228666666666666796e-02
1.666666666666666644e-02 1.540333333333333485e-02
2.000000000000000042e-02 1.847000000000000031e-02
2.333333333333333440e-02 2.156999999999999890e-02
2.666666666666666838e-02 2.459333333333333510e-02
2.999999999999999889e-02 2.767999999999999974e-02
3.333333333333333287e-02 3.074999999999999956e-02
3.666666666666666685e-02 3.382999999999999896e-02
4.000000000000000083e-02 3.689999999999999530e-02
4.333333333333333481e-02 3.995666666666666117e-02
4.666666666666666879e-02 4.301666666666666139e-02
5.000000000000000278e-02 4.608666666666665773e-02
5.333333333333333676e-02 4.919666666666665938e-02
5.666666666666666380e-02 5.226999999999999008e-02
5.999999999999999778e-02 5.534333333333332772e-02
6.333333333333333870e-02 5.832333333333332426e-02
6.666666666666666574e-02 6.133666666666665740e-02
7.000000000000000666e-02 6.434999999999999054e-02
7.333333333333333370e-02 6.738333333333332287e-02
7.666666666666666075e-02 7.042333333333332390e-02
8.000000000000000167e-02 7.342999999999998140e-02
8.333333333333332871e-02 7.648333333333331985e-02
8.666666666666666963e-02 7.956999999999998796e-02
8.999999999999999667e-02 8.257999999999997287e-02
9.333333333333333759e-02 8.561666666666664649e-02
9.666666666666666463e-02 8.868666666666664977e-02
1.000000000000000056e-01 9.167999999999998373e-02
1.033333333333333326e-01 9.473999999999997701e-02
1.066666666666666735e-01 9.770666666666665001e-02
1.100000000000000006e-01 1.007266666666666449e-01
1.133333333333333276e-01 1.036199999999999760e-01
1.166666666666666685e-01 1.066599999999999632e-01
1.199999999999999956e-01 1.096466666666666423e-01
1.233333333333333365e-01 1.126399999999999763e-01
1.266666666666666774e-01 1.156433333333333202e-01
1.300000000000000044e-01 1.185699999999999948e-01
1.333333333333333315e-01 1.215133333333333343e-01
1.366666666666666585e-01 1.245166666666666783e-01
1.400000000000000133e-01 1.274433333333333529e-01
1.433333333333333404e-01 1.304533333333333378e-01
1.466666666666666674e-01 1.334166666666666834e-01
1.499999999999999944e-01 1.363833333333333564e-01
1.533333333333333215e-01 1.393166666666666997e-01
1.566666666666666763e-01 1.422533333333333705e-01
1.600000000000000033e-01 1.451366666666666916e-01
1.633333333333333304e-01 1.480600000000000527e-01
1.666666666666666574e-01 1.509700000000000486e-01
1.700000000000000122e-01 1.538800000000000168e-01
1.733333333333333393e-01 1.567566666666666830e-01
1.766666666666666663e-01 1.596300000000000219e-01
1.799999999999999933e-01 1.624800000000000133e-01
1.833333333333333204e-01 1.653133333333333677e-01
1.866666666666666752e-01 1.681733333333333413e-01
1.900000000000000022e-01 1.710366666666666979e-01
1.933333333333333293e-01 1.738133333333333475e-01
1.966666666666666563e-01 1.766933333333333411e-01
2.000000000000000111e-01 1.795133333333333303e-01
2.033333333333333381e-01 1.823166666666666547e-01
2.066666666666666652e-01 1.850633333333333297e-01
2.099999999999999922e-01 1.878933333333333289e-01
2.133333333333333470e-01 1.906833333333333158e-01
2.166666666666666741e-01 1.934666666666666757e-01
2.200000000000000011e-01 1.962700000000000000e-01
2.233333333333333282e-01 1.990533333333333321e-01
2.266666666666666552e-01 2.018099999999999894e-01
2.300000000000000100e-01 2.045733333333333293e-01
2.333333333333333370e-01 2.072900000000000020e-01
2.366666666666666641e-01 2.100400000000000045e-01
2.399999999999999911e-01 2.127833333333333243e-01
2.433333333333333459e-01 2.155866666666666764e-01
2.466666666666666730e-01 2.182900000000000396e-01
2.500000000000000000e-01 2.209733333333333827e-01
2.533333333333333548e-01 2.236466666666667436e-01
2.566666666666666541e-01 2.263466666666667515e-01
2.600000000000000089e-01 2.289700000000000901e-01
2.633333333333333082e-01 2.316166666666667484e-01
2.666666666666666630e-01 2.342300000000001048e-01
2.700000000000000178e-01 2.368600000000001260e-01
2.733333333333333171e-01 2.395133333333334669e-01
2.766666666666666718e-01 2.421300000000001229e-01
2.800000000000000266e-01 2.448300000000001309e-01
2.833333333333333259e-01 2.474600000000001521e-01
2.866666666666666807e-01 2.499966666666667836e-01
2.899999999999999800e-01 2.525933333333334474e-01
2.933333333333333348e-01 2.551933333333334386e-01
2.966666666666666896e-01 2.577600000000001002e-01
2.999999999999999889e-01 2.602633333333334575e-01
3.033333333333333437e-01 2.628000000000000891e-01
3.066666666666666430e-01 2.653333333333334765e-01
3.099999999999999978e-01 2.678366666666667784e-01
3.133333333333333526e-01 2.703033333333334509e-01
3.166666666666666519e-01 2.728000000000000980e-01
3.200000000000000067e-01 2.753033333333334554e-01
3.233333333333333059e-01 2.777133333333334786e-01
3.266666666666666607e-01 2.801300000000001011e-01
3.300000000000000155e-01 2.825466666666667237e-01
3.333333333333333148e-01 2.848366666666667379e-01
3.366666666666666696e-01 2.871966666666667112e-01
3.400000000000000244e-01 2.895866666666667144e-01
3.433333333333333237e-01 2.920100000000001028e-01
3.466666666666666785e-01 2.943066666666667164e-01
3.499999999999999778e-01 2.967133333333333844e-01
3.533333333333333326e-01 2.990533333333333377e-01
3.566666666666666874e-01 3.012566666666666726e-01
3.599999999999999867e-01 3.035766666666667168e-01
3.633333333333333415e-01 3.059366666666666901e-01
3.666666666666666408e-01 3.082200000000000495e-01
3.699999999999999956e-01 3.104666666666667241e-01
3.733333333333333504e-01 3.127466666666667283e-01
3.766666666666666496e-01 3.150233333333333774e-01
3.800000000000000044e-01 3.172533333333333871e-01
3.833333333333333592e-01 3.194700000000000872e-01
3.866666666666666585e-01 3.217133333333334066e-01
3.900000000000000133e-01 3.238966666666667771e-01
3.933333333333333126e-01 3.260266666666667423e-01
3.966666666666666674e-01 3.280866666666666931e-01
4.000000000000000222e-01 3.302433333333333887e-01
4.033333333333333215e-01 3.323133333333334050e-01
4.066666666666666763e-01 3.344400000000000706e-01
4.099999999999999756e-01 3.365633333333333810e-01
4.133333333333333304e-01 3.386266666666667424e-01
4.166666666666666852e-01 3.407466666666667532e-01
4.199999999999999845e-01 3.427400000000000446e-01
4.233333333333333393e-01 3.448533333333334006e-01
4.266666666666666941e-01 3.469066666666666965e-01
4.299999999999999933e-01 3.489833333333334231e-01
4.333333333333333481e-01 3.510000000000000897e-01
4.366666666666666474e-01 3.528533333333334077e-01
4.400000000000000022e-01 3.548066666666667146e-01
4.433333333333333570e-01 3.567166666666667374e-01
4.466666666666666563e-01 3.585766666666667657e-01
4.500000000000000111e-01 3.605033333333333978e-01
4.533333333333333104e-01 3.623400000000001064e-01
4.566666666666666652e-01 3.641900000000001247e-01
4.600000000000000200e-01 3.660600000000001075e-01
4.633333333333333193e-01 3.678533333333334765e-01
4.666666666666666741e-01 3.696333333333334803e-01
4.699999999999999734e-01 3.713600000000001344e-01
4.733333333333333282e-01 3.732166666666668076e-01
4.766666666666666829e-01 3.750400000000001510e-01
4.799999999999999822e-01 3.767966666666668352e-01
4.833333333333333370e-01 3.785700000000001286e-01
4.866666666666666918e-01 3.803433333333334776e-01
4.899999999999999911e-01 3.819900000000001072e-01
4.933333333333333459e-01 3.837733333333334662e-01
4.966666666666666452e-01 3.854166666666667407e-01
5.000000000000000000e-01 3.871300000000000852e-01
5.033333333333332993e-01 3.888333333333334196e-01
5.066666666666667096e-01 3.904033333333334355e-01
5.100000000000000089e-01 3.920000000000000706e-01
5.133333333333333082e-01 3.937266666666667247e-01
5.166666666666667185e-01 3.953000000000000402e-01
5.200000000000000178e-01 3.969133333333333957e-01
5.233333333333333171e-01 3.984766666666667012e-01
5.266666666666666163e-01 4.000633333333333264e-01
5.300000000000000266e-01 4.015733333333333377e-01
5.333333333333333259e-01 4.031733333333333835e-01
5.366666666666666252e-01 4.046400000000000552e-01
5.400000000000000355e-01 4.061566666666667214e-01
5.433333333333333348e-01 4.077233333333333820e-01
5.466666666666666341e-01 4.091433333333333588e-01
5.500000000000000444e-01 4.106266666666666953e-01
5.533333333333333437e-01 4.121166666666666867e-01
5.566666666666666430e-01 4.134266666666666645e-01
5.600000000000000533e-01 4.149066666666667014e-01
5.633333333333333526e-01 4.162533333333333641e-01
5.666666666666666519e-01 4.176000000000000267e-01
5.699999999999999512e-01 4.189166666666666594e-01
5.733333333333333615e-01 4.201799999999999979e-01
5.766666666666666607e-01 4.214900000000000313e-01
5.799999999999999600e-01 4.227899999999999991e-01
5.833333333333333703e-01 4.240733333333333577e-01
5.866666666666666696e-01 4.253266666666666862e-01
5.899999999999999689e-01 4.265333333333333754e-01
5.933333333333333792e-01 4.278433333333333533e-01
5.966666666666666785e-01 4.290133333333333576e-01
5.999999999999999778e-01 4.302666666666666861e-01
6.033333333333333881e-01 4.314800000000000302e-01
6.066666666666666874e-01 4.325633333333333552e-01
6.099999999999999867e-01 4.338000000000000744e-01
6.133333333333332860e-01 4.349966666666667536e-01
6.166666666666666963e-01 4.360766666666667790e-01
6.199999999999999956e-01 4.371533333333335047e-01
6.233333333333332948e-01 4.382700000000001594e-01
6.266666666666667052e-01 4.393866666666668697e-01
6.300000000000000044e-01 4.405966666666668585e-01
6.333333333333333037e-01 4.416566666666669194e-01
6.366666666666667140e-01 4.426666666666668748e-01
6.400000000000000133e-01 4.436533333333335105e-01
6.433333333333333126e-01 4.447066666666668611e-01
6.466666666666666119e-01 4.457566666666668564e-01
6.500000000000000222e-01 4.468000000000001415e-01
6.533333333333333215e-01 4.477966666666668427e-01
6.566666666666666208e-01 4.487900000000001888e-01
6.600000000000000311e-01 4.497233333333335303e-01
6.633333333333333304e-01 4.507466666666667954e-01
6.666666666666666297e-01 4.517266666666668318e-01
6.700000000000000400e-01 4.525833333333335595e-01
6.733333333333333393e-01 4.535533333333335304e-01
6.766666666666666385e-01 4.544500000000002427e-01
6.800000000000000488e-01 4.553533333333334987e-01
6.833333333333333481e-01 4.562033333333335161e-01
6.866666666666666474e-01 4.569533333333334890e-01
6.899999999999999467e-01 4.578666666666668106e-01
6.933333333333333570e-01 4.586400000000001587e-01
6.966666666666666563e-01 4.594066666666667964e-01
6.999999999999999556e-01 4.602233333333334286e-01
7.033333333333333659e-01 4.609766666666667567e-01
7.066666666666666652e-01 4.617233333333334300e-01
7.099999999999999645e-01 4.624200000000001087e-01
7.133333333333333748e-01 4.631466666666667065e-01
7.166666666666666741e-01 4.638900000000000801e-01
7.199999999999999734e-01 4.645900000000001140e-01
7.233333333333333837e-01 4.653100000000001679e-01
7.266666666666666829e-01 4.660900000000001708e-01
7.299999999999999822e-01 4.668233333333335344e-01
7.333333333333332815e-01 4.675300000000001677e-01
7.366666666666666918e-01 4.682500000000001661e-01
7.399999999999999911e-01 4.689600000000001545e-01
7.433333333333332904e-01 4.695866666666667633e-01
7.466666666666667007e-01 4.702833333333334420e-01
7.500000000000000000e-01 4.709100000000001063e-01
7.533333333333332993e-01 4.715033333333333854e-01
7.566666666666667096e-01 4.721066666666667855e-01
7.600000000000000089e-01 4.727466666666668149e-01
7.633333333333333082e-01 4.733333333333334392e-01
7.666666666666667185e-01 4.739466666666667383e-01
7.700000000000000178e-01 4.745200000000000529e-01
7.733333333333333171e-01 4.751000000000000778e-01
7.766666666666666163e-01 4.756633333333334934e-01
7.800000000000000266e-01 4.762000000000001232e-01
7.833333333333333259e-01 4.767333333333334533e-01
7.866666666666666252e-01 4.772866666666668034e-01
7.900000000000000355e-01 4.777600000000001290e-01
7.933333333333333348e-01 4.782533333333334191e-01
7.966666666666666341e-01 4.788100000000001244e-01
8.000000000000000444e-01 4.792900000000001048e-01
8.033333333333333437e-01 4.797266666666668011e-01
8.066666666666666430e-01 4.802500000000001767e-01
8.100000000000000533e-01 4.807466666666668220e-01
8.133333333333333526e-01 4.812666666666668425e-01
8.166666666666666519e-01 4.817200000000001481e-01
8.199999999999999512e-01 4.822033333333335392e-01
8.233333333333333615e-01 4.826433333333335352e-01
8.266666666666666607e-01 4.831600000000002004e-01
8.299999999999999600e-01 4.836633333333335560e-01
8.333333333333333703e-01 4.840800000000002323e-01
8.366666666666666696e-01 4.845066666666668631e-01
8.399999999999999689e-01 4.848966666666668091e-01
8.433333333333333792e-01 4.853200000000001957e-01
8.466666666666666785e-01 4.857766666666668565e-01
8.499999999999999778e-01 4.861633333333335583e-01
8.533333333333333881e-01 4.865966666666668994e-01
8.566666666666666874e-01 4.869866666666668453e-01
8.599999999999999867e-01 4.874200000000001864e-01
8.633333333333332860e-01 4.878833333333335576e-01
8.666666666666666963e-01 4.882200000000002094e-01
8.699999999999999956e-01 4.885733333333335260e-01
8.733333333333332948e-01 4.889766666666668926e-01
8.766666666666667052e-01 4.893266666666668541e-01
8.800000000000000044e-01 4.896666666666668610e-01
8.833333333333333037e-01 4.900000000000002132e-01
8.866666666666667140e-01 4.903700000000001391e-01
8.900000000000000133e-01 4.907500000000001861e-01
8.933333333333333126e-01 4.911033333333335027e-01
8.966666666666666119e-01 4.913666666666668403e-01
9.000000000000000222e-01 4.916300000000001780e-01
9.033333333333333215e-01 4.919266666666668453e-01
9.066666666666666208e-01 4.923100000000002474e-01
9.100000000000000311e-01 4.926400000000001889e-01
9.133333333333333304e-01 4.929533333333335210e-01
9.166666666666666297e-01 4.931866666666668286e-01
9.200000000000000400e-01 4.934700000000001863e-01
9.233333333333333393e-01 4.937866666666668181e-01
9.266666666666666385e-01 4.940833333333334854e-01
9.300000000000000488e-01 4.944133333333334823e-01
9.333333333333333481e-01 4.947100000000001496e-01
9.366666666666666474e-01 4.949866666666667969e-01
9.399999999999999467e-01 4.952500000000001346e-01
9.433333333333333570e-01 4.955300000000001370e-01
9.466666666666666563e-01 4.958133333333334947e-01
9.499999999999999556e-01 4.960633333333334671e-01
9.533333333333333659e-01 4.963533333333334241e-01
9.566666666666666652e-01 4.966433333333334366e-01
9.599999999999999645e-01 4.969300000000000939e-01
9.633333333333333748e-01 4.971700000000001118e-01
9.666666666666666741e-01 4.974566666666668246e-01
9.699999999999999734e-01 4.977433333333335375e-01
9.733333333333333837e-01 4.979533333333335254e-01
9.766666666666666829e-01 4.982300000000001727e-01
9.799999999999999822e-01 4.984800000000001452e-01
9.833333333333332815e-01 4.987433333333334828e-01
9.866666666666666918e-01 4.990100000000001756e-01
9.899999999999999911e-01 4.992400000000001836e-01
9.933333333333332904e-01 4.994766666666668464e-01
9.966666666666667007e-01 4.997600000000002041e-01
1.000000000000000000e+00 5.000000000000002220e-01


==> SSEP_n300_aver1000_z_at_10000t8000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.680000000000000070e-03
6.666666666666667095e-03 3.500000000000000073e-03
1.000000000000000021e-02 5.160000000000000524e-03
1.333333333333333419e-02 6.810000000000000081e-03
1.666666666666666644e-02 8.543333333333333335e-03
2.000000000000000042e-02 1.022999999999999951e-02
2.333333333333333440e-02 1.193333333333333399e-02
2.666666666666666838e-02 1.364666666666666806e-02
2.999999999999999889e-02 1.532666666666666899e-02
3.333333333333333287e-02 1.702000000000000388e-02
3.666666666666666685e-02 1.872000000000000053e-02
4.000000000000000083e-02 2.037000000000000269e-02
4.333333333333333481e-02 2.207666666666667152e-02
4.666666666666666879e-02 2.373666666666666980e-02
5.000000000000000278e-02 2.544000000000000428e-02
5.333333333333333676e-02 2.717333333333333753e-02
5.666666666666666380e-02 2.888000000000000636e-02
5.999999999999999778e-02 3.053000000000000158e-02
6.333333333333333870e-02 3.213666666666666755e-02
6.666666666666666574e-02 3.381333333333333413e-02
7.000000000000000666e-02 3.545000000000000234e-02
7.333333333333333370e-02 3.720666666666666567e-02
7.666666666666666075e-02 3.891999999999999627e-02
8.000000000000000167e-02 4.055666666666665754e-02
8.333333333333332871e-02 4.222333333333332800e-02
8.666666666666666963e-02 4.397333333333332955e-02
8.999999999999999667e-02 4.581666666666666526e-02
9.333333333333333759e-02 4.751333333333333103e-02
9.666666666666666463e-02 4.932333333333333014e-02
1.000000000000000056e-01 5.093999999999999223e-02
1.033333333333333326e-01 5.264666666666666106e-02
1.066666666666666735e-01 5.437666666666666343e-02
1.100000000000000006e-01 5.609333333333332838e-02
1.133333333333333276e-01 5.773999999999999966e-02
1.166666666666666685e-01 5.943333333333333107e-02
1.199999999999999956e-01 6.107333333333333364e-02
1.233333333333333365e-01 6.279999999999999472e-02
1.266666666666666774e-01 6.445333333333333470e-02
1.300000000000000044e-01 6.612333333333332563e-02
1.333333333333333315e-01 6.775666666666665949e-02
1.366666666666666585e-01 6.952666666666665329e-02
1.400000000000000133e-01 7.129999999999998839e-02
1.433333333333333404e-01 7.306999999999998219e-02
1.466666666666666674e-01 7.480666666666666020e-02
1.499999999999999944e-01 7.652333333333331822e-02
1.533333333333333215e-01 7.821999999999999786e-02
1.566666666666666763e-01 7.996333333333333071e-02
1.600000000000000033e-01 8.165666666666665519e-02
1.633333333333333304e-01 8.336999999999998578e-02
1.666666666666666574e-01 8.502333333333331189e-02
1.700000000000000122e-01 8.672999999999998766e-02
1.733333333333333393e-01 8.839999999999999247e-02
1.766666666666666663e-01 9.012999999999998790e-02
1.799999999999999933e-01 9.190999999999997783e-02
1.833333333333333204e-01 9.357666666666664135e-02
1.866666666666666752e-01 9.531333333333331936e-02
1.900000000000000022e-01 9.704666666666664221e-02
1.933333333333333293e-01 9.873666666666665315e-02
1.966666666666666563e-01 1.004366666666666602e-01
2.000000000000000111e-01 1.021799999999999931e-01
2.033333333333333381e-01 1.038733333333333175e-01
2.066666666666666652e-01 1.055566666666666459e-01
2.099999999999999922e-01 1.072166666666666407e-01
2.133333333333333470e-01 1.090133333333333093e-01
2.166666666666666741e-01 1.107733333333333070e-01
2.200000000000000011e-01 1.123433333333332951e-01
2.233333333333333282e-01 1.140733333333332905e-01
2.266666666666666552e-01 1.158733333333332866e-01
2.300000000000000100e-01 1.176599999999999591e-01
2.333333333333333370e-01 1.193266666666666226e-01
2.366666666666666641e-01 1.209199999999999581e-01
2.399999999999999911e-01 1.226533333333333087e-01
2.433333333333333459e-01 1.243433333333333057e-01
2.466666666666666730e-01 1.260866666666666525e-01
2.500000000000000000e-01 1.277599999999999847e-01
2.533333333333333548e-01 1.293933333333333324e-01
2.566666666666666541e-01 1.311166666666666591e-01
2.600000000000000089e-01 1.327500000000000069e-01
2.633333333333333082e-01 1.344666666666666788e-01
2.666666666666666630e-01 1.361066666666666813e-01
2.700000000000000178e-01 1.378166666666666706e-01
2.733333333333333171e-01 1.395133333333333225e-01
2.766666666666666718e-01 1.411733333333333174e-01
2.800000000000000266e-01 1.428533333333333044e-01
2.833333333333333259e-01 1.446099999999999886e-01
2.866666666666666807e-01 1.462466666666666637e-01
2.899999999999999800e-01 1.478700000000000014e-01
2.933333333333333348e-01 1.494000000000000050e-01
2.966666666666666896e-01 1.511599999999999888e-01
2.999999999999999889e-01 1.528366666666666762e-01
3.033333333333333437e-01 1.544666666666666410e-01
3.066666666666666430e-01 1.561799999999999855e-01
3.099999999999999978e-01 1.577999999999999958e-01
3.133333333333333526e-01 1.595766666666666722e-01
3.166666666666666519e-01 1.612200000000000022e-01
3.200000000000000067e-01 1.628300000000000025e-01
3.233333333333333059e-01 1.645566666666666567e-01
3.266666666666666607e-01 1.661066666666666802e-01
3.300000000000000155e-01 1.678066666666666595e-01
3.333333333333333148e-01 1.695633333333333437e-01
3.366666666666666696e-01 1.712566666666666682e-01
3.400000000000000244e-01 1.729066666666666530e-01
3.433333333333333237e-01 1.746633333333333371e-01
3.466666666666666785e-01 1.764566666666666506e-01
3.499999999999999778e-01 1.782333333333333270e-01
3.533333333333333326e-01 1.799999999999999933e-01
3.566666666666666874e-01 1.816399999999999959e-01
3.599999999999999867e-01 1.833366666666666478e-01
3.633333333333333415e-01 1.850499999999999923e-01
3.666666666666666408e-01 1.867300000000000071e-01
3.699999999999999956e-01 1.883933333333333293e-01
3.733333333333333504e-01 1.901333333333333209e-01
3.766666666666666496e-01 1.918499999999999928e-01
3.800000000000000044e-01 1.935166666666666702e-01
3.833333333333333592e-01 1.951233333333333431e-01
3.866666666666666585e-01 1.967433333333333256e-01
3.900000000000000133e-01 1.984133333333333027e-01
3.933333333333333126e-01 2.001366666666666572e-01
3.966666666666666674e-01 2.017933333333333246e-01
4.000000000000000222e-01 2.035499999999999809e-01
4.033333333333333215e-01 2.052433333333333332e-01
4.066666666666666763e-01 2.068733333333333257e-01
4.099999999999999756e-01 2.085133333333333283e-01
4.133333333333333304e-01 2.101433333333333209e-01
4.166666666666666852e-01 2.117799999999999683e-01
4.199999999999999845e-01 2.134699999999999931e-01
4.233333333333333393e-01 2.152133333333333121e-01
4.266666666666666941e-01 2.168266666666666120e-01
4.299999999999999933e-01 2.184466666666666501e-01
4.333333333333333481e-01 2.201433333333333020e-01
4.366666666666666474e-01 2.218699999999999839e-01
4.400000000000000022e-01 2.235499999999999987e-01
4.433333333333333570e-01 2.252566666666666606e-01
4.466666666666666563e-01 2.269933333333333247e-01
4.500000000000000111e-01 2.286933333333333596e-01
4.533333333333333104e-01 2.304200000000000137e-01
4.566666666666666652e-01 2.320466666666666788e-01
4.600000000000000200e-01 2.338033333333333630e-01
4.633333333333333193e-01 2.354733333333333678e-01
4.666666666666666741e-01 2.371333333333333904e-01
4.699999999999999734e-01 2.387700000000000378e-01
4.733333333333333282e-01 2.403666666666667007e-01
4.766666666666666829e-01 2.420333333333333781e-01
4.799999999999999822e-01 2.436700000000000532e-01
4.833333333333333370e-01 2.453800000000000703e-01
4.866666666666666918e-01 2.471366666666667267e-01
4.899999999999999911e-01 2.488233333333333963e-01
4.933333333333333459e-01 2.505066666666667108e-01
4.966666666666666452e-01 2.520933333333333914e-01
5.000000000000000000e-01 2.538066666666666804e-01
5.033333333333332993e-01 2.555233333333333801e-01
5.066666666666667096e-01 2.571400000000000352e-01
5.100000000000000089e-01 2.588666666666666893e-01
5.133333333333333082e-01 2.605700000000000238e-01
5.166666666666667185e-01 2.622966666666666780e-01
5.200000000000000178e-01 2.640033333333333676e-01
5.233333333333333171e-01 2.657033333333334024e-01
5.266666666666666163e-01 2.674266666666667014e-01
5.300000000000000266e-01 2.689833333333333520e-01
5.333333333333333259e-01 2.705866666666666975e-01
5.366666666666666252e-01 2.721633333333333127e-01
5.400000000000000355e-01 2.738599999999999923e-01
5.433333333333333348e-01 2.754333333333333078e-01
5.466666666666666341e-01 2.771633333333333171e-01
5.500000000000000444e-01 2.789166666666666461e-01
5.533333333333333437e-01 2.805833333333333512e-01
5.566666666666666430e-01 2.822699999999999654e-01
5.600000000000000533e-01 2.839233333333333054e-01
5.633333333333333526e-01 2.856166666666666298e-01
5.666666666666666519e-01 2.873099999999999543e-01
5.699999999999999512e-01 2.890433333333332633e-01
5.733333333333333615e-01 2.906733333333332836e-01
5.766666666666666607e-01 2.923233333333332684e-01
5.799999999999999600e-01 2.940466666666666229e-01
5.833333333333333703e-01 2.956599999999999229e-01
5.866666666666666696e-01 2.972533333333332584e-01
5.899999999999999689e-01 2.989633333333332477e-01
5.933333333333333792e-01 3.005833333333332580e-01
5.966666666666666785e-01 3.022733333333332828e-01
5.999999999999999778e-01 3.039266666666666228e-01
6.033333333333333881e-01 3.055866666666666176e-01
6.066666666666666874e-01 3.072166666666666379e-01
6.099999999999999867e-01 3.089299999999999824e-01
6.133333333333332860e-01 3.105466666666666375e-01
6.166666666666666963e-01 3.121266666666666634e-01
6.199999999999999956e-01 3.137433333333333185e-01
6.233333333333332948e-01 3.154266666666666330e-01
6.266666666666667052e-01 3.170533333333332981e-01
6.300000000000000044e-01 3.186866666666666181e-01
6.333333333333333037e-01 3.203333333333332478e-01
6.366666666666667140e-01 3.219766666666665778e-01
6.400000000000000133e-01 3.235399999999998832e-01
6.433333333333333126e-01 3.251799999999999136e-01
6.466666666666666119e-01 3.268433333333332080e-01
6.500000000000000222e-01 3.285366666666665325e-01
6.533333333333333215e-01 3.302099999999998925e-01
6.566666666666666208e-01 3.318033333333331725e-01
6.600000000000000311e-01 3.334466666666665025e-01
6.633333333333333304e-01 3.351666666666665018e-01
6.666666666666666297e-01 3.366999999999998328e-01
6.700000000000000400e-01 3.383466666666665179e-01
6.733333333333333393e-01 3.399466666666665082e-01
6.766666666666666385e-01 3.415399999999998437e-01
6.800000000000000488e-01 3.431999999999998385e-01
6.833333333333333481e-01 3.447533333333331340e-01
6.866666666666666474e-01 3.464833333333331433e-01
6.899999999999999467e-01 3.481366666666664833e-01
6.933333333333333570e-01 3.498733333333331474e-01
6.966666666666666563e-01 3.515399999999997971e-01
6.999999999999999556e-01 3.532666666666665067e-01
7.033333333333333659e-01 3.548699999999997967e-01
7.066666666666666652e-01 3.565599999999998215e-01
7.099999999999999645e-01 3.581633333333331115e-01
7.133333333333333748e-01 3.597766666666664670e-01
7.166666666666666741e-01 3.614133333333331421e-01
7.199999999999999734e-01 3.629933333333331125e-01
7.233333333333333837e-01 3.645133333333331338e-01
7.266666666666666829e-01 3.662733333333331731e-01
7.299999999999999822e-01 3.678899999999998283e-01
7.333333333333332815e-01 3.695366666666665134e-01
7.366666666666666918e-01 3.712566666666665127e-01
7.399999999999999911e-01 3.729399999999998272e-01
7.433333333333332904e-01 3.745466666666664723e-01
7.466666666666667007e-01 3.762633333333331720e-01
7.500000000000000000e-01 3.779366666666664765e-01
7.533333333333332993e-01 3.794499999999997875e-01
7.566666666666667096e-01 3.810099999999997933e-01
7.600000000000000089e-01 3.826199999999997936e-01
7.633333333333333082e-01 3.843066666666664633e-01
7.666666666666667185e-01 3.858899999999997887e-01
7.700000000000000178e-01 3.875533333333331387e-01
7.733333333333333171e-01 3.891799999999998039e-01
7.766666666666666163e-01 3.907533333333331194e-01
7.800000000000000266e-01 3.923866666666663838e-01
7.833333333333333259e-01 3.941066666666664386e-01
7.866666666666666252e-01 3.957866666666664535e-01
7.900000000000000355e-01 3.974533333333331031e-01
7.933333333333333348e-01 3.990666666666664031e-01
7.966666666666666341e-01 4.006866666666664134e-01
8.000000000000000444e-01 4.022833333333331041e-01
8.033333333333333437e-01 4.039499999999997537e-01
8.066666666666666430e-01 4.054899999999997950e-01
8.100000000000000533e-01 4.071399999999997799e-01
8.133333333333333526e-01 4.087466666666664805e-01
8.166666666666666519e-01 4.103899999999997550e-01
8.199999999999999512e-01 4.119033333333330660e-01
8.233333333333333615e-01 4.134266666666663870e-01
8.266666666666666607e-01 4.151899999999997259e-01
8.299999999999999600e-01 4.170699999999997187e-01
8.333333333333333703e-01 4.187533333333330332e-01
8.366666666666666696e-01 4.203766666666663432e-01
8.399999999999999689e-01 4.219766666666663335e-01
8.433333333333333792e-01 4.236499999999996380e-01
8.466666666666666785e-01 4.253133333333329880e-01
8.499999999999999778e-01 4.268199999999996996e-01
8.533333333333333881e-01 4.283999999999996700e-01
8.566666666666666874e-01 4.300599999999996093e-01
8.599999999999999867e-01 4.316733333333329647e-01
8.633333333333332860e-01 4.333966666666663192e-01
8.666666666666666963e-01 4.350099999999996747e-01
8.699999999999999956e-01 4.366266666666663854e-01
8.733333333333332948e-01 4.383299999999997199e-01
8.766666666666667052e-01 4.398699999999996502e-01
8.800000000000000044e-01 4.415166666666663353e-01
8.833333333333333037e-01 4.430866666666663511e-01
8.866666666666667140e-01 4.446766666666663315e-01
8.900000000000000133e-01 4.462499999999997025e-01
8.933333333333333126e-01 4.478266666666664286e-01
8.966666666666666119e-01 4.494799999999997686e-01
9.000000000000000222e-01 4.511899999999998134e-01
9.033333333333333215e-01 4.528333333333331434e-01
9.066666666666666208e-01 4.544499999999998541e-01
9.100000000000000311e-01 4.560033333333332051e-01
9.133333333333333304e-01 4.575733333333332209e-01
9.166666666666666297e-01 4.592033333333332412e-01
9.200000000000000400e-01 4.607566666666665922e-01
9.233333333333333393e-01 4.624366666666665515e-01
9.266666666666666385e-01 4.640499999999999070e-01
9.300000000000000488e-01 4.656766666666665722e-01
9.333333333333333481e-01 4.672799999999999176e-01
9.366666666666666474e-01 4.688799999999998525e-01
9.399999999999999467e-01 4.705633333333331669e-01
9.433333333333333570e-01 4.722266666666665169e-01
9.466666666666666563e-01 4.739066666666664762e-01
9.499999999999999556e-01 4.755299999999997862e-01
9.533333333333333659e-01 4.771633333333331617e-01
9.566666666666666652e-01 4.787599999999998523e-01
9.599999999999999645e-01 4.804433333333331668e-01
9.633333333333333748e-01 4.820966666666665623e-01
9.666666666666666741e-01 4.837633333333332120e-01
9.699999999999999734e-01 4.854166666666665519e-01
9.733333333333333837e-01 4.870899999999999119e-01
9.766666666666666829e-01 4.886933333333332574e-01
9.799999999999999822e-01 4.903666666666666174e-01
9.833333333333332815e-01 4.919499999999999429e-01
9.866666666666666918e-01 4.936399999999999677e-01
9.899999999999999911e-01 4.952933333333333077e-01
9.933333333333332904e-01 4.969300000000000384e-01
9.966666666666667007e-01 4.985166666666666635e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> SSEP_n300_aver1000_z_at_10000t9000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.569999999999999998e-03
6.666666666666667095e-03 3.293333333333333442e-03
1.000000000000000021e-02 5.013333333333333183e-03
1.333333333333333419e-02 6.716666666666666792e-03
1.666666666666666644e-02 8.453333333333333532e-03
2.000000000000000042e-02 1.008333333333333304e-02
2.333333333333333440e-02 1.174333333333333305e-02
2.666666666666666838e-02 1.339999999999999872e-02
2.999999999999999889e-02 1.507999999999999792e-02
3.333333333333333287e-02 1.684333333333333169e-02
3.666666666666666685e-02 1.852666666666666351e-02
4.000000000000000083e-02 2.020666666666666444e-02
4.333333333333333481e-02 2.192999999999999811e-02
4.666666666666666879e-02 2.358333333333333115e-02
5.000000000000000278e-02 2.526666666666666297e-02
5.333333333333333676e-02 2.698666666666666575e-02
5.666666666666666380e-02 2.867999999999999716e-02
5.999999999999999778e-02 3.036999999999999769e-02
6.333333333333333870e-02 3.197333333333332583e-02
6.666666666666666574e-02 3.366666666666665725e-02
7.000000000000000666e-02 3.538666666666665656e-02
7.333333333333333370e-02 3.702333333333332477e-02
7.666666666666666075e-02 3.873333333333332795e-02
8.000000000000000167e-02 4.038333333333331970e-02
8.333333333333332871e-02 4.203666666666665969e-02
8.666666666666666963e-02 4.378333333333332689e-02
8.999999999999999667e-02 4.547666666666665830e-02
9.333333333333333759e-02 4.710999999999999216e-02
9.666666666666666463e-02 4.895333333333332787e-02
1.000000000000000056e-01 5.060333333333332656e-02
1.033333333333333326e-01 5.226333333333332137e-02
1.066666666666666735e-01 5.395999999999998714e-02
1.100000000000000006e-01 5.574333333333331836e-02
1.133333333333333276e-01 5.743666666666664977e-02
1.166666666666666685e-01 5.908999999999997588e-02
1.199999999999999956e-01 6.073333333333330586e-02
1.233333333333333365e-01 6.240999999999997244e-02
1.266666666666666774e-01 6.401999999999997970e-02
1.300000000000000044e-01 6.582999999999997187e-02
1.333333333333333315e-01 6.750333333333330410e-02
1.366666666666666585e-01 6.917333333333330891e-02
1.400000000000000133e-01 7.088333333333331210e-02
1.433333333333333404e-01 7.258999999999997399e-02
1.466666666666666674e-01 7.427666666666664363e-02
1.499999999999999944e-01 7.599999999999998423e-02
1.533333333333333215e-01 7.760666666666664326e-02
1.566666666666666763e-01 7.930999999999997774e-02
1.600000000000000033e-01 8.093999999999997030e-02
1.633333333333333304e-01 8.267333333333330703e-02
1.666666666666666574e-01 8.437999999999998280e-02
1.700000000000000122e-01 8.611666666666664693e-02
1.733333333333333393e-01 8.777666666666665563e-02
1.766666666666666663e-01 8.938333333333331465e-02
1.799999999999999933e-01 9.110999999999998267e-02
1.833333333333333204e-01 9.284333333333331939e-02
1.866666666666666752e-01 9.452333333333332033e-02
1.900000000000000022e-01 9.635999999999998733e-02
1.933333333333333293e-01 9.807666666666664534e-02
1.966666666666666563e-01 9.980666666666664077e-02
2.000000000000000111e-01 1.014599999999999669e-01
2.033333333333333381e-01 1.031766666666666388e-01
2.066666666666666652e-01 1.049033333333333068e-01
2.099999999999999922e-01 1.066366666666666435e-01
2.133333333333333470e-01 1.082733333333333048e-01
2.166666666666666741e-01 1.099433333333332957e-01
2.200000000000000011e-01 1.116766666666666463e-01
2.233333333333333282e-01 1.132499999999999757e-01
2.266666666666666552e-01 1.149433333333333279e-01
2.300000000000000100e-01 1.166233333333333150e-01
2.333333333333333370e-01 1.183166666666666533e-01
2.366666666666666641e-01 1.199833333333333307e-01
2.399999999999999911e-01 1.216733333333333139e-01
2.433333333333333459e-01 1.232999999999999791e-01
2.466666666666666730e-01 1.249733333333333252e-01
2.500000000000000000e-01 1.266299999999999926e-01
2.533333333333333548e-01 1.283966666666666590e-01
2.566666666666666541e-01 1.300399999999999889e-01
2.600000000000000089e-01 1.318133333333333101e-01
2.633333333333333082e-01 1.334599999999999953e-01
2.666666666666666630e-01 1.352599999999999913e-01
2.700000000000000178e-01 1.370033333333333381e-01
2.733333333333333171e-01 1.386799999999999977e-01
2.766666666666666718e-01 1.404199999999999893e-01
2.800000000000000266e-01 1.421699999999999908e-01
2.833333333333333259e-01 1.438599999999999879e-01
2.866666666666666807e-01 1.455199999999999827e-01
2.899999999999999800e-01 1.472633333333333294e-01
2.933333333333333348e-01 1.489733333333333187e-01
2.966666666666666896e-01 1.506666666666666432e-01
2.999999999999999889e-01 1.522699999999999887e-01
3.033333333333333437e-01 1.539366666666666661e-01
3.066666666666666430e-01 1.554966666666666719e-01
3.099999999999999978e-01 1.571266666666666645e-01
3.133333333333333526e-01 1.587033333333333351e-01
3.166666666666666519e-01 1.603666666666666574e-01
3.200000000000000067e-01 1.619733333333333303e-01
3.233333333333333059e-01 1.635966666666666680e-01
3.266666666666666607e-01 1.652600000000000180e-01
3.300000000000000155e-01 1.668366666666666609e-01
3.333333333333333148e-01 1.685600000000000154e-01
3.366666666666666696e-01 1.703066666666666895e-01
3.400000000000000244e-01 1.719700000000000395e-01
3.433333333333333237e-01 1.737233333333333685e-01
3.466666666666666785e-01 1.754500000000000504e-01
3.499999999999999778e-01 1.771033333333333903e-01
3.533333333333333326e-01 1.788033333333333696e-01
3.566666666666666874e-01 1.804333333333333622e-01
3.599999999999999867e-01 1.820066666666667055e-01
3.633333333333333415e-01 1.836666666666667003e-01
3.666666666666666408e-01 1.852600000000000358e-01
3.699999999999999956e-01 1.870833333333333515e-01
3.733333333333333504e-01 1.887066666666666892e-01
3.766666666666666496e-01 1.904033333333333688e-01
3.800000000000000044e-01 1.920700000000000185e-01
3.833333333333333592e-01 1.936600000000000266e-01
3.866666666666666585e-01 1.954066666666667007e-01
3.900000000000000133e-01 1.971333333333333548e-01
3.933333333333333126e-01 1.988300000000000345e-01
3.966666666666666674e-01 2.004866666666667019e-01
4.000000000000000222e-01 2.021633333333333615e-01
4.033333333333333215e-01 2.038466666666667038e-01
4.066666666666666763e-01 2.055433333333333834e-01
4.099999999999999756e-01 2.072200000000000431e-01
4.133333333333333304e-01 2.089000000000000301e-01
4.166666666666666852e-01 2.105833333333333723e-01
4.199999999999999845e-01 2.122300000000000297e-01
4.233333333333333393e-01 2.139266666666667094e-01
4.266666666666666941e-01 2.155066666666667075e-01
4.299999999999999933e-01 2.172333333333333893e-01
4.333333333333333481e-01 2.189066666666666938e-01
4.366666666666666474e-01 2.205233333333333767e-01
4.400000000000000022e-01 2.222000000000000364e-01
4.433333333333333570e-01 2.237833333333333619e-01
4.466666666666666563e-01 2.255233333333333812e-01
4.500000000000000111e-01 2.271866666666666756e-01
4.533333333333333104e-01 2.288366666666666882e-01
4.566666666666666652e-01 2.305433333333333779e-01
4.600000000000000200e-01 2.321900000000000353e-01
4.633333333333333193e-01 2.338100000000000456e-01
4.666666666666666741e-01 2.354166666666667185e-01
4.699999999999999734e-01 2.371033333333333881e-01
4.733333333333333282e-01 2.387400000000000355e-01
4.766666666666666829e-01 2.403866666666667207e-01
4.799999999999999822e-01 2.421300000000000396e-01
4.833333333333333370e-01 2.438233333333333641e-01
4.866666666666666918e-01 2.454500000000000293e-01
4.899999999999999911e-01 2.470866666666666767e-01
4.933333333333333459e-01 2.487399999999999889e-01
4.966666666666666452e-01 2.504633333333333156e-01
5.000000000000000000e-01 2.521666666666666501e-01
5.033333333333332993e-01 2.538033333333333252e-01
5.066666666666667096e-01 2.554633333333333201e-01
5.100000000000000089e-01 2.570899999999999852e-01
5.133333333333333082e-01 2.587233333333333052e-01
5.166666666666667185e-01 2.603833333333333000e-01
5.200000000000000178e-01 2.620966666666666445e-01
5.233333333333333171e-01 2.637099999999999445e-01
5.266666666666666163e-01 2.653833333333332489e-01
5.300000000000000266e-01 2.670599999999999086e-01
5.333333333333333259e-01 2.686599999999999544e-01
5.366666666666666252e-01 2.703299999999999592e-01
5.400000000000000355e-01 2.720966666666666534e-01
5.433333333333333348e-01 2.737599999999999478e-01
5.466666666666666341e-01 2.754533333333332723e-01
5.500000000000000444e-01 2.770933333333333026e-01
5.533333333333333437e-01 2.788133333333333019e-01
5.566666666666666430e-01 2.804999999999999716e-01
5.600000000000000533e-01 2.821666666666666212e-01
5.633333333333333526e-01 2.837566666666666571e-01
5.666666666666666519e-01 2.854766666666666564e-01
5.699999999999999512e-01 2.870933333333333115e-01
5.733333333333333615e-01 2.887533333333333618e-01
5.766666666666666607e-01 2.904900000000000260e-01
5.799999999999999600e-01 2.922100000000000253e-01
5.833333333333333703e-01 2.938466666666667004e-01
5.866666666666666696e-01 2.954499999999999904e-01
5.899999999999999689e-01 2.970833333333333104e-01
5.933333333333333792e-01 2.988166666666666749e-01
5.966666666666666785e-01 3.004599999999999493e-01
5.999999999999999778e-01 3.020433333333332748e-01
6.033333333333333881e-01 3.036633333333332851e-01
6.066666666666666874e-01 3.052799999999999403e-01
6.099999999999999867e-01 3.069366666666666355e-01
6.133333333333332860e-01 3.086133333333332951e-01
6.166666666666666963e-01 3.102166666666665851e-01
6.199999999999999956e-01 3.118633333333332702e-01
6.233333333333332948e-01 3.135033333333333005e-01
6.266666666666667052e-01 3.150366666666666315e-01
6.300000000000000044e-01 3.167466666666666208e-01
6.333333333333333037e-01 3.184366666666666457e-01
6.366666666666667140e-01 3.201499999999999346e-01
6.400000000000000133e-01 3.218433333333332591e-01
6.433333333333333126e-01 3.234166666666665746e-01
6.466666666666666119e-01 3.250066666666666104e-01
6.500000000000000222e-01 3.267066666666666452e-01
6.533333333333333215e-01 3.284299999999999442e-01
6.566666666666666208e-01 3.300899999999999390e-01
6.600000000000000311e-01 3.317666666666665987e-01
6.633333333333333304e-01 3.333899999999999642e-01
6.666666666666666297e-01 3.350166666666666293e-01
6.700000000000000400e-01 3.366899999999999338e-01
6.733333333333333393e-01 3.382533333333332393e-01
6.766666666666666385e-01 3.399599999999999289e-01
6.800000000000000488e-01 3.416266666666665786e-01
6.833333333333333481e-01 3.432899999999998730e-01
6.866666666666666474e-01 3.449499999999999234e-01
6.899999999999999467e-01 3.466166666666665730e-01
6.933333333333333570e-01 3.483133333333332526e-01
6.966666666666666563e-01 3.499533333333332275e-01
6.999999999999999556e-01 3.516133333333332778e-01
7.033333333333333659e-01 3.533366666666665767e-01
7.066666666666666652e-01 3.549666666666665971e-01
7.099999999999999645e-01 3.566833333333332967e-01
7.133333333333333748e-01 3.583566666666666012e-01
7.166666666666666741e-01 3.599799999999999112e-01
7.199999999999999734e-01 3.616999999999999105e-01
7.233333333333333837e-01 3.634466666666665846e-01
7.266666666666666829e-01 3.650833333333332598e-01
7.299999999999999822e-01 3.666799999999998949e-01
7.333333333333332815e-01 3.683399999999999452e-01
7.366666666666666918e-01 3.699566666666666004e-01
7.399999999999999911e-01 3.715933333333332755e-01
7.433333333333332904e-01 3.732899999999999552e-01
7.466666666666667007e-01 3.749033333333332552e-01
7.500000000000000000e-01 3.765599999999998948e-01
7.533333333333332993e-01 3.781066666666665910e-01
7.566666666666667096e-01 3.797466666666666213e-01
7.600000000000000089e-01 3.814366666666665906e-01
7.633333333333333082e-01 3.830433333333332913e-01
7.666666666666667185e-01 3.847599999999999354e-01
7.700000000000000178e-01 3.864399999999999502e-01
7.733333333333333171e-01 3.880433333333332957e-01
7.766666666666666163e-01 3.896666666666666057e-01
7.800000000000000266e-01 3.913633333333332853e-01
7.833333333333333259e-01 3.929999999999999050e-01
7.866666666666666252e-01 3.947199999999999598e-01
7.900000000000000355e-01 3.963766666666665994e-01
7.933333333333333348e-01 3.980133333333332746e-01
7.966666666666666341e-01 3.996999999999999442e-01
8.000000000000000444e-01 4.014733333333332377e-01
8.033333333333333437e-01 4.031066666666665577e-01
8.066666666666666430e-01 4.047266666666665680e-01
8.100000000000000533e-01 4.063899999999999180e-01
8.133333333333333526e-01 4.080466666666665576e-01
8.166666666666666519e-01 4.096566666666666134e-01
8.199999999999999512e-01 4.113833333333332676e-01
8.233333333333333615e-01 4.129933333333332679e-01
8.266666666666666607e-01 4.146099999999999230e-01
8.299999999999999600e-01 4.163733333333332620e-01
8.333333333333333703e-01 4.179733333333332523e-01
8.366666666666666696e-01 4.196299999999999475e-01
8.399999999999999689e-01 4.213299999999999823e-01
8.433333333333333792e-01 4.229433333333332823e-01
8.466666666666666785e-01 4.246833333333333016e-01
8.499999999999999778e-01 4.264066666666666006e-01
8.533333333333333881e-01 4.281433333333332647e-01
8.566666666666666874e-01 4.298666666666666192e-01
8.599999999999999867e-01 4.315333333333332688e-01
8.633333333333332860e-01 4.331933333333332081e-01
8.666666666666666963e-01 4.348033333333332640e-01
8.699999999999999956e-01 4.364499999999998936e-01
8.733333333333332948e-01 4.381033333333332891e-01
8.766666666666667052e-01 4.396699999999999497e-01
8.800000000000000044e-01 4.413366666666665994e-01
8.833333333333333037e-01 4.429266666666666352e-01
8.866666666666667140e-01 4.445699999999999097e-01
8.900000000000000133e-01 4.462366666666666148e-01
8.933333333333333126e-01 4.478533333333333255e-01
8.966666666666666119e-01 4.494900000000000007e-01
9.000000000000000222e-01 4.510899999999999910e-01
9.033333333333333215e-01 4.527433333333333310e-01
9.066666666666666208e-01 4.544066666666666809e-01
9.100000000000000311e-01 4.559933333333333616e-01
9.133333333333333304e-01 4.576133333333333164e-01
9.166666666666666297e-01 4.592799999999999661e-01
9.200000000000000400e-01 4.609533333333333260e-01
9.233333333333333393e-01 4.625433333333333619e-01
9.266666666666666385e-01 4.641100000000000225e-01
9.300000000000000488e-01 4.657433333333333980e-01
9.333333333333333481e-01 4.674433333333333218e-01
9.366666666666666474e-01 4.690633333333333321e-01
9.399999999999999467e-01 4.706899999999999973e-01
9.433333333333333570e-01 4.723466666666666924e-01
9.466666666666666563e-01 4.739866666666666672e-01
9.499999999999999556e-01 4.755933333333333124e-01
9.533333333333333659e-01 4.771266666666666989e-01
9.566666666666666652e-01 4.787933333333333485e-01
9.599999999999999645e-01 4.803600000000000092e-01
9.633333333333333748e-01 4.819566666666666999e-01
9.666666666666666741e-01 4.836866666666667647e-01
9.699999999999999734e-01 4.852466666666667150e-01
9.733333333333333837e-01 4.867966666666667108e-01
9.766666666666666829e-01 4.884500000000001063e-01
9.799999999999999822e-01 4.901866666666667149e-01
9.833333333333332815e-01 4.917933333333333601e-01
9.866666666666666918e-01 4.934466666666667556e-01
9.899999999999999911e-01 4.950766666666667759e-01
9.933333333333332904e-01 4.966566666666666907e-01
9.966666666666667007e-01 4.983100000000000862e-01
1.000000000000000000e+00 5.000000000000001110e-01


==> SSEP_theor_z_at_10000t1200.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 8.778653805357827062e-04
2.000000000000000042e-03 1.755306759534604579e-03
3.000000000000000062e-03 2.632322871249505574e-03
4.000000000000000083e-03 3.508912447587613555e-03
5.000000000000000104e-03 4.385074218115733898e-03
6.000000000000000125e-03 5.260806910066449966e-03
7.000000000000000146e-03 6.136109248343919048e-03
8.000000000000000167e-03 7.010979955530021075e-03
9.000000000000001055e-03 7.885417751890798355e-03
1.000000000000000021e-02 8.759421355382351893e-03
1.099999999999999936e-02 9.632989481657260739e-03
1.200000000000000025e-02 1.050612084407115919e-02
1.300000000000000114e-02 1.137881415368916481e-02
1.400000000000000029e-02 1.225106811929255191e-02
1.499999999999999944e-02 1.312288144738537124e-02
1.600000000000000033e-02 1.399425284220131953e-02
1.700000000000000122e-02 1.486518100571060201e-02
1.800000000000000211e-02 1.573566463762707257e-02
1.899999999999999953e-02 1.660570243541487079e-02
2.000000000000000042e-02 1.747529309429610850e-02
2.100000000000000130e-02 1.834443530725783644e-02
2.199999999999999872e-02 1.921312776505952960e-02
2.299999999999999961e-02 2.008136915624033486e-02
2.400000000000000050e-02 2.094915816712688422e-02
2.500000000000000139e-02 2.181649348184066736e-02
2.600000000000000228e-02 2.268337378230597320e-02
2.699999999999999969e-02 2.354979774825765454e-02
2.800000000000000058e-02 2.441576405724888918e-02
2.900000000000000147e-02 2.528127138465951357e-02
2.999999999999999889e-02 2.614631840370385332e-02
3.099999999999999978e-02 2.701090378543898052e-02
3.200000000000000067e-02 2.787502619877313750e-02
3.300000000000000155e-02 2.873868431047413297e-02
3.400000000000000244e-02 2.960187678517772064e-02
3.500000000000000333e-02 3.046460228539624171e-02
3.600000000000000422e-02 3.132685947152746841e-02
3.699999999999999817e-02 3.218864700186308686e-02
3.799999999999999906e-02 3.304996353259802289e-02
3.899999999999999994e-02 3.391080771783908099e-02
4.000000000000000083e-02 3.477117820961411754e-02
4.100000000000000172e-02 3.563107365788135972e-02
4.200000000000000261e-02 3.649049271053855792e-02
4.300000000000000350e-02 3.734943401343249897e-02
4.399999999999999745e-02 3.820789621036844302e-02
4.499999999999999833e-02 3.906587794311964373e-02
4.599999999999999922e-02 3.992337785143731249e-02
4.700000000000000011e-02 4.078039457306010390e-02
4.800000000000000100e-02 4.163692674372419800e-02
4.900000000000000189e-02 4.249297299717321591e-02
5.000000000000000278e-02 4.334853196516851026e-02
5.100000000000000366e-02 4.420360227749915716e-02
5.200000000000000455e-02 4.505818256199239924e-02
5.299999999999999850e-02 4.591227144452407483e-02
5.399999999999999939e-02 4.676586754902901932e-02
5.500000000000000028e-02 4.761896949751184827e-02
5.600000000000000117e-02 4.847157591005760852e-02
5.700000000000000205e-02 4.932368540484266539e-02
5.800000000000000294e-02 5.017529659814559673e-02
5.900000000000000383e-02 5.102640810435826735e-02
5.999999999999999778e-02 5.187701853599702845e-02
6.099999999999999867e-02 5.272712650371394472e-02
6.199999999999999956e-02 5.357673061630802841e-02
6.300000000000000044e-02 5.442582948073702853e-02
6.400000000000000133e-02 5.527442170212876205e-02
6.500000000000000222e-02 5.612250588379281285e-02
6.600000000000000311e-02 5.697008062723247362e-02
6.700000000000000400e-02 5.781714453215661131e-02
6.800000000000000488e-02 5.866369619649156042e-02
6.900000000000000577e-02 5.950973421639336319e-02
7.000000000000000666e-02 6.035525718625997516e-02
7.100000000000000755e-02 6.120026369874364408e-02
7.200000000000000844e-02 6.204475234476325429e-02
7.299999999999999545e-02 6.288872171351699014e-02
7.399999999999999634e-02 6.373217039249493010e-02
7.499999999999999722e-02 6.457509696749187678e-02
7.599999999999999811e-02 6.541750002262032571e-02
7.699999999999999900e-02 6.625937814032310802e-02
7.799999999999999989e-02 6.710072990138708782e-02
7.900000000000000078e-02 6.794155388495586034e-02
8.000000000000000167e-02 6.878184866854329671e-02
8.100000000000000255e-02 6.962161282804694984e-02
8.200000000000000344e-02 7.046084493776175184e-02
8.300000000000000433e-02 7.129954357039344770e-02
8.400000000000000522e-02 7.213770729707244533e-02
8.500000000000000611e-02 7.297533468736784601e-02
8.600000000000000699e-02 7.381242430930126663e-02
8.700000000000000788e-02 7.464897472936102285e-02
8.799999999999999489e-02 7.548498451251642316e-02
8.899999999999999578e-02 7.632045222223188263e-02
8.999999999999999667e-02 7.715537642048173050e-02
9.099999999999999756e-02 7.798975566776451818e-02
9.199999999999999845e-02 7.882358852311753539e-02
9.299999999999999933e-02 7.965687354413214516e-02
9.400000000000000022e-02 8.048960928696813344e-02
9.500000000000000111e-02 8.132179430636907180e-02
9.600000000000000200e-02 8.215342715567722220e-02
9.700000000000000289e-02 8.298450638684903846e-02
9.800000000000000377e-02 8.381503055047018202e-02
9.900000000000000466e-02 8.464499819577132878e-02
1.000000000000000056e-01 8.547440787064355949e-02
1.010000000000000064e-01 8.630325812165411115e-02
1.020000000000000073e-01 8.713154749406222532e-02
1.030000000000000082e-01 8.795927453183502442e-02
1.040000000000000091e-01 8.878643777766358214e-02
1.049999999999999961e-01 8.961303577297909106e-02
1.059999999999999970e-01 9.043906705796908585e-02
1.069999999999999979e-01 9.126453017159399939e-02
1.079999999999999988e-01 9.208942365160330268e-02
1.089999999999999997e-01 9.291374603455257453e-02
1.100000000000000006e-01 9.373749585581993282e-02
1.110000000000000014e-01 9.456067164962302096e-02
1.120000000000000023e-01 9.538327194903578610e-02
1.130000000000000032e-01 9.620529528600582636e-02
1.140000000000000041e-01 9.702674019137134953e-02
1.150000000000000050e-01 9.784760519487872843e-02
1.160000000000000059e-01 9.866788882519958448e-02
1.170000000000000068e-01 9.948758960994869005e-02
1.180000000000000077e-01 1.003067060757013573e-01
1.190000000000000085e-01 1.011252367480113268e-01
1.199999999999999956e-01 1.019431801514286418e-01
1.209999999999999964e-01 1.027605348095176618e-01
1.219999999999999973e-01 1.035772992448751456e-01
1.229999999999999982e-01 1.043934719791484583e-01
1.239999999999999991e-01 1.052090515330539183e-01
1.250000000000000000e-01 1.060240364263954210e-01
1.260000000000000009e-01 1.068384251780827576e-01
1.270000000000000018e-01 1.076522163061505444e-01
1.280000000000000027e-01 1.084654083277768605e-01
1.290000000000000036e-01 1.092779997593022329e-01
1.300000000000000044e-01 1.100899891162487321e-01
1.310000000000000053e-01 1.109013749133389848e-01
1.320000000000000062e-01 1.117121556645155334e-01
1.330000000000000071e-01 1.125223298829603202e-01
1.340000000000000080e-01 1.133318960811139225e-01
1.350000000000000089e-01 1.141408527706953696e-01
1.360000000000000098e-01 1.149491984627218633e-01
1.370000000000000107e-01 1.157569316675284010e-01
1.380000000000000115e-01 1.165640508947880932e-01
1.390000000000000124e-01 1.173705546535318972e-01
1.400000000000000133e-01 1.181764414521689899e-01
1.410000000000000142e-01 1.189817097985070155e-01
1.420000000000000151e-01 1.197863581997723886e-01
1.430000000000000160e-01 1.205903851626310141e-01
1.440000000000000169e-01 1.213937891932087704e-01
1.449999999999999900e-01 1.221965687971123538e-01
1.459999999999999909e-01 1.229987224794501510e-01
1.469999999999999918e-01 1.238002487448529032e-01
1.479999999999999927e-01 1.246011460974953133e-01
1.489999999999999936e-01 1.254014130411169881e-01
1.499999999999999944e-01 1.262010480790434763e-01
1.509999999999999953e-01 1.270000497142083073e-01
1.519999999999999962e-01 1.277984164491740016e-01
1.529999999999999971e-01 1.285961467861538587e-01
1.539999999999999980e-01 1.293932392270338294e-01
1.549999999999999989e-01 1.301896922733943585e-01
1.559999999999999998e-01 1.309855044265323398e-01
1.570000000000000007e-01 1.317806741874830156e-01
1.580000000000000016e-01 1.325752000570424860e-01
1.590000000000000024e-01 1.333690805357899412e-01
1.600000000000000033e-01 1.341623141241098660e-01
1.610000000000000042e-01 1.349548993222149107e-01
1.620000000000000051e-01 1.357468346301682616e-01
1.630000000000000060e-01 1.365381185479064563e-01
1.640000000000000069e-01 1.373287495752623932e-01
1.650000000000000078e-01 1.381187262119880910e-01
1.660000000000000087e-01 1.389080469577778920e-01
1.670000000000000095e-01 1.396967103122914167e-01
1.680000000000000104e-01 1.404847147751773218e-01
1.690000000000000113e-01 1.412720588460963655e-01
1.700000000000000122e-01 1.420587410247446392e-01
1.710000000000000131e-01 1.428447598108778249e-01
1.720000000000000140e-01 1.436301137043344833e-01
1.730000000000000149e-01 1.444148012050599228e-01
1.740000000000000158e-01 1.451988208131301805e-01
1.750000000000000167e-01 1.459821710287760865e-01
1.759999999999999898e-01 1.467648503524071335e-01
1.769999999999999907e-01 1.475468572846363180e-01
1.779999999999999916e-01 1.483281903263037049e-01
1.789999999999999925e-01 1.491088479785015464e-01
1.799999999999999933e-01 1.498888287425982069e-01
1.809999999999999942e-01 1.506681311202634488e-01
1.819999999999999951e-01 1.514467536134926906e-01
1.829999999999999960e-01 1.522246947246320425e-01
1.839999999999999969e-01 1.530019529564034253e-01
1.849999999999999978e-01 1.537785268119291615e-01
1.859999999999999987e-01 1.545544147947575386e-01
1.869999999999999996e-01 1.553296154088879832e-01
1.880000000000000004e-01 1.561041271587962631e-01
1.890000000000000013e-01 1.568779485494600501e-01
1.900000000000000022e-01 1.576510780863844552e-01
1.910000000000000031e-01 1.584235142756274251e-01
1.920000000000000040e-01 1.591952556238261374e-01
1.930000000000000049e-01 1.599663006382218700e-01
1.940000000000000058e-01 1.607366478266867293e-01
1.950000000000000067e-01 1.615062956977494635e-01
1.960000000000000075e-01 1.622752427606212466e-01
1.970000000000000084e-01 1.630434875252223803e-01
1.980000000000000093e-01 1.638110285022080781e-01
1.990000000000000102e-01 1.645778642029953609e-01
2.000000000000000111e-01 1.653439931397891471e-01
2.010000000000000120e-01 1.661094138256091757e-01
2.020000000000000129e-01 1.668741247743164013e-01
2.030000000000000138e-01 1.676381245006396681e-01
2.040000000000000147e-01 1.684014115202030204e-01
2.050000000000000155e-01 1.691639843495521267e-01
2.060000000000000164e-01 1.699258415061814798e-01
2.070000000000000173e-01 1.706869815085617914e-01
2.080000000000000182e-01 1.714474028761666102e-01
2.089999999999999913e-01 1.722071041295000215e-01
2.099999999999999922e-01 1.729660837901239590e-01
2.109999999999999931e-01 1.737243403806857656e-01
2.119999999999999940e-01 1.744818724249451170e-01
2.129999999999999949e-01 1.752386784478024151e-01
2.139999999999999958e-01 1.759947569753259333e-01
2.149999999999999967e-01 1.767501065347800160e-01
2.159999999999999976e-01 1.775047256546525565e-01
2.169999999999999984e-01 1.782586128646831691e-01
2.179999999999999993e-01 1.790117666958910003e-01
2.190000000000000002e-01 1.797641856806031502e-01
2.200000000000000011e-01 1.805158683524825114e-01
2.210000000000000020e-01 1.812668132465560800e-01
2.220000000000000029e-01 1.820170188992435156e-01
2.230000000000000038e-01 1.827664838483852305e-01
2.240000000000000047e-01 1.835152066332710330e-01
2.250000000000000056e-01 1.842631857946686602e-01
2.260000000000000064e-01 1.850104198748522000e-01
2.270000000000000073e-01 1.857569074176312895e-01
2.280000000000000082e-01 1.865026469683790655e-01
2.290000000000000091e-01 1.872476370740617235e-01
2.300000000000000100e-01 1.879918762832670787e-01
2.310000000000000109e-01 1.887353631462335701e-01
2.320000000000000118e-01 1.894780962148792658e-01
2.330000000000000127e-01 1.902200740428310610e-01
2.340000000000000135e-01 1.909612951854536556e-01
2.350000000000000144e-01 1.917017581998790299e-01
2.360000000000000153e-01 1.924414616450354498e-01
2.370000000000000162e-01 1.931804040816769985e-01
2.380000000000000171e-01 1.939185840724129972e-01
2.390000000000000180e-01 1.946560001817373708e-01
2.399999999999999911e-01 1.953926509760581243e-01
2.409999999999999920e-01 1.961285350237271796e-01
2.419999999999999929e-01 1.968636508950698527e-01
2.429999999999999938e-01 1.975979971624143849e-01
2.439999999999999947e-01 1.983315724001221136e-01
2.449999999999999956e-01 1.990643751846168930e-01
2.459999999999999964e-01 1.997964040944150976e-01
2.469999999999999973e-01 2.005276577101556268e-01
2.479999999999999982e-01 2.012581346146297967e-01
2.489999999999999991e-01 2.019878333928112335e-01
2.500000000000000000e-01 2.027167526318860991e-01
2.510000000000000009e-01 2.034448909212831225e-01
2.520000000000000018e-01 2.041722468527039092e-01
2.530000000000000027e-01 2.048988190201528337e-01
2.540000000000000036e-01 2.056246060199675429e-01
2.550000000000000044e-01 2.063496064508492378e-01
2.560000000000000053e-01 2.070738189138928154e-01
2.570000000000000062e-01 2.077972420126174280e-01
2.580000000000000071e-01 2.085198743529969034e-01
2.590000000000000080e-01 2.092417145434899983e-01
2.600000000000000089e-01 2.099627611950710404e-01
2.610000000000000098e-01 2.106830129212604319e-01
2.620000000000000107e-01 2.114024683381553471e-01
2.630000000000000115e-01 2.121211260644599583e-01
2.640000000000000124e-01 2.128389847215164110e-01
2.650000000000000133e-01 2.135560429333354104e-01
2.660000000000000142e-01 2.142722993266266973e-01
2.670000000000000151e-01 2.149877525308301340e-01
2.680000000000000160e-01 2.157024011781461248e-01
2.690000000000000169e-01 2.164162439035664798e-01
2.700000000000000178e-01 2.171292793449054181e-01
2.710000000000000187e-01 2.178415061428300437e-01
2.720000000000000195e-01 2.185529229408914864e-01
2.730000000000000204e-01 2.192635283855556005e-01
2.740000000000000213e-01 2.199733211262338839e-01
2.750000000000000222e-01 2.206822998153144810e-01
2.760000000000000231e-01 2.213904631081929919e-01
2.770000000000000240e-01 2.220978096633035581e-01
2.780000000000000249e-01 2.228043381421495051e-01
2.790000000000000258e-01 2.235100472093348167e-01
2.800000000000000266e-01 2.242149355325945836e-01
2.810000000000000275e-01 2.249190017828264498e-01
2.820000000000000284e-01 2.256222446341213106e-01
2.830000000000000293e-01 2.263246627637945096e-01
2.840000000000000302e-01 2.270262548524167312e-01
2.850000000000000311e-01 2.277270195838451694e-01
2.860000000000000320e-01 2.284269556452544758e-01
2.870000000000000329e-01 2.291260617271678179e-01
2.880000000000000338e-01 2.298243365234878266e-01
2.889999999999999791e-01 2.305217787315278211e-01
2.899999999999999800e-01 2.312183870520427842e-01
2.909999999999999809e-01 2.319141601892602544e-01
2.919999999999999818e-01 2.326090968509115786e-01
2.929999999999999827e-01 2.333031957482628593e-01
2.939999999999999836e-01 2.339964555961459025e-01
2.949999999999999845e-01 2.346888751129892203e-01
2.959999999999999853e-01 2.353804530208493118e-01
2.969999999999999862e-01 2.360711880454413047e-01
2.979999999999999871e-01 2.367610789161701812e-01
2.989999999999999880e-01 2.374501243661617245e-01
2.999999999999999889e-01 2.381383231322932725e-01
3.009999999999999898e-01 2.388256739552249153e-01
3.019999999999999907e-01 2.395121755794303586e-01
3.029999999999999916e-01 2.401978267532277611e-01
3.039999999999999925e-01 2.408826262288105424e-01
3.049999999999999933e-01 2.415665727622785530e-01
3.059999999999999942e-01 2.422496651136686607e-01
3.069999999999999951e-01 2.429319020469854484e-01
3.079999999999999960e-01 2.436132823302324391e-01
3.089999999999999969e-01 2.442938047354424602e-01
3.099999999999999978e-01 2.449734680387086194e-01
3.109999999999999987e-01 2.456522710202147519e-01
3.119999999999999996e-01 2.463302124642664792e-01
3.130000000000000004e-01 2.470072911593214071e-01
3.140000000000000013e-01 2.476835058980200455e-01
3.150000000000000022e-01 2.483588554772162560e-01
3.160000000000000031e-01 2.490333386980078112e-01
3.170000000000000040e-01 2.497069543657669533e-01
3.180000000000000049e-01 2.503797012901704533e-01
3.190000000000000058e-01 2.510515782852306699e-01
3.200000000000000067e-01 2.517225841693254695e-01
3.210000000000000075e-01 2.523927177652284803e-01
3.220000000000000084e-01 2.530619779001397340e-01
3.230000000000000093e-01 2.537303634057155310e-01
3.240000000000000102e-01 2.543978731180987496e-01
3.250000000000000111e-01 2.550645058779490437e-01
3.260000000000000120e-01 2.557302605304727638e-01
3.270000000000000129e-01 2.563951359254531548e-01
3.280000000000000138e-01 2.570591309172801653e-01
3.290000000000000147e-01 2.577222443649800909e-01
3.300000000000000155e-01 2.583844751322461608e-01
3.310000000000000164e-01 2.590458220874674589e-01
3.320000000000000173e-01 2.597062841037592884e-01
3.330000000000000182e-01 2.603658600589924821e-01
3.340000000000000191e-01 2.610245488358229893e-01
3.350000000000000200e-01 2.616823493217216301e-01
3.360000000000000209e-01 2.623392604090032942e-01
3.370000000000000218e-01 2.629952809948565284e-01
3.380000000000000226e-01 2.636504099813725133e-01
3.390000000000000235e-01 2.643046462755748727e-01
3.400000000000000244e-01 2.649579887894482066e-01
3.410000000000000253e-01 2.656104364399677342e-01
3.420000000000000262e-01 2.662619881491275486e-01
3.430000000000000271e-01 2.669126428439706489e-01
3.440000000000000280e-01 2.675623994566167507e-01
3.450000000000000289e-01 2.682112569242915412e-01
3.460000000000000298e-01 2.688592141893554333e-01
3.470000000000000306e-01 2.695062701993318210e-01
3.480000000000000315e-01 2.701524239069360012e-01
3.490000000000000324e-01 2.707976742701031503e-01
3.500000000000000333e-01 2.714420202520170800e-01
3.510000000000000342e-01 2.720854608211382142e-01
3.519999999999999796e-01 2.727279949512317891e-01
3.529999999999999805e-01 2.733696216213958308e-01
3.539999999999999813e-01 2.740103398160894654e-01
3.549999999999999822e-01 2.746501485251600649e-01
3.559999999999999831e-01 2.752890467438719457e-01
3.569999999999999840e-01 2.759270334729332363e-01
3.579999999999999849e-01 2.765641077185238550e-01
3.589999999999999858e-01 2.772002684923225990e-01
3.599999999999999867e-01 2.778355148115350115e-01
3.609999999999999876e-01 2.784698456989201931e-01
3.619999999999999885e-01 2.791032601828179471e-01
3.629999999999999893e-01 2.797357572971763129e-01
3.639999999999999902e-01 2.803673360815776006e-01
3.649999999999999911e-01 2.809979955812660357e-01
3.659999999999999920e-01 2.816277348471737940e-01
3.669999999999999929e-01 2.822565529359481462e-01
3.679999999999999938e-01 2.828844489099772708e-01
3.689999999999999947e-01 2.835114218374171213e-01
3.699999999999999956e-01 2.841374707922173504e-01
3.709999999999999964e-01 2.847625948541475660e-01
3.719999999999999973e-01 2.853867931088230336e-01
3.729999999999999982e-01 2.860100646477307662e-01
3.739999999999999991e-01 2.866324085682551703e-01
3.750000000000000000e-01 2.872538239737035259e-01
3.760000000000000009e-01 2.878743099733315214e-01
3.770000000000000018e-01 2.884938656823685665e-01
3.780000000000000027e-01 2.891124902220429949e-01
3.790000000000000036e-01 2.897301827196071544e-01
3.800000000000000044e-01 2.903469423083619994e-01
3.810000000000000053e-01 2.909627681276825695e-01
3.820000000000000062e-01 2.915776593230417491e-01
3.830000000000000071e-01 2.921916150460354689e-01
3.840000000000000080e-01 2.928046344544069646e-01
3.850000000000000089e-01 2.934167167120704800e-01
3.860000000000000098e-01 2.940278609891359696e-01
3.870000000000000107e-01 2.946380664619326351e-01
3.880000000000000115e-01 2.952473323130331284e-01
3.890000000000000124e-01 2.958556577312763114e-01
3.900000000000000133e-01 2.964630419117920135e-01
3.910000000000000142e-01 2.970694840560232364e-01
3.920000000000000151e-01 2.976749833717498572e-01
3.930000000000000160e-01 2.982795390731117213e-01
3.940000000000000169e-01 2.988831503806311241e-01
3.950000000000000178e-01 2.994858165212359591e-01
3.960000000000000187e-01 3.000875367282819228e-01
3.970000000000000195e-01 3.006883102415751630e-01
3.980000000000000204e-01 3.012881363073943719e-01
3.990000000000000213e-01 3.018870141785129357e-01
4.000000000000000222e-01 3.024849431142208056e-01
4.010000000000000231e-01 3.030819223803460916e-01
4.020000000000000240e-01 3.036779512492769340e-01
4.030000000000000249e-01 3.042730289999827642e-01
4.040000000000000258e-01 3.048671549180355655e-01
4.050000000000000266e-01 3.054603282956308008e-01
4.060000000000000275e-01 3.060525484316084510e-01
4.070000000000000284e-01 3.066438146314738877e-01
4.080000000000000293e-01 3.072341262074181345e-01
4.090000000000000302e-01 3.078234824783384060e-01
4.100000000000000311e-01 3.084118827698582588e-01
4.110000000000000320e-01 3.089993264143476304e-01
4.120000000000000329e-01 3.095858127509426017e-01
4.130000000000000338e-01 3.101713411255654362e-01
4.140000000000000346e-01 3.107559108909432877e-01
4.150000000000000355e-01 3.113395214066284611e-01
4.160000000000000364e-01 3.119221720390167318e-01
4.169999999999999818e-01 3.125038621613666079e-01
4.179999999999999827e-01 3.130845911538182591e-01
4.189999999999999836e-01 3.136643584034116694e-01
4.199999999999999845e-01 3.142431633041052330e-01
4.209999999999999853e-01 3.148210052567939066e-01
4.219999999999999862e-01 3.153978836693271948e-01
4.229999999999999871e-01 3.159737979565270249e-01
4.239999999999999880e-01 3.165487475402051221e-01
4.249999999999999889e-01 3.171227318491806058e-01
4.259999999999999898e-01 3.176957503192971433e-01
4.269999999999999907e-01 3.182678023934398803e-01
4.279999999999999916e-01 3.188388875215526497e-01
4.289999999999999925e-01 3.194090051606539582e-01
4.299999999999999933e-01 3.199781547748537514e-01
4.309999999999999942e-01 3.205463358353699554e-01
4.319999999999999951e-01 3.211135478205437987e-01
4.329999999999999960e-01 3.216797902158562428e-01
4.339999999999999969e-01 3.222450625139429148e-01
4.349999999999999978e-01 3.228093642146104281e-01
4.359999999999999987e-01 3.233726948248507593e-01
4.369999999999999996e-01 3.239350538588566808e-01
4.380000000000000004e-01 3.244964408380365262e-01
4.390000000000000013e-01 3.250568552910284570e-01
4.400000000000000022e-01 3.256162967537151176e-01
4.410000000000000031e-01 3.261747647692377350e-01
4.420000000000000040e-01 3.267322588880101075e-01
4.430000000000000049e-01 3.272887786677321498e-01
4.440000000000000058e-01 3.278443236734036592e-01
4.450000000000000067e-01 3.283988934773372503e-01
4.460000000000000075e-01 3.289524876591721769e-01
4.470000000000000084e-01 3.295051058058861559e-01
4.480000000000000093e-01 3.300567475118089122e-01
4.490000000000000102e-01 3.306074123786342800e-01
4.500000000000000111e-01 3.311571000154323596e-01
4.510000000000000120e-01 3.317058100386616193e-01
4.520000000000000129e-01 3.322535420721807187e-01
4.530000000000000138e-01 3.328002957472599999e-01
4.540000000000000147e-01 3.333460707025925895e-01
4.550000000000000155e-01 3.338908665843062229e-01
4.560000000000000164e-01 3.344346830459735131e-01
4.570000000000000173e-01 3.349775197486224987e-01
4.580000000000000182e-01 3.355193763607478563e-01
4.590000000000000191e-01 3.360602525583203382e-01
4.600000000000000200e-01 3.366001480247973188e-01
4.610000000000000209e-01 3.371390624511319545e-01
4.620000000000000218e-01 3.376769955357837305e-01
4.630000000000000226e-01 3.382139469847265101e-01
4.640000000000000235e-01 3.387499165114588595e-01
4.650000000000000244e-01 3.392849038370119308e-01
4.660000000000000253e-01 3.398189086899585654e-01
4.670000000000000262e-01 3.403519308064216209e-01
4.680000000000000271e-01 3.408839699300823534e-01
4.690000000000000280e-01 3.414150258121879666e-01
4.700000000000000289e-01 3.419450982115595505e-01
4.710000000000000298e-01 3.424741868945994083e-01
4.720000000000000306e-01 3.430022916352983842e-01
4.730000000000000315e-01 3.435294122152431906e-01
4.740000000000000324e-01 3.440555484236225703e-01
4.750000000000000333e-01 3.445807000572344014e-01
4.760000000000000342e-01 3.451048669204914709e-01
4.770000000000000351e-01 3.456280488254281913e-01
4.780000000000000360e-01 3.461502455917059295e-01
4.790000000000000369e-01 3.466714570466187251e-01
4.799999999999999822e-01 3.471916830250987851e-01
4.809999999999999831e-01 3.477109233697215918e-01
4.819999999999999840e-01 3.482291779307107316e-01
4.829999999999999849e-01 3.487464465659425028e-01
4.839999999999999858e-01 3.492627291409505230e-01
4.849999999999999867e-01 3.497780255289297258e-01
4.859999999999999876e-01 3.502923356107404684e-01
4.869999999999999885e-01 3.508056592749121405e-01
4.879999999999999893e-01 3.513179964176466052e-01
4.889999999999999902e-01 3.518293469428215303e-01
4.899999999999999911e-01 3.523397107619934965e-01
4.909999999999999920e-01 3.528490877944002180e-01
4.919999999999999929e-01 3.533574779669638177e-01
4.929999999999999938e-01 3.538648812142923816e-01
4.939999999999999947e-01 3.543712974786827896e-01
4.949999999999999956e-01 3.548767267101216594e-01
4.959999999999999964e-01 3.553811688662875112e-01
4.969999999999999973e-01 3.558846239125518229e-01
4.979999999999999982e-01 3.563870918219801953e-01
4.989999999999999991e-01 3.568885725753331295e-01
5.000000000000000000e-01 3.573890661610668595e-01
5.010000000000000009e-01 3.578885725753331859e-01
5.020000000000000018e-01 3.583870918219801971e-01
5.030000000000000027e-01 3.588846239125518256e-01
5.040000000000000036e-01 3.593811688662875148e-01
5.050000000000000044e-01 3.598767267101216638e-01
5.060000000000000053e-01 3.603712974786827949e-01
5.070000000000000062e-01 3.608648812142924434e-01
5.080000000000000071e-01 3.613574779669637693e-01
5.090000000000000080e-01 3.618490877944001705e-01
5.100000000000000089e-01 3.623397107619935054e-01
5.110000000000000098e-01 3.628293469428215956e-01
5.120000000000000107e-01 3.633179964176466159e-01
5.130000000000000115e-01 3.638056592749121521e-01
5.140000000000000124e-01 3.642923356107405364e-01
5.150000000000000133e-01 3.647780255289297391e-01
5.160000000000000142e-01 3.652627291409504817e-01
5.170000000000000151e-01 3.657464465659425179e-01
5.180000000000000160e-01 3.662291779307107475e-01
5.190000000000000169e-01 3.667109233697216086e-01
5.200000000000000178e-01 3.671916830250988029e-01
5.210000000000000187e-01 3.676714570466186882e-01
5.220000000000000195e-01 3.681502455917059491e-01
5.230000000000000204e-01 3.686280488254282117e-01
5.240000000000000213e-01 3.691048669204914923e-01
5.250000000000000222e-01 3.695807000572343681e-01
5.260000000000000231e-01 3.700555484236225934e-01
5.270000000000000240e-01 3.705294122152432146e-01
5.280000000000000249e-01 3.710022916352984090e-01
5.290000000000000258e-01 3.714741868945994341e-01
5.300000000000000266e-01 3.719450982115595772e-01
5.310000000000000275e-01 3.724150258121880497e-01
5.320000000000000284e-01 3.728839699300824373e-01
5.330000000000000293e-01 3.733519308064217057e-01
5.340000000000000302e-01 3.738189086899584845e-01
5.350000000000000311e-01 3.742849038370119064e-01
5.360000000000000320e-01 3.747499165114588915e-01
5.370000000000000329e-01 3.752139469847265429e-01
5.380000000000000338e-01 3.756769955357837087e-01
5.390000000000000346e-01 3.761390624511320446e-01
5.400000000000000355e-01 3.766001480247972433e-01
5.410000000000000364e-01 3.770602525583203191e-01
5.420000000000000373e-01 3.775193763607478936e-01
5.430000000000000382e-01 3.779775197486225924e-01
5.440000000000000391e-01 3.784346830459735522e-01
5.450000000000000400e-01 3.788908665843062629e-01
5.460000000000000409e-01 3.793460707025925749e-01
5.470000000000000417e-01 3.798002957472599861e-01
5.480000000000000426e-01 3.802535420721807058e-01
5.490000000000000435e-01 3.807058100386616628e-01
5.500000000000000444e-01 3.811571000154324040e-01
5.510000000000000453e-01 3.816074123786343253e-01
5.520000000000000462e-01 3.820567475118089584e-01
5.530000000000000471e-01 3.825051058058861475e-01
5.540000000000000480e-01 3.829524876591721694e-01
5.550000000000000488e-01 3.833988934773373547e-01
5.560000000000000497e-01 3.838443236734035979e-01
5.570000000000000506e-01 3.842887786677321449e-01
5.580000000000000515e-01 3.847322588880101035e-01
5.590000000000000524e-01 3.851747647692377319e-01
5.600000000000000533e-01 3.856162967537151709e-01
5.610000000000000542e-01 3.860568552910285112e-01
5.620000000000000551e-01 3.864964408380365257e-01
5.630000000000000560e-01 3.869350538588567368e-01
5.640000000000000568e-01 3.873726948248507607e-01
5.650000000000000577e-01 3.878093642146104303e-01
5.660000000000000586e-01 3.882450625139429179e-01
5.670000000000000595e-01 3.886797902158561913e-01
5.680000000000000604e-01 3.891135478205439147e-01
5.690000000000000613e-01 3.895463358353700722e-01
5.700000000000000622e-01 3.899781547748538135e-01
5.710000000000000631e-01 3.904090051606539657e-01
5.720000000000000639e-01 3.908388875215527136e-01
5.730000000000000648e-01 3.912678023934398897e-01
5.740000000000000657e-01 3.916957503192971535e-01
5.750000000000000666e-01 3.921227318491806169e-01
5.760000000000000675e-01 3.925487475402051341e-01
5.769999999999999574e-01 3.929737979565269823e-01
5.779999999999999583e-01 3.933978836693272085e-01
5.789999999999999591e-01 3.938210052567939212e-01
5.799999999999999600e-01 3.942431633041051930e-01
5.809999999999999609e-01 3.946643584034116303e-01
5.819999999999999618e-01 3.950845911538182209e-01
5.829999999999999627e-01 3.955038621613665706e-01
5.839999999999999636e-01 3.959221720390166399e-01
5.849999999999999645e-01 3.963395214066284256e-01
5.859999999999999654e-01 3.967559108909432530e-01
5.869999999999999662e-01 3.971713411255653470e-01
5.879999999999999671e-01 3.975858127509426243e-01
5.889999999999999680e-01 3.979993264143475429e-01
5.899999999999999689e-01 3.984118827698582277e-01
5.909999999999999698e-01 3.988234824783383758e-01
5.919999999999999707e-01 3.992341262074181052e-01
5.929999999999999716e-01 3.996438146314738593e-01
5.939999999999999725e-01 4.000525484316084235e-01
5.949999999999999734e-01 4.004603282956307742e-01
5.959999999999999742e-01 4.008671549180355398e-01
5.969999999999999751e-01 4.012730289999827948e-01
5.979999999999999760e-01 4.016779512492769655e-01
5.989999999999999769e-01 4.020819223803460130e-01
5.999999999999999778e-01 4.024849431142207834e-01
6.009999999999999787e-01 4.028870141785129699e-01
6.019999999999999796e-01 4.032881363073944070e-01
6.029999999999999805e-01 4.036883102415751434e-01
6.039999999999999813e-01 4.040875367282819042e-01
6.049999999999999822e-01 4.044858165212359413e-01
6.059999999999999831e-01 4.048831503806311627e-01
6.069999999999999840e-01 4.052795390731117053e-01
6.079999999999999849e-01 4.056749833717498421e-01
6.089999999999999858e-01 4.060694840560232222e-01
6.099999999999999867e-01 4.064630419117920002e-01
6.109999999999999876e-01 4.068556577312763545e-01
6.119999999999999885e-01 4.072473323130330614e-01
6.129999999999999893e-01 4.076380664619326799e-01
6.139999999999999902e-01 4.080278609891359598e-01
6.149999999999999911e-01 4.084167167120704711e-01
6.159999999999999920e-01 4.088046344544069566e-01
6.169999999999999929e-01 4.091916150460355173e-01
6.179999999999999938e-01 4.095776593230417428e-01
6.189999999999999947e-01 4.099627681276825086e-01
6.199999999999999956e-01 4.103469423083619949e-01
6.209999999999999964e-01 4.107301827196071509e-01
6.219999999999999973e-01 4.111124902220430477e-01
6.229999999999999982e-01 4.114938656823685648e-01
6.239999999999999991e-01 4.118743099733315205e-01
6.250000000000000000e-01 4.122538239737035259e-01
6.260000000000000009e-01 4.126324085682551712e-01
6.270000000000000018e-01 4.130100646477307680e-01
6.280000000000000027e-01 4.133867931088230363e-01
6.290000000000000036e-01 4.137625948541475140e-01
6.300000000000000044e-01 4.141374707922174103e-01
6.310000000000000053e-01 4.145114218374171267e-01
6.320000000000000062e-01 4.148844489099773325e-01
6.330000000000000071e-01 4.152565529359482088e-01
6.340000000000000080e-01 4.156277348471739130e-01
6.350000000000000089e-01 4.159979955812660446e-01
6.360000000000000098e-01 4.163673360815777214e-01
6.370000000000000107e-01 4.167357572971763235e-01
6.380000000000000115e-01 4.171032601828180697e-01
6.390000000000000124e-01 4.174698456989202056e-01
6.400000000000000133e-01 4.178355148115349693e-01
6.410000000000000142e-01 4.182002684923225577e-01
6.420000000000000151e-01 4.185641077185238146e-01
6.430000000000000160e-01 4.189270334729333078e-01
6.440000000000000169e-01 4.192890467438719626e-01
6.450000000000000178e-01 4.196501485251600827e-01
6.460000000000000187e-01 4.200103398160894286e-01
6.470000000000000195e-01 4.203696216213957948e-01
6.480000000000000204e-01 4.207279949512317541e-01
6.490000000000000213e-01 4.210854608211382910e-01
6.500000000000000222e-01 4.214420202520171022e-01
6.510000000000000231e-01 4.217976742701032289e-01
6.520000000000000240e-01 4.221524239069359696e-01
6.530000000000000249e-01 4.225062701993317904e-01
6.540000000000000258e-01 4.228592141893553480e-01
6.550000000000000266e-01 4.232112569242915123e-01
6.560000000000000275e-01 4.235623994566167783e-01
6.570000000000000284e-01 4.239126428439706218e-01
6.580000000000000293e-01 4.242619881491275780e-01
6.590000000000000302e-01 4.246104364399677089e-01
6.600000000000000311e-01 4.249579887894482932e-01
6.610000000000000320e-01 4.253046462755749046e-01
6.620000000000000329e-01 4.256504099813726016e-01
6.630000000000000338e-01 4.259952809948565067e-01
6.640000000000000346e-01 4.263392604090032734e-01
6.650000000000000355e-01 4.266823493217216101e-01
6.660000000000000364e-01 4.270245488358230257e-01
6.670000000000000373e-01 4.273658600589924639e-01
6.680000000000000382e-01 4.277062841037593266e-01
6.690000000000000391e-01 4.280458220874674424e-01
6.700000000000000400e-01 4.283844751322461453e-01
6.710000000000000409e-01 4.287222443649800763e-01
6.720000000000000417e-01 4.290591309172801515e-01
6.730000000000000426e-01 4.293951359254532529e-01
6.740000000000000435e-01 4.297302605304728629e-01
6.750000000000000444e-01 4.300645058779490326e-01
6.760000000000000453e-01 4.303978731180987394e-01
6.770000000000000462e-01 4.307303634057155217e-01
6.780000000000000471e-01 4.310619779001397256e-01
6.790000000000000480e-01 4.313927177652285283e-01
6.800000000000000488e-01 4.317225841693255184e-01
6.810000000000000497e-01 4.320515782852307196e-01
6.820000000000000506e-01 4.323797012901704484e-01
6.830000000000000515e-01 4.327069543657669493e-01
6.840000000000000524e-01 4.330333386980078636e-01
6.850000000000000533e-01 4.333588554772163093e-01
6.860000000000000542e-01 4.336835058980200719e-01
6.870000000000000551e-01 4.340072911593214622e-01
6.880000000000000560e-01 4.343302124642665629e-01
6.890000000000000568e-01 4.346522710202147532e-01
6.900000000000000577e-01 4.349734680387086216e-01
6.910000000000000586e-01 4.352938047354424911e-01
6.920000000000000595e-01 4.356132823302324986e-01
6.930000000000000604e-01 4.359319020469854533e-01
6.940000000000000613e-01 4.362496651136686387e-01
6.950000000000000622e-01 4.365665727622786152e-01
6.960000000000000631e-01 4.368826262288105777e-01
6.970000000000000639e-01 4.371978267532278251e-01
6.980000000000000648e-01 4.375121755794303957e-01
6.990000000000000657e-01 4.378256739552249810e-01
7.000000000000000666e-01 4.381383231322932836e-01
7.010000000000000675e-01 4.384501243661617087e-01
7.020000000000000684e-01 4.387610789161702218e-01
7.030000000000000693e-01 4.390711880454413740e-01
7.039999999999999591e-01 4.393804530208493264e-01
7.049999999999999600e-01 4.396888751129892081e-01
7.059999999999999609e-01 4.399964555961459189e-01
7.069999999999999618e-01 4.403031957482629322e-01
7.079999999999999627e-01 4.406090968509115968e-01
7.089999999999999636e-01 4.409141601892602735e-01
7.099999999999999645e-01 4.412183870520427487e-01
7.109999999999999654e-01 4.415217787315278697e-01
7.119999999999999662e-01 4.418243365234877928e-01
7.129999999999999671e-01 4.421260617271677851e-01
7.139999999999999680e-01 4.424269556452544161e-01
7.149999999999999689e-01 4.427270195838451938e-01
7.159999999999999698e-01 4.430262548524167565e-01
7.169999999999999707e-01 4.433246627637945081e-01
7.179999999999999716e-01 4.436222446341213099e-01
7.189999999999999725e-01 4.439190017828264501e-01
7.199999999999999734e-01 4.442149355325945570e-01
7.209999999999999742e-01 4.445100472093348465e-01
7.219999999999999751e-01 4.448043381421495357e-01
7.229999999999999760e-01 4.450978096633035341e-01
7.239999999999999769e-01 4.453904631081930243e-01
7.249999999999999778e-01 4.456822998153144866e-01
7.259999999999999787e-01 4.459733211262338903e-01
7.269999999999999796e-01 4.462635283855555524e-01
7.279999999999999805e-01 4.465529229408914946e-01
7.289999999999999813e-01 4.468415061428300805e-01
7.299999999999999822e-01 4.471292793449054281e-01
7.309999999999999831e-01 4.474162439035664907e-01
7.319999999999999840e-01 4.477024011781461366e-01
7.329999999999999849e-01 4.479877525308301744e-01
7.339999999999999858e-01 4.482722993266267109e-01
7.349999999999999867e-01 4.485560429333354526e-01
7.359999999999999876e-01 4.488389847215163986e-01
7.369999999999999885e-01 4.491211260644599745e-01
7.379999999999999893e-01 4.494024683381552809e-01
7.389999999999999902e-01 4.496830129212604499e-01
7.399999999999999911e-01 4.499627611950710038e-01
7.409999999999999920e-01 4.502417145434899348e-01
7.419999999999999929e-01 4.505198743529969518e-01
7.429999999999999938e-01 4.507972420126174495e-01
7.439999999999999947e-01 4.510738189138928100e-01
7.449999999999999956e-01 4.513496064508492611e-01
7.459999999999999964e-01 4.516246060199675116e-01
7.469999999999999973e-01 4.518988190201528310e-01
7.479999999999999982e-01 4.521722468527039074e-01
7.489999999999999991e-01 4.524448909212832048e-01
7.500000000000000000e-01 4.527167526318860991e-01
7.510000000000000009e-01 4.529878333928112344e-01
7.520000000000000018e-01 4.532581346146297707e-01
7.530000000000000027e-01 4.535276577101556295e-01
7.540000000000000036e-01 4.537964040944151289e-01
7.550000000000000044e-01 4.540643751846168974e-01
7.560000000000000053e-01 4.543315724001221190e-01
7.570000000000000062e-01 4.545979971624143912e-01
7.580000000000000071e-01 4.548636508950698598e-01
7.590000000000000080e-01 4.551285350237272986e-01
7.600000000000000089e-01 4.553926509760581331e-01
7.610000000000000098e-01 4.556560001817373529e-01
7.620000000000000107e-01 4.559185840724130356e-01
7.630000000000000115e-01 4.561804040816770378e-01
7.640000000000000124e-01 4.564414616450355178e-01
7.650000000000000133e-01 4.567017581998790710e-01
7.660000000000000142e-01 4.569612951854536975e-01
7.670000000000000151e-01 4.572200740428311039e-01
7.680000000000000160e-01 4.574780962148792263e-01
7.690000000000000169e-01 4.577353631462335870e-01
7.700000000000000178e-01 4.579918762832671519e-01
7.710000000000000187e-01 4.582476370740617422e-01
7.720000000000000195e-01 4.585026469683791128e-01
7.730000000000000204e-01 4.587569074176313100e-01
7.740000000000000213e-01 4.590104198748523046e-01
7.750000000000000222e-01 4.592631857946687379e-01
7.760000000000000231e-01 4.595152066332710561e-01
7.770000000000000240e-01 4.597664838483853100e-01
7.780000000000000249e-01 4.600170188992435127e-01
7.790000000000000258e-01 4.602668132465561612e-01
7.800000000000000266e-01 4.605158683524825380e-01
7.810000000000000275e-01 4.607641856806031777e-01
7.820000000000000284e-01 4.610117666958910565e-01
7.830000000000000293e-01 4.612586128646831707e-01
7.840000000000000302e-01 4.615047256546526144e-01
7.850000000000000311e-01 4.617501065347801026e-01
7.860000000000000320e-01 4.619947569753259375e-01
7.870000000000000329e-01 4.622386784478024202e-01
7.880000000000000338e-01 4.624818724249452062e-01
7.890000000000000346e-01 4.627243403806857724e-01
7.900000000000000355e-01 4.629660837901240500e-01
7.910000000000000364e-01 4.632071041295001135e-01
7.920000000000000373e-01 4.634474028761665920e-01
7.930000000000000382e-01 4.636869815085618018e-01
7.940000000000000391e-01 4.639258415061814911e-01
7.950000000000000400e-01 4.641639843495520834e-01
7.960000000000000409e-01 4.644014115202030890e-01
7.970000000000000417e-01 4.646381245006396821e-01
7.980000000000000426e-01 4.648741247743163885e-01
7.990000000000000435e-01 4.651094138256092192e-01
8.000000000000000444e-01 4.653439931397891915e-01
8.010000000000000453e-01 4.655778642029953507e-01
8.020000000000000462e-01 4.658110285022081243e-01
8.030000000000000471e-01 4.660434875252223996e-01
8.040000000000000480e-01 4.662752427606212668e-01
8.050000000000000488e-01 4.665062956977495401e-01
8.060000000000000497e-01 4.667366478266867791e-01
8.070000000000000506e-01 4.669663006382219206e-01
8.080000000000000515e-01 4.671952556238261334e-01
8.090000000000000524e-01 4.674235142756275052e-01
8.100000000000000533e-01 4.676510780863844530e-01
8.110000000000000542e-01 4.678779485494600765e-01
8.120000000000000551e-01 4.681041271587962904e-01
8.130000000000000560e-01 4.683296154088880670e-01
8.140000000000000568e-01 4.685544147947575677e-01
8.150000000000000577e-01 4.687785268119291637e-01
8.160000000000000586e-01 4.690019529564034007e-01
8.170000000000000595e-01 4.692246947246321298e-01
8.180000000000000604e-01 4.694467536134926955e-01
8.190000000000000613e-01 4.696681311202634546e-01
8.200000000000000622e-01 4.698888287425981858e-01
8.210000000000000631e-01 4.701088479785014984e-01
8.220000000000000639e-01 4.703281903263037966e-01
8.230000000000000648e-01 4.705468572846362996e-01
8.240000000000000657e-01 4.707648503524071160e-01
8.250000000000000666e-01 4.709821710287760421e-01
8.260000000000000675e-01 4.711988208131301370e-01
8.270000000000000684e-01 4.714148012050599079e-01
8.280000000000000693e-01 4.716301137043344971e-01
8.290000000000000702e-01 4.718447598108778118e-01
8.300000000000000711e-01 4.720587410247445992e-01
8.310000000000000719e-01 4.722720588460963542e-01
8.320000000000000728e-01 4.724847147751773946e-01
8.329999999999999627e-01 4.726967103122914904e-01
8.339999999999999636e-01 4.729080469577778834e-01
8.349999999999999645e-01 4.731187262119880832e-01
8.359999999999999654e-01 4.733287495752624974e-01
8.369999999999999662e-01 4.735381185479064503e-01
8.379999999999999671e-01 4.737468346301682565e-01
8.389999999999999680e-01 4.739548993222149065e-01
8.399999999999999689e-01 4.741623141241098627e-01
8.409999999999999698e-01 4.743690805357899110e-01
8.419999999999999707e-01 4.745752000570425122e-01
8.429999999999999716e-01 4.747806741874829872e-01
8.439999999999999725e-01 4.749855044265323678e-01
8.449999999999999734e-01 4.751896922733943596e-01
8.459999999999999742e-01 4.753932392270338592e-01
8.469999999999999751e-01 4.755961467861538061e-01
8.479999999999999760e-01 4.757984164491739776e-01
8.489999999999999769e-01 4.760000497142083398e-01
8.499999999999999778e-01 4.762010480790434541e-01
8.509999999999999787e-01 4.764014130411169945e-01
8.519999999999999796e-01 4.766011460974953762e-01
8.529999999999999805e-01 4.768002487448529392e-01
8.539999999999999813e-01 4.769987224794501324e-01
8.549999999999999822e-01 4.771965687971124193e-01
8.559999999999999831e-01 4.773937891932088506e-01
8.569999999999999840e-01 4.775903851626310814e-01
8.579999999999999849e-01 4.777863581997723319e-01
8.589999999999999858e-01 4.779817097985070151e-01
8.599999999999999867e-01 4.781764414521690321e-01
8.609999999999999876e-01 4.783705546535319542e-01
8.619999999999999885e-01 4.785640508947880956e-01
8.629999999999999893e-01 4.787569316675284181e-01
8.639999999999999902e-01 4.789491984627218257e-01
8.649999999999999911e-01 4.791408527706953469e-01
8.659999999999999920e-01 4.793318960811139839e-01
8.669999999999999929e-01 4.795223298829603964e-01
8.679999999999999938e-01 4.797121556645155827e-01
8.689999999999999947e-01 4.799013749133390627e-01
8.699999999999999956e-01 4.800899891162487276e-01
8.709999999999999964e-01 4.802779997593022987e-01
8.719999999999999973e-01 4.804654083277768994e-01
8.729999999999999982e-01 4.806522163061505704e-01
8.739999999999999991e-01 4.808384251780827845e-01
8.750000000000000000e-01 4.810240364263954072e-01
8.760000000000000009e-01 4.812090515330539331e-01
8.770000000000000018e-01 4.813934719791484462e-01
8.780000000000000027e-01 4.815772992448751899e-01
8.790000000000000036e-01 4.817605348095177487e-01
8.800000000000000044e-01 4.819431801514287295e-01
8.810000000000000053e-01 4.821252367480113876e-01
8.820000000000000062e-01 4.823067060757013635e-01
8.830000000000000071e-01 4.824875896099486972e-01
8.840000000000000080e-01 4.826678888251996202e-01
8.850000000000000089e-01 4.828476051948787373e-01
8.860000000000000098e-01 4.830267401913713732e-01
8.870000000000000107e-01 4.832052952860058648e-01
8.880000000000000115e-01 4.833832719490357976e-01
8.890000000000000124e-01 4.835606716496230750e-01
8.900000000000000133e-01 4.837374958558199878e-01
8.910000000000000142e-01 4.839137460345526720e-01
8.920000000000000151e-01 4.840894236516033455e-01
8.930000000000000160e-01 4.842645301715940431e-01
8.940000000000000169e-01 4.844390670579691860e-01
8.950000000000000178e-01 4.846130357729791505e-01
8.960000000000000187e-01 4.847864377776636147e-01
8.970000000000000195e-01 4.849592745318350717e-01
8.980000000000000204e-01 4.851315474940622874e-01
8.990000000000000213e-01 4.853032581216541463e-01
9.000000000000000222e-01 4.854744078706435539e-01
9.010000000000000231e-01 4.856449981957713380e-01
9.020000000000000240e-01 4.858150305504702615e-01
9.030000000000000249e-01 4.859845063868490911e-01
9.040000000000000258e-01 4.861534271556772757e-01
9.050000000000000266e-01 4.863217943063691817e-01
9.060000000000000275e-01 4.864896092869682720e-01
9.070000000000000284e-01 4.866568735441321736e-01
9.080000000000000293e-01 4.868235885231176341e-01
9.090000000000000302e-01 4.869897556677645345e-01
9.100000000000000311e-01 4.871553764204817893e-01
9.110000000000000320e-01 4.873204522222319701e-01
9.120000000000000329e-01 4.874849845125164838e-01
9.130000000000000338e-01 4.876489747293610288e-01
9.140000000000000346e-01 4.878124243093012735e-01
9.150000000000000355e-01 4.879753346873678677e-01
9.160000000000000364e-01 4.881377072970724540e-01
9.170000000000000373e-01 4.882995435703934572e-01
9.180000000000000382e-01 4.884608449377617068e-01
9.190000000000000391e-01 4.886216128280470028e-01
9.200000000000000400e-01 4.887818486685432950e-01
9.210000000000000409e-01 4.889415538849559151e-01
9.220000000000000417e-01 4.891007299013871434e-01
9.230000000000000426e-01 4.892593781403231645e-01
9.240000000000000435e-01 4.894175000226202998e-01
9.250000000000000444e-01 4.895750969674919628e-01
9.260000000000000453e-01 4.897321703924949476e-01
9.270000000000000462e-01 4.898887217135169947e-01
9.280000000000000471e-01 4.900447523447633014e-01
9.290000000000000480e-01 4.902002636987436435e-01
9.300000000000000488e-01 4.903552571862600518e-01
9.310000000000000497e-01 4.905097342163933782e-01
9.320000000000000506e-01 4.906636961964915833e-01
9.330000000000000515e-01 4.908171445321566351e-01
9.340000000000000524e-01 4.909700806272325191e-01
9.350000000000000533e-01 4.911225058837928592e-01
9.360000000000000542e-01 4.912744217021287607e-01
9.370000000000000551e-01 4.914258294807370975e-01
9.380000000000000560e-01 4.915767306163080774e-01
9.390000000000000568e-01 4.917271265037139738e-01
9.400000000000000577e-01 4.918770185359971348e-01
9.410000000000000586e-01 4.920264081043583260e-01
9.420000000000000595e-01 4.921752965981456285e-01
9.430000000000000604e-01 4.923236854048426703e-01
9.440000000000000613e-01 4.924715759100576351e-01
9.450000000000000622e-01 4.926189694975118272e-01
9.460000000000000631e-01 4.927658675490290685e-01
9.470000000000000639e-01 4.929122714445240971e-01
9.480000000000000648e-01 4.930581825619925196e-01
9.490000000000000657e-01 4.932036022774992090e-01
9.500000000000000666e-01 4.933485319651685908e-01
9.510000000000000675e-01 4.934929729971732626e-01
9.520000000000000684e-01 4.936369267437242248e-01
9.530000000000000693e-01 4.937803945730601662e-01
9.540000000000000702e-01 4.939233778514373618e-01
9.550000000000000711e-01 4.940658779431196801e-01
9.560000000000000719e-01 4.942078962103684803e-01
9.570000000000000728e-01 4.943494340134325093e-01
9.580000000000000737e-01 4.944904927105386316e-01
9.590000000000000746e-01 4.946310736578813927e-01
9.599999999999999645e-01 4.947711782096142485e-01
9.609999999999999654e-01 4.949108077178391296e-01
9.619999999999999662e-01 4.950499635325981140e-01
9.629999999999999671e-01 4.951886470018631581e-01
9.639999999999999680e-01 4.953268594715274364e-01
9.649999999999999689e-01 4.954646022853962384e-01
9.659999999999999698e-01 4.956018767851776419e-01
9.669999999999999707e-01 4.957386843104741869e-01
9.679999999999999716e-01 4.958750261987731056e-01
9.689999999999999725e-01 4.960109037854389391e-01
9.699999999999999734e-01 4.961463184037038232e-01
9.709999999999999742e-01 4.962812713846594947e-01
9.719999999999999751e-01 4.964157640572489649e-01
9.729999999999999760e-01 4.965497977482576930e-01
9.739999999999999769e-01 4.966833737823059813e-01
9.749999999999999778e-01 4.968164934818407041e-01
9.759999999999999787e-01 4.969491581671268698e-01
9.769999999999999796e-01 4.970813691562403491e-01
9.779999999999999805e-01 4.972131277650595482e-01
9.789999999999999813e-01 4.973444353072578594e-01
9.799999999999999822e-01 4.974752930942961116e-01
9.809999999999999831e-01 4.976057024354147984e-01
9.819999999999999840e-01 4.977356646376270843e-01
9.829999999999999849e-01 4.978651810057106442e-01
9.839999999999999858e-01 4.979942528422013903e-01
9.849999999999999867e-01 4.981228814473853683e-01
9.859999999999999876e-01 4.982510681192925950e-01
9.869999999999999885e-01 4.983788141536892313e-01
9.879999999999999893e-01 4.985061208440711433e-01
9.889999999999999902e-01 4.986329894816572961e-01
9.899999999999999911e-01 4.987594213553823708e-01
9.909999999999999920e-01 4.988854177518907695e-01
9.919999999999999929e-01 4.990109799555300651e-01
9.929999999999999938e-01 4.991361092483438955e-01
9.939999999999999947e-01 4.992608069100664681e-01
9.949999999999999956e-01 4.993850742181158431e-01
9.959999999999999964e-01 4.995089124475876607e-01
9.969999999999999973e-01 4.996323228712495901e-01
9.979999999999999982e-01 4.997553067595346676e-01
9.989999999999999991e-01 4.998778653805358019e-01


==> SSEP_theor_z_at_10000t1600.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 8.143428972595560594e-04
2.000000000000000042e-03 1.628237872058986048e-03
3.000000000000000062e-03 2.441684091291849469e-03
4.000000000000000083e-03 3.254680721496319099e-03
5.000000000000000104e-03 4.067226928861719486e-03
6.000000000000000125e-03 4.879321879233948500e-03
7.000000000000000146e-03 5.690964738121956530e-03
8.000000000000000167e-03 6.502154670703623289e-03
9.000000000000001055e-03 7.312890841832057898e-03
1.000000000000000021e-02 8.123172416041282706e-03
1.099999999999999936e-02 8.932998557552994379e-03
1.200000000000000025e-02 9.742368430282337052e-03
1.300000000000000114e-02 1.055128119784415515e-02
1.400000000000000029e-02 1.135973602355944828e-02
1.499999999999999944e-02 1.216773207046133870e-02
1.600000000000000033e-02 1.297526850130169794e-02
1.700000000000000122e-02 1.378234447855710733e-02
1.800000000000000211e-02 1.458895916443553147e-02
1.899999999999999953e-02 1.539511172088248864e-02
2.000000000000000042e-02 1.620080130958757511e-02
2.100000000000000130e-02 1.700602709199077259e-02
2.199999999999999872e-02 1.781078822928885280e-02
2.299999999999999961e-02 1.861508388244223489e-02
2.400000000000000050e-02 1.941891321218089730e-02
2.500000000000000139e-02 2.022227537901161512e-02
2.600000000000000228e-02 2.102516954322389969e-02
2.699999999999999969e-02 2.182759486489693063e-02
2.800000000000000058e-02 2.262955050390591180e-02
2.900000000000000147e-02 2.343103561992924272e-02
2.999999999999999889e-02 2.423204937245447554e-02
3.099999999999999978e-02 2.503259092078555237e-02
3.200000000000000067e-02 2.583265942404928267e-02
3.300000000000000155e-02 2.663225404120206016e-02
3.400000000000000244e-02 2.743137393103700986e-02
3.500000000000000333e-02 2.823001825219017755e-02
3.600000000000000422e-02 2.902818616314791628e-02
3.699999999999999817e-02 2.982587682225327011e-02
3.799999999999999906e-02 3.062308938771338487e-02
3.899999999999999994e-02 3.141982301760604807e-02
4.000000000000000083e-02 3.221607686988652713e-02
4.100000000000000172e-02 3.301185010239488654e-02
4.200000000000000261e-02 3.380714187286259359e-02
4.300000000000000350e-02 3.460195133892005753e-02
4.399999999999999745e-02 3.539627765810301335e-02
4.499999999999999833e-02 3.619011998786003659e-02
4.599999999999999922e-02 3.698347748555959325e-02
4.700000000000000011e-02 3.777634930849688849e-02
4.800000000000000100e-02 3.856873461390139535e-02
4.900000000000000189e-02 3.936063255894346746e-02
5.000000000000000278e-02 4.015204230074237435e-02
5.100000000000000366e-02 4.094296299637260883e-02
5.200000000000000455e-02 4.173339380287176270e-02
5.299999999999999850e-02 4.252333387724744479e-02
5.399999999999999939e-02 4.331278237648501783e-02
5.500000000000000028e-02 4.410173845755401695e-02
5.600000000000000117e-02 4.489020127741673305e-02
5.700000000000000205e-02 4.567816999303454806e-02
5.800000000000000294e-02 4.646564376137602564e-02
5.900000000000000383e-02 4.725262173942370442e-02
5.999999999999999778e-02 4.803910308418202907e-02
6.099999999999999867e-02 4.882508695268487214e-02
6.199999999999999956e-02 4.961057250200232027e-02
6.300000000000000044e-02 5.039555888924940330e-02
6.400000000000000133e-02 5.118004527159227685e-02
6.500000000000000222e-02 5.196403080625690979e-02
6.600000000000000311e-02 5.274751465053593297e-02
6.700000000000000400e-02 5.353049596179685482e-02
6.800000000000000488e-02 5.431297389748915988e-02
6.900000000000000577e-02 5.509494761515237871e-02
7.000000000000000666e-02 5.587641627242347087e-02
7.100000000000000755e-02 5.665737902704497120e-02
7.200000000000000844e-02 5.743783503687219932e-02
7.299999999999999545e-02 5.821778345988136427e-02
7.399999999999999634e-02 5.899722345417746788e-02
7.499999999999999722e-02 5.977615417800163922e-02
7.599999999999999811e-02 6.055457478973966939e-02
7.699999999999999900e-02 6.133248444792905457e-02
7.799999999999999989e-02 6.210988231126748221e-02
7.900000000000000078e-02 6.288676753862068591e-02
8.000000000000000167e-02 6.366313928903005737e-02
8.100000000000000255e-02 6.443899672172094528e-02
8.200000000000000344e-02 6.521433899611037144e-02
8.300000000000000433e-02 6.598916527181543368e-02
8.400000000000000522e-02 6.676347470866066114e-02
8.500000000000000611e-02 6.753726646668664624e-02
8.600000000000000699e-02 6.831053970615803828e-02
8.700000000000000788e-02 6.908329358757150929e-02
8.799999999999999489e-02 6.985552727166360887e-02
8.899999999999999578e-02 7.062723991941970147e-02
8.999999999999999667e-02 7.139843069208105797e-02
9.099999999999999756e-02 7.216909875115407047e-02
9.199999999999999845e-02 7.293924325841781575e-02
9.299999999999999933e-02 7.370886337593235416e-02
9.400000000000000022e-02 7.447795826604725056e-02
9.500000000000000111e-02 7.524652709140973450e-02
9.600000000000000200e-02 7.601456901497283258e-02
9.700000000000000289e-02 7.678208320000384779e-02
9.800000000000000377e-02 7.754906881009276942e-02
9.900000000000000466e-02 7.831552500916048876e-02
1.000000000000000056e-01 7.908145096146704245e-02
1.010000000000000064e-01 7.984684583162053595e-02
1.020000000000000073e-01 8.061170878458501221e-02
1.030000000000000082e-01 8.137603898568926408e-02
1.040000000000000091e-01 8.213983560063488343e-02
1.049999999999999961e-01 8.290309779550548985e-02
1.059999999999999970e-01 8.366582473677446063e-02
1.069999999999999979e-01 8.442801559131382638e-02
1.079999999999999988e-01 8.518966952640294465e-02
1.089999999999999997e-01 8.595078570973674337e-02
1.100000000000000006e-01 8.671136330943449155e-02
1.110000000000000014e-01 8.747140149404863951e-02
1.120000000000000023e-01 8.823089943257293732e-02
1.130000000000000032e-01 8.898985629445139989e-02
1.140000000000000041e-01 8.974827124958727198e-02
1.150000000000000050e-01 9.050614346835096635e-02
1.160000000000000059e-01 9.126347212158944511e-02
1.170000000000000068e-01 9.202025638063472679e-02
1.180000000000000077e-01 9.277649541731251837e-02
1.190000000000000085e-01 9.353218840395127742e-02
1.199999999999999956e-01 9.428733451339041394e-02
1.209999999999999964e-01 9.504193291899018514e-02
1.219999999999999973e-01 9.579598279463909238e-02
1.229999999999999982e-01 9.654948331476410905e-02
1.239999999999999991e-01 9.730243365433827174e-02
1.250000000000000000e-01 9.805483298889089427e-02
1.260000000000000009e-01 9.880668049451525603e-02
1.270000000000000018e-01 9.955797534787827474e-02
1.280000000000000027e-01 1.003087167262290968e-01
1.290000000000000036e-01 1.010589038074082430e-01
1.300000000000000044e-01 1.018085357698564897e-01
1.310000000000000053e-01 1.025576117926237513e-01
1.320000000000000062e-01 1.033061310553785028e-01
1.330000000000000071e-01 1.040540927384160513e-01
1.340000000000000080e-01 1.048014960226685138e-01
1.350000000000000089e-01 1.055483400897129498e-01
1.360000000000000098e-01 1.062946241217812143e-01
1.370000000000000107e-01 1.070403473017685486e-01
1.380000000000000115e-01 1.077855088132428085e-01
1.390000000000000124e-01 1.085301078404537350e-01
1.400000000000000133e-01 1.092741435683419055e-01
1.410000000000000142e-01 1.100176151825480175e-01
1.420000000000000151e-01 1.107605218694220767e-01
1.430000000000000160e-01 1.115028628160323332e-01
1.440000000000000169e-01 1.122446372101746914e-01
1.449999999999999900e-01 1.129858442403821883e-01
1.459999999999999909e-01 1.137264830959335699e-01
1.469999999999999918e-01 1.144665529668630610e-01
1.479999999999999927e-01 1.152060530439695529e-01
1.489999999999999936e-01 1.159449825188256650e-01
1.499999999999999944e-01 1.166833405837872928e-01
1.509999999999999953e-01 1.174211264320025316e-01
1.519999999999999962e-01 1.181583392574215990e-01
1.529999999999999971e-01 1.188949782548056056e-01
1.539999999999999980e-01 1.196310426197361582e-01
1.549999999999999989e-01 1.203665315486246723e-01
1.559999999999999998e-01 1.211014442387218087e-01
1.570000000000000007e-01 1.218357798881267301e-01
1.580000000000000016e-01 1.225695376957965099e-01
1.590000000000000024e-01 1.233027168615557639e-01
1.600000000000000033e-01 1.240353165861057400e-01
1.610000000000000042e-01 1.247673360710340740e-01
1.620000000000000051e-01 1.254987745188239912e-01
1.630000000000000060e-01 1.262296311328639786e-01
1.640000000000000069e-01 1.269599051174570004e-01
1.650000000000000078e-01 1.276895956778301700e-01
1.660000000000000087e-01 1.284187020201442986e-01
1.670000000000000095e-01 1.291472233515031653e-01
1.680000000000000104e-01 1.298751588799633705e-01
1.690000000000000113e-01 1.306025078145434670e-01
1.700000000000000122e-01 1.313292693652337306e-01
1.710000000000000131e-01 1.320554427430058186e-01
1.720000000000000140e-01 1.327810271598220959e-01
1.730000000000000149e-01 1.335060218286453215e-01
1.740000000000000158e-01 1.342304259634481134e-01
1.750000000000000167e-01 1.349542387792227460e-01
1.759999999999999898e-01 1.356774594919906429e-01
1.769999999999999907e-01 1.364000873188120355e-01
1.779999999999999916e-01 1.371221214777953168e-01
1.789999999999999925e-01 1.378435611881069500e-01
1.799999999999999933e-01 1.385644056699812110e-01
1.809999999999999942e-01 1.392846541447294306e-01
1.819999999999999951e-01 1.400043058347498481e-01
1.829999999999999960e-01 1.407233599635376031e-01
1.839999999999999969e-01 1.414418157556936728e-01
1.849999999999999978e-01 1.421596724369351139e-01
1.859999999999999987e-01 1.428769292341048602e-01
1.869999999999999996e-01 1.435935853751806879e-01
1.880000000000000004e-01 1.443096400892857623e-01
1.890000000000000013e-01 1.450250926066976032e-01
1.900000000000000022e-01 1.457399421588583821e-01
1.910000000000000031e-01 1.464541879783844147e-01
1.920000000000000040e-01 1.471678292990756531e-01
1.930000000000000049e-01 1.478808653559257891e-01
1.940000000000000058e-01 1.485932953851318017e-01
1.950000000000000067e-01 1.493051186241035888e-01
1.960000000000000075e-01 1.500163343114740422e-01
1.970000000000000084e-01 1.507269416871084566e-01
1.980000000000000093e-01 1.514369399921144943e-01
1.990000000000000102e-01 1.521463284688517881e-01
2.000000000000000111e-01 1.528551063609417393e-01
2.010000000000000120e-01 1.535632729132775931e-01
2.020000000000000129e-01 1.542708273720337364e-01
2.030000000000000138e-01 1.549777689846756623e-01
2.040000000000000147e-01 1.556840969999698510e-01
2.050000000000000155e-01 1.563898106679934563e-01
2.060000000000000164e-01 1.570949092401441038e-01
2.070000000000000173e-01 1.577993919691496882e-01
2.080000000000000182e-01 1.585032581090781156e-01
2.089999999999999913e-01 1.592065069153471568e-01
2.099999999999999922e-01 1.599091376447342172e-01
2.109999999999999931e-01 1.606111495553861068e-01
2.119999999999999940e-01 1.613125419068288102e-01
2.129999999999999949e-01 1.620133139599775340e-01
2.139999999999999958e-01 1.627134649771459773e-01
2.149999999999999967e-01 1.634129942220567400e-01
2.159999999999999976e-01 1.641119009598507594e-01
2.169999999999999984e-01 1.648101844570971364e-01
2.179999999999999993e-01 1.655078439818030156e-01
2.190000000000000002e-01 1.662048788034233282e-01
2.200000000000000011e-01 1.669012881928707559e-01
2.210000000000000020e-01 1.675970714225253344e-01
2.220000000000000029e-01 1.682922277662443344e-01
2.230000000000000038e-01 1.689867564993718374e-01
2.240000000000000047e-01 1.696806568987491437e-01
2.250000000000000056e-01 1.703739282427236545e-01
2.260000000000000064e-01 1.710665698111596411e-01
2.270000000000000073e-01 1.717585808854473206e-01
2.280000000000000082e-01 1.724499607485129038e-01
2.290000000000000091e-01 1.731407086848285037e-01
2.300000000000000100e-01 1.738308239804214894e-01
2.310000000000000109e-01 1.745203059228848108e-01
2.320000000000000118e-01 1.752091538013864636e-01
2.330000000000000127e-01 1.758973669066792311e-01
2.340000000000000135e-01 1.765849445311106491e-01
2.350000000000000144e-01 1.772718859686325810e-01
2.360000000000000153e-01 1.779581905148110432e-01
2.370000000000000162e-01 1.786438574668360868e-01
2.380000000000000171e-01 1.793288861235312059e-01
2.390000000000000180e-01 1.800132757853636079e-01
2.399999999999999911e-01 1.806970257544534830e-01
2.409999999999999920e-01 1.813801353345838308e-01
2.419999999999999929e-01 1.820626038312104233e-01
2.429999999999999938e-01 1.827444305514712708e-01
2.439999999999999947e-01 1.834256148041965018e-01
2.449999999999999956e-01 1.841061558999180225e-01
2.459999999999999964e-01 1.847860531508790927e-01
2.469999999999999973e-01 1.854653058710441227e-01
2.479999999999999982e-01 1.861439133761086107e-01
2.489999999999999991e-01 1.868218749835081904e-01
2.500000000000000000e-01 1.874991900124291233e-01
2.510000000000000009e-01 1.881758577838170410e-01
2.520000000000000018e-01 1.888518776203875482e-01
2.530000000000000027e-01 1.895272488466352157e-01
2.540000000000000036e-01 1.902019707888432665e-01
2.550000000000000044e-01 1.908760427750934852e-01
2.560000000000000053e-01 1.915494641352757099e-01
2.570000000000000062e-01 1.922222342010974083e-01
2.580000000000000071e-01 1.928943523060931420e-01
2.590000000000000080e-01 1.935658177856345030e-01
2.600000000000000089e-01 1.942366299769393567e-01
2.610000000000000098e-01 1.949067882190815559e-01
2.620000000000000107e-01 1.955762918530005445e-01
2.630000000000000115e-01 1.962451402215106833e-01
2.640000000000000124e-01 1.969133326693110753e-01
2.650000000000000133e-01 1.975808685429948086e-01
2.660000000000000142e-01 1.982477471910586153e-01
2.670000000000000151e-01 1.989139679639125302e-01
2.680000000000000160e-01 1.995795302138888283e-01
2.690000000000000169e-01 2.002444332952519612e-01
2.700000000000000178e-01 2.009086765642082717e-01
2.710000000000000187e-01 2.015722593789143480e-01
2.720000000000000195e-01 2.022351810994877652e-01
2.730000000000000204e-01 2.028974410880154677e-01
2.740000000000000213e-01 2.035590387085639830e-01
2.750000000000000222e-01 2.042199733271879980e-01
2.760000000000000231e-01 2.048802443119405736e-01
2.770000000000000240e-01 2.055398510328816097e-01
2.780000000000000249e-01 2.061987928620878652e-01
2.790000000000000258e-01 2.068570691736620337e-01
2.800000000000000266e-01 2.075146793437420145e-01
2.810000000000000275e-01 2.081716227505103767e-01
2.820000000000000284e-01 2.088278987742032133e-01
2.830000000000000293e-01 2.094835067971200504e-01
2.840000000000000302e-01 2.101384462036324230e-01
2.850000000000000311e-01 2.107927163801935344e-01
2.860000000000000320e-01 2.114463167153472489e-01
2.870000000000000329e-01 2.120992465997373067e-01
2.880000000000000338e-01 2.127515054261166494e-01
2.889999999999999791e-01 2.134030925893563302e-01
2.899999999999999800e-01 2.140540074864547837e-01
2.909999999999999809e-01 2.147042495165470133e-01
2.919999999999999818e-01 2.153538180809133895e-01
2.929999999999999827e-01 2.160027125829888650e-01
2.939999999999999836e-01 2.166509324283723836e-01
2.949999999999999845e-01 2.172984770248352071e-01
2.959999999999999853e-01 2.179453457823306017e-01
2.969999999999999862e-01 2.185915381130023594e-01
2.979999999999999871e-01 2.192370534311939567e-01
2.989999999999999880e-01 2.198818911534574927e-01
2.999999999999999889e-01 2.205260506985626534e-01
3.009999999999999898e-01 2.211695314875054830e-01
3.019999999999999907e-01 2.218123329435174595e-01
3.029999999999999916e-01 2.224544544920740996e-01
3.039999999999999925e-01 2.230958955609039784e-01
3.049999999999999933e-01 2.237366555799974732e-01
3.059999999999999942e-01 2.243767339816157003e-01
3.069999999999999951e-01 2.250161302002988972e-01
3.079999999999999960e-01 2.256548436728757767e-01
3.089999999999999969e-01 2.262928738384715754e-01
3.099999999999999978e-01 2.269302201385170747e-01
3.109999999999999987e-01 2.275668820167575934e-01
3.119999999999999996e-01 2.282028589192608425e-01
3.130000000000000004e-01 2.288381502944263346e-01
3.140000000000000013e-01 2.294727555929932938e-01
3.150000000000000022e-01 2.301066742680500099e-01
3.160000000000000031e-01 2.307399057750415816e-01
3.170000000000000040e-01 2.313724495717788543e-01
3.180000000000000049e-01 2.320043051184469407e-01
3.190000000000000058e-01 2.326354718776134367e-01
3.200000000000000067e-01 2.332659493142372198e-01
3.210000000000000075e-01 2.338957368956763594e-01
3.220000000000000084e-01 2.345248340916969987e-01
3.230000000000000093e-01 2.351532403744814037e-01
3.240000000000000102e-01 2.357809552186362345e-01
3.250000000000000111e-01 2.364079781012012049e-01
3.260000000000000120e-01 2.370343085016568818e-01
3.270000000000000129e-01 2.376599459019333727e-01
3.280000000000000138e-01 2.382848897864182358e-01
3.290000000000000147e-01 2.389091396419645297e-01
3.300000000000000155e-01 2.395326949578996112e-01
3.310000000000000164e-01 2.401555552260323523e-01
3.320000000000000173e-01 2.407777199406621327e-01
3.330000000000000182e-01 2.413991885985860009e-01
3.340000000000000191e-01 2.420199606991075003e-01
3.350000000000000200e-01 2.426400357440441635e-01
3.360000000000000209e-01 2.432594132377358109e-01
3.370000000000000218e-01 2.438780926870521559e-01
3.380000000000000226e-01 2.444960736014007707e-01
3.390000000000000235e-01 2.451133554927353020e-01
3.400000000000000244e-01 2.457299378755629093e-01
3.410000000000000253e-01 2.463458202669522312e-01
3.420000000000000262e-01 2.469610021865411564e-01
3.430000000000000271e-01 2.475754831565445679e-01
3.440000000000000280e-01 2.481892627017619479e-01
3.450000000000000289e-01 2.488023403495852326e-01
3.460000000000000298e-01 2.494147156300062784e-01
3.470000000000000306e-01 2.500263880756246060e-01
3.480000000000000315e-01 2.506373572216546997e-01
3.490000000000000324e-01 2.512476226059341400e-01
3.500000000000000333e-01 2.518571837689302373e-01
3.510000000000000342e-01 2.524660402537482473e-01
3.519999999999999796e-01 2.530741916061384766e-01
3.529999999999999805e-01 2.536816373745037212e-01
3.539999999999999813e-01 2.542883771099064827e-01
3.549999999999999822e-01 2.548944103660766292e-01
3.559999999999999831e-01 2.554997366994184449e-01
3.569999999999999840e-01 2.561043556690176803e-01
3.579999999999999849e-01 2.567082668366492126e-01
3.589999999999999858e-01 2.573114697667839845e-01
3.599999999999999867e-01 2.579139640265962208e-01
3.609999999999999876e-01 2.585157491859701451e-01
3.619999999999999885e-01 2.591168248175078070e-01
3.629999999999999893e-01 2.597171904965352995e-01
3.639999999999999902e-01 2.603168458011102526e-01
3.649999999999999911e-01 2.609157903120287725e-01
3.659999999999999920e-01 2.615140236128318252e-01
3.669999999999999929e-01 2.621115452898129528e-01
3.679999999999999938e-01 2.627083549320242684e-01
3.689999999999999947e-01 2.633044521312838393e-01
3.699999999999999956e-01 2.638998364821821263e-01
3.709999999999999964e-01 2.644945075820887559e-01
3.719999999999999973e-01 2.650884650311592372e-01
3.729999999999999982e-01 2.656817084323416234e-01
3.739999999999999991e-01 2.662742373913830618e-01
3.750000000000000000e-01 2.668660515168360670e-01
3.760000000000000009e-01 2.674571504200656813e-01
3.770000000000000018e-01 2.680475337152553039e-01
3.780000000000000027e-01 2.686372010194135185e-01
3.790000000000000036e-01 2.692261519523800328e-01
3.800000000000000044e-01 2.698143861368324514e-01
3.810000000000000053e-01 2.704019031982926036e-01
3.820000000000000062e-01 2.709887027651323166e-01
3.830000000000000071e-01 2.715747844685802437e-01
3.840000000000000080e-01 2.721601479427274151e-01
3.850000000000000089e-01 2.727447928245336217e-01
3.860000000000000098e-01 2.733287187538340768e-01
3.870000000000000107e-01 2.739119253733443005e-01
3.880000000000000115e-01 2.744944123286670035e-01
3.890000000000000124e-01 2.750761792682979157e-01
3.900000000000000133e-01 2.756572258436312817e-01
3.910000000000000142e-01 2.762375517089661892e-01
3.920000000000000151e-01 2.768171565215119534e-01
3.930000000000000160e-01 2.773960399413945010e-01
3.940000000000000169e-01 2.779742016316613662e-01
3.950000000000000178e-01 2.785516412582880186e-01
3.960000000000000187e-01 2.791283584901828596e-01
3.970000000000000195e-01 2.797043529991936617e-01
3.980000000000000204e-01 2.802796244601121756e-01
3.990000000000000213e-01 2.808541725506803477e-01
4.000000000000000222e-01 2.814279969515955382e-01
4.010000000000000231e-01 2.820010973465155724e-01
4.020000000000000240e-01 2.825734734220648470e-01
4.030000000000000249e-01 2.831451248678389376e-01
4.040000000000000258e-01 2.837160513764103720e-01
4.050000000000000266e-01 2.842862526433334591e-01
4.060000000000000275e-01 2.848557283671497298e-01
4.070000000000000284e-01 2.854244782493928767e-01
4.080000000000000293e-01 2.859925019945941393e-01
4.090000000000000302e-01 2.865597993102868557e-01
4.100000000000000311e-01 2.871263699070119579e-01
4.110000000000000320e-01 2.876922134983225798e-01
4.120000000000000329e-01 2.882573298007889417e-01
4.130000000000000338e-01 2.888217185340033466e-01
4.140000000000000346e-01 2.893853794205848984e-01
4.150000000000000355e-01 2.899483121861841650e-01
4.160000000000000364e-01 2.905105165594880634e-01
4.169999999999999818e-01 2.910719922722241892e-01
4.179999999999999827e-01 2.916327390591659241e-01
4.189999999999999836e-01 2.921927566581363767e-01
4.199999999999999845e-01 2.927520448100131012e-01
4.209999999999999853e-01 2.933106032587327050e-01
4.219999999999999862e-01 2.938684317512951782e-01
4.229999999999999871e-01 2.944255300377681128e-01
4.239999999999999880e-01 2.949818978712910877e-01
4.249999999999999889e-01 2.955375350080798325e-01
4.259999999999999898e-01 2.960924412074303902e-01
4.269999999999999907e-01 2.966466162317236144e-01
4.279999999999999916e-01 2.972000598464286658e-01
4.289999999999999925e-01 2.977527718201076201e-01
4.299999999999999933e-01 2.983047519244190204e-01
4.309999999999999942e-01 2.988559999341219298e-01
4.319999999999999951e-01 2.994065156270802053e-01
4.329999999999999960e-01 2.999562987842654960e-01
4.339999999999999969e-01 3.005053491897619611e-01
4.349999999999999978e-01 3.010536666307693787e-01
4.359999999999999987e-01 3.016012508976070317e-01
4.369999999999999996e-01 3.021481017837171490e-01
4.380000000000000004e-01 3.026942190856687920e-01
4.390000000000000013e-01 3.032396026031611846e-01
4.400000000000000022e-01 3.037842521390272110e-01
4.410000000000000031e-01 3.043281674992365793e-01
4.420000000000000040e-01 3.048713484928997630e-01
4.430000000000000049e-01 3.054137949322707213e-01
4.440000000000000058e-01 3.059555066327506734e-01
4.450000000000000067e-01 3.064964834128905968e-01
4.460000000000000075e-01 3.070367250943950022e-01
4.470000000000000084e-01 3.075762315021249305e-01
4.480000000000000093e-01 3.081150024641006735e-01
4.490000000000000102e-01 3.086530378115051598e-01
4.500000000000000111e-01 3.091903373786863418e-01
4.510000000000000120e-01 3.097269010031609704e-01
4.520000000000000129e-01 3.102627285256163714e-01
4.530000000000000138e-01 3.107978197899139428e-01
4.540000000000000147e-01 3.113321746430916526e-01
4.550000000000000155e-01 3.118657929353664260e-01
4.560000000000000164e-01 3.123986745201373649e-01
4.570000000000000173e-01 3.129308192539878020e-01
4.580000000000000182e-01 3.134622269966877428e-01
4.590000000000000191e-01 3.139928976111968639e-01
4.600000000000000200e-01 3.145228309636663999e-01
4.610000000000000209e-01 3.150520269234414195e-01
4.620000000000000218e-01 3.155804853630634899e-01
4.630000000000000226e-01 3.161082061582726199e-01
4.640000000000000235e-01 3.166351891880097580e-01
4.650000000000000244e-01 3.171614343344184017e-01
4.660000000000000253e-01 3.176869414828467630e-01
4.670000000000000262e-01 3.182117105218504327e-01
4.680000000000000271e-01 3.187357413431932684e-01
4.690000000000000280e-01 3.192590338418502816e-01
4.700000000000000289e-01 3.197815879160086916e-01
4.710000000000000298e-01 3.203034034670701469e-01
4.720000000000000306e-01 3.208244803996523897e-01
4.730000000000000315e-01 3.213448186215906444e-01
4.740000000000000324e-01 3.218644180439398372e-01
4.750000000000000333e-01 3.223832785809752077e-01
4.760000000000000342e-01 3.229014001501949727e-01
4.770000000000000351e-01 3.234187826723207704e-01
4.780000000000000360e-01 3.239354260712994371e-01
4.790000000000000369e-01 3.244513302743044503e-01
4.799999999999999822e-01 3.249664952117369832e-01
4.809999999999999831e-01 3.254809208172275148e-01
4.819999999999999840e-01 3.259946070276362740e-01
4.829999999999999849e-01 3.265075537830549601e-01
4.839999999999999858e-01 3.270197610268077426e-01
4.849999999999999867e-01 3.275312287054518157e-01
4.859999999999999876e-01 3.280419567687789528e-01
4.869999999999999885e-01 3.285519451698158400e-01
4.879999999999999893e-01 3.290611938648251300e-01
4.889999999999999902e-01 3.295697028133063311e-01
4.899999999999999911e-01 3.300774719779963062e-01
4.909999999999999920e-01 3.305845013248699948e-01
4.919999999999999929e-01 3.310907908231410235e-01
4.929999999999999938e-01 3.315963404452622054e-01
4.939999999999999947e-01 3.321011501669262622e-01
4.949999999999999956e-01 3.326052199670656573e-01
4.959999999999999964e-01 3.331085498278539281e-01
4.969999999999999973e-01 3.336111397347046870e-01
4.979999999999999982e-01 3.341129896762732865e-01
4.989999999999999991e-01 3.346140996444558757e-01
5.000000000000000000e-01 3.351144696343903995e-01
5.010000000000000009e-01 3.356140996444559321e-01
5.020000000000000018e-01 3.361129896762732328e-01
5.030000000000000027e-01 3.366111397347047451e-01
5.040000000000000036e-01 3.371085498278538761e-01
5.050000000000000044e-01 3.376052199670657727e-01
5.060000000000000053e-01 3.381011501669262675e-01
5.070000000000000062e-01 3.385963404452622116e-01
5.080000000000000071e-01 3.390907908231409751e-01
5.090000000000000080e-01 3.395845013248699473e-01
5.100000000000000089e-01 3.400774719779963151e-01
5.110000000000000098e-01 3.405697028133063409e-01
5.120000000000000107e-01 3.410611938648251962e-01
5.130000000000000115e-01 3.415519451698158515e-01
5.140000000000000124e-01 3.420419567687789653e-01
5.150000000000000133e-01 3.425312287054518290e-01
5.160000000000000142e-01 3.430197610268077013e-01
5.170000000000000151e-01 3.435075537830549752e-01
5.180000000000000160e-01 3.439946070276362344e-01
5.190000000000000169e-01 3.444809208172275317e-01
5.200000000000000178e-01 3.449664952117370564e-01
5.210000000000000187e-01 3.454513302743045244e-01
5.220000000000000195e-01 3.459354260712994011e-01
5.230000000000000204e-01 3.464187826723207353e-01
5.240000000000000213e-01 3.469014001501949940e-01
5.250000000000000222e-01 3.473832785809752854e-01
5.260000000000000231e-01 3.478644180439397493e-01
5.270000000000000240e-01 3.483448186215906683e-01
5.280000000000000249e-01 3.488244803996523591e-01
5.290000000000000258e-01 3.493034034670701726e-01
5.300000000000000266e-01 3.497815879160086627e-01
5.310000000000000275e-01 3.502590338418503091e-01
5.320000000000000284e-01 3.507357413431932969e-01
5.330000000000000293e-01 3.512117105218503510e-01
5.340000000000000302e-01 3.516869414828467932e-01
5.350000000000000311e-01 3.521614343344183218e-01
5.360000000000000320e-01 3.526351891880097900e-01
5.370000000000000329e-01 3.531082061582727083e-01
5.380000000000000338e-01 3.535804853630634681e-01
5.390000000000000346e-01 3.540520269234413986e-01
5.400000000000000355e-01 3.545228309636663244e-01
5.410000000000000364e-01 3.549928976111969003e-01
5.420000000000000373e-01 3.554622269966877801e-01
5.430000000000000382e-01 3.559308192539878402e-01
5.440000000000000391e-01 3.563986745201374040e-01
5.450000000000000400e-01 3.568657929353663549e-01
5.460000000000000409e-01 3.573321746430915824e-01
5.470000000000000417e-01 3.577978197899139845e-01
5.480000000000000426e-01 3.582627285256164140e-01
5.490000000000000435e-01 3.587269010031610139e-01
5.500000000000000444e-01 3.591903373786863862e-01
5.510000000000000453e-01 3.596530378115051496e-01
5.520000000000000462e-01 3.601150024641007197e-01
5.530000000000000471e-01 3.605762315021249775e-01
5.540000000000000480e-01 3.610367250943949946e-01
5.550000000000000488e-01 3.614964834128906457e-01
5.560000000000000497e-01 3.619555066327507231e-01
5.570000000000000506e-01 3.624137949322708274e-01
5.580000000000000515e-01 3.628713484928998145e-01
5.590000000000000524e-01 3.633281674992365762e-01
5.600000000000000533e-01 3.637842521390271533e-01
5.610000000000000542e-01 3.642396026031611833e-01
5.620000000000000551e-01 3.646942190856687915e-01
5.630000000000000560e-01 3.651481017837171494e-01
5.640000000000000568e-01 3.656012508976069775e-01
5.650000000000000577e-01 3.660536666307693809e-01
5.660000000000000586e-01 3.665053491897620197e-01
5.670000000000000595e-01 3.669562987842656110e-01
5.680000000000000604e-01 3.674065156270802102e-01
5.690000000000000613e-01 3.678559999341219910e-01
5.700000000000000622e-01 3.683047519244190826e-01
5.710000000000000631e-01 3.687527718201076277e-01
5.720000000000000639e-01 3.692000598464287298e-01
5.730000000000000648e-01 3.696466162317236792e-01
5.740000000000000657e-01 3.700924412074304559e-01
5.750000000000000666e-01 3.705375350080798991e-01
5.760000000000000675e-01 3.709818978712912108e-01
5.769999999999999574e-01 3.714255300377681812e-01
5.779999999999999583e-01 3.718684317512951365e-01
5.789999999999999591e-01 3.723106032587326641e-01
5.799999999999999600e-01 3.727520448100130057e-01
5.809999999999999609e-01 3.731927566581362821e-01
5.819999999999999618e-01 3.736327390591659969e-01
5.829999999999999627e-01 3.740719922722242630e-01
5.839999999999999636e-01 3.745105165594880270e-01
5.849999999999999645e-01 3.749483121861841850e-01
5.859999999999999654e-01 3.753853794205848637e-01
5.869999999999999662e-01 3.758217185340033129e-01
5.879999999999999671e-01 3.762573298007889644e-01
5.889999999999999680e-01 3.766922134983225479e-01
5.899999999999999689e-01 3.771263699070119824e-01
5.909999999999999698e-01 3.775597993102868255e-01
5.919999999999999707e-01 3.779925019945940545e-01
5.929999999999999716e-01 3.784244782493929038e-01
5.939999999999999725e-01 3.788557283671496467e-01
5.949999999999999734e-01 3.792862526433334325e-01
5.959999999999999742e-01 3.797160513764104017e-01
5.969999999999999751e-01 3.801451248678389128e-01
5.979999999999999760e-01 3.805734734220648785e-01
5.989999999999999769e-01 3.810010973465155493e-01
5.999999999999999778e-01 3.814279969515954605e-01
6.009999999999999787e-01 3.818541725506803819e-01
6.019999999999999796e-01 3.822796244601120996e-01
6.029999999999999805e-01 3.827043529991935311e-01
6.039999999999999813e-01 3.831283584901828410e-01
6.049999999999999822e-01 3.835516412582879453e-01
6.059999999999999831e-01 3.839742016316613493e-01
6.069999999999999840e-01 3.843960399413944851e-01
6.079999999999999849e-01 3.848171565215119383e-01
6.089999999999999858e-01 3.852375517089661749e-01
6.099999999999999867e-01 3.856572258436312683e-01
6.109999999999999876e-01 3.860761792682979032e-01
6.119999999999999885e-01 3.864944123286669919e-01
6.129999999999999893e-01 3.869119253733442343e-01
6.139999999999999902e-01 3.873287187538340115e-01
6.149999999999999911e-01 3.877447928245337239e-01
6.159999999999999920e-01 3.881601479427274071e-01
6.169999999999999929e-01 3.885747844685802366e-01
6.179999999999999938e-01 3.889887027651323104e-01
6.189999999999999947e-01 3.894019031982926538e-01
6.199999999999999956e-01 3.898143861368325025e-01
6.209999999999999964e-01 3.902261519523799183e-01
6.219999999999999973e-01 3.906372010194134603e-01
6.229999999999999982e-01 3.910475337152553021e-01
6.239999999999999991e-01 3.914571504200657359e-01
6.250000000000000000e-01 3.918660515168360670e-01
6.260000000000000009e-01 3.922742373913830072e-01
6.270000000000000018e-01 3.926817084323416251e-01
6.280000000000000027e-01 3.930884650311591844e-01
6.290000000000000036e-01 3.934945075820887039e-01
6.300000000000000044e-01 3.938998364821821307e-01
6.310000000000000053e-01 3.943044521312838446e-01
6.320000000000000062e-01 3.947083549320242746e-01
6.330000000000000071e-01 3.951115452898129599e-01
6.340000000000000080e-01 3.955140236128318332e-01
6.350000000000000089e-01 3.959157903120287259e-01
6.360000000000000098e-01 3.963168458011103734e-01
6.370000000000000107e-01 3.967171904965352547e-01
6.380000000000000115e-01 3.971168248175077631e-01
6.390000000000000124e-01 3.975157491859702130e-01
6.400000000000000133e-01 3.979139640265962341e-01
6.410000000000000142e-01 3.983114697667839987e-01
6.420000000000000151e-01 3.987082668366492832e-01
6.430000000000000160e-01 3.991043556690176963e-01
6.440000000000000169e-01 3.994997366994184618e-01
6.450000000000000178e-01 3.998944103660766469e-01
6.460000000000000187e-01 4.002883771099065568e-01
6.470000000000000195e-01 4.006816373745036852e-01
6.480000000000000204e-01 4.010741916061384971e-01
6.490000000000000213e-01 4.014660402537482131e-01
6.500000000000000222e-01 4.018571837689302040e-01
6.510000000000000231e-01 4.022476226059341076e-01
6.520000000000000240e-01 4.026373572216547791e-01
6.530000000000000249e-01 4.030263880756245753e-01
6.540000000000000258e-01 4.034147156300062487e-01
6.550000000000000266e-01 4.038023403495852870e-01
6.560000000000000275e-01 4.041892627017619755e-01
6.570000000000000284e-01 4.045754831565445131e-01
6.580000000000000293e-01 4.049610021865411302e-01
6.590000000000000302e-01 4.053458202669522614e-01
6.600000000000000311e-01 4.057299378755628849e-01
6.610000000000000320e-01 4.061133554927352507e-01
6.620000000000000329e-01 4.064960736014007203e-01
6.630000000000000338e-01 4.068780926870521064e-01
6.640000000000000346e-01 4.072594132377357901e-01
6.650000000000000355e-01 4.076400357440441158e-01
6.660000000000000364e-01 4.080199606991074535e-01
6.670000000000000373e-01 4.083991885985859827e-01
6.680000000000000382e-01 4.087777199406621431e-01
6.690000000000000391e-01 4.091555552260324191e-01
6.700000000000000400e-01 4.095326949578995679e-01
6.710000000000000409e-01 4.099091396419645705e-01
6.720000000000000417e-01 4.102848897864181943e-01
6.730000000000000426e-01 4.106599459019333320e-01
6.740000000000000435e-01 4.110343085016568976e-01
6.750000000000000444e-01 4.114079781012011661e-01
6.760000000000000453e-01 4.117809552186362243e-01
6.770000000000000462e-01 4.121532403744813666e-01
6.780000000000000471e-01 4.125248340916969902e-01
6.790000000000000480e-01 4.128957368956763241e-01
6.800000000000000488e-01 4.132659493142372131e-01
6.810000000000000497e-01 4.136354718776135142e-01
6.820000000000000506e-01 4.140043051184468803e-01
6.830000000000000515e-01 4.143724495717787670e-01
6.840000000000000524e-01 4.147399057750416063e-01
6.850000000000000533e-01 4.151066742680500354e-01
6.860000000000000542e-01 4.154727555929932925e-01
6.870000000000000551e-01 4.158381502944262786e-01
6.880000000000000560e-01 4.162028589192608430e-01
6.890000000000000568e-01 4.165668820167576225e-01
6.900000000000000577e-01 4.169302201385171602e-01
6.910000000000000586e-01 4.172928738384715786e-01
6.920000000000000595e-01 4.176548436728758085e-01
6.930000000000000604e-01 4.180161302002989299e-01
6.940000000000000613e-01 4.183767339816156783e-01
6.950000000000000622e-01 4.187366555799974521e-01
6.960000000000000631e-01 4.190958955609039860e-01
6.970000000000000639e-01 4.194544544920741358e-01
6.980000000000000648e-01 4.198123329435174411e-01
6.990000000000000657e-01 4.201695314875055209e-01
7.000000000000000666e-01 4.205260506985626368e-01
7.010000000000000675e-01 4.208818911534575324e-01
7.020000000000000684e-01 4.212370534311939418e-01
7.030000000000000693e-01 4.215915381130023731e-01
7.039999999999999591e-01 4.219453457823306164e-01
7.049999999999999600e-01 4.222984770248352504e-01
7.059999999999999609e-01 4.226509324283723168e-01
7.069999999999999618e-01 4.230027125829888823e-01
7.079999999999999627e-01 4.233538180809133800e-01
7.089999999999999636e-01 4.237042495165469491e-01
7.099999999999999645e-01 4.240540074864547759e-01
7.109999999999999654e-01 4.244030925893562678e-01
7.119999999999999662e-01 4.247515054261166156e-01
7.129999999999999671e-01 4.250992465997371905e-01
7.139999999999999680e-01 4.254463167153472170e-01
7.149999999999999689e-01 4.257927163801935033e-01
7.159999999999999698e-01 4.261384462036323928e-01
7.169999999999999707e-01 4.264835067971201044e-01
7.179999999999999716e-01 4.268278987742032404e-01
7.189999999999999725e-01 4.271716227505102936e-01
7.199999999999999734e-01 4.275146793437419324e-01
7.209999999999999742e-01 4.278570691736619525e-01
7.219999999999999751e-01 4.281987928620877293e-01
7.229999999999999760e-01 4.285398510328815580e-01
7.239999999999999769e-01 4.288802443119405505e-01
7.249999999999999778e-01 4.292199733271880313e-01
7.259999999999999787e-01 4.295590387085639339e-01
7.269999999999999796e-01 4.298974410880155306e-01
7.279999999999999805e-01 4.302351810994876624e-01
7.289999999999999813e-01 4.305722593789143571e-01
7.299999999999999822e-01 4.309086765642081707e-01
7.309999999999999831e-01 4.312444332952519721e-01
7.319999999999999840e-01 4.315795302138887291e-01
7.329999999999999849e-01 4.319139679639125151e-01
7.339999999999999858e-01 4.322477471910586289e-01
7.349999999999999867e-01 4.325808685429947675e-01
7.359999999999999876e-01 4.329133326693110351e-01
7.369999999999999885e-01 4.332451402215106162e-01
7.379999999999999893e-01 4.335762918530005616e-01
7.389999999999999902e-01 4.339067882190815739e-01
7.399999999999999911e-01 4.342366299769393478e-01
7.409999999999999920e-01 4.345658177856344673e-01
7.419999999999999929e-01 4.348943523060931904e-01
7.429999999999999938e-01 4.352222342010973466e-01
7.439999999999999947e-01 4.355494641352756213e-01
7.449999999999999956e-01 4.358760427750935085e-01
7.459999999999999964e-01 4.362019707888432074e-01
7.469999999999999973e-01 4.365272488466351852e-01
7.479999999999999982e-01 4.368518776203876297e-01
7.489999999999999991e-01 4.371758577838170678e-01
7.500000000000000000e-01 4.374991900124290400e-01
7.510000000000000009e-01 4.378218749835081636e-01
7.520000000000000018e-01 4.381439133761085292e-01
7.530000000000000027e-01 4.384653058710441531e-01
7.540000000000000036e-01 4.387860531508790962e-01
7.550000000000000044e-01 4.391061558999180270e-01
7.560000000000000053e-01 4.394256148041965626e-01
7.570000000000000062e-01 4.397444305514713325e-01
7.580000000000000071e-01 4.400626038312103749e-01
7.590000000000000080e-01 4.403801353345838665e-01
7.600000000000000089e-01 4.406970257544534642e-01
7.610000000000000098e-01 4.410132757853636454e-01
7.620000000000000107e-01 4.413288861235312166e-01
7.630000000000000115e-01 4.416438574668359873e-01
7.640000000000000124e-01 4.419581905148109446e-01
7.650000000000000133e-01 4.422718859686325388e-01
7.660000000000000142e-01 4.425849445311105801e-01
7.670000000000000151e-01 4.428973669066792462e-01
7.680000000000000160e-01 4.432091538013863685e-01
7.690000000000000169e-01 4.435203059228848277e-01
7.700000000000000178e-01 4.438308239804214517e-01
7.710000000000000187e-01 4.441407086848285224e-01
7.720000000000000195e-01 4.444499607485129511e-01
7.730000000000000204e-01 4.447585808854473410e-01
7.740000000000000213e-01 4.450665698111596624e-01
7.750000000000000222e-01 4.453739282427236490e-01
7.760000000000000231e-01 4.456806568987490835e-01
7.770000000000000240e-01 4.459867564993718614e-01
7.780000000000000249e-01 4.462922277662442760e-01
7.790000000000000258e-01 4.465970714225253602e-01
7.800000000000000266e-01 4.469012881928707825e-01
7.810000000000000275e-01 4.472048788034233002e-01
7.820000000000000284e-01 4.475078439818029330e-01
7.830000000000000293e-01 4.478101844570971379e-01
7.840000000000000302e-01 4.481119009598507064e-01
7.850000000000000311e-01 4.484129942220567711e-01
7.860000000000000320e-01 4.487134649771459816e-01
7.870000000000000329e-01 4.490133139599775669e-01
7.880000000000000338e-01 4.493125419068288995e-01
7.890000000000000346e-01 4.496111495553861137e-01
7.900000000000000355e-01 4.499091376447342250e-01
7.910000000000000364e-01 4.502065069153471932e-01
7.920000000000000373e-01 4.505032581090780974e-01
7.930000000000000382e-01 4.507993919691496432e-01
7.940000000000000391e-01 4.510949092401441152e-01
7.950000000000000400e-01 4.513898106679934408e-01
7.960000000000000409e-01 4.516840969999698641e-01
7.970000000000000417e-01 4.519777689846756208e-01
7.980000000000000426e-01 4.522708273720336125e-01
7.990000000000000435e-01 4.525632729132776366e-01
8.000000000000000444e-01 4.528551063609416727e-01
8.010000000000000453e-01 4.531463284688517223e-01
8.020000000000000462e-01 4.534369399921145405e-01
8.030000000000000471e-01 4.537269416871084204e-01
8.040000000000000480e-01 4.540163343114740346e-01
8.050000000000000488e-01 4.543051186241035544e-01
8.060000000000000497e-01 4.545932953851317682e-01
8.070000000000000506e-01 4.548808653559257564e-01
8.080000000000000515e-01 4.551678292990756214e-01
8.090000000000000524e-01 4.554541879783844394e-01
8.100000000000000533e-01 4.557399421588583799e-01
8.110000000000000542e-01 4.560250926066976018e-01
8.120000000000000551e-01 4.563096400892856508e-01
8.130000000000000560e-01 4.565935853751806883e-01
8.140000000000000568e-01 4.568769292341048893e-01
8.150000000000000577e-01 4.571596724369351716e-01
8.160000000000000586e-01 4.574418157556936482e-01
8.170000000000000595e-01 4.577233599635375794e-01
8.180000000000000604e-01 4.580043058347499363e-01
8.190000000000000613e-01 4.582846541447294086e-01
8.200000000000000622e-01 4.585644056699812454e-01
8.210000000000000631e-01 4.588435611881069853e-01
8.220000000000000639e-01 4.591221214777953530e-01
8.230000000000000648e-01 4.594000873188120448e-01
8.240000000000000657e-01 4.596774594919907364e-01
8.250000000000000666e-01 4.599542387792228126e-01
8.260000000000000675e-01 4.602304259634480421e-01
8.270000000000000684e-01 4.605060218286453066e-01
8.280000000000000693e-01 4.607810271598220542e-01
8.290000000000000702e-01 4.610554427430058055e-01
8.300000000000000711e-01 4.613292693652337184e-01
8.310000000000000719e-01 4.616025078145434279e-01
8.320000000000000728e-01 4.618751588799633323e-01
8.329999999999999627e-01 4.621472233515031003e-01
8.339999999999999636e-01 4.624187020201441789e-01
8.349999999999999645e-01 4.626895956778300789e-01
8.359999999999999654e-01 4.629599051174568825e-01
8.369999999999999662e-01 4.632296311328638616e-01
8.379999999999999671e-01 4.634987745188239860e-01
8.389999999999999680e-01 4.637673360710340420e-01
8.399999999999999689e-01 4.640353165861056950e-01
8.409999999999999698e-01 4.643027168615556088e-01
8.419999999999999707e-01 4.645695376957964529e-01
8.429999999999999716e-01 4.648357798881266323e-01
8.439999999999999725e-01 4.651014442387217396e-01
8.449999999999999734e-01 4.653665315486246179e-01
8.459999999999999742e-01 4.656310426197360908e-01
8.469999999999999751e-01 4.658949782548055807e-01
8.479999999999999760e-01 4.661583392574215612e-01
8.489999999999999769e-01 4.664211264320025085e-01
8.499999999999999778e-01 4.666833405837871873e-01
8.509999999999999787e-01 4.669449825188256020e-01
8.519999999999999796e-01 4.672060530439695047e-01
8.529999999999999805e-01 4.674665529668630692e-01
8.539999999999999813e-01 4.677264830959335096e-01
8.549999999999999822e-01 4.679858442403820873e-01
8.559999999999999831e-01 4.682446372101746745e-01
8.569999999999999840e-01 4.685028628160322617e-01
8.579999999999999849e-01 4.687605218694220199e-01
8.589999999999999858e-01 4.690176151825480311e-01
8.599999999999999867e-01 4.692741435683418505e-01
8.609999999999999876e-01 4.695301078404536810e-01
8.619999999999999885e-01 4.697855088132427137e-01
8.629999999999999893e-01 4.700403473017684686e-01
8.639999999999999902e-01 4.702946241217812462e-01
8.649999999999999911e-01 4.705483400897129131e-01
8.659999999999999920e-01 4.708014960226684087e-01
8.669999999999999929e-01 4.710540927384159748e-01
8.679999999999999938e-01 4.713061310553784411e-01
8.689999999999999947e-01 4.715576117926237321e-01
8.699999999999999956e-01 4.718085357698564297e-01
8.709999999999999964e-01 4.720589038074082255e-01
8.719999999999999973e-01 4.723087167262289832e-01
8.729999999999999982e-01 4.725579753478781897e-01
8.739999999999999991e-01 4.728066804945152413e-01
8.750000000000000000e-01 4.730548329888908388e-01
8.760000000000000009e-01 4.733024336543383281e-01
8.770000000000000018e-01 4.735494833147639304e-01
8.780000000000000027e-01 4.737959827946391367e-01
8.790000000000000036e-01 4.740419329189901054e-01
8.800000000000000044e-01 4.742873345133904461e-01
8.810000000000000053e-01 4.745321884039512272e-01
8.820000000000000062e-01 4.747764954173125385e-01
8.830000000000000071e-01 4.750202563806346645e-01
8.840000000000000080e-01 4.752634721215894253e-01
8.850000000000000089e-01 4.755061434683509058e-01
8.860000000000000098e-01 4.757482712495872401e-01
8.870000000000000107e-01 4.759898562944513967e-01
8.880000000000000115e-01 4.762308994325729072e-01
8.890000000000000124e-01 4.764714014940485964e-01
8.900000000000000133e-01 4.767113633094344216e-01
8.910000000000000142e-01 4.769507857097367576e-01
8.920000000000000151e-01 4.771896695264029598e-01
8.930000000000000160e-01 4.774280155913138701e-01
8.940000000000000169e-01 4.776658247367744359e-01
8.950000000000000178e-01 4.779030977955054937e-01
8.960000000000000187e-01 4.781398356006348882e-01
8.970000000000000195e-01 4.783760389856892004e-01
8.980000000000000204e-01 4.786117087845849771e-01
8.990000000000000213e-01 4.788468458316205711e-01
9.000000000000000222e-01 4.790814509614670369e-01
9.010000000000000231e-01 4.793155250091604702e-01
9.020000000000000240e-01 4.795490688100928489e-01
9.030000000000000249e-01 4.797820832000038171e-01
9.040000000000000258e-01 4.800145690149728028e-01
9.050000000000000266e-01 4.802465270914097473e-01
9.060000000000000275e-01 4.804779582660472781e-01
9.070000000000000284e-01 4.807088633759323826e-01
9.080000000000000293e-01 4.809392432584177479e-01
9.090000000000000302e-01 4.811690987511541007e-01
9.100000000000000311e-01 4.813984306920810474e-01
9.110000000000000320e-01 4.816272399194196918e-01
9.120000000000000329e-01 4.818555272716636417e-01
9.130000000000000338e-01 4.820832935875714598e-01
9.140000000000000346e-01 4.823105397061580590e-01
9.150000000000000355e-01 4.825372664666865985e-01
9.160000000000000364e-01 4.827634747086606004e-01
9.170000000000000373e-01 4.829891652718152906e-01
9.180000000000000382e-01 4.832143389961103819e-01
9.190000000000000391e-01 4.834389967217208595e-01
9.200000000000000400e-01 4.836631392890299863e-01
9.210000000000000409e-01 4.838867675386206990e-01
9.220000000000000417e-01 4.841098823112675031e-01
9.230000000000000426e-01 4.843324844479289792e-01
9.240000000000000435e-01 4.845545747897396227e-01
9.250000000000000444e-01 4.847761541780016836e-01
9.260000000000000453e-01 4.849972234541774507e-01
9.270000000000000462e-01 4.852177834598813133e-01
9.280000000000000471e-01 4.854378350368721562e-01
9.290000000000000480e-01 4.856573790270448665e-01
9.300000000000000488e-01 4.858764162724234503e-01
9.310000000000000497e-01 4.860949476151523174e-01
9.320000000000000506e-01 4.863129738974891203e-01
9.330000000000000515e-01 4.865304959617967606e-01
9.340000000000000524e-01 4.867475146505359507e-01
9.350000000000000533e-01 4.869640308062568312e-01
9.360000000000000542e-01 4.871800452715922547e-01
9.370000000000000551e-01 4.873955588892493473e-01
9.380000000000000560e-01 4.876105725020024040e-01
9.390000000000000568e-01 4.878250869526847833e-01
9.400000000000000577e-01 4.880391030841820244e-01
9.410000000000000586e-01 4.882526217394236312e-01
9.420000000000000595e-01 4.884656437613759672e-01
9.430000000000000604e-01 4.886781699930345946e-01
9.440000000000000613e-01 4.888902012774167805e-01
9.450000000000000622e-01 4.891017384575540583e-01
9.460000000000000631e-01 4.893127823764849005e-01
9.470000000000000639e-01 4.895233338772475018e-01
9.480000000000000648e-01 4.897333938028717859e-01
9.490000000000000657e-01 4.899429629963725774e-01
9.500000000000000666e-01 4.901520423007423299e-01
9.510000000000000675e-01 4.903606325589435211e-01
9.520000000000000684e-01 4.905687346139013250e-01
9.530000000000000693e-01 4.907763493084968953e-01
9.540000000000000702e-01 4.909834774855595940e-01
9.550000000000000711e-01 4.911901199878601076e-01
9.560000000000000719e-01 4.913962776581030090e-01
9.570000000000000728e-01 4.916019513389200402e-01
9.580000000000000737e-01 4.918071418728626187e-01
9.590000000000000746e-01 4.920118501023947877e-01
9.599999999999999645e-01 4.922160768698864430e-01
9.609999999999999654e-01 4.924198230176060620e-01
9.619999999999999662e-01 4.926230893877133754e-01
9.629999999999999671e-01 4.928258768222532615e-01
9.639999999999999680e-01 4.930281861631478080e-01
9.649999999999999689e-01 4.932300182521900944e-01
9.659999999999999698e-01 4.934313739310369762e-01
9.669999999999999707e-01 4.936322540412020343e-01
9.679999999999999716e-01 4.938326594240491918e-01
9.689999999999999725e-01 4.940325909207854971e-01
9.699999999999999734e-01 4.942320493724544628e-01
9.709999999999999742e-01 4.944310356199292378e-01
9.719999999999999751e-01 4.946295505039059459e-01
9.729999999999999760e-01 4.948275948648968026e-01
9.739999999999999769e-01 4.950251695432237864e-01
9.749999999999999778e-01 4.952222753790115339e-01
9.759999999999999787e-01 4.954189132121808448e-01
9.769999999999999796e-01 4.956150838824421867e-01
9.779999999999999805e-01 4.958107882292887569e-01
9.789999999999999813e-01 4.960060270919906533e-01
9.799999999999999822e-01 4.962008013095876025e-01
9.809999999999999831e-01 4.963951117208825203e-01
9.819999999999999840e-01 4.965889591644354617e-01
9.829999999999999849e-01 4.967823444785571252e-01
9.839999999999999858e-01 4.969752685013015814e-01
9.849999999999999867e-01 4.971677320704612768e-01
9.859999999999999876e-01 4.973597360235593179e-01
9.869999999999999885e-01 4.975512811978440864e-01
9.879999999999999893e-01 4.977423684302822449e-01
9.889999999999999902e-01 4.979329985575530193e-01
9.899999999999999911e-01 4.981231724160413155e-01
9.909999999999999920e-01 4.983128908418320013e-01
9.919999999999999929e-01 4.985021546707036344e-01
9.929999999999999938e-01 4.986909647381218558e-01
9.939999999999999947e-01 4.988793218792339501e-01
9.949999999999999956e-01 4.990672269288616847e-01
9.959999999999999964e-01 4.992546807214963134e-01
9.969999999999999973e-01 4.994416840912917488e-01
9.979999999999999982e-01 4.996282378720589556e-01
9.989999999999999991e-01 4.998143428972595115e-01


==> SSEP_theor_z_at_10000t200.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 9.979752091135237098e-04
2.000000000000000042e-03 1.995925179807296612e-03
3.000000000000000062e-03 2.993849598146158288e-03
4.000000000000000083e-03 3.991748146306345335e-03
5.000000000000000104e-03 4.989620502527962118e-03
6.000000000000000125e-03 5.987466341066280569e-03
7.000000000000000146e-03 6.985285332143088138e-03
8.000000000000000167e-03 7.983077141897082507e-03
9.000000000000001055e-03 8.980841432333843896e-03
1.000000000000000021e-02 9.978577861275018945e-03
1.099999999999999936e-02 1.097628608230724785e-02
1.200000000000000025e-02 1.197396574472992317e-02
1.300000000000000114e-02 1.297161649350280291e-02
1.400000000000000029e-02 1.396923796919281521e-02
1.499999999999999944e-02 1.496682980792026114e-02
1.600000000000000033e-02 1.596439164130416741e-02
1.700000000000000122e-02 1.696192309640753848e-02
1.800000000000000211e-02 1.795942379568115158e-02
1.899999999999999953e-02 1.895689335690730129e-02
2.000000000000000042e-02 1.995433139314266996e-02
2.100000000000000130e-02 2.095173751266048504e-02
2.199999999999999872e-02 2.194911131889202421e-02
2.299999999999999961e-02 2.294645241036732605e-02
2.400000000000000050e-02 2.394376038065555365e-02
2.500000000000000139e-02 2.494103481830394972e-02
2.600000000000000228e-02 2.593827530677678475e-02
2.699999999999999969e-02 2.693548142439311163e-02
2.800000000000000058e-02 2.793265274426407277e-02
2.900000000000000147e-02 2.892978883422913511e-02
2.999999999999999889e-02 2.992688925679211701e-02
3.099999999999999978e-02 3.092395356905559139e-02
3.200000000000000067e-02 3.192098132265534793e-02
3.300000000000000155e-02 3.291797206369367901e-02
3.400000000000000244e-02 3.391492533267184695e-02
3.500000000000000333e-02 3.491184066442183653e-02
3.600000000000000422e-02 3.590871758803755587e-02
3.699999999999999817e-02 3.690555562680443435e-02
3.799999999999999906e-02 3.790235429812933293e-02
3.899999999999999994e-02 3.889911311346845590e-02
4.000000000000000083e-02 3.989583157825526277e-02
4.100000000000000172e-02 4.089250919182708943e-02
4.200000000000000261e-02 4.188914544735117956e-02
4.300000000000000350e-02 4.288573983174943927e-02
4.399999999999999745e-02 4.388229182562294883e-02
4.499999999999999833e-02 4.487880090317478143e-02
4.599999999999999922e-02 4.587526653213257199e-02
4.700000000000000011e-02 4.687168817366983015e-02
4.800000000000000100e-02 4.786806528232648295e-02
4.900000000000000189e-02 4.886439730592839065e-02
5.000000000000000278e-02 4.986068368550590491e-02
5.100000000000000366e-02 5.085692385521176084e-02
5.200000000000000455e-02 5.185311724223740093e-02
5.299999999999999850e-02 5.284926326672887559e-02
5.399999999999999939e-02 5.384536134170159194e-02
5.500000000000000028e-02 5.484141087295396622e-02
5.600000000000000117e-02 5.583741125898007002e-02
5.700000000000000205e-02 5.683336189088165208e-02
5.800000000000000294e-02 5.782926215227835592e-02
5.900000000000000383e-02 5.882511141921761832e-02
5.999999999999999778e-02 5.982090906008315917e-02
6.099999999999999867e-02 6.081665443550252070e-02
6.199999999999999956e-02 6.181234689825339940e-02
6.300000000000000044e-02 6.280798579316926311e-02
6.400000000000000133e-02 6.380357045704324048e-02
6.500000000000000222e-02 6.479910021853145519e-02
6.600000000000000311e-02 6.579457439805500019e-02
6.700000000000000400e-02 6.678999230770087114e-02
6.800000000000000488e-02 6.778535325112158838e-02
6.900000000000000577e-02 6.878065652343383352e-02
7.000000000000000666e-02 6.977590141111600364e-02
7.100000000000000755e-02 7.077108719190418340e-02
7.200000000000000844e-02 7.176621313468727059e-02
7.299999999999999545e-02 7.276127849940089432e-02
7.399999999999999634e-02 7.375628253691988989e-02
7.499999999999999722e-02 7.475122448894973293e-02
7.599999999999999811e-02 7.574610358791677989e-02
7.699999999999999900e-02 7.674091905685694048e-02
7.799999999999999989e-02 7.773567010930335086e-02
7.900000000000000078e-02 7.873035594917271451e-02
8.000000000000000167e-02 7.972497577065038032e-02
8.100000000000000255e-02 8.071952875807390793e-02
8.200000000000000344e-02 8.171401408581573100e-02
8.300000000000000433e-02 8.270843091816384995e-02
8.400000000000000522e-02 8.370277840920177514e-02
8.500000000000000611e-02 8.469705570268686035e-02
8.600000000000000699e-02 8.569126193192715124e-02
8.700000000000000788e-02 8.668539621965708208e-02
8.799999999999999489e-02 8.767945767791152090e-02
8.899999999999999578e-02 8.867344540789875995e-02
8.999999999999999667e-02 8.966735849987163276e-02
9.099999999999999756e-02 9.066119603299739593e-02
9.199999999999999845e-02 9.165495707522614000e-02
9.299999999999999933e-02 9.264864068315785406e-02
9.400000000000000022e-02 9.364224590190783903e-02
9.500000000000000111e-02 9.463577176497044163e-02
9.600000000000000200e-02 9.562921729408201121e-02
9.700000000000000289e-02 9.662258149908119209e-02
9.800000000000000377e-02 9.761586337776860522e-02
9.900000000000000466e-02 9.860906191576462865e-02
1.000000000000000056e-01 9.960217608636554032e-02
1.010000000000000064e-01 1.005952048503982177e-01
1.020000000000000073e-01 1.015881471560730054e-01
1.030000000000000082e-01 1.025810019388355004e-01
1.040000000000000091e-01 1.035737681212157424e-01
1.049999999999999961e-01 1.045664446126767927e-01
1.059999999999999970e-01 1.055590303094610383e-01
1.069999999999999979e-01 1.065515240944348435e-01
1.079999999999999988e-01 1.075439248369317868e-01
1.089999999999999997e-01 1.085362313925940653e-01
1.100000000000000006e-01 1.095284426032117897e-01
1.110000000000000014e-01 1.105205572965612809e-01
1.120000000000000023e-01 1.115125742862409508e-01
1.130000000000000032e-01 1.125044923715057543e-01
1.140000000000000041e-01 1.134963103370996707e-01
1.150000000000000050e-01 1.144880269530867273e-01
1.160000000000000059e-01 1.154796409746795538e-01
1.170000000000000068e-01 1.164711511420667561e-01
1.180000000000000077e-01 1.174625561802381396e-01
1.190000000000000085e-01 1.184538547988079754e-01
1.199999999999999956e-01 1.194450456918367126e-01
1.209999999999999964e-01 1.204361275376502755e-01
1.219999999999999973e-01 1.214270989986582366e-01
1.229999999999999982e-01 1.224179587211690901e-01
1.239999999999999991e-01 1.234087053352042468e-01
1.250000000000000000e-01 1.243993374543100050e-01
1.260000000000000009e-01 1.253898536753672577e-01
1.270000000000000018e-01 1.263802525783993824e-01
1.280000000000000027e-01 1.273705327263784381e-01
1.290000000000000036e-01 1.283606926650284474e-01
1.300000000000000044e-01 1.293507309226276381e-01
1.310000000000000053e-01 1.303406460098080477e-01
1.320000000000000062e-01 1.313304364193531304e-01
1.330000000000000071e-01 1.323201006259934476e-01
1.340000000000000080e-01 1.333096370862002777e-01
1.350000000000000089e-01 1.342990442379766169e-01
1.360000000000000098e-01 1.352883205006467082e-01
1.370000000000000107e-01 1.362774642746429898e-01
1.380000000000000115e-01 1.372664739412911283e-01
1.390000000000000124e-01 1.382553478625925258e-01
1.400000000000000133e-01 1.392440843810050510e-01
1.410000000000000142e-01 1.402326818192214941e-01
1.420000000000000151e-01 1.412211384799452463e-01
1.430000000000000160e-01 1.422094526456644525e-01
1.440000000000000169e-01 1.431976225784235557e-01
1.449999999999999900e-01 1.441856465195925918e-01
1.459999999999999909e-01 1.451735226896342379e-01
1.469999999999999918e-01 1.461612492878686664e-01
1.479999999999999927e-01 1.471488244922358191e-01
1.489999999999999936e-01 1.481362464590554595e-01
1.499999999999999944e-01 1.491235133227851450e-01
1.509999999999999953e-01 1.501106231957753945e-01
1.519999999999999962e-01 1.510975741680228301e-01
1.529999999999999971e-01 1.520843643069209883e-01
1.539999999999999980e-01 1.530709916570081597e-01
1.549999999999999989e-01 1.540574542397134539e-01
1.559999999999999998e-01 1.550437500531003376e-01
1.570000000000000007e-01 1.560298770716073147e-01
1.580000000000000016e-01 1.570158332457866623e-01
1.590000000000000024e-01 1.580016165020403929e-01
1.600000000000000033e-01 1.589872247423539664e-01
1.610000000000000042e-01 1.599726558440271729e-01
1.620000000000000051e-01 1.609579076594029601e-01
1.630000000000000060e-01 1.619429780155933474e-01
1.640000000000000069e-01 1.629278647142031189e-01
1.650000000000000078e-01 1.639125655310508523e-01
1.660000000000000087e-01 1.648970782158875048e-01
1.670000000000000095e-01 1.658814004921121410e-01
1.680000000000000104e-01 1.668655300564856614e-01
1.690000000000000113e-01 1.678494645788412565e-01
1.700000000000000122e-01 1.688332017017930287e-01
1.710000000000000131e-01 1.698167390404414501e-01
1.720000000000000140e-01 1.708000741820765445e-01
1.730000000000000149e-01 1.717832046858782657e-01
1.740000000000000158e-01 1.727661280826145451e-01
1.750000000000000167e-01 1.737488418743363128e-01
1.759999999999999898e-01 1.747313435340702437e-01
1.769999999999999907e-01 1.757136305055089776e-01
1.779999999999999916e-01 1.766957002026981471e-01
1.789999999999999925e-01 1.776775500097213523e-01
1.799999999999999933e-01 1.786591772803822475e-01
1.809999999999999942e-01 1.796405793378838822e-01
1.819999999999999951e-01 1.806217534745056807e-01
1.829999999999999960e-01 1.816026969512775924e-01
1.839999999999999969e-01 1.825834069976514651e-01
1.849999999999999978e-01 1.835638808111700604e-01
1.859999999999999987e-01 1.845441155571333758e-01
1.869999999999999996e-01 1.855241083682618586e-01
1.880000000000000004e-01 1.865038563443578434e-01
1.890000000000000013e-01 1.874833565519632983e-01
1.900000000000000022e-01 1.884626060240157663e-01
1.910000000000000031e-01 1.894416017595014490e-01
1.920000000000000040e-01 1.904203407231052914e-01
1.930000000000000049e-01 1.913988198448588196e-01
1.940000000000000058e-01 1.923770360197853135e-01
1.950000000000000067e-01 1.933549861075422038e-01
1.960000000000000075e-01 1.943326669320609990e-01
1.970000000000000084e-01 1.953100752811844087e-01
1.980000000000000093e-01 1.962872079063013031e-01
1.990000000000000102e-01 1.972640615219784233e-01
2.000000000000000111e-01 1.982406328055902056e-01
2.010000000000000120e-01 1.992169183969456914e-01
2.020000000000000129e-01 2.001929148979127993e-01
2.030000000000000138e-01 2.011686188720402391e-01
2.040000000000000147e-01 2.021440268441771215e-01
2.050000000000000155e-01 2.031191353000895150e-01
2.060000000000000164e-01 2.040939406860749761e-01
2.070000000000000173e-01 2.050684394085745821e-01
2.080000000000000182e-01 2.060426278337822159e-01
2.089999999999999913e-01 2.070165022872517691e-01
2.099999999999999922e-01 2.079900590535019300e-01
2.109999999999999931e-01 2.089632943756181138e-01
2.119999999999999940e-01 2.099362044548530315e-01
2.129999999999999949e-01 2.109087854502236514e-01
2.139999999999999958e-01 2.118810334781071614e-01
2.149999999999999967e-01 2.128529446118337665e-01
2.159999999999999976e-01 2.138245148812775442e-01
2.169999999999999984e-01 2.147957402724453291e-01
2.179999999999999993e-01 2.157666167270631263e-01
2.190000000000000002e-01 2.167371401421604171e-01
2.200000000000000011e-01 2.177073063696526867e-01
2.210000000000000020e-01 2.186771112159217045e-01
2.220000000000000029e-01 2.196465504413934733e-01
2.230000000000000038e-01 2.206156197601150393e-01
2.240000000000000047e-01 2.215843148393285000e-01
2.250000000000000056e-01 2.225526312990439015e-01
2.260000000000000064e-01 2.235205647116095540e-01
2.270000000000000073e-01 2.244881106012812655e-01
2.280000000000000082e-01 2.254552644437896880e-01
2.290000000000000091e-01 2.264220216659055263e-01
2.300000000000000100e-01 2.273883776450038585e-01
2.310000000000000109e-01 2.283543277086264589e-01
2.320000000000000118e-01 2.293198671340427874e-01
2.330000000000000127e-01 2.302849911478093703e-01
2.340000000000000135e-01 2.312496949253283196e-01
2.350000000000000144e-01 2.322139735904038271e-01
2.360000000000000153e-01 2.331778222147981583e-01
2.370000000000000162e-01 2.341412358177860920e-01
2.380000000000000171e-01 2.351042093657084442e-01
2.390000000000000180e-01 2.360667377715243154e-01
2.399999999999999911e-01 2.370288158943630319e-01
2.409999999999999920e-01 2.379904385390746446e-01
2.419999999999999929e-01 2.389516004557799278e-01
2.429999999999999938e-01 2.399122963394197949e-01
2.439999999999999947e-01 2.408725208293041875e-01
2.449999999999999956e-01 2.418322685086600476e-01
2.459999999999999964e-01 2.427915339041795406e-01
2.469999999999999973e-01 2.437503114855676944e-01
2.479999999999999982e-01 2.447085956650895677e-01
2.489999999999999991e-01 2.456663807971179725e-01
2.500000000000000000e-01 2.466236611776808918e-01
2.510000000000000009e-01 2.475804310440087308e-01
2.520000000000000018e-01 2.485366845740824837e-01
2.530000000000000027e-01 2.494924158861819563e-01
2.540000000000000036e-01 2.504476190384340994e-01
2.550000000000000044e-01 2.514022880283625638e-01
2.560000000000000053e-01 2.523564167924380319e-01
2.570000000000000062e-01 2.533099992056286887e-01
2.580000000000000071e-01 2.542630290809523852e-01
2.590000000000000080e-01 2.552155001690296632e-01
2.600000000000000089e-01 2.561674061576382222e-01
2.610000000000000098e-01 2.571187406712686085e-01
2.620000000000000107e-01 2.580694972706815138e-01
2.630000000000000115e-01 2.590196694524670717e-01
2.640000000000000124e-01 2.599692506486056542e-01
2.650000000000000133e-01 2.609182342260308318e-01
2.660000000000000142e-01 2.618666134861946659e-01
2.670000000000000151e-01 2.628143816646351105e-01
2.680000000000000160e-01 2.637615319305463557e-01
2.690000000000000169e-01 2.647080573863511699e-01
2.700000000000000178e-01 2.656539510672769611e-01
2.710000000000000187e-01 2.665992059409341142e-01
2.720000000000000195e-01 2.675438149068984361e-01
2.730000000000000204e-01 2.684877707962958215e-01
2.740000000000000213e-01 2.694310663713918585e-01
2.750000000000000222e-01 2.703736943251844327e-01
2.760000000000000231e-01 2.713156472810004938e-01
2.770000000000000240e-01 2.722569177920970973e-01
2.780000000000000249e-01 2.731974983412671087e-01
2.790000000000000258e-01 2.741373813404490156e-01
2.800000000000000266e-01 2.750765591303421798e-01
2.810000000000000275e-01 2.760150239800266969e-01
2.820000000000000284e-01 2.769527680865892516e-01
2.830000000000000293e-01 2.778897835747531908e-01
2.840000000000000302e-01 2.788260624965161472e-01
2.850000000000000311e-01 2.797615968307921586e-01
2.860000000000000320e-01 2.806963784830608377e-01
2.870000000000000329e-01 2.816303992850226479e-01
2.880000000000000338e-01 2.825636509942616725e-01
2.889999999999999791e-01 2.834961252939139920e-01
2.899999999999999800e-01 2.844278137923450522e-01
2.909999999999999809e-01 2.853587080228330852e-01
2.919999999999999818e-01 2.862887994432610772e-01
2.929999999999999827e-01 2.872180794358170086e-01
2.939999999999999836e-01 2.881465393067016434e-01
2.949999999999999845e-01 2.890741702858457551e-01
2.959999999999999853e-01 2.900009635266360686e-01
2.969999999999999862e-01 2.909269101056497497e-01
2.979999999999999871e-01 2.918520010223995542e-01
2.989999999999999880e-01 2.927762271990879128e-01
2.999999999999999889e-01 2.936995794803715087e-01
3.009999999999999898e-01 2.946220486331359578e-01
3.019999999999999907e-01 2.955436253462817575e-01
3.029999999999999916e-01 2.964643002305207831e-01
3.039999999999999925e-01 2.973840638181843299e-01
3.049999999999999933e-01 2.983029065630428689e-01
3.059999999999999942e-01 2.992208188401379032e-01
3.069999999999999951e-01 3.001377909456259818e-01
3.079999999999999960e-01 3.010538130966356474e-01
3.089999999999999969e-01 3.019688754311370404e-01
3.099999999999999978e-01 3.028829680078253817e-01
3.109999999999999987e-01 3.037960808060177764e-01
3.119999999999999996e-01 3.047082037255643971e-01
3.130000000000000004e-01 3.056193265867735431e-01
3.140000000000000013e-01 3.065294391303524102e-01
3.150000000000000022e-01 3.074385310173621821e-01
3.160000000000000031e-01 3.083465918291887764e-01
3.170000000000000040e-01 3.092536110675300209e-01
3.180000000000000049e-01 3.101595781543985964e-01
3.190000000000000058e-01 3.110644824321412982e-01
3.200000000000000067e-01 3.119683131634762296e-01
3.210000000000000075e-01 3.128710595315467580e-01
3.220000000000000084e-01 3.137727106399929577e-01
3.230000000000000093e-01 3.146732555130420939e-01
3.240000000000000102e-01 3.155726830956167572e-01
3.250000000000000111e-01 3.164709822534625405e-01
3.260000000000000120e-01 3.173681417732944210e-01
3.270000000000000129e-01 3.182641503629638491e-01
3.280000000000000138e-01 3.191589966516445442e-01
3.290000000000000147e-01 3.200526691900399401e-01
3.300000000000000155e-01 3.209451564506112242e-01
3.310000000000000164e-01 3.218364468278261392e-01
3.320000000000000173e-01 3.227265286384303211e-01
3.330000000000000182e-01 3.236153901217398432e-01
3.340000000000000191e-01 3.245030194399569634e-01
3.350000000000000200e-01 3.253894046785085203e-01
3.360000000000000209e-01 3.262745338464068667e-01
3.370000000000000218e-01 3.271583948766361716e-01
3.380000000000000226e-01 3.280409756265606491e-01
3.390000000000000235e-01 3.289222638783592667e-01
3.400000000000000244e-01 3.298022473394836562e-01
3.410000000000000253e-01 3.306809136431425600e-01
3.420000000000000262e-01 3.315582503488108679e-01
3.430000000000000271e-01 3.324342449427654667e-01
3.440000000000000280e-01 3.333088848386470127e-01
3.450000000000000289e-01 3.341821573780487942e-01
3.460000000000000298e-01 3.350540498311324611e-01
3.470000000000000306e-01 3.359245493972716767e-01
3.480000000000000315e-01 3.367936432057233032e-01
3.490000000000000324e-01 3.376613183163270082e-01
3.500000000000000333e-01 3.385275617202337939e-01
3.510000000000000342e-01 3.393923603406631129e-01
3.519999999999999796e-01 3.402557010336896282e-01
3.529999999999999805e-01 3.411175705890593934e-01
3.539999999999999813e-01 3.419779557310366758e-01
3.549999999999999822e-01 3.428368431192800325e-01
3.559999999999999831e-01 3.436942193497505849e-01
3.569999999999999840e-01 3.445500709556502672e-01
3.579999999999999849e-01 3.454043844083914405e-01
3.589999999999999858e-01 3.462571461185987576e-01
3.599999999999999867e-01 3.471083424371426140e-01
3.609999999999999876e-01 3.479579596562047406e-01
3.619999999999999885e-01 3.488059840103763243e-01
3.629999999999999893e-01 3.496524016777892707e-01
3.639999999999999902e-01 3.504971987812800505e-01
3.649999999999999911e-01 3.513403613895871302e-01
3.659999999999999920e-01 3.521818755185818217e-01
3.669999999999999929e-01 3.530217271325324924e-01
3.679999999999999938e-01 3.538599021454036375e-01
3.689999999999999947e-01 3.546963864221883145e-01
3.699999999999999956e-01 3.555311657802752157e-01
3.709999999999999964e-01 3.563642259908499921e-01
3.719999999999999973e-01 3.571955527803318819e-01
3.729999999999999982e-01 3.580251318318444231e-01
3.739999999999999991e-01 3.588529487867215262e-01
3.750000000000000000e-01 3.596789892460485749e-01
3.760000000000000009e-01 3.605032387722384435e-01
3.770000000000000018e-01 3.613256828906434293e-01
3.780000000000000027e-01 3.621463070912010473e-01
3.790000000000000036e-01 3.629650968301171843e-01
3.800000000000000044e-01 3.637820375315827248e-01
3.810000000000000053e-01 3.645971145895270937e-01
3.820000000000000062e-01 3.654103133694058814e-01
3.830000000000000071e-01 3.662216192100248291e-01
3.840000000000000080e-01 3.670310174253986757e-01
3.850000000000000089e-01 3.678384933066449203e-01
3.860000000000000098e-01 3.686440321239138895e-01
3.870000000000000107e-01 3.694476191283523336e-01
3.880000000000000115e-01 3.702492395541029380e-01
3.890000000000000124e-01 3.710488786203384182e-01
3.900000000000000133e-01 3.718465215333301432e-01
3.910000000000000142e-01 3.726421534885509534e-01
3.920000000000000151e-01 3.734357596728122286e-01
3.930000000000000160e-01 3.742273252664353733e-01
3.940000000000000169e-01 3.750168354454561093e-01
3.950000000000000178e-01 3.758042753838627958e-01
3.960000000000000187e-01 3.765896302558676134e-01
3.970000000000000195e-01 3.773728852382102206e-01
3.980000000000000204e-01 3.781540255124939409e-01
3.990000000000000213e-01 3.789330362675542019e-01
4.000000000000000222e-01 3.797099027018577821e-01
4.010000000000000231e-01 3.804846100259337005e-01
4.020000000000000240e-01 3.812571434648346913e-01
4.030000000000000249e-01 3.820274882606284894e-01
4.040000000000000258e-01 3.827956296749189247e-01
4.050000000000000266e-01 3.835615529913959931e-01
4.060000000000000275e-01 3.843252435184143501e-01
4.070000000000000284e-01 3.850866865915997250e-01
4.080000000000000293e-01 3.858458675764826484e-01
4.090000000000000302e-01 3.866027718711585459e-01
4.100000000000000311e-01 3.873573849089736454e-01
4.110000000000000320e-01 3.881096921612364192e-01
4.120000000000000329e-01 3.888596791399528962e-01
4.130000000000000338e-01 3.896073314005861765e-01
4.140000000000000346e-01 3.903526345448386503e-01
4.150000000000000355e-01 3.910955742234555887e-01
4.160000000000000364e-01 3.918361361390509945e-01
4.169999999999999818e-01 3.925743060489528258e-01
4.179999999999999827e-01 3.933100697680682600e-01
4.189999999999999836e-01 3.940434131717667765e-01
4.199999999999999845e-01 3.947743221987810580e-01
4.209999999999999853e-01 3.955027828541248791e-01
4.219999999999999862e-01 3.962287812120254271e-01
4.229999999999999871e-01 3.969523034188707777e-01
4.239999999999999880e-01 3.976733356961708044e-01
4.249999999999999889e-01 3.983918643435300222e-01
4.259999999999999898e-01 3.991078757416318679e-01
4.269999999999999907e-01 3.998213563552329153e-01
4.279999999999999916e-01 4.005322927361659180e-01
4.289999999999999925e-01 4.012406715263508450e-01
4.299999999999999933e-01 4.019464794608121339e-01
4.309999999999999942e-01 4.026497033707009954e-01
4.319999999999999951e-01 4.033503301863227142e-01
4.329999999999999960e-01 4.040483469401653926e-01
4.339999999999999969e-01 4.047437407699309708e-01
4.349999999999999978e-01 4.054364989215662463e-01
4.359999999999999987e-01 4.061266087522927837e-01
4.369999999999999996e-01 4.068140577336338826e-01
4.380000000000000004e-01 4.074988334544382140e-01
4.390000000000000013e-01 4.081809236238979621e-01
4.400000000000000022e-01 4.088603160745600817e-01
4.410000000000000031e-01 4.095369987653300070e-01
4.420000000000000040e-01 4.102109597844650901e-01
4.430000000000000049e-01 4.108821873525583257e-01
4.440000000000000058e-01 4.115506698255083085e-01
4.450000000000000067e-01 4.122163956974764787e-01
4.460000000000000075e-01 4.128793536038285472e-01
4.470000000000000084e-01 4.135395323240592669e-01
4.480000000000000093e-01 4.141969207846992185e-01
4.490000000000000102e-01 4.148515080622013906e-01
4.500000000000000111e-01 4.155032833858072205e-01
4.510000000000000120e-01 4.161522361403894865e-01
4.520000000000000129e-01 4.167983558692708868e-01
4.530000000000000138e-01 4.174416322770176935e-01
4.540000000000000147e-01 4.180820552322053185e-01
4.550000000000000155e-01 4.187196147701559013e-01
4.560000000000000164e-01 4.193543010956454764e-01
4.570000000000000173e-01 4.199861045855797226e-01
4.580000000000000182e-01 4.206150157916361820e-01
4.590000000000000191e-01 4.212410254428722300e-01
4.600000000000000200e-01 4.218641244482970731e-01
4.610000000000000209e-01 4.224843038994061106e-01
4.620000000000000218e-01 4.231015550726764385e-01
4.630000000000000226e-01 4.237158694320218300e-01
4.640000000000000235e-01 4.243272386312060274e-01
4.650000000000000244e-01 4.249356545162129017e-01
4.660000000000000253e-01 4.255411091275721480e-01
4.670000000000000262e-01 4.261435947026389059e-01
4.680000000000000271e-01 4.267431036778258080e-01
4.690000000000000280e-01 4.273396286907870101e-01
4.700000000000000289e-01 4.279331625825519292e-01
4.710000000000000298e-01 4.285236983996078552e-01
4.720000000000000306e-01 4.291112293959299939e-01
4.730000000000000315e-01 4.296957490349581077e-01
4.740000000000000324e-01 4.302772509915180343e-01
4.750000000000000333e-01 4.308557291536869727e-01
4.760000000000000342e-01 4.314311776246017582e-01
4.770000000000000351e-01 4.320035907242090190e-01
4.780000000000000360e-01 4.325729629909553231e-01
4.790000000000000369e-01 4.331392891834171532e-01
4.799999999999999822e-01 4.337025642818693738e-01
4.809999999999999831e-01 4.342627834897914707e-01
4.819999999999999840e-01 4.348199422353092314e-01
4.829999999999999849e-01 4.353740361725736974e-01
4.839999999999999858e-01 4.359250611830735034e-01
4.849999999999999867e-01 4.364730133768817688e-01
4.859999999999999876e-01 4.370178890938358207e-01
4.869999999999999885e-01 4.375596849046501924e-01
4.879999999999999893e-01 4.380983976119592893e-01
4.889999999999999902e-01 4.386340242512934973e-01
4.899999999999999911e-01 4.391665620919834589e-01
4.909999999999999920e-01 4.396960086379958499e-01
4.919999999999999929e-01 4.402223616286969898e-01
4.929999999999999938e-01 4.407456190395462881e-01
4.939999999999999947e-01 4.412657790827169690e-01
4.949999999999999956e-01 4.417828402076456329e-01
4.959999999999999964e-01 4.422968011015085965e-01
4.969999999999999973e-01 4.428076606896257927e-01
4.979999999999999982e-01 4.433154181357916168e-01
4.989999999999999991e-01 4.438200728425322206e-01
5.000000000000000000e-01 4.443216244512895874e-01
5.010000000000000009e-01 4.448200728425322215e-01
5.020000000000000018e-01 4.453154181357916186e-01
5.030000000000000027e-01 4.458076606896258509e-01
5.040000000000000036e-01 4.462968011015085446e-01
5.050000000000000044e-01 4.467828402076455818e-01
5.060000000000000053e-01 4.472657790827169744e-01
5.070000000000000062e-01 4.477456190395462388e-01
5.080000000000000071e-01 4.482223616286970524e-01
5.090000000000000080e-01 4.486960086379958579e-01
5.100000000000000089e-01 4.491665620919834678e-01
5.110000000000000098e-01 4.496340242512935070e-01
5.120000000000000107e-01 4.500983976119593000e-01
5.130000000000000115e-01 4.505596849046502039e-01
5.140000000000000124e-01 4.510178890938358887e-01
5.150000000000000133e-01 4.514730133768817266e-01
5.160000000000000142e-01 4.519250611830735176e-01
5.170000000000000151e-01 4.523740361725737125e-01
5.180000000000000160e-01 4.528199422353092474e-01
5.190000000000000169e-01 4.532627834897914876e-01
5.200000000000000178e-01 4.537025642818694471e-01
5.210000000000000187e-01 4.541392891834171164e-01
5.220000000000000195e-01 4.545729629909552871e-01
5.230000000000000204e-01 4.550035907242089839e-01
5.240000000000000213e-01 4.554311776246017796e-01
5.250000000000000222e-01 4.558557291536869949e-01
5.260000000000000231e-01 4.562772509915180574e-01
5.270000000000000240e-01 4.566957490349581872e-01
5.280000000000000249e-01 4.571112293959299633e-01
5.290000000000000258e-01 4.575236983996078255e-01
5.300000000000000266e-01 4.579331625825519558e-01
5.310000000000000275e-01 4.583396286907870376e-01
5.320000000000000284e-01 4.587431036778258364e-01
5.330000000000000293e-01 4.591435947026388797e-01
5.340000000000000302e-01 4.595411091275721782e-01
5.350000000000000311e-01 4.599356545162128773e-01
5.360000000000000320e-01 4.603272386312060038e-01
5.370000000000000329e-01 4.607158694320218628e-01
5.380000000000000338e-01 4.611015550726764167e-01
5.390000000000000346e-01 4.614843038994061453e-01
5.400000000000000355e-01 4.618641244482970531e-01
5.410000000000000364e-01 4.622410254428722109e-01
5.420000000000000373e-01 4.626150157916361083e-01
5.430000000000000382e-01 4.629861045855797608e-01
5.440000000000000391e-01 4.633543010956455155e-01
5.450000000000000400e-01 4.637196147701558857e-01
5.460000000000000409e-01 4.640820552322053039e-01
5.470000000000000417e-01 4.644416322770176797e-01
5.480000000000000426e-01 4.647983558692708739e-01
5.490000000000000435e-01 4.651522361403894190e-01
5.500000000000000444e-01 4.655032833858072649e-01
5.510000000000000453e-01 4.658515080622013249e-01
5.520000000000000462e-01 4.661969207846992092e-01
5.530000000000000471e-01 4.665395323240592584e-01
5.540000000000000480e-01 4.668793536038285397e-01
5.550000000000000488e-01 4.672163956974765275e-01
5.560000000000000497e-01 4.675506698255083582e-01
5.570000000000000506e-01 4.678821873525583208e-01
5.580000000000000515e-01 4.682109597844651416e-01
5.590000000000000524e-01 4.685369987653300039e-01
5.600000000000000533e-01 4.688603160745601350e-01
5.610000000000000542e-01 4.691809236238980163e-01
5.620000000000000551e-01 4.694988334544382136e-01
5.630000000000000560e-01 4.698140577336338275e-01
5.640000000000000568e-01 4.701266087522928405e-01
5.650000000000000577e-01 4.704364989215663040e-01
5.660000000000000586e-01 4.707437407699309739e-01
5.670000000000000595e-01 4.710483469401654522e-01
5.680000000000000604e-01 4.713503301863227746e-01
5.690000000000000613e-01 4.716497033707010567e-01
5.700000000000000622e-01 4.719464794608120850e-01
5.710000000000000631e-01 4.722406715263508525e-01
5.720000000000000639e-01 4.725322927361659264e-01
5.730000000000000648e-01 4.728213563552329801e-01
5.740000000000000657e-01 4.731078757416319336e-01
5.750000000000000666e-01 4.733918643435300333e-01
5.760000000000000675e-01 4.736733356961708163e-01
5.769999999999999574e-01 4.739523034188707351e-01
5.779999999999999583e-01 4.742287812120253854e-01
5.789999999999999591e-01 4.745027828541248938e-01
5.799999999999999600e-01 4.747743221987811291e-01
5.809999999999999609e-01 4.750434131717667374e-01
5.819999999999999618e-01 4.753100697680682774e-01
5.829999999999999627e-01 4.755743060489528440e-01
5.839999999999999636e-01 4.758361361390509581e-01
5.849999999999999645e-01 4.760955742234555532e-01
5.859999999999999654e-01 4.763526345448386157e-01
5.869999999999999662e-01 4.766073314005861983e-01
5.879999999999999671e-01 4.768596791399528634e-01
5.889999999999999680e-01 4.771096921612363873e-01
5.899999999999999689e-01 4.773573849089736698e-01
5.909999999999999698e-01 4.776027718711585157e-01
5.919999999999999707e-01 4.778458675764826191e-01
5.929999999999999716e-01 4.780866865915996411e-01
5.939999999999999725e-01 4.783252435184142670e-01
5.949999999999999734e-01 4.785615529913960220e-01
5.959999999999999742e-01 4.787956296749188989e-01
5.969999999999999751e-01 4.790274882606285201e-01
5.979999999999999760e-01 4.792571434648346673e-01
5.989999999999999769e-01 4.794846100259336219e-01
5.999999999999999778e-01 4.797099027018577044e-01
6.009999999999999787e-01 4.799330362675541806e-01
6.019999999999999796e-01 4.801540255124939205e-01
6.029999999999999805e-01 4.803728852382101455e-01
6.039999999999999813e-01 4.805896302558675948e-01
6.049999999999999822e-01 4.808042753838627781e-01
6.059999999999999831e-01 4.810168354454560924e-01
6.069999999999999840e-01 4.812273252664353573e-01
6.079999999999999849e-01 4.814357596728122135e-01
6.089999999999999858e-01 4.816421534885509392e-01
6.099999999999999867e-01 4.818465215333301854e-01
6.109999999999999876e-01 4.820488786203384057e-01
6.119999999999999885e-01 4.822492395541028709e-01
6.129999999999999893e-01 4.824476191283523230e-01
6.139999999999999902e-01 4.826440321239138798e-01
6.149999999999999911e-01 4.828384933066449669e-01
6.159999999999999920e-01 4.830310174253986122e-01
6.169999999999999929e-01 4.832216192100248220e-01
6.179999999999999938e-01 4.834103133694058752e-01
6.189999999999999947e-01 4.835971145895271439e-01
6.199999999999999956e-01 4.837820375315827759e-01
6.209999999999999964e-01 4.839650968301171252e-01
6.219999999999999973e-01 4.841463070912009892e-01
6.229999999999999982e-01 4.843256828906434275e-01
6.239999999999999991e-01 4.845032387722384981e-01
6.250000000000000000e-01 4.846789892460485194e-01
6.260000000000000009e-01 4.848529487867214716e-01
6.270000000000000018e-01 4.850251318318444249e-01
6.280000000000000027e-01 4.851955527803318846e-01
6.290000000000000036e-01 4.853642259908499956e-01
6.300000000000000044e-01 4.855311657802752201e-01
6.310000000000000053e-01 4.856963864221883198e-01
6.320000000000000062e-01 4.858599021454036437e-01
6.330000000000000071e-01 4.860217271325324440e-01
6.340000000000000080e-01 4.861818755185817742e-01
6.350000000000000089e-01 4.863403613895871946e-01
6.360000000000000098e-01 4.864971987812800602e-01
6.370000000000000107e-01 4.866524016777892259e-01
6.380000000000000115e-01 4.868059840103762803e-01
6.390000000000000124e-01 4.869579596562047530e-01
6.400000000000000133e-01 4.871083424371426829e-01
6.410000000000000142e-01 4.872571461185987718e-01
6.420000000000000151e-01 4.874043844083914556e-01
6.430000000000000160e-01 4.875500709556502832e-01
6.440000000000000169e-01 4.876942193497506017e-01
6.450000000000000178e-01 4.878368431192800503e-01
6.460000000000000187e-01 4.879779557310366389e-01
6.470000000000000195e-01 4.881175705890594685e-01
6.480000000000000204e-01 4.882557010336896486e-01
6.490000000000000213e-01 4.883923603406631342e-01
6.500000000000000222e-01 4.885275617202337606e-01
6.510000000000000231e-01 4.886613183163269758e-01
6.520000000000000240e-01 4.887936432057232161e-01
6.530000000000000249e-01 4.889245493972717016e-01
6.540000000000000258e-01 4.890540498311324313e-01
6.550000000000000266e-01 4.891821573780487098e-01
6.560000000000000275e-01 4.893088848386469847e-01
6.570000000000000284e-01 4.894342449427654396e-01
6.580000000000000293e-01 4.895582503488107862e-01
6.590000000000000302e-01 4.896809136431424792e-01
6.600000000000000311e-01 4.898022473394836318e-01
6.610000000000000320e-01 4.899222638783591877e-01
6.620000000000000329e-01 4.900409756265606265e-01
6.630000000000000338e-01 4.901583948766361498e-01
6.640000000000000346e-01 4.902745338464068459e-01
6.650000000000000355e-01 4.903894046785085004e-01
6.660000000000000364e-01 4.905030194399569998e-01
6.670000000000000373e-01 4.906153901217398250e-01
6.680000000000000382e-01 4.907265286384303038e-01
6.690000000000000391e-01 4.908364468278261228e-01
6.700000000000000400e-01 4.909451564506112087e-01
6.710000000000000409e-01 4.910526691900399254e-01
6.720000000000000417e-01 4.911589966516445305e-01
6.730000000000000426e-01 4.912641503629638917e-01
6.740000000000000435e-01 4.913681417732944645e-01
6.750000000000000444e-01 4.914709822534625294e-01
6.760000000000000453e-01 4.915726830956167470e-01
6.770000000000000462e-01 4.916732555130421400e-01
6.780000000000000471e-01 4.917727106399929493e-01
6.790000000000000480e-01 4.918710595315467504e-01
6.800000000000000488e-01 4.919683131634762785e-01
6.810000000000000497e-01 4.920644824321412925e-01
6.820000000000000506e-01 4.921595781543985360e-01
6.830000000000000515e-01 4.922536110675300725e-01
6.840000000000000524e-01 4.923465918291887733e-01
6.850000000000000533e-01 4.924385310173621799e-01
6.860000000000000542e-01 4.925294391303524089e-01
6.870000000000000551e-01 4.926193265867735427e-01
6.880000000000000560e-01 4.927082037255643976e-01
6.890000000000000568e-01 4.927960808060177778e-01
6.900000000000000577e-01 4.928829680078254394e-01
6.910000000000000586e-01 4.929688754311370436e-01
6.920000000000000595e-01 4.930538130966355959e-01
6.930000000000000604e-01 4.931377909456260422e-01
6.940000000000000613e-01 4.932208188401379090e-01
6.950000000000000622e-01 4.933029065630428756e-01
6.960000000000000631e-01 4.933840638181843374e-01
6.970000000000000639e-01 4.934643002305207360e-01
6.980000000000000648e-01 4.935436253462817668e-01
6.990000000000000657e-01 4.936220486331359680e-01
7.000000000000000666e-01 4.936995794803715198e-01
7.010000000000000675e-01 4.937762271990879803e-01
7.020000000000000684e-01 4.938520010223995671e-01
7.030000000000000693e-01 4.939269101056497635e-01
7.039999999999999591e-01 4.940009635266360832e-01
7.049999999999999600e-01 4.940741702858458262e-01
7.059999999999999609e-01 4.941465393067016043e-01
7.069999999999999618e-01 4.942180794358169704e-01
7.079999999999999627e-01 4.942887994432610954e-01
7.089999999999999636e-01 4.943587080228330488e-01
7.099999999999999645e-01 4.944278137923450722e-01
7.109999999999999654e-01 4.944961252939140128e-01
7.119999999999999662e-01 4.945636509942616388e-01
7.129999999999999671e-01 4.946303992850226705e-01
7.139999999999999680e-01 4.946963784830607502e-01
7.149999999999999689e-01 4.947615968307921830e-01
7.159999999999999698e-01 4.948260624965161170e-01
7.169999999999999707e-01 4.948897835747531615e-01
7.179999999999999716e-01 4.949527680865892232e-01
7.189999999999999725e-01 4.950150239800267249e-01
7.199999999999999734e-01 4.950765591303420976e-01
7.209999999999999742e-01 4.951373813404489899e-01
7.219999999999999751e-01 4.951974983412670839e-01
7.229999999999999760e-01 4.952569177920971288e-01
7.239999999999999769e-01 4.953156472810004707e-01
7.249999999999999778e-01 4.953736943251844660e-01
7.259999999999999787e-01 4.954310663713918927e-01
7.269999999999999796e-01 4.954877707962957456e-01
7.279999999999999805e-01 4.955438149068983611e-01
7.289999999999999813e-01 4.955992059409340955e-01
7.299999999999999822e-01 4.956539510672768878e-01
7.309999999999999831e-01 4.957080573863511530e-01
7.319999999999999840e-01 4.957615319305463397e-01
7.329999999999999849e-01 4.958143816646351509e-01
7.339999999999999858e-01 4.958666134861945962e-01
7.349999999999999867e-01 4.959182342260308740e-01
7.359999999999999876e-01 4.959692506486056418e-01
7.369999999999999885e-01 4.960196694524670602e-01
7.379999999999999893e-01 4.960694972706815586e-01
7.389999999999999902e-01 4.961187406712685988e-01
7.399999999999999911e-01 4.961674061576382133e-01
7.409999999999999920e-01 4.962155001690296552e-01
7.419999999999999929e-01 4.962630290809523781e-01
7.429999999999999938e-01 4.963099992056286824e-01
7.439999999999999947e-01 4.963564167924380821e-01
7.449999999999999956e-01 4.964022880283626149e-01
7.459999999999999964e-01 4.964476190384340404e-01
7.469999999999999973e-01 4.964924158861819259e-01
7.479999999999999982e-01 4.965366845740825652e-01
7.489999999999999991e-01 4.965804310440086744e-01
7.500000000000000000e-01 4.966236611776808640e-01
7.510000000000000009e-01 4.966663807971180011e-01
7.520000000000000018e-01 4.967085956650895695e-01
7.530000000000000027e-01 4.967503114855676416e-01
7.540000000000000036e-01 4.967915339041795719e-01
7.550000000000000044e-01 4.968322685086600243e-01
7.560000000000000053e-01 4.968725208293042206e-01
7.570000000000000062e-01 4.969122963394198011e-01
7.580000000000000071e-01 4.969516004557799072e-01
7.590000000000000080e-01 4.969904385390747081e-01
7.600000000000000089e-01 4.970288158943630408e-01
7.610000000000000098e-01 4.970667377715243251e-01
7.620000000000000107e-01 4.971042093657084271e-01
7.630000000000000115e-01 4.971412358177861868e-01
7.640000000000000124e-01 4.971778222147981707e-01
7.650000000000000133e-01 4.972139735904038127e-01
7.660000000000000142e-01 4.972496949253282783e-01
7.670000000000000151e-01 4.972849911478093854e-01
7.680000000000000160e-01 4.973198671340428589e-01
7.690000000000000169e-01 4.973543277086265313e-01
7.700000000000000178e-01 4.973883776450038763e-01
7.710000000000000187e-01 4.974220216659055449e-01
7.720000000000000195e-01 4.974552644437897353e-01
7.730000000000000204e-01 4.974881106012813414e-01
7.740000000000000213e-01 4.975205647116096030e-01
7.750000000000000222e-01 4.975526312990439792e-01
7.760000000000000231e-01 4.975843148393285786e-01
7.770000000000000240e-01 4.976156197601150355e-01
7.780000000000000249e-01 4.976465504413935537e-01
7.790000000000000258e-01 4.976771112159217303e-01
7.800000000000000266e-01 4.977073063696527133e-01
7.810000000000000275e-01 4.977371401421604724e-01
7.820000000000000284e-01 4.977666167270631825e-01
7.830000000000000293e-01 4.977957402724454417e-01
7.840000000000000302e-01 4.978245148812776022e-01
7.850000000000000311e-01 4.978529446118337698e-01
7.860000000000000320e-01 4.978810334781071933e-01
7.870000000000000329e-01 4.979087854502237120e-01
7.880000000000000338e-01 4.979362044548530375e-01
7.890000000000000346e-01 4.979632943756182040e-01
7.900000000000000355e-01 4.979900590535019100e-01
7.910000000000000364e-01 4.980165022872518055e-01
7.920000000000000373e-01 4.980426278337822255e-01
7.930000000000000382e-01 4.980684394085745370e-01
7.940000000000000391e-01 4.980939406860749874e-01
7.950000000000000400e-01 4.981191353000894995e-01
7.960000000000000409e-01 4.981440268441771346e-01
7.970000000000000417e-01 4.981686188720402253e-01
7.980000000000000426e-01 4.981929148979127864e-01
7.990000000000000435e-01 4.982169183969457071e-01
8.000000000000000444e-01 4.982406328055902223e-01
8.010000000000000453e-01 4.982640615219783853e-01
8.020000000000000462e-01 4.982872079063012660e-01
8.030000000000000471e-01 4.983100752811844281e-01
8.040000000000000480e-01 4.983326669320610192e-01
8.050000000000000488e-01 4.983549861075422527e-01
8.060000000000000497e-01 4.983770360197852800e-01
8.070000000000000506e-01 4.983988198448587870e-01
8.080000000000000515e-01 4.984203407231052596e-01
8.090000000000000524e-01 4.984416017595014181e-01
8.100000000000000533e-01 4.984626060240157641e-01
8.110000000000000542e-01 4.984833565519632970e-01
8.120000000000000551e-01 4.985038563443578430e-01
8.130000000000000560e-01 4.985241083682618868e-01
8.140000000000000568e-01 4.985441155571334049e-01
8.150000000000000577e-01 4.985638808111700904e-01
8.160000000000000586e-01 4.985834069976514682e-01
8.170000000000000595e-01 4.986026969512775686e-01
8.180000000000000604e-01 4.986217534745056579e-01
8.190000000000000613e-01 4.986405793378838602e-01
8.200000000000000622e-01 4.986591772803822820e-01
8.210000000000000631e-01 4.986775500097213598e-01
8.220000000000000639e-01 4.986957002026981556e-01
8.230000000000000648e-01 4.987136305055089869e-01
8.240000000000000657e-01 4.987313435340702261e-01
8.250000000000000666e-01 4.987488418743362129e-01
8.260000000000000675e-01 4.987661280826145571e-01
8.270000000000000684e-01 4.987832046858782786e-01
8.280000000000000693e-01 4.988000741820765027e-01
8.290000000000000702e-01 4.988167390404414370e-01
8.300000000000000711e-01 4.988332017017930164e-01
8.310000000000000719e-01 4.988494645788412174e-01
8.320000000000000728e-01 4.988655300564855954e-01
8.329999999999999627e-01 4.988814004921121037e-01
8.339999999999999636e-01 4.988970782158874684e-01
8.349999999999999645e-01 4.989125655310509000e-01
8.359999999999999654e-01 4.989278647142030843e-01
8.369999999999999662e-01 4.989429780155932859e-01
8.379999999999999671e-01 4.989579076594028995e-01
8.389999999999999680e-01 4.989726558440271686e-01
8.399999999999999689e-01 4.989872247423539631e-01
8.409999999999999698e-01 4.990016165020403904e-01
8.419999999999999707e-01 4.990158332457866330e-01
8.429999999999999716e-01 4.990298770716072863e-01
8.439999999999999725e-01 4.990437500531003101e-01
8.449999999999999734e-01 4.990574542397134272e-01
8.459999999999999742e-01 4.990709916570081339e-01
8.469999999999999751e-01 4.990843643069209912e-01
8.479999999999999760e-01 4.990975741680228617e-01
8.489999999999999769e-01 4.991106231957753714e-01
8.499999999999999778e-01 4.991235133227850951e-01
8.509999999999999787e-01 4.991362464590554660e-01
8.519999999999999796e-01 4.991488244922357986e-01
8.529999999999999805e-01 4.991612492878687024e-01
8.539999999999999813e-01 4.991735226896342192e-01
8.549999999999999822e-01 4.991856465195925741e-01
8.559999999999999831e-01 4.991976225784235388e-01
8.569999999999999840e-01 4.992094526456644088e-01
8.579999999999999849e-01 4.992211384799452589e-01
8.589999999999999858e-01 4.992326818192214799e-01
8.599999999999999867e-01 4.992440843810050932e-01
8.609999999999999876e-01 4.992553478625925134e-01
8.619999999999999885e-01 4.992664739412910890e-01
8.629999999999999893e-01 4.992774642746429792e-01
8.639999999999999902e-01 4.992883205006466985e-01
8.649999999999999911e-01 4.992990442379766636e-01
8.659999999999999920e-01 4.993096370862002975e-01
8.669999999999999929e-01 4.993201006259935237e-01
8.679999999999999938e-01 4.993304364193530964e-01
8.689999999999999947e-01 4.993406460098080424e-01
8.699999999999999956e-01 4.993507309226276614e-01
8.709999999999999964e-01 4.993606926650284161e-01
8.719999999999999973e-01 4.993705327263784355e-01
8.729999999999999982e-01 4.993802525783994084e-01
8.739999999999999991e-01 4.993898536753672568e-01
8.750000000000000000e-01 4.993993374543100328e-01
8.760000000000000009e-01 4.994087053352042616e-01
8.770000000000000018e-01 4.994179587211690641e-01
8.780000000000000027e-01 4.994270989986582809e-01
8.790000000000000036e-01 4.994361275376503206e-01
8.800000000000000044e-01 4.994450456918366754e-01
8.810000000000000053e-01 4.994538547988079391e-01
8.820000000000000062e-01 4.994625561802381042e-01
8.830000000000000071e-01 4.994711511420667494e-01
8.840000000000000080e-01 4.994796409746795618e-01
8.850000000000000089e-01 4.994880269530867500e-01
8.860000000000000098e-01 4.994963103370996804e-01
8.870000000000000107e-01 4.995044923715057927e-01
8.880000000000000115e-01 4.995125742862409624e-01
8.890000000000000124e-01 4.995205572965613072e-01
8.900000000000000133e-01 4.995284426032118308e-01
8.910000000000000142e-01 4.995362313925940656e-01
8.920000000000000151e-01 4.995439248369318297e-01
8.930000000000000160e-01 4.995515240944348179e-01
8.940000000000000169e-01 4.995590303094610274e-01
8.950000000000000178e-01 4.995664446126767966e-01
8.960000000000000187e-01 4.995737681212157333e-01
8.970000000000000195e-01 4.995810019388355339e-01
8.980000000000000204e-01 4.995881471560730258e-01
8.990000000000000213e-01 4.995952048503982112e-01
9.000000000000000222e-01 4.996021760863655348e-01
9.010000000000000231e-01 4.996090619157646517e-01
9.020000000000000240e-01 4.996158633777686431e-01
9.030000000000000249e-01 4.996225814990811753e-01
9.040000000000000258e-01 4.996292172940821064e-01
9.050000000000000266e-01 4.996357717649704822e-01
9.060000000000000275e-01 4.996422459019078111e-01
9.070000000000000284e-01 4.996486406831578964e-01
9.080000000000000293e-01 4.996549570752261693e-01
9.090000000000000302e-01 4.996611960329974678e-01
9.100000000000000311e-01 4.996673584998717055e-01
9.110000000000000320e-01 4.996734454078988197e-01
9.120000000000000329e-01 4.996794576779115538e-01
9.130000000000000338e-01 4.996853962196570187e-01
9.140000000000000346e-01 4.996912619319270887e-01
9.150000000000000355e-01 4.996970557026868542e-01
9.160000000000000364e-01 4.997027784092017977e-01
9.170000000000000373e-01 4.997084309181638595e-01
9.180000000000000382e-01 4.997140140858157831e-01
9.190000000000000391e-01 4.997195287580739054e-01
9.200000000000000400e-01 4.997249757706503370e-01
9.210000000000000409e-01 4.997303559491726999e-01
9.220000000000000417e-01 4.997356701093033093e-01
9.230000000000000426e-01 4.997409190568569692e-01
9.240000000000000435e-01 4.997461035879168234e-01
9.250000000000000444e-01 4.997512244889497635e-01
9.260000000000000453e-01 4.997562825369198936e-01
9.270000000000000462e-01 4.997612784994009405e-01
9.280000000000000471e-01 4.997662131346872760e-01
9.290000000000000480e-01 4.997710871919041620e-01
9.300000000000000488e-01 4.997759014111159970e-01
9.310000000000000497e-01 4.997806565234337861e-01
9.320000000000000506e-01 4.997853532511215002e-01
9.330000000000000515e-01 4.997899923077008255e-01
9.340000000000000524e-01 4.997945743980550248e-01
9.350000000000000533e-01 4.997991002185314113e-01
9.360000000000000542e-01 4.998035704570432669e-01
9.370000000000000551e-01 4.998079857931692627e-01
9.380000000000000560e-01 4.998123468982534345e-01
9.390000000000000568e-01 4.998166544355024943e-01
9.400000000000000577e-01 4.998209090600831406e-01
9.410000000000000586e-01 4.998251114192176492e-01
9.420000000000000595e-01 4.998292621522784085e-01
9.430000000000000604e-01 4.998333618908816223e-01
9.440000000000000613e-01 4.998374112589801244e-01
9.450000000000000622e-01 4.998414108729539729e-01
9.460000000000000631e-01 4.998453613417015995e-01
9.470000000000000639e-01 4.998492632667289048e-01
9.480000000000000648e-01 4.998531172422374658e-01
9.490000000000000657e-01 4.998569238552117988e-01
9.500000000000000666e-01 4.998606836855059576e-01
9.510000000000000675e-01 4.998643973059283541e-01
9.520000000000000684e-01 4.998680652823264681e-01
9.530000000000000693e-01 4.998716881736698370e-01
9.540000000000000702e-01 4.998752665321326005e-01
9.550000000000000711e-01 4.998788009031748247e-01
9.560000000000000719e-01 4.998822918256230485e-01
9.570000000000000728e-01 4.998857398317494982e-01
9.580000000000000737e-01 4.998891454473511353e-01
9.590000000000000746e-01 4.998925091918271502e-01
9.599999999999999645e-01 4.998958315782552897e-01
9.609999999999999654e-01 4.998991131134684629e-01
9.619999999999999662e-01 4.999023542981293478e-01
9.629999999999999671e-01 4.999055556268045541e-01
9.639999999999999680e-01 4.999087175880375100e-01
9.649999999999999689e-01 4.999118406644218471e-01
9.659999999999999698e-01 4.999149253326717890e-01
9.669999999999999707e-01 4.999179720636936497e-01
9.679999999999999716e-01 4.999209813226553334e-01
9.689999999999999725e-01 4.999239535690555569e-01
9.699999999999999734e-01 4.999268892567921285e-01
9.709999999999999742e-01 4.999297888342291718e-01
9.719999999999999751e-01 4.999326527442640167e-01
9.729999999999999760e-01 4.999354814243930911e-01
9.739999999999999769e-01 4.999382753067767582e-01
9.749999999999999778e-01 4.999410348183039310e-01
9.759999999999999787e-01 4.999437603806555219e-01
9.769999999999999796e-01 4.999464524103673368e-01
9.779999999999999805e-01 4.999491113188920255e-01
9.789999999999999813e-01 4.999517375126604213e-01
9.799999999999999822e-01 4.999543313931426591e-01
9.809999999999999831e-01 4.999568933569072948e-01
9.819999999999999840e-01 4.999594237956812015e-01
9.829999999999999849e-01 4.999619230964075789e-01
9.839999999999999858e-01 4.999643916413041844e-01
9.849999999999999867e-01 4.999668298079202877e-01
9.859999999999999876e-01 4.999692379691927924e-01
9.869999999999999885e-01 4.999716164935028018e-01
9.879999999999999893e-01 4.999739657447299090e-01
9.889999999999999902e-01 4.999762860823072641e-01
9.899999999999999911e-01 4.999785778612750864e-01
9.909999999999999920e-01 4.999808414323338446e-01
9.919999999999999929e-01 4.999830771418970476e-01
9.929999999999999938e-01 4.999852853321430923e-01
9.939999999999999947e-01 4.999874663410662778e-01
9.949999999999999956e-01 4.999896205025279872e-01
9.959999999999999964e-01 4.999917481463064250e-01
9.969999999999999973e-01 4.999938495981461339e-01
9.979999999999999982e-01 4.999959251798072879e-01
9.989999999999999991e-01 4.999979752091135432e-01


==> SSEP_theor_z_at_10000t2000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 7.561271468283191355e-04
2.000000000000000042e-03 1.511836315825824386e-03
3.000000000000000062e-03 2.267127022458857982e-03
4.000000000000000083e-03 3.021998782425968331e-03
5.000000000000000104e-03 3.776451111661863896e-03
6.000000000000000125e-03 4.530483526339596119e-03
7.000000000000000146e-03 5.284095542874172637e-03
8.000000000000000167e-03 6.037286677925128575e-03
9.000000000000001055e-03 6.790056448399898852e-03
1.000000000000000021e-02 7.542404371456935472e-03
1.099999999999999936e-02 8.294329964508231554e-03
1.200000000000000025e-02 9.045832745223235730e-03
1.300000000000000114e-02 9.796912231530834070e-03
1.400000000000000029e-02 1.054756794162365480e-02
1.499999999999999944e-02 1.129779939395999383e-02
1.600000000000000033e-02 1.204760610726793996e-02
1.700000000000000122e-02 1.279698760054723446e-02
1.800000000000000211e-02 1.354594339307358362e-02
1.899999999999999953e-02 1.429447300440108391e-02
2.000000000000000042e-02 1.504257595436543811e-02
2.100000000000000130e-02 1.579025176308704662e-02
2.199999999999999872e-02 1.653749995097415423e-02
2.299999999999999961e-02 1.728432003872597614e-02
2.400000000000000050e-02 1.803071154733577527e-02
2.500000000000000139e-02 1.877667399809411497e-02
2.600000000000000228e-02 1.952220691259145754e-02
2.699999999999999969e-02 2.026730981272222357e-02
2.800000000000000058e-02 2.101198222068704005e-02
2.900000000000000147e-02 2.175622365899633828e-02
2.999999999999999889e-02 2.250003365047343815e-02
3.099999999999999978e-02 2.324341171825756308e-02
3.200000000000000067e-02 2.398635738580704932e-02
3.300000000000000155e-02 2.472887017690255512e-02
3.400000000000000244e-02 2.547094961565041227e-02
3.500000000000000333e-02 2.621259522648498180e-02
3.600000000000000422e-02 2.695380653417297698e-02
3.699999999999999817e-02 2.769458306381582940e-02
3.799999999999999906e-02 2.843492434085290177e-02
3.899999999999999994e-02 2.917482989106514116e-02
4.000000000000000083e-02 2.991429924057778522e-02
4.100000000000000172e-02 3.065333191586383163e-02
4.200000000000000261e-02 3.139192744374698363e-02
4.300000000000000350e-02 3.213008535140504662e-02
4.399999999999999745e-02 3.286780516637303334e-02
4.499999999999999833e-02 3.360508641654637307e-02
4.599999999999999922e-02 3.434192863018436376e-02
4.700000000000000011e-02 3.507833133591253816e-02
4.800000000000000100e-02 3.581429406272707699e-02
4.900000000000000189e-02 3.654981633999718205e-02
5.000000000000000278e-02 3.728489769746851090e-02
5.100000000000000366e-02 3.801953766526651457e-02
5.200000000000000455e-02 3.875373577389935875e-02
5.299999999999999850e-02 3.948749155426155288e-02
5.399999999999999939e-02 4.022080453763688529e-02
5.500000000000000028e-02 4.095367425570191344e-02
5.600000000000000117e-02 4.168610024052868401e-02
5.700000000000000205e-02 4.241808202458870192e-02
5.800000000000000294e-02 4.314961914075558097e-02
5.900000000000000383e-02 4.388071112230863824e-02
5.999999999999999778e-02 4.461135750293594715e-02
6.099999999999999867e-02 4.534155781673765429e-02
6.199999999999999956e-02 4.607131159822922678e-02
6.300000000000000044e-02 4.680061838234481075e-02
6.400000000000000133e-02 4.752947770444027054e-02
6.500000000000000222e-02 4.825788910029674139e-02
6.600000000000000311e-02 4.898585210612359936e-02
6.700000000000000400e-02 4.971336625856201397e-02
6.800000000000000488e-02 5.044043109468798053e-02
6.900000000000000577e-02 5.116704615201560225e-02
7.000000000000000666e-02 5.189321096850086495e-02
7.100000000000000755e-02 5.261892508254398942e-02
7.200000000000000844e-02 5.334418803299363632e-02
7.299999999999999545e-02 5.406899935914954297e-02
7.399999999999999634e-02 5.479335860076633286e-02
7.499999999999999722e-02 5.551726529805631888e-02
7.599999999999999811e-02 5.624071899169313243e-02
7.699999999999999900e-02 5.696371922281488753e-02
7.799999999999999989e-02 5.768626553302739352e-02
7.900000000000000078e-02 5.840835746440786042e-02
8.000000000000000167e-02 5.912999455950751493e-02
8.100000000000000255e-02 5.985117636135559027e-02
8.200000000000000344e-02 6.057190241346224746e-02
8.300000000000000433e-02 6.129217225982197537e-02
8.400000000000000522e-02 6.201198544491679648e-02
8.500000000000000611e-02 6.273134151371992373e-02
8.600000000000000699e-02 6.345024001169878580e-02
8.700000000000000788e-02 6.416868048481812192e-02
8.799999999999999489e-02 6.488666247954393007e-02
8.899999999999999578e-02 6.560418554284640213e-02
8.999999999999999667e-02 6.632124922220311580e-02
9.099999999999999756e-02 6.703785306560250401e-02
9.199999999999999845e-02 6.775399662154753255e-02
9.299999999999999933e-02 6.846967943905840626e-02
9.400000000000000022e-02 6.918490106767637149e-02
9.500000000000000111e-02 6.989966105746678315e-02
9.600000000000000200e-02 7.061395895902256026e-02
9.700000000000000289e-02 7.132779432346758597e-02
9.800000000000000377e-02 7.204116670245977461e-02
9.900000000000000466e-02 7.275407564819483253e-02
1.000000000000000056e-01 7.346652071340917245e-02
1.010000000000000064e-01 7.417850145138345230e-02
1.020000000000000073e-01 7.489001741594615569e-02
1.030000000000000082e-01 7.560106816147631192e-02
1.040000000000000091e-01 7.631165324290759000e-02
1.049999999999999961e-01 7.702177221573104637e-02
1.059999999999999970e-01 7.773142463599878871e-02
1.069999999999999979e-01 7.844061006032718164e-02
1.079999999999999988e-01 7.914932804590027460e-02
1.089999999999999997e-01 7.985757815047322961e-02
1.100000000000000006e-01 8.056535993237551319e-02
1.110000000000000014e-01 8.127267295051437968e-02
1.120000000000000023e-01 8.197951676437796598e-02
1.130000000000000032e-01 8.268589093403914958e-02
1.140000000000000041e-01 8.339179502015833800e-02
1.150000000000000050e-01 8.409722858398721579e-02
1.160000000000000059e-01 8.480219118737197803e-02
1.170000000000000068e-01 8.550668239275652227e-02
1.180000000000000077e-01 8.621070176318637590e-02
1.190000000000000085e-01 8.691424886231113867e-02
1.199999999999999956e-01 8.761732325438874314e-02
1.209999999999999964e-01 8.831992450428823027e-02
1.219999999999999973e-01 8.902205217749344091e-02
1.229999999999999982e-01 8.972370584010605499e-02
1.239999999999999991e-01 9.042488505884940797e-02
1.250000000000000000e-01 9.112558940107121086e-02
1.260000000000000009e-01 9.182581843474774130e-02
1.270000000000000018e-01 9.252557172848641098e-02
1.280000000000000027e-01 9.322484885152959588e-02
1.290000000000000036e-01 9.392364937375791145e-02
1.300000000000000044e-01 9.462197286569347388e-02
1.310000000000000053e-01 9.531981889850332790e-02
1.320000000000000062e-01 9.601718704400290239e-02
1.330000000000000071e-01 9.671407687465922998e-02
1.340000000000000080e-01 9.741048796359409734e-02
1.350000000000000089e-01 9.810641988458820850e-02
1.360000000000000098e-01 9.880187221208358572e-02
1.370000000000000107e-01 9.949684452118746913e-02
1.380000000000000115e-01 1.001913363876756335e-01
1.390000000000000124e-01 1.008853473879955803e-01
1.400000000000000133e-01 1.015788770992701040e-01
1.410000000000000142e-01 1.022719250993002760e-01
1.420000000000000151e-01 1.029644909665695524e-01
1.430000000000000160e-01 1.036565742802462720e-01
1.440000000000000169e-01 1.043481746201873617e-01
1.449999999999999900e-01 1.050392915669421112e-01
1.459999999999999909e-01 1.057299247017546989e-01
1.469999999999999918e-01 1.064200736065684105e-01
1.479999999999999927e-01 1.071097378640281789e-01
1.489999999999999936e-01 1.077989170574847472e-01
1.499999999999999944e-01 1.084876107709971810e-01
1.509999999999999953e-01 1.091758185893370314e-01
1.519999999999999962e-01 1.098635400979911941e-01
1.529999999999999971e-01 1.105507748831651982e-01
1.539999999999999980e-01 1.112375225317870087e-01
1.549999999999999989e-01 1.119237826315099271e-01
1.559999999999999998e-01 1.126095547707161304e-01
1.570000000000000007e-01 1.132948385385200568e-01
1.580000000000000016e-01 1.139796335247716674e-01
1.590000000000000024e-01 1.146639393200596796e-01
1.600000000000000033e-01 1.153477555157152584e-01
1.610000000000000042e-01 1.160310817038151254e-01
1.620000000000000051e-01 1.167139174771845977e-01
1.630000000000000060e-01 1.173962624294017515e-01
1.640000000000000069e-01 1.180781161547996422e-01
1.650000000000000078e-01 1.187594782484706624e-01
1.660000000000000087e-01 1.194403483062693450e-01
1.670000000000000095e-01 1.201207259248157078e-01
1.680000000000000104e-01 1.208006107014987784e-01
1.690000000000000113e-01 1.214800022344797586e-01
1.700000000000000122e-01 1.221589001226954102e-01
1.710000000000000131e-01 1.228373039658613858e-01
1.720000000000000140e-01 1.235152133644754763e-01
1.730000000000000149e-01 1.241926279198208999e-01
1.740000000000000158e-01 1.248695472339700768e-01
1.750000000000000167e-01 1.255459709097868914e-01
1.759999999999999898e-01 1.262218985509313829e-01
1.769999999999999907e-01 1.268973297618619100e-01
1.779999999999999916e-01 1.275722641478391206e-01
1.789999999999999925e-01 1.282467013149287682e-01
1.799999999999999933e-01 1.289206408700054873e-01
1.809999999999999942e-01 1.295940824207557907e-01
1.819999999999999951e-01 1.302670255756815110e-01
1.829999999999999960e-01 1.309394699441029375e-01
1.839999999999999969e-01 1.316114151361623130e-01
1.849999999999999978e-01 1.322828607628269149e-01
1.859999999999999987e-01 1.329538064358924965e-01
1.869999999999999996e-01 1.336242517679863684e-01
1.880000000000000004e-01 1.342941963725711729e-01
1.890000000000000013e-01 1.349636398639472989e-01
1.900000000000000022e-01 1.356325818572571007e-01
1.910000000000000031e-01 1.363010219684874236e-01
1.920000000000000040e-01 1.369689598144733234e-01
1.930000000000000049e-01 1.376363950129012581e-01
1.940000000000000058e-01 1.383033271823120303e-01
1.950000000000000067e-01 1.389697559421044781e-01
1.960000000000000075e-01 1.396356809125384457e-01
1.970000000000000084e-01 1.403011017147381412e-01
1.980000000000000093e-01 1.409660179706953842e-01
1.990000000000000102e-01 1.416304293032728534e-01
2.000000000000000111e-01 1.422943353362070562e-01
2.010000000000000120e-01 1.429577356941120481e-01
2.020000000000000129e-01 1.436206300024826243e-01
2.030000000000000138e-01 1.442830178876969294e-01
2.040000000000000147e-01 1.449448989770202867e-01
2.050000000000000155e-01 1.456062728986081134e-01
2.060000000000000164e-01 1.462671392815094729e-01
2.070000000000000173e-01 1.469274977556699335e-01
2.080000000000000182e-01 1.475873479519349829e-01
2.089999999999999913e-01 1.482466895020529418e-01
2.099999999999999922e-01 1.489055220386787115e-01
2.109999999999999931e-01 1.495638451953765491e-01
2.119999999999999940e-01 1.502216586066230652e-01
2.129999999999999949e-01 1.508789619078111377e-01
2.139999999999999958e-01 1.515357547352522427e-01
2.149999999999999967e-01 1.521920367261805074e-01
2.159999999999999976e-01 1.528478075187549579e-01
2.169999999999999984e-01 1.535030667520634051e-01
2.179999999999999993e-01 1.541578140661253593e-01
2.190000000000000002e-01 1.548120491018950551e-01
2.200000000000000011e-01 1.554657715012650876e-01
2.210000000000000020e-01 1.561189809070686885e-01
2.220000000000000029e-01 1.567716769630838614e-01
2.230000000000000038e-01 1.574238593140357689e-01
2.240000000000000047e-01 1.580755276056003966e-01
2.250000000000000056e-01 1.587266814844072449e-01
2.260000000000000064e-01 1.593773205980427710e-01
2.270000000000000073e-01 1.600274445950534974e-01
2.280000000000000082e-01 1.606770531249487599e-01
2.290000000000000091e-01 1.613261458382043712e-01
2.300000000000000100e-01 1.619747223862652574e-01
2.310000000000000109e-01 1.626227824215489837e-01
2.320000000000000118e-01 1.632703255974483070e-01
2.330000000000000127e-01 1.639173515683346183e-01
2.340000000000000135e-01 1.645638599895613563e-01
2.350000000000000144e-01 1.652098505174663112e-01
2.360000000000000153e-01 1.658553228093750942e-01
2.370000000000000162e-01 1.665002765236044124e-01
2.380000000000000171e-01 1.671447113194649281e-01
2.390000000000000180e-01 1.677886268572641726e-01
2.399999999999999911e-01 1.684320227983099050e-01
2.409999999999999920e-01 1.690748988049126933e-01
2.419999999999999929e-01 1.697172545403895505e-01
2.429999999999999938e-01 1.703590896690664602e-01
2.439999999999999947e-01 1.710004038562817630e-01
2.449999999999999956e-01 1.716411967683890150e-01
2.459999999999999964e-01 1.722814680727598191e-01
2.469999999999999973e-01 1.729212174377872391e-01
2.479999999999999982e-01 1.735604445328883805e-01
2.489999999999999991e-01 1.741991490285078048e-01
2.500000000000000000e-01 1.748373305961201940e-01
2.510000000000000009e-01 1.754749889082333758e-01
2.520000000000000018e-01 1.761121236383915711e-01
2.530000000000000027e-01 1.767487344611778644e-01
2.540000000000000036e-01 1.773848210522177005e-01
2.550000000000000044e-01 1.780203830881816329e-01
2.560000000000000053e-01 1.786554202467879049e-01
2.570000000000000062e-01 1.792899322068062240e-01
2.580000000000000071e-01 1.799239186480597330e-01
2.590000000000000080e-01 1.805573792514286180e-01
2.600000000000000089e-01 1.811903136988531060e-01
2.610000000000000098e-01 1.818227216733354912e-01
2.620000000000000107e-01 1.824546028589442148e-01
2.630000000000000115e-01 1.830859569408158916e-01
2.640000000000000124e-01 1.837167836051586123e-01
2.650000000000000133e-01 1.843470825392546919e-01
2.660000000000000142e-01 1.849768534314637225e-01
2.670000000000000151e-01 1.856060959712250158e-01
2.680000000000000160e-01 1.862348098490611836e-01
2.690000000000000169e-01 1.868629947565802474e-01
2.700000000000000178e-01 1.874906503864790797e-01
2.710000000000000187e-01 1.881177764325456803e-01
2.720000000000000195e-01 1.887443725896626179e-01
2.730000000000000204e-01 1.893704385538093615e-01
2.740000000000000213e-01 1.899959740220655557e-01
2.750000000000000222e-01 1.906209786926131022e-01
2.760000000000000231e-01 1.912454522647400734e-01
2.770000000000000240e-01 1.918693944388425443e-01
2.780000000000000249e-01 1.924928049164273125e-01
2.790000000000000258e-01 1.931156834001161449e-01
2.800000000000000266e-01 1.937380295936462493e-01
2.810000000000000275e-01 1.943598432018752431e-01
2.820000000000000284e-01 1.949811239307824018e-01
2.830000000000000293e-01 1.956018714874722397e-01
2.840000000000000302e-01 1.962220855801766473e-01
2.850000000000000311e-01 1.968417659182584156e-01
2.860000000000000320e-01 1.974609122122131522e-01
2.870000000000000329e-01 1.980795241736722223e-01
2.880000000000000338e-01 1.986976015154059694e-01
2.889999999999999791e-01 1.993151439513255463e-01
2.899999999999999800e-01 1.999321511964864684e-01
2.909999999999999809e-01 2.005486229670908893e-01
2.919999999999999818e-01 2.011645589804897938e-01
2.929999999999999827e-01 2.017799589551866890e-01
2.939999999999999836e-01 2.023948226108394088e-01
2.949999999999999845e-01 2.030091496682633057e-01
2.959999999999999853e-01 2.036229398494335263e-01
2.969999999999999862e-01 2.042361928774876489e-01
2.979999999999999871e-01 2.048489084767288193e-01
2.989999999999999880e-01 2.054610863726276104e-01
2.999999999999999889e-01 2.060727262918250202e-01
3.009999999999999898e-01 2.066838279621352192e-01
3.019999999999999907e-01 2.072943911125478544e-01
3.029999999999999916e-01 2.079044154732306582e-01
3.039999999999999925e-01 2.085139007755320850e-01
3.049999999999999933e-01 2.091228467519841150e-01
3.059999999999999942e-01 2.097312531363041410e-01
3.069999999999999951e-01 2.103391196633982441e-01
3.079999999999999960e-01 2.109464460693633026e-01
3.089999999999999969e-01 2.115532320914894626e-01
3.099999999999999978e-01 2.121594774682628026e-01
3.109999999999999987e-01 2.127651819393681087e-01
3.119999999999999996e-01 2.133703452456907068e-01
3.130000000000000004e-01 2.139749671293196265e-01
3.140000000000000013e-01 2.145790473335495441e-01
3.150000000000000022e-01 2.151825856028833639e-01
3.160000000000000031e-01 2.157855816830351048e-01
3.170000000000000040e-01 2.163880353209317875e-01
3.180000000000000049e-01 2.169899462647161270e-01
3.190000000000000058e-01 2.175913142637488085e-01
3.200000000000000067e-01 2.181921390686111517e-01
3.210000000000000075e-01 2.187924204311072485e-01
3.220000000000000084e-01 2.193921581042665159e-01
3.230000000000000093e-01 2.199913518423461389e-01
3.240000000000000102e-01 2.205900014008331800e-01
3.250000000000000111e-01 2.211881065364471044e-01
3.260000000000000120e-01 2.217856670071421676e-01
3.270000000000000129e-01 2.223826825721096079e-01
3.280000000000000138e-01 2.229791529917802273e-01
3.290000000000000147e-01 2.235750780278266125e-01
3.300000000000000155e-01 2.241704574431652719e-01
3.310000000000000164e-01 2.247652910019589390e-01
3.320000000000000173e-01 2.253595784696191540e-01
3.330000000000000182e-01 2.259533196128082899e-01
3.340000000000000191e-01 2.265465141994421061e-01
3.350000000000000200e-01 2.271391619986914134e-01
3.360000000000000209e-01 2.277312627809851553e-01
3.370000000000000218e-01 2.283228163180117953e-01
3.380000000000000226e-01 2.289138223827220375e-01
3.390000000000000235e-01 2.295042807493311021e-01
3.400000000000000244e-01 2.300941911933205575e-01
3.410000000000000253e-01 2.306835534914409291e-01
3.420000000000000262e-01 2.312723674217134762e-01
3.430000000000000271e-01 2.318606327634326614e-01
3.440000000000000280e-01 2.324483492971680110e-01
3.450000000000000289e-01 2.330355168047667791e-01
3.460000000000000298e-01 2.336221350693556409e-01
3.470000000000000306e-01 2.342082038753427187e-01
3.480000000000000315e-01 2.347937230084202187e-01
3.490000000000000324e-01 2.353786922555658467e-01
3.500000000000000333e-01 2.359631114050457223e-01
3.510000000000000342e-01 2.365469802464156002e-01
3.519999999999999796e-01 2.371302985705235900e-01
3.529999999999999805e-01 2.377130661695120162e-01
3.539999999999999813e-01 2.382952828368193054e-01
3.549999999999999822e-01 2.388769483671818739e-01
3.559999999999999831e-01 2.394580625566370413e-01
3.569999999999999840e-01 2.400386252025238087e-01
3.579999999999999849e-01 2.406186361034858556e-01
3.589999999999999858e-01 2.411980950594727335e-01
3.599999999999999867e-01 2.417770018717425029e-01
3.609999999999999876e-01 2.423553563428633706e-01
3.619999999999999885e-01 2.429331582767157716e-01
3.629999999999999893e-01 2.435104074784940620e-01
3.639999999999999902e-01 2.440871037547086841e-01
3.649999999999999911e-01 2.446632469131880538e-01
3.659999999999999920e-01 2.452388367630804478e-01
3.669999999999999929e-01 2.458138731148556688e-01
3.679999999999999938e-01 2.463883557803073776e-01
3.689999999999999947e-01 2.469622845725545635e-01
3.699999999999999956e-01 2.475356593060434873e-01
3.709999999999999964e-01 2.481084797965496525e-01
3.719999999999999973e-01 2.486807458611796362e-01
3.729999999999999982e-01 2.492524573183727277e-01
3.739999999999999991e-01 2.498236139879027318e-01
3.750000000000000000e-01 2.503942156908801064e-01
3.760000000000000009e-01 2.509642622497533782e-01
3.770000000000000018e-01 2.515337534883109738e-01
3.780000000000000027e-01 2.521026892316829970e-01
3.790000000000000036e-01 2.526710693063433100e-01
3.800000000000000044e-01 2.532388935401106433e-01
3.810000000000000053e-01 2.538061617621508170e-01
3.820000000000000062e-01 2.543728738029780723e-01
3.830000000000000071e-01 2.549390294944570701e-01
3.840000000000000080e-01 2.555046286698045011e-01
3.850000000000000089e-01 2.560696711635906953e-01
3.860000000000000098e-01 2.566341568117411764e-01
3.870000000000000107e-01 2.571980854515386050e-01
3.880000000000000115e-01 2.577614569216237772e-01
3.890000000000000124e-01 2.583242710619982896e-01
3.900000000000000133e-01 2.588865277140251497e-01
3.910000000000000142e-01 2.594482267204306081e-01
3.920000000000000151e-01 2.600093679253066004e-01
3.930000000000000160e-01 2.605699511741105256e-01
3.940000000000000169e-01 2.611299763136686880e-01
3.950000000000000178e-01 2.616894431921766295e-01
3.960000000000000187e-01 2.622483516592012398e-01
3.970000000000000195e-01 2.628067015656815331e-01
3.980000000000000204e-01 2.633644927639315902e-01
3.990000000000000213e-01 2.639217251076402815e-01
4.000000000000000222e-01 2.644783984518739306e-01
4.010000000000000231e-01 2.650345126530773143e-01
4.020000000000000240e-01 2.655900675690753832e-01
4.030000000000000249e-01 2.661450630590741495e-01
4.040000000000000258e-01 2.666994989836631857e-01
4.050000000000000266e-01 2.672533752048154576e-01
4.060000000000000275e-01 2.678066915858901553e-01
4.070000000000000284e-01 2.683594479916333042e-01
4.080000000000000293e-01 2.689116442881795410e-01
4.090000000000000302e-01 2.694632803430526691e-01
4.100000000000000311e-01 2.700143560251683228e-01
4.110000000000000320e-01 2.705648712048339122e-01
4.120000000000000329e-01 2.711148257537509543e-01
4.130000000000000338e-01 2.716642195450158503e-01
4.140000000000000346e-01 2.722130524531212181e-01
4.150000000000000355e-01 2.727613243539575016e-01
4.160000000000000364e-01 2.733090351248136374e-01
4.169999999999999818e-01 2.738561846443787196e-01
4.179999999999999827e-01 2.744027727927432769e-01
4.189999999999999836e-01 2.749487994514002720e-01
4.199999999999999845e-01 2.754942645032462112e-01
4.209999999999999853e-01 2.760391678325828102e-01
4.219999999999999862e-01 2.765835093251174381e-01
4.229999999999999871e-01 2.771272888679650603e-01
4.239999999999999880e-01 2.776705063496488490e-01
4.249999999999999889e-01 2.782131616601014046e-01
4.259999999999999898e-01 2.787552546906659767e-01
4.269999999999999907e-01 2.792967853340977968e-01
4.279999999999999916e-01 2.798377534845644665e-01
4.289999999999999925e-01 2.803781590376479005e-01
4.299999999999999933e-01 2.809180018903446041e-01
4.309999999999999942e-01 2.814572819410672833e-01
4.319999999999999951e-01 2.819959990896455104e-01
4.329999999999999960e-01 2.825341532373270570e-01
4.339999999999999969e-01 2.830717442867786149e-01
4.349999999999999978e-01 2.836087721420870733e-01
4.359999999999999987e-01 2.841452367087602959e-01
4.369999999999999996e-01 2.846811378937277315e-01
4.380000000000000004e-01 2.852164756053424677e-01
4.390000000000000013e-01 2.857512497533807871e-01
4.400000000000000022e-01 2.862854602490442213e-01
4.410000000000000031e-01 2.868191070049596059e-01
4.420000000000000040e-01 2.873521899351806352e-01
4.430000000000000049e-01 2.878847089551883065e-01
4.440000000000000058e-01 2.884166639818918632e-01
4.450000000000000067e-01 2.889480549336299053e-01
4.460000000000000075e-01 2.894788817301708894e-01
4.470000000000000084e-01 2.900091442927141272e-01
4.480000000000000093e-01 2.905388425438905076e-01
4.490000000000000102e-01 2.910679764077633291e-01
4.500000000000000111e-01 2.915965458098289664e-01
4.510000000000000120e-01 2.921245506770179801e-01
4.520000000000000129e-01 2.926519909376953943e-01
4.530000000000000138e-01 2.931788665216615297e-01
4.540000000000000147e-01 2.937051773601534466e-01
4.550000000000000155e-01 2.942309233858442785e-01
4.560000000000000164e-01 2.947561045328452312e-01
4.570000000000000173e-01 2.952807207367054154e-01
4.580000000000000182e-01 2.958047719344129023e-01
4.590000000000000191e-01 2.963282580643953334e-01
4.600000000000000200e-01 2.968511790665201988e-01
4.610000000000000209e-01 2.973735348820960023e-01
4.620000000000000218e-01 2.978953254538725948e-01
4.630000000000000226e-01 2.984165507260416739e-01
4.640000000000000235e-01 2.989372106442374499e-01
4.650000000000000244e-01 2.994573051555372012e-01
4.660000000000000253e-01 2.999768342084617734e-01
4.670000000000000262e-01 3.004957977529761903e-01
4.680000000000000271e-01 3.010141957404900426e-01
4.690000000000000280e-01 3.015320281238582645e-01
4.700000000000000289e-01 3.020492948573810232e-01
4.710000000000000298e-01 3.025659958968051066e-01
4.720000000000000306e-01 3.030821311993233125e-01
4.730000000000000315e-01 3.035977007235756697e-01
4.740000000000000324e-01 3.041127044296498272e-01
4.750000000000000333e-01 3.046271422790808314e-01
4.760000000000000342e-01 3.051410142348520704e-01
4.770000000000000351e-01 3.056543202613957178e-01
4.780000000000000360e-01 3.061670603245927325e-01
4.790000000000000369e-01 3.066792343917734143e-01
4.799999999999999822e-01 3.071908424317176256e-01
4.809999999999999831e-01 3.077018844146553467e-01
4.819999999999999840e-01 3.082123603122666200e-01
4.829999999999999849e-01 3.087222700976823830e-01
4.839999999999999858e-01 3.092316137454839131e-01
4.849999999999999867e-01 3.097403912317039931e-01
4.859999999999999876e-01 3.102486025338264120e-01
4.869999999999999885e-01 3.107562476307867416e-01
4.879999999999999893e-01 3.112633265029724483e-01
4.889999999999999902e-01 3.117698391322227258e-01
4.899999999999999911e-01 3.122757855018289952e-01
4.909999999999999920e-01 3.127811655965351822e-01
4.919999999999999929e-01 3.132859794025374400e-01
4.929999999999999938e-01 3.137902269074847039e-01
4.939999999999999947e-01 3.142939081004789137e-01
4.949999999999999956e-01 3.147970229720746249e-01
4.959999999999999964e-01 3.152995715142791200e-01
4.969999999999999973e-01 3.158015537205531298e-01
4.979999999999999982e-01 3.163029695858106116e-01
4.989999999999999991e-01 3.168038191064184161e-01
5.000000000000000000e-01 3.173041022801964539e-01
5.010000000000000009e-01 3.178038191064183060e-01
5.020000000000000018e-01 3.183029695858106134e-01
5.030000000000000027e-01 3.188015537205531880e-01
5.040000000000000036e-01 3.192995715142790125e-01
5.050000000000000044e-01 3.197970229720745738e-01
5.060000000000000053e-01 3.202939081004789745e-01
5.070000000000000062e-01 3.207902269074848212e-01
5.080000000000000071e-01 3.212859794025374471e-01
5.090000000000000080e-01 3.217811655965351902e-01
5.100000000000000089e-01 3.222757855018289486e-01
5.110000000000000098e-01 3.227698391322227356e-01
5.120000000000000107e-01 3.232633265029725145e-01
5.130000000000000115e-01 3.237562476307867532e-01
5.140000000000000124e-01 3.242486025338263134e-01
5.150000000000000133e-01 3.247403912317038954e-01
5.160000000000000142e-01 3.252316137454838718e-01
5.170000000000000151e-01 3.257222700976823981e-01
5.180000000000000160e-01 3.262123603122667470e-01
5.190000000000000169e-01 3.267018844146554191e-01
5.200000000000000178e-01 3.271908424317176434e-01
5.210000000000000187e-01 3.276792343917733774e-01
5.220000000000000195e-01 3.281670603245927520e-01
5.230000000000000204e-01 3.286543202613956827e-01
5.240000000000000213e-01 3.291410142348520362e-01
5.250000000000000222e-01 3.296271422790807426e-01
5.260000000000000231e-01 3.301127044296498503e-01
5.270000000000000240e-01 3.305977007235757492e-01
5.280000000000000249e-01 3.310821311993233373e-01
5.290000000000000258e-01 3.315659958968050769e-01
5.300000000000000266e-01 3.320492948573810499e-01
5.310000000000000275e-01 3.325320281238582365e-01
5.320000000000000284e-01 3.330141957404900710e-01
5.330000000000000293e-01 3.334957977529762196e-01
5.340000000000000302e-01 3.339768342084617481e-01
5.350000000000000311e-01 3.344573051555372323e-01
5.360000000000000320e-01 3.349372106442374819e-01
5.370000000000000329e-01 3.354165507260417067e-01
5.380000000000000338e-01 3.358953254538726285e-01
5.390000000000000346e-01 3.363735348820960369e-01
5.400000000000000355e-01 3.368511790665201788e-01
5.410000000000000364e-01 3.373282580643952588e-01
5.420000000000000373e-01 3.378047719344129396e-01
5.430000000000000382e-01 3.382807207367054536e-01
5.440000000000000391e-01 3.387561045328453257e-01
5.450000000000000400e-01 3.392309233858443740e-01
5.460000000000000409e-01 3.397051773601534874e-01
5.470000000000000417e-01 3.401788665216616270e-01
5.480000000000000426e-01 3.406519909376953259e-01
5.490000000000000435e-01 3.411245506770179681e-01
5.500000000000000444e-01 3.415965458098290108e-01
5.510000000000000453e-01 3.420679764077633744e-01
5.520000000000000462e-01 3.425388425438905537e-01
5.530000000000000471e-01 3.430091442927141743e-01
5.540000000000000480e-01 3.434788817301709929e-01
5.550000000000000488e-01 3.439480549336299542e-01
5.560000000000000497e-01 3.444166639818919129e-01
5.570000000000000506e-01 3.448847089551883016e-01
5.580000000000000515e-01 3.453521899351806312e-01
5.590000000000000524e-01 3.458191070049595472e-01
5.600000000000000533e-01 3.462854602490442191e-01
5.610000000000000542e-01 3.467512497533808413e-01
5.620000000000000551e-01 3.472164756053425227e-01
5.630000000000000560e-01 3.476811378937277874e-01
5.640000000000000568e-01 3.481452367087602418e-01
5.650000000000000577e-01 3.486087721420871310e-01
5.660000000000000586e-01 3.490717442867786735e-01
5.670000000000000595e-01 3.495341532373270055e-01
5.680000000000000604e-01 3.499959990896454598e-01
5.690000000000000613e-01 3.504572819410672335e-01
5.700000000000000622e-01 3.509180018903446108e-01
5.710000000000000631e-01 3.513781590376479080e-01
5.720000000000000639e-01 3.518377534845645305e-01
5.730000000000000648e-01 3.522967853340977507e-01
5.740000000000000657e-01 3.527552546906660424e-01
5.750000000000000666e-01 3.532131616601014157e-01
5.760000000000000675e-01 3.536705063496488055e-01
5.769999999999999574e-01 3.541272888679650732e-01
5.779999999999999583e-01 3.545835093251174519e-01
5.789999999999999591e-01 3.550391678325827693e-01
5.799999999999999600e-01 3.554942645032462267e-01
5.809999999999999609e-01 3.559487994514002884e-01
5.819999999999999618e-01 3.564027727927432943e-01
5.829999999999999627e-01 3.568561846443787378e-01
5.839999999999999636e-01 3.573090351248136565e-01
5.849999999999999645e-01 3.577613243539574661e-01
5.859999999999999654e-01 3.582130524531212390e-01
5.869999999999999662e-01 3.586642195450158166e-01
5.879999999999999671e-01 3.591148257537508659e-01
5.889999999999999680e-01 3.595648712048338247e-01
5.899999999999999689e-01 3.600143560251681807e-01
5.909999999999999698e-01 3.604632803430525834e-01
5.919999999999999707e-01 3.609116442881793452e-01
5.929999999999999716e-01 3.613594479916332758e-01
5.939999999999999725e-01 3.618066915858901278e-01
5.949999999999999734e-01 3.622533752048153755e-01
5.959999999999999742e-01 3.626994989836631045e-01
5.969999999999999751e-01 3.631450630590741802e-01
5.979999999999999760e-01 3.635900675690753037e-01
5.989999999999999769e-01 3.640345126530772912e-01
5.999999999999999778e-01 3.644783984518739084e-01
6.009999999999999787e-01 3.649217251076403157e-01
6.019999999999999796e-01 3.653644927639315698e-01
6.029999999999999805e-01 3.658067015656816245e-01
6.039999999999999813e-01 3.662483516592011101e-01
6.049999999999999822e-01 3.666894431921766673e-01
6.059999999999999831e-01 3.671299763136686711e-01
6.069999999999999840e-01 3.675699511741105097e-01
6.079999999999999849e-01 3.680093679253065297e-01
6.089999999999999858e-01 3.684482267204307049e-01
6.099999999999999867e-01 3.688865277140250254e-01
6.109999999999999876e-01 3.693242710619982772e-01
6.119999999999999885e-01 3.697614569216238212e-01
6.129999999999999893e-01 3.701980854515384833e-01
6.139999999999999902e-01 3.706341568117411667e-01
6.149999999999999911e-01 3.710696711635906864e-01
6.159999999999999920e-01 3.715046286698044931e-01
6.169999999999999929e-01 3.719390294944571185e-01
6.179999999999999938e-01 3.723728738029780105e-01
6.189999999999999947e-01 3.728061617621507562e-01
6.199999999999999956e-01 3.732388935401106944e-01
6.209999999999999964e-01 3.736710693063433619e-01
6.219999999999999973e-01 3.741026892316829944e-01
6.229999999999999982e-01 3.745337534883109165e-01
6.239999999999999991e-01 3.749642622497532662e-01
6.250000000000000000e-01 3.753942156908801064e-01
6.260000000000000009e-01 3.758236139879027604e-01
6.270000000000000018e-01 3.762524573183726462e-01
6.280000000000000027e-01 3.766807458611796111e-01
6.290000000000000036e-01 3.771084797965496005e-01
6.300000000000000044e-01 3.775356593060434363e-01
6.310000000000000053e-01 3.779622845725545410e-01
6.320000000000000062e-01 3.783883557803074393e-01
6.330000000000000071e-01 3.788138731148557037e-01
6.340000000000000080e-01 3.792388367630804558e-01
6.350000000000000089e-01 3.796632469131881460e-01
6.360000000000000098e-01 3.800871037547087217e-01
6.370000000000000107e-01 3.805104074784940726e-01
6.380000000000000115e-01 3.809331582767156998e-01
6.390000000000000124e-01 3.813553563428634385e-01
6.400000000000000133e-01 3.817770018717425162e-01
6.410000000000000142e-01 3.821980950594726645e-01
6.420000000000000151e-01 3.826186361034858430e-01
6.430000000000000160e-01 3.830386252025238525e-01
6.440000000000000169e-01 3.834580625566371137e-01
6.450000000000000178e-01 3.838769483671820026e-01
6.460000000000000187e-01 3.842952828368192963e-01
6.470000000000000195e-01 3.847130661695120080e-01
6.480000000000000204e-01 3.851302985705236659e-01
6.490000000000000213e-01 3.855469802464155937e-01
6.500000000000000222e-01 3.859631114050456335e-01
6.510000000000000231e-01 3.863786922555658143e-01
6.520000000000000240e-01 3.867937230084201872e-01
6.530000000000000249e-01 3.872082038753427158e-01
6.540000000000000258e-01 3.876221350693556666e-01
6.550000000000000266e-01 3.880355168047668335e-01
6.560000000000000275e-01 3.884483492971680385e-01
6.570000000000000284e-01 3.888606327634326343e-01
6.580000000000000293e-01 3.892723674217134500e-01
6.590000000000000302e-01 3.896835534914409593e-01
6.600000000000000311e-01 3.900941911933206163e-01
6.610000000000000320e-01 3.905042807493310786e-01
6.620000000000000329e-01 3.909138223827220426e-01
6.630000000000000338e-01 3.913228163180118568e-01
6.640000000000000346e-01 3.917312627809851899e-01
6.650000000000000355e-01 3.921391619986914767e-01
6.660000000000000364e-01 3.925465141994421425e-01
6.670000000000000373e-01 3.929533196128083272e-01
6.680000000000000382e-01 3.933595784696190534e-01
6.690000000000000391e-01 3.937652910019589503e-01
6.700000000000000400e-01 3.941704574431652008e-01
6.710000000000000409e-01 3.945750780278266534e-01
6.720000000000000417e-01 3.949791529917802690e-01
6.730000000000000426e-01 3.953826825721096228e-01
6.740000000000000435e-01 3.957856670071420724e-01
6.750000000000000444e-01 3.961881065364471488e-01
6.760000000000000453e-01 3.965900014008331698e-01
6.770000000000000462e-01 3.969913518423462406e-01
6.780000000000000471e-01 3.973921581042666462e-01
6.790000000000000480e-01 3.977924204311072964e-01
6.800000000000000488e-01 3.981921390686111173e-01
6.810000000000000497e-01 3.985913142637488860e-01
6.820000000000000506e-01 3.989899462647161221e-01
6.830000000000000515e-01 3.993880353209318113e-01
6.840000000000000524e-01 3.997855816830350739e-01
6.850000000000000533e-01 4.001825856028833894e-01
6.860000000000000542e-01 4.005790473335494872e-01
6.870000000000000551e-01 4.009749671293196815e-01
6.880000000000000560e-01 4.013703452456908183e-01
6.890000000000000568e-01 4.017651819393682211e-01
6.900000000000000577e-01 4.021594774682628604e-01
6.910000000000000586e-01 4.025532320914894102e-01
6.920000000000000595e-01 4.029464460693633621e-01
6.930000000000000604e-01 4.033391196633983600e-01
6.940000000000000613e-01 4.037312531363042578e-01
6.950000000000000622e-01 4.041228467519841772e-01
6.960000000000000631e-01 4.045139007755321203e-01
6.970000000000000639e-01 4.049044154732306389e-01
6.980000000000000648e-01 4.052943911125478915e-01
6.990000000000000657e-01 4.056838279621352017e-01
7.000000000000000666e-01 4.060727262918250591e-01
7.010000000000000675e-01 4.064610863726276224e-01
7.020000000000000684e-01 4.068489084767289432e-01
7.030000000000000693e-01 4.072361928774876905e-01
7.039999999999999591e-01 4.076229398494334855e-01
7.049999999999999600e-01 4.080091496682633490e-01
7.059999999999999609e-01 4.083948226108394253e-01
7.069999999999999618e-01 4.087799589551865398e-01
7.079999999999999627e-01 4.091645589804897010e-01
7.089999999999999636e-01 4.095486229670907696e-01
7.099999999999999645e-01 4.099321511964864606e-01
7.109999999999999654e-01 4.103151439513255117e-01
7.119999999999999662e-01 4.106976015154059079e-01
7.129999999999999671e-01 4.110795241736722172e-01
7.139999999999999680e-01 4.114609122122130924e-01
7.149999999999999689e-01 4.118417659182583290e-01
7.159999999999999698e-01 4.122220855801765893e-01
7.169999999999999707e-01 4.126018714874720716e-01
7.179999999999999716e-01 4.129811239307823456e-01
7.189999999999999725e-01 4.133598432018752433e-01
7.199999999999999734e-01 4.137380295936461949e-01
7.209999999999999742e-01 4.141156834001161191e-01
7.219999999999999751e-01 4.144928049164274264e-01
7.229999999999999760e-01 4.148693944388424093e-01
7.239999999999999769e-01 4.152454522647400781e-01
7.249999999999999778e-01 4.156209786926131078e-01
7.259999999999999787e-01 4.159959740220655067e-01
7.269999999999999796e-01 4.163704385538092856e-01
7.279999999999999805e-01 4.167443725896626261e-01
7.289999999999999813e-01 4.171177764325455506e-01
7.299999999999999822e-01 4.174906503864790341e-01
7.309999999999999831e-01 4.178629947565802305e-01
7.319999999999999840e-01 4.182348098490611954e-01
7.329999999999999849e-01 4.186060959712251117e-01
7.339999999999999858e-01 4.189768534314635695e-01
7.349999999999999867e-01 4.193470825392546786e-01
7.359999999999999876e-01 4.197167836051585721e-01
7.369999999999999885e-01 4.200859569408159078e-01
7.379999999999999893e-01 4.204546028589442597e-01
7.389999999999999902e-01 4.208227216733354537e-01
7.399999999999999911e-01 4.211903136988530139e-01
7.409999999999999920e-01 4.215573792514286655e-01
7.419999999999999929e-01 4.219239186480597259e-01
7.429999999999999938e-01 4.222899322068060513e-01
7.439999999999999947e-01 4.226554202467879828e-01
7.449999999999999956e-01 4.230203830881816285e-01
7.459999999999999964e-01 4.233848210522176969e-01
7.469999999999999973e-01 4.237487344611778339e-01
7.479999999999999982e-01 4.241121236383915138e-01
7.489999999999999991e-01 4.244749889082334304e-01
7.500000000000000000e-01 4.248373305961202218e-01
7.510000000000000009e-01 4.251991490285079167e-01
7.520000000000000018e-01 4.255604445328884378e-01
7.530000000000000027e-01 4.259212174377871585e-01
7.540000000000000036e-01 4.262814680727597949e-01
7.550000000000000044e-01 4.266411967683889639e-01
7.560000000000000053e-01 4.270004038562817961e-01
7.570000000000000062e-01 4.273590896690664942e-01
7.580000000000000071e-01 4.277172545403895021e-01
7.590000000000000080e-01 4.280748988049126735e-01
7.600000000000000089e-01 4.284320227983099416e-01
7.610000000000000098e-01 4.287886268572642656e-01
7.620000000000000107e-01 4.291447113194650220e-01
7.630000000000000115e-01 4.295002765236044517e-01
7.640000000000000124e-01 4.298553228093750511e-01
7.650000000000000133e-01 4.302098505174661858e-01
7.660000000000000142e-01 4.305638599895613705e-01
7.670000000000000151e-01 4.309173515683346611e-01
7.680000000000000160e-01 4.312703255974482675e-01
7.690000000000000169e-01 4.316227824215490005e-01
7.700000000000000178e-01 4.319747223862653307e-01
7.710000000000000187e-01 4.323261458382043898e-01
7.720000000000000195e-01 4.326770531249486962e-01
7.730000000000000204e-01 4.330274445950534901e-01
7.740000000000000213e-01 4.333773205980427923e-01
7.750000000000000222e-01 4.337266814844072393e-01
7.760000000000000231e-01 4.340755276056003642e-01
7.770000000000000240e-01 4.344238593140358207e-01
7.780000000000000249e-01 4.347716769630838307e-01
7.790000000000000258e-01 4.351189809070686310e-01
7.800000000000000266e-01 4.354657715012650865e-01
7.810000000000000275e-01 4.358120491018951381e-01
7.820000000000000284e-01 4.361578140661253045e-01
7.830000000000000293e-01 4.365030667520634067e-01
7.840000000000000302e-01 4.368478075187549048e-01
7.850000000000000311e-01 4.371920367261805107e-01
7.860000000000000320e-01 4.375357547352523024e-01
7.870000000000000329e-01 4.378789619078111706e-01
7.880000000000000338e-01 4.382216586066230990e-01
7.890000000000000346e-01 4.385638451953765560e-01
7.900000000000000355e-01 4.389055220386787193e-01
7.910000000000000364e-01 4.392466895020529782e-01
7.920000000000000373e-01 4.395873479519348814e-01
7.930000000000000382e-01 4.399274977556700272e-01
7.940000000000000391e-01 4.402671392815094564e-01
7.950000000000000400e-01 4.406062728986080423e-01
7.960000000000000409e-01 4.409448989770202720e-01
7.970000000000000417e-01 4.412830178876969156e-01
7.980000000000000426e-01 4.416206300024826392e-01
7.990000000000000435e-01 4.419577356941121193e-01
8.000000000000000444e-01 4.422943353362069896e-01
8.010000000000000453e-01 4.426304293032727322e-01
8.020000000000000462e-01 4.429660179706953471e-01
8.030000000000000471e-01 4.433011017147381883e-01
8.040000000000000480e-01 4.436356809125384659e-01
8.050000000000000488e-01 4.439697559421045270e-01
8.060000000000000497e-01 4.443033271823120800e-01
8.070000000000000506e-01 4.446363950129012532e-01
8.080000000000000515e-01 4.449689598144733749e-01
8.090000000000000524e-01 4.453010219684873650e-01
8.100000000000000533e-01 4.456325818572571262e-01
8.110000000000000542e-01 4.459636398639472699e-01
8.120000000000000551e-01 4.462941963725711170e-01
8.130000000000000560e-01 4.466242517679864243e-01
8.140000000000000568e-01 4.469538064358923868e-01
8.150000000000000577e-01 4.472828607628269171e-01
8.160000000000000586e-01 4.476114151361622606e-01
8.170000000000000595e-01 4.479394699441029415e-01
8.180000000000000604e-01 4.482670255756814881e-01
8.190000000000000613e-01 4.485940824207557132e-01
8.200000000000000622e-01 4.489206408700054940e-01
8.210000000000000631e-01 4.492467013149287203e-01
8.220000000000000639e-01 4.495722641478391290e-01
8.230000000000000648e-01 4.498973297618619194e-01
8.240000000000000657e-01 4.502218985509314209e-01
8.250000000000000666e-01 4.505459709097868748e-01
8.260000000000000675e-01 4.508695472339699917e-01
8.270000000000000684e-01 4.511926279198208989e-01
8.280000000000000693e-01 4.515152133644754762e-01
8.290000000000000702e-01 4.518373039658614143e-01
8.300000000000000711e-01 4.521589001226953841e-01
8.310000000000000719e-01 4.524800022344798167e-01
8.320000000000000728e-01 4.528006107014987958e-01
8.329999999999999627e-01 4.531207259248156149e-01
8.339999999999999636e-01 4.534403483062692808e-01
8.349999999999999645e-01 4.537594782484705713e-01
8.359999999999999654e-01 4.540781161547995937e-01
8.369999999999999662e-01 4.543962624294017316e-01
8.379999999999999671e-01 4.547139174771845926e-01
8.389999999999999680e-01 4.550310817038151212e-01
8.399999999999999689e-01 4.553477555157153245e-01
8.409999999999999698e-01 4.556639393200596633e-01
8.419999999999999707e-01 4.559796335247714993e-01
8.429999999999999716e-01 4.562948385385199868e-01
8.439999999999999725e-01 4.566095547707160751e-01
8.449999999999999734e-01 4.569237826315099005e-01
8.459999999999999742e-01 4.572375225317869551e-01
8.469999999999999751e-01 4.575507748831652011e-01
8.479999999999999760e-01 4.578635400979911285e-01
8.489999999999999769e-01 4.581758185893369251e-01
8.499999999999999778e-01 4.584876107709970894e-01
8.509999999999999787e-01 4.587989170574846565e-01
8.519999999999999796e-01 4.591097378640281446e-01
8.529999999999999805e-01 4.594200736065683355e-01
8.539999999999999813e-01 4.597299247017547219e-01
8.549999999999999822e-01 4.600392915669420657e-01
8.559999999999999831e-01 4.603481746201874003e-01
8.569999999999999840e-01 4.606565742802462005e-01
8.579999999999999849e-01 4.609644909665694956e-01
8.589999999999999858e-01 4.612719250993003173e-01
8.599999999999999867e-01 4.615788770992700352e-01
8.609999999999999876e-01 4.618853473879955263e-01
8.619999999999999885e-01 4.621913363876756220e-01
8.629999999999999893e-01 4.624968445211875001e-01
8.639999999999999902e-01 4.628018722120835204e-01
8.649999999999999911e-01 4.631064198845881719e-01
8.659999999999999920e-01 4.634104879635941310e-01
8.669999999999999929e-01 4.637140768746590980e-01
8.679999999999999938e-01 4.640171870440028545e-01
8.689999999999999947e-01 4.643198188985033226e-01
8.699999999999999956e-01 4.646219728656934000e-01
8.709999999999999964e-01 4.649236493737579079e-01
8.719999999999999973e-01 4.652248488515295932e-01
8.729999999999999982e-01 4.655255717284864092e-01
8.739999999999999991e-01 4.658258184347476294e-01
8.750000000000000000e-01 4.661255894010712386e-01
8.760000000000000009e-01 4.664248850588492701e-01
8.770000000000000018e-01 4.667237058401060290e-01
8.780000000000000027e-01 4.670220521774933742e-01
8.790000000000000036e-01 4.673199245042882755e-01
8.800000000000000044e-01 4.676173232543887059e-01
8.810000000000000053e-01 4.679142488623111440e-01
8.820000000000000062e-01 4.682107017631863544e-01
8.830000000000000071e-01 4.685066823927565571e-01
8.840000000000000080e-01 4.688021911873719305e-01
8.850000000000000089e-01 4.690972285839871692e-01
8.860000000000000098e-01 4.693917950201582090e-01
8.870000000000000107e-01 4.696858909340391186e-01
8.880000000000000115e-01 4.699795167643779914e-01
8.890000000000000124e-01 4.702726729505143921e-01
8.900000000000000133e-01 4.705653599323755820e-01
8.910000000000000142e-01 4.708575781504731883e-01
8.920000000000000151e-01 4.711493280459002619e-01
8.930000000000000160e-01 4.714406100603271699e-01
8.940000000000000169e-01 4.717314246359988195e-01
8.950000000000000178e-01 4.720217722157311058e-01
8.960000000000000187e-01 4.723116532429075809e-01
8.970000000000000195e-01 4.726010681614763453e-01
8.980000000000000204e-01 4.728900174159462177e-01
8.990000000000000213e-01 4.731785014513834042e-01
9.000000000000000222e-01 4.734665207134091669e-01
9.010000000000000231e-01 4.737540756481948834e-01
9.020000000000000240e-01 4.740411667024597708e-01
9.030000000000000249e-01 4.743277943234676108e-01
9.040000000000000258e-01 4.746139589590225305e-01
9.050000000000000266e-01 4.748996610574668376e-01
9.060000000000000275e-01 4.751849010676764129e-01
9.070000000000000284e-01 4.754696794390584902e-01
9.080000000000000293e-01 4.757539966215476035e-01
9.090000000000000302e-01 4.760378530656024232e-01
9.100000000000000311e-01 4.763212492222030359e-01
9.110000000000000320e-01 4.766041855428464480e-01
9.120000000000000329e-01 4.768866624795439768e-01
9.130000000000000338e-01 4.771686804848180863e-01
9.140000000000000346e-01 4.774502400116987788e-01
9.150000000000000355e-01 4.777313415137199315e-01
9.160000000000000364e-01 4.780119854449167982e-01
9.170000000000000373e-01 4.782921722598219572e-01
9.180000000000000382e-01 4.785719024134622579e-01
9.190000000000000391e-01 4.788511763613555461e-01
9.200000000000000400e-01 4.791299945595074439e-01
9.210000000000000409e-01 4.794083574644079082e-01
9.220000000000000417e-01 4.796862655330274561e-01
9.230000000000000426e-01 4.799637192228148885e-01
9.240000000000000435e-01 4.802407189916931274e-01
9.250000000000000444e-01 4.805172652980562731e-01
9.260000000000000453e-01 4.807933586007663296e-01
9.270000000000000462e-01 4.810689993591496516e-01
9.280000000000000471e-01 4.813441880329935030e-01
9.290000000000000480e-01 4.816189250825440027e-01
9.300000000000000488e-01 4.818932109685007958e-01
9.310000000000000497e-01 4.821670461520156659e-01
9.320000000000000506e-01 4.824404310946879271e-01
9.330000000000000515e-01 4.827133662585620377e-01
9.340000000000000524e-01 4.829858521061235477e-01
9.350000000000000533e-01 4.832578891002967669e-01
9.360000000000000542e-01 4.835294777044403247e-01
9.370000000000000551e-01 4.838006183823447270e-01
9.380000000000000560e-01 4.840713115982292480e-01
9.390000000000000568e-01 4.843415578167376001e-01
9.400000000000000577e-01 4.846113575029358800e-01
9.410000000000000586e-01 4.848807111223086275e-01
9.420000000000000595e-01 4.851496191407556613e-01
9.430000000000000604e-01 4.854180820245886929e-01
9.440000000000000613e-01 4.856861002405287175e-01
9.450000000000000622e-01 4.859536742557017952e-01
9.460000000000000631e-01 4.862208045376369414e-01
9.470000000000000639e-01 4.864874915542615752e-01
9.480000000000000648e-01 4.867537357738994652e-01
9.490000000000000657e-01 4.870195376652665664e-01
9.500000000000000666e-01 4.872848976974685775e-01
9.510000000000000675e-01 4.875498163399971108e-01
9.520000000000000684e-01 4.878142940627271384e-01
9.530000000000000693e-01 4.880783313359126074e-01
9.540000000000000702e-01 4.883419286301843298e-01
9.550000000000000711e-01 4.886050864165464303e-01
9.560000000000000719e-01 4.888678051663730151e-01
9.570000000000000728e-01 4.891300853514050639e-01
9.580000000000000737e-01 4.893919274437470435e-01
9.590000000000000746e-01 4.896533319158639097e-01
9.599999999999999645e-01 4.899142992405777775e-01
9.609999999999999654e-01 4.901748298910650892e-01
9.619999999999999662e-01 4.904349243408527848e-01
9.629999999999999671e-01 4.906945830638157480e-01
9.639999999999999680e-01 4.909538065341730317e-01
9.649999999999999689e-01 4.912125952264849160e-01
9.659999999999999698e-01 4.914709496156502988e-01
9.669999999999999707e-01 4.917288701769025328e-01
9.679999999999999716e-01 4.919863573858070382e-01
9.689999999999999725e-01 4.922434117182574731e-01
9.699999999999999734e-01 4.925000336504734566e-01
9.709999999999999742e-01 4.927562236589963507e-01
9.719999999999999751e-01 4.930119822206870395e-01
9.729999999999999760e-01 4.932673098127222100e-01
9.739999999999999769e-01 4.935222069125913547e-01
9.749999999999999778e-01 4.937766739980940511e-01
9.759999999999999787e-01 4.940307115473357435e-01
9.769999999999999796e-01 4.942843200387259106e-01
9.779999999999999805e-01 4.945374999509740688e-01
9.789999999999999813e-01 4.947902517630869967e-01
9.799999999999999822e-01 4.950425759543654602e-01
9.809999999999999831e-01 4.952944730044011035e-01
9.819999999999999840e-01 4.955459433930735069e-01
9.829999999999999849e-01 4.957969876005471344e-01
9.839999999999999858e-01 4.960476061072678355e-01
9.849999999999999867e-01 4.962977993939600707e-01
9.859999999999999876e-01 4.965475679416236354e-01
9.869999999999999885e-01 4.967969122315307184e-01
9.879999999999999893e-01 4.970458327452231817e-01
9.889999999999999902e-01 4.972943299645082305e-01
9.899999999999999911e-01 4.975424043714569144e-01
9.909999999999999920e-01 4.977900564483999091e-01
9.919999999999999929e-01 4.980372866779250174e-01
9.929999999999999938e-01 4.982840955428741170e-01
9.939999999999999947e-01 4.985304835263397183e-01
9.949999999999999956e-01 4.987764511116618005e-01
9.959999999999999964e-01 4.990219987824260350e-01
9.969999999999999973e-01 4.992671270224588453e-01
9.979999999999999982e-01 4.995118363158258523e-01
9.989999999999999991e-01 4.997561271468283772e-01


==> SSEP_theor_z_at_10000t3000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 6.463764167335607925e-04
2.000000000000000042e-03 1.292476780411628201e-03
3.000000000000000062e-03 1.938300993615978780e-03
4.000000000000000083e-03 2.583848959078449171e-03
5.000000000000000104e-03 3.229120579680916370e-03
6.000000000000000125e-03 3.874115758455648137e-03
7.000000000000000146e-03 4.518834398585374994e-03
8.000000000000000167e-03 5.163276403403832537e-03
9.000000000000001055e-03 5.807441676395927108e-03
1.000000000000000021e-02 6.451330121197351546e-03
1.099999999999999936e-02 7.094941641596056239e-03
1.200000000000000025e-02 7.738276141531402579e-03
1.300000000000000114e-02 8.381333525095169962e-03
1.400000000000000029e-02 9.024113696530994613e-03
1.499999999999999944e-02 9.666616560235560471e-03
1.600000000000000033e-02 1.030884202075776912e-02
1.700000000000000122e-02 1.095078998280011456e-02
1.800000000000000211e-02 1.159246035121840913e-02
1.899999999999999953e-02 1.223385303102130818e-02
2.000000000000000042e-02 1.287496792737218010e-02
2.100000000000000130e-02 1.351580494558769947e-02
2.199999999999999872e-02 1.415636399113924873e-02
2.299999999999999961e-02 1.479664496965236130e-02
2.400000000000000050e-02 1.543664778690747273e-02
2.500000000000000139e-02 1.607637234884029542e-02
2.600000000000000228e-02 1.671581856154153931e-02
2.699999999999999969e-02 1.735498633125702808e-02
2.800000000000000058e-02 1.799387556438899680e-02
2.900000000000000147e-02 1.863248616749518805e-02
2.999999999999999889e-02 1.927081804728986159e-02
3.099999999999999978e-02 1.990887111064328086e-02
3.200000000000000067e-02 2.054664526458281973e-02
3.300000000000000155e-02 2.118414041629251843e-02
3.400000000000000244e-02 2.182135647311377047e-02
3.500000000000000333e-02 2.245829334254512491e-02
3.600000000000000422e-02 2.309495093224316759e-02
3.699999999999999817e-02 2.373132915002178905e-02
3.799999999999999906e-02 2.436742790385369728e-02
3.899999999999999994e-02 2.500324710186932822e-02
4.000000000000000083e-02 2.563878665235816076e-02
4.100000000000000172e-02 2.627404646376829342e-02
4.200000000000000261e-02 2.690902644470693703e-02
4.300000000000000350e-02 2.754372650394042513e-02
4.399999999999999745e-02 2.817814655039529992e-02
4.499999999999999833e-02 2.881228649315682039e-02
4.599999999999999922e-02 2.944614624147134929e-02
4.700000000000000011e-02 3.007972570474488211e-02
4.800000000000000100e-02 3.071302479254392481e-02
4.900000000000000189e-02 3.134604341459591020e-02
5.000000000000000278e-02 3.197878148078932281e-02
5.100000000000000366e-02 3.261123890117335888e-02
5.200000000000000455e-02 3.324341558595919621e-02
5.299999999999999850e-02 3.387531144551945983e-02
5.399999999999999939e-02 3.450692639038864529e-02
5.500000000000000028e-02 3.513826033126325049e-02
5.600000000000000117e-02 3.576931317900239327e-02
5.700000000000000205e-02 3.640008484462775584e-02
5.800000000000000294e-02 3.703057523932373057e-02
5.900000000000000383e-02 3.766078427443792648e-02
5.999999999999999778e-02 3.829071186148103045e-02
6.099999999999999867e-02 3.892035791212754281e-02
6.199999999999999956e-02 3.954972233821542338e-02
6.300000000000000044e-02 4.017880505174680622e-02
6.400000000000000133e-02 4.080760596488826331e-02
6.500000000000000222e-02 4.143612498997036042e-02
6.600000000000000311e-02 4.206436203948837882e-02
6.700000000000000400e-02 4.269231702610306461e-02
6.800000000000000488e-02 4.331998986263960877e-02
6.900000000000000577e-02 4.394738046208922916e-02
7.000000000000000666e-02 4.457448873760811586e-02
7.100000000000000755e-02 4.520131460251888833e-02
7.200000000000000844e-02 4.582785797030983210e-02
7.299999999999999545e-02 4.645411875463547474e-02
7.399999999999999634e-02 4.708009686931721727e-02
7.499999999999999722e-02 4.770579222834283456e-02
7.599999999999999811e-02 4.833120474586727333e-02
7.699999999999999900e-02 4.895633433621267294e-02
7.799999999999999989e-02 4.958118091386838622e-02
7.900000000000000078e-02 5.020574439349195783e-02
8.000000000000000167e-02 5.083002468990797940e-02
8.100000000000000255e-02 5.145402171810989356e-02
8.200000000000000344e-02 5.207773539325887685e-02
8.300000000000000433e-02 5.270116563068531074e-02
8.400000000000000522e-02 5.332431234588767138e-02
8.500000000000000611e-02 5.394717545453365376e-02
8.600000000000000699e-02 5.456975487246058104e-02
8.700000000000000788e-02 5.519205051567476622e-02
8.799999999999999489e-02 5.581406230035218519e-02
8.899999999999999578e-02 5.643579014283886530e-02
8.999999999999999667e-02 5.705723395965102418e-02
9.099999999999999756e-02 5.767839366747491009e-02
9.199999999999999845e-02 5.829926918316764156e-02
9.299999999999999933e-02 5.891986042375695065e-02
9.400000000000000022e-02 5.954016730644177274e-02
9.500000000000000111e-02 6.016018974859151797e-02
9.600000000000000200e-02 6.077992766774812511e-02
9.700000000000000289e-02 6.139938098162452812e-02
9.800000000000000377e-02 6.201854960810553735e-02
9.900000000000000466e-02 6.263743346524830446e-02
1.000000000000000056e-01 6.325603247128211426e-02
1.010000000000000064e-01 6.387434654460880101e-02
1.020000000000000073e-01 6.449237560380283174e-02
1.030000000000000082e-01 6.511011956761214581e-02
1.040000000000000091e-01 6.572757835495743328e-02
1.049999999999999961e-01 6.634475188493274556e-02
1.059999999999999970e-01 6.696164007680567576e-02
1.069999999999999979e-01 6.757824285001813591e-02
1.079999999999999988e-01 6.819456012418589896e-02
1.089999999999999997e-01 6.881059181909844613e-02
1.100000000000000006e-01 6.942633785472043795e-02
1.110000000000000014e-01 7.004179815119102037e-02
1.120000000000000023e-01 7.065697262882406071e-02
1.130000000000000032e-01 7.127186120810861947e-02
1.140000000000000041e-01 7.188646380970954708e-02
1.150000000000000050e-01 7.250078035446645697e-02
1.160000000000000059e-01 7.311481076339515495e-02
1.170000000000000068e-01 7.372855495768747269e-02
1.180000000000000077e-01 7.434201285871126774e-02
1.190000000000000085e-01 7.495518438801104799e-02
1.199999999999999956e-01 7.556806946730747210e-02
1.209999999999999964e-01 7.618066801849829317e-02
1.219999999999999973e-01 7.679297996365833101e-02
1.229999999999999982e-01 7.740500522503965253e-02
1.239999999999999991e-01 7.801674372507169664e-02
1.250000000000000000e-01 7.862819538636149630e-02
1.260000000000000009e-01 7.923936013169412262e-02
1.270000000000000018e-01 7.985023788403246281e-02
1.280000000000000027e-01 8.046082856651788628e-02
1.290000000000000036e-01 8.107113210247025858e-02
1.300000000000000044e-01 8.168114841538812176e-02
1.310000000000000053e-01 8.229087742894887481e-02
1.320000000000000062e-01 8.290031906700902342e-02
1.330000000000000071e-01 8.350947325360430495e-02
1.340000000000000080e-01 8.411833991295011859e-02
1.350000000000000089e-01 8.472691896944153922e-02
1.360000000000000098e-01 8.533521034765360891e-02
1.370000000000000107e-01 8.594321397234147564e-02
1.380000000000000115e-01 8.655092976844069863e-02
1.390000000000000124e-01 8.715835766106709570e-02
1.400000000000000133e-01 8.776549757551781183e-02
1.410000000000000142e-01 8.837234943727011183e-02
1.420000000000000151e-01 8.897891317198329542e-02
1.430000000000000160e-01 8.958518870549728175e-02
1.440000000000000169e-01 9.019117596383381674e-02
1.449999999999999900e-01 9.079687487319675065e-02
1.459999999999999909e-01 9.140228535997156623e-02
1.469999999999999918e-01 9.200740735072555909e-02
1.479999999999999927e-01 9.261224077220900353e-02
1.489999999999999936e-01 9.321678555135431976e-02
1.499999999999999944e-01 9.382104161527707320e-02
1.509999999999999953e-01 9.442500889127530828e-02
1.519999999999999962e-01 9.502868730683027010e-02
1.529999999999999971e-01 9.563207678960730651e-02
1.539999999999999980e-01 9.623517726745423051e-02
1.549999999999999989e-01 9.683798866840316599e-02
1.559999999999999998e-01 9.744051092067053388e-02
1.570000000000000007e-01 9.804274395265584474e-02
1.580000000000000016e-01 9.864468769294415518e-02
1.590000000000000024e-01 9.924634207030408328e-02
1.600000000000000033e-01 9.984770701368952950e-02
1.610000000000000042e-01 1.004487824522389966e-01
1.620000000000000051e-01 1.010495683152764640e-01
1.630000000000000060e-01 1.016500645323105412e-01
1.640000000000000069e-01 1.022502710330363412e-01
1.650000000000000078e-01 1.028501877473336351e-01
1.660000000000000087e-01 1.034498146052689194e-01
1.670000000000000095e-01 1.040491515370939590e-01
1.680000000000000104e-01 1.046481984732474668e-01
1.690000000000000113e-01 1.052469553443546035e-01
1.700000000000000122e-01 1.058454220812263952e-01
1.710000000000000131e-01 1.064435986148616342e-01
1.720000000000000140e-01 1.070414848764452975e-01
1.730000000000000149e-01 1.076390807973505032e-01
1.740000000000000158e-01 1.082363863091371087e-01
1.750000000000000167e-01 1.088334013435527658e-01
1.759999999999999898e-01 1.094301258325328513e-01
1.769999999999999907e-01 1.100265597082006608e-01
1.779999999999999916e-01 1.106227029028677561e-01
1.789999999999999925e-01 1.112185553490339929e-01
1.799999999999999933e-01 1.118141169793878398e-01
1.809999999999999942e-01 1.124093877268063507e-01
1.819999999999999951e-01 1.130043675243554147e-01
1.829999999999999960e-01 1.135990563052902830e-01
1.839999999999999969e-01 1.141934540030551254e-01
1.849999999999999978e-01 1.147875605512837793e-01
1.859999999999999987e-01 1.153813758837996528e-01
1.869999999999999996e-01 1.159748999346161685e-01
1.880000000000000004e-01 1.165681326379362504e-01
1.890000000000000013e-01 1.171610739281535862e-01
1.900000000000000022e-01 1.177537237398514763e-01
1.910000000000000031e-01 1.183460820078048453e-01
1.920000000000000040e-01 1.189381486669784382e-01
1.930000000000000049e-01 1.195299236525277781e-01
1.940000000000000058e-01 1.201214068998005396e-01
1.950000000000000067e-01 1.207125983443346068e-01
1.960000000000000075e-01 1.213034979218597792e-01
1.970000000000000084e-01 1.218941055682973007e-01
1.980000000000000093e-01 1.224844212197602755e-01
1.990000000000000102e-01 1.230744448125540014e-01
2.000000000000000111e-01 1.236641762831753727e-01
2.010000000000000120e-01 1.242536155683140742e-01
2.020000000000000129e-01 1.248427626048523864e-01
2.030000000000000138e-01 1.254316173298645476e-01
2.040000000000000147e-01 1.260201796806184882e-01
2.050000000000000155e-01 1.266084495945749289e-01
2.060000000000000164e-01 1.271964270093871585e-01
2.070000000000000173e-01 1.277841118629027828e-01
2.080000000000000182e-01 1.283715040931622531e-01
2.089999999999999913e-01 1.289586036384000045e-01
2.099999999999999922e-01 1.295454104370445392e-01
2.109999999999999931e-01 1.301319244277178988e-01
2.119999999999999940e-01 1.307181455492371636e-01
2.129999999999999949e-01 1.313040737406128422e-01
2.139999999999999958e-01 1.318897089410507040e-01
2.149999999999999967e-01 1.324750510899510569e-01
2.159999999999999976e-01 1.330601001269090533e-01
2.169999999999999984e-01 1.336448559917149947e-01
2.179999999999999993e-01 1.342293186243544989e-01
2.190000000000000002e-01 1.348134879650083329e-01
2.200000000000000011e-01 1.353973639540531348e-01
2.210000000000000020e-01 1.359809465320611643e-01
2.220000000000000029e-01 1.365642356398007740e-01
2.230000000000000038e-01 1.371472312182357434e-01
2.240000000000000047e-01 1.377299332085271111e-01
2.250000000000000056e-01 1.383123415520313426e-01
2.260000000000000064e-01 1.388944561903022457e-01
2.270000000000000073e-01 1.394762770650896377e-01
2.280000000000000082e-01 1.400578041183412614e-01
2.290000000000000091e-01 1.406390372922005083e-01
2.300000000000000100e-01 1.412199765290093612e-01
2.310000000000000109e-01 1.418006217713062567e-01
2.320000000000000118e-01 1.423809729618277786e-01
2.330000000000000127e-01 1.429610300435076309e-01
2.340000000000000135e-01 1.435407929594778309e-01
2.350000000000000144e-01 1.441202616530683212e-01
2.360000000000000153e-01 1.446994360678074132e-01
2.370000000000000162e-01 1.452783161474209273e-01
2.380000000000000171e-01 1.458569018358344960e-01
2.390000000000000180e-01 1.464351930771709276e-01
2.399999999999999911e-01 1.470131898157533978e-01
2.409999999999999920e-01 1.475908919961027022e-01
2.419999999999999929e-01 1.481682995629396149e-01
2.429999999999999938e-01 1.487454124611838624e-01
2.439999999999999947e-01 1.493222306359547891e-01
2.449999999999999956e-01 1.498987540325708301e-01
2.459999999999999964e-01 1.504749825965507604e-01
2.469999999999999973e-01 1.510509162736130007e-01
2.479999999999999982e-01 1.516265550096762005e-01
2.489999999999999991e-01 1.522018987508587662e-01
2.500000000000000000e-01 1.527769474434798602e-01
2.510000000000000009e-01 1.533517010340591236e-01
2.520000000000000018e-01 1.539261594693165369e-01
2.530000000000000027e-01 1.545003226961734200e-01
2.540000000000000036e-01 1.550741906617515986e-01
2.550000000000000044e-01 1.556477633133740157e-01
2.560000000000000053e-01 1.562210405985650918e-01
2.570000000000000062e-01 1.567940224650506698e-01
2.580000000000000071e-01 1.573667088607578757e-01
2.590000000000000080e-01 1.579390997338158131e-01
2.600000000000000089e-01 1.585111950325550634e-01
2.610000000000000098e-01 1.590829947055086568e-01
2.620000000000000107e-01 1.596544987014115458e-01
2.630000000000000115e-01 1.602257069692008540e-01
2.640000000000000124e-01 1.607966194580163766e-01
2.650000000000000133e-01 1.613672361172000524e-01
2.660000000000000142e-01 1.619375568962968248e-01
2.670000000000000151e-01 1.625075817450547799e-01
2.680000000000000160e-01 1.630773106134243422e-01
2.690000000000000169e-01 1.636467434515594677e-01
2.700000000000000178e-01 1.642158802098176162e-01
2.710000000000000187e-01 1.647847208387591966e-01
2.720000000000000195e-01 1.653532652891481214e-01
2.730000000000000204e-01 1.659215135119525564e-01
2.740000000000000213e-01 1.664894654583441158e-01
2.750000000000000222e-01 1.670571210796985284e-01
2.760000000000000231e-01 1.676244803275954709e-01
2.770000000000000240e-01 1.681915431538190120e-01
2.780000000000000249e-01 1.687583095103575848e-01
2.790000000000000258e-01 1.693247793494041253e-01
2.800000000000000266e-01 1.698909526233562395e-01
2.810000000000000275e-01 1.704568292848160083e-01
2.820000000000000284e-01 1.710224092865915424e-01
2.830000000000000293e-01 1.715876925816944010e-01
2.840000000000000302e-01 1.721526791233425335e-01
2.850000000000000311e-01 1.727173688649587535e-01
2.860000000000000320e-01 1.732817617601716265e-01
2.870000000000000329e-01 1.738458577628149981e-01
2.880000000000000338e-01 1.744096568269284664e-01
2.889999999999999791e-01 1.749731589067575199e-01
2.899999999999999800e-01 1.755363639567540657e-01
2.909999999999999809e-01 1.760992719315754296e-01
2.919999999999999818e-01 1.766618827860855223e-01
2.929999999999999827e-01 1.772241964753549226e-01
2.939999999999999836e-01 1.777862129546599890e-01
2.949999999999999845e-01 1.783479321794840811e-01
2.959999999999999853e-01 1.789093541055178926e-01
2.969999999999999862e-01 1.794704786886580361e-01
2.979999999999999871e-01 1.800313058850083192e-01
2.989999999999999880e-01 1.805918356508805778e-01
2.999999999999999889e-01 1.811520679427925662e-01
3.009999999999999898e-01 1.817120027174706776e-01
3.019999999999999907e-01 1.822716399318478064e-01
3.029999999999999916e-01 1.828309795430649587e-01
3.039999999999999925e-01 1.833900215084709462e-01
3.049999999999999933e-01 1.839487657856223035e-01
3.059999999999999942e-01 1.845072123322836488e-01
3.069999999999999951e-01 1.850653611064272952e-01
3.079999999999999960e-01 1.856232120662345553e-01
3.089999999999999969e-01 1.861807651700944644e-01
3.099999999999999978e-01 1.867380203766047519e-01
3.109999999999999987e-01 1.872949776445719250e-01
3.119999999999999996e-01 1.878516369330105740e-01
3.130000000000000004e-01 1.884079982011450938e-01
3.140000000000000013e-01 1.889640614084077408e-01
3.150000000000000022e-01 1.895198265144406868e-01
3.160000000000000031e-01 1.900752934790949089e-01
3.170000000000000040e-01 1.906304622624305500e-01
3.180000000000000049e-01 1.911853328247175576e-01
3.190000000000000058e-01 1.917399051264347676e-01
3.200000000000000067e-01 1.922941791282715418e-01
3.210000000000000075e-01 1.928481547911258809e-01
3.220000000000000084e-01 1.934018320761068943e-01
3.230000000000000093e-01 1.939552109445323025e-01
3.240000000000000102e-01 1.945082913579310735e-01
3.250000000000000111e-01 1.950610732780417578e-01
3.260000000000000120e-01 1.956135566668132653e-01
3.270000000000000129e-01 1.961657414864048932e-01
3.280000000000000138e-01 1.967176276991866035e-01
3.290000000000000147e-01 1.972692152677390509e-01
3.300000000000000155e-01 1.978205041548533882e-01
3.310000000000000164e-01 1.983714943235312944e-01
3.320000000000000173e-01 1.989221857369864455e-01
3.330000000000000182e-01 1.994725783586423495e-01
3.340000000000000191e-01 2.000226721521342343e-01
3.350000000000000200e-01 2.005724670813090471e-01
3.360000000000000209e-01 2.011219631102243166e-01
3.370000000000000218e-01 2.016711602031491246e-01
3.380000000000000226e-01 2.022200583245647720e-01
3.390000000000000235e-01 2.027686574391635854e-01
3.400000000000000244e-01 2.033169575118496386e-01
3.410000000000000253e-01 2.038649585077393078e-01
3.420000000000000262e-01 2.044126603921607721e-01
3.430000000000000271e-01 2.049600631306540410e-01
3.440000000000000280e-01 2.055071666889718152e-01
3.450000000000000289e-01 2.060539710330783203e-01
3.460000000000000298e-01 2.066004761291507785e-01
3.470000000000000306e-01 2.071466819435787421e-01
3.480000000000000315e-01 2.076925884429641767e-01
3.490000000000000324e-01 2.082381955941219331e-01
3.500000000000000333e-01 2.087835033640792481e-01
3.510000000000000342e-01 2.093285117200764378e-01
3.519999999999999796e-01 2.098732206295667035e-01
3.529999999999999805e-01 2.104176300602162986e-01
3.539999999999999813e-01 2.109617399799048054e-01
3.549999999999999822e-01 2.115055503567246920e-01
3.559999999999999831e-01 2.120490611589821162e-01
3.569999999999999840e-01 2.125922723551959270e-01
3.579999999999999849e-01 2.131351839140995241e-01
3.589999999999999858e-01 2.136777958046390813e-01
3.599999999999999867e-01 2.142201079959743792e-01
3.609999999999999876e-01 2.147621204574796383e-01
3.619999999999999885e-01 2.153038331587426024e-01
3.629999999999999893e-01 2.158452460695647335e-01
3.639999999999999902e-01 2.163863591599619607e-01
3.649999999999999911e-01 2.169271724001635426e-01
3.659999999999999920e-01 2.174676857606138713e-01
3.669999999999999929e-01 2.180078992119712789e-01
3.679999999999999938e-01 2.185478127251083424e-01
3.689999999999999947e-01 2.190874262711120513e-01
3.699999999999999956e-01 2.196267398212838617e-01
3.709999999999999964e-01 2.201657533471405026e-01
3.719999999999999973e-01 2.207044668204125037e-01
3.729999999999999982e-01 2.212428802130456396e-01
3.739999999999999991e-01 2.217809934972008734e-01
3.750000000000000000e-01 2.223188066452535527e-01
3.760000000000000009e-01 2.228563196297939641e-01
3.770000000000000018e-01 2.233935324236282216e-01
3.780000000000000027e-01 2.239304449997769897e-01
3.790000000000000036e-01 2.244670573314763717e-01
3.800000000000000044e-01 2.250033693921776878e-01
3.810000000000000053e-01 2.255393811555481409e-01
3.820000000000000062e-01 2.260750925954698731e-01
3.830000000000000071e-01 2.266105036860410482e-01
3.840000000000000080e-01 2.271456144015749079e-01
3.850000000000000089e-01 2.276804247166010209e-01
3.860000000000000098e-01 2.282149346058642836e-01
3.870000000000000107e-01 2.287491440443260304e-01
3.880000000000000115e-01 2.292830530071623962e-01
3.890000000000000124e-01 2.298166614697668697e-01
3.900000000000000133e-01 2.303499694077483784e-01
3.910000000000000142e-01 2.308829767969317881e-01
3.920000000000000151e-01 2.314156836133587636e-01
3.930000000000000160e-01 2.319480898332867691e-01
3.940000000000000169e-01 2.324801954331895126e-01
3.950000000000000178e-01 2.330120003897580561e-01
3.960000000000000187e-01 2.335435046798985947e-01
3.970000000000000195e-01 2.340747082807352331e-01
3.980000000000000204e-01 2.346056111696075974e-01
3.990000000000000213e-01 2.351362133240724739e-01
4.000000000000000222e-01 2.356665147219038636e-01
4.010000000000000231e-01 2.361965153410916785e-01
4.020000000000000240e-01 2.367262151598432951e-01
4.030000000000000249e-01 2.372556141565830279e-01
4.040000000000000258e-01 2.377847123099520454e-01
4.050000000000000266e-01 2.383135095988085095e-01
4.060000000000000275e-01 2.388420060022279079e-01
4.070000000000000284e-01 2.393702014995030269e-01
4.080000000000000293e-01 2.398980960701433685e-01
4.090000000000000302e-01 2.404256896938765375e-01
4.100000000000000311e-01 2.409529823506469381e-01
4.110000000000000320e-01 2.414799740206164391e-01
4.120000000000000329e-01 2.420066646841646241e-01
4.130000000000000338e-01 2.425330543218885415e-01
4.140000000000000346e-01 2.430591429146028160e-01
4.150000000000000355e-01 2.435849304433397866e-01
4.160000000000000364e-01 2.441104168893492854e-01
4.169999999999999818e-01 2.446356022340990810e-01
4.179999999999999827e-01 2.451604864592752675e-01
4.189999999999999836e-01 2.456850695467805712e-01
4.199999999999999845e-01 2.462093514787371817e-01
4.209999999999999853e-01 2.467333322374836435e-01
4.219999999999999862e-01 2.472570118055779087e-01
4.229999999999999871e-01 2.477803901657955332e-01
4.239999999999999880e-01 2.483034673011301208e-01
4.249999999999999889e-01 2.488262431947928510e-01
4.259999999999999898e-01 2.493487178302146723e-01
4.269999999999999907e-01 2.498708911910433039e-01
4.279999999999999916e-01 2.503927632611455123e-01
4.289999999999999925e-01 2.509143340246063336e-01
4.299999999999999933e-01 2.514356034657292960e-01
4.309999999999999942e-01 2.519565715690363916e-01
4.319999999999999951e-01 2.524772383192678271e-01
4.329999999999999960e-01 2.529976037013825230e-01
4.339999999999999969e-01 2.535176677005581136e-01
4.349999999999999978e-01 2.540374303021910030e-01
4.359999999999999987e-01 2.545568914918958092e-01
4.369999999999999996e-01 2.550760512555063086e-01
4.380000000000000004e-01 2.555949095790746584e-01
4.390000000000000013e-01 2.561134664488724511e-01
4.400000000000000022e-01 2.566317218513891052e-01
4.410000000000000031e-01 2.571496757733341965e-01
4.420000000000000040e-01 2.576673282016352928e-01
4.430000000000000049e-01 2.581846791234392313e-01
4.440000000000000058e-01 2.587017285261117849e-01
4.450000000000000067e-01 2.592184763972377737e-01
4.460000000000000075e-01 2.597349227246210090e-01
4.470000000000000084e-01 2.602510674962847381e-01
4.480000000000000093e-01 2.607669107004710884e-01
4.490000000000000102e-01 2.612824523256414566e-01
4.500000000000000111e-01 2.617976923604763972e-01
4.510000000000000120e-01 2.623126307938756230e-01
4.520000000000000129e-01 2.628272676149582265e-01
4.530000000000000138e-01 2.633416028130626252e-01
4.540000000000000147e-01 2.638556363777466718e-01
4.550000000000000155e-01 2.643693682987871552e-01
4.560000000000000164e-01 2.648827985661810214e-01
4.570000000000000173e-01 2.653959271701439304e-01
4.580000000000000182e-01 2.659087541011111444e-01
4.590000000000000191e-01 2.664212793497379717e-01
4.600000000000000200e-01 2.669335029068984899e-01
4.610000000000000209e-01 2.674454247636866566e-01
4.620000000000000218e-01 2.679570449114159203e-01
4.630000000000000226e-01 2.684683633416194981e-01
4.640000000000000235e-01 2.689793800460500983e-01
4.650000000000000244e-01 2.694900950166798648e-01
4.660000000000000253e-01 2.700005082457010430e-01
4.670000000000000262e-01 2.705106197255253142e-01
4.680000000000000271e-01 2.710204294487840171e-01
4.690000000000000280e-01 2.715299374083282036e-01
4.700000000000000289e-01 2.720391435972285832e-01
4.710000000000000298e-01 2.725480480087761337e-01
4.720000000000000306e-01 2.730566506364813795e-01
4.730000000000000315e-01 2.735649514740741695e-01
4.740000000000000324e-01 2.740729505155046208e-01
4.750000000000000333e-01 2.745806477549428970e-01
4.760000000000000342e-01 2.750880431867786524e-01
4.770000000000000351e-01 2.755951368056214767e-01
4.780000000000000360e-01 2.761019286063010614e-01
4.790000000000000369e-01 2.766084185838668663e-01
4.799999999999999822e-01 2.771146067335879537e-01
4.809999999999999831e-01 2.776204930509540980e-01
4.819999999999999840e-01 2.781260775316743428e-01
4.829999999999999849e-01 2.786313601716778332e-01
4.839999999999999858e-01 2.791363409671138718e-01
4.849999999999999867e-01 2.796410199143515851e-01
4.859999999999999876e-01 2.801453970099803126e-01
4.869999999999999885e-01 2.806494722508090511e-01
4.879999999999999893e-01 2.811532456338671770e-01
4.889999999999999902e-01 2.816567171564037797e-01
4.899999999999999911e-01 2.821598868158882722e-01
4.909999999999999920e-01 2.826627546100095589e-01
4.919999999999999929e-01 2.831653205366775339e-01
4.929999999999999938e-01 2.836675845940213603e-01
4.939999999999999947e-01 2.841695467803906361e-01
4.949999999999999956e-01 2.846712070943543949e-01
4.959999999999999964e-01 2.851725655347027155e-01
4.969999999999999973e-01 2.856736221004451126e-01
4.979999999999999982e-01 2.861743767908113134e-01
4.989999999999999991e-01 2.866748296052512579e-01
5.000000000000000000e-01 2.871749805434343772e-01
5.010000000000000009e-01 2.876748296052511478e-01
5.020000000000000018e-01 2.881743767908113707e-01
5.030000000000000027e-01 2.886736221004450043e-01
5.040000000000000036e-01 2.891725655347027191e-01
5.050000000000000044e-01 2.896712070943542883e-01
5.060000000000000053e-01 2.901695467803904749e-01
5.070000000000000062e-01 2.906675845940214775e-01
5.080000000000000071e-01 2.911653205366774855e-01
5.090000000000000080e-01 2.916627546100096224e-01
5.100000000000000089e-01 2.921598868158881701e-01
5.110000000000000098e-01 2.926567171564038450e-01
5.120000000000000107e-01 2.931532456338671877e-01
5.130000000000000115e-01 2.936494722508091182e-01
5.140000000000000124e-01 2.941453970099803250e-01
5.150000000000000133e-01 2.946410199143517095e-01
5.160000000000000142e-01 2.951363409671139415e-01
5.170000000000000151e-01 2.956313601716778483e-01
5.180000000000000160e-01 2.961260775316742477e-01
5.190000000000000169e-01 2.966204930509542259e-01
5.200000000000000178e-01 2.971146067335880825e-01
5.210000000000000187e-01 2.976084185838667184e-01
5.220000000000000195e-01 2.981019286063010254e-01
5.230000000000000204e-01 2.985951368056216082e-01
5.240000000000000213e-01 2.990880431867786182e-01
5.250000000000000222e-01 2.995806477549429747e-01
5.260000000000000231e-01 3.000729505155046994e-01
5.270000000000000240e-01 3.005649514740739714e-01
5.280000000000000249e-01 3.010566506364813488e-01
5.290000000000000258e-01 3.015480480087762150e-01
5.300000000000000266e-01 3.020391435972287209e-01
5.310000000000000275e-01 3.025299374083281756e-01
5.320000000000000284e-01 3.030204294487839900e-01
5.330000000000000293e-01 3.035106197255255100e-01
5.340000000000000302e-01 3.040005082457011287e-01
5.350000000000000311e-01 3.044900950166798959e-01
5.360000000000000320e-01 3.049793800460500748e-01
5.370000000000000329e-01 3.054683633416195310e-01
5.380000000000000338e-01 3.059570449114158430e-01
5.390000000000000346e-01 3.064454247636865247e-01
5.400000000000000355e-01 3.069335029068985254e-01
5.410000000000000364e-01 3.074212793497378415e-01
5.420000000000000373e-01 3.079087541011111817e-01
5.430000000000000382e-01 3.083959271701439131e-01
5.440000000000000391e-01 3.088827985661810049e-01
5.450000000000000400e-01 3.093693682987871951e-01
5.460000000000000409e-01 3.098556363777466571e-01
5.470000000000000417e-01 3.103416028130626669e-01
5.480000000000000426e-01 3.108272676149582137e-01
5.490000000000000435e-01 3.113126307938757220e-01
5.500000000000000444e-01 3.117976923604764972e-01
5.510000000000000453e-01 3.122824523256416129e-01
5.520000000000000462e-01 3.127669107004711901e-01
5.530000000000000471e-01 3.132510674962847852e-01
5.540000000000000480e-01 3.137349227246211125e-01
5.550000000000000488e-01 3.142184763972376560e-01
5.560000000000000497e-01 3.147017285261117236e-01
5.570000000000000506e-01 3.151846791234392264e-01
5.580000000000000515e-01 3.156673282016352888e-01
5.590000000000000524e-01 3.161496757733343044e-01
5.600000000000000533e-01 3.166317218513892140e-01
5.610000000000000542e-01 3.171134664488724497e-01
5.620000000000000551e-01 3.175949095790746024e-01
5.630000000000000560e-01 3.180760512555063091e-01
5.640000000000000568e-01 3.185568914918958661e-01
5.650000000000000577e-01 3.190374303021909497e-01
5.660000000000000586e-01 3.195176677005581167e-01
5.670000000000000595e-01 3.199976037013825825e-01
5.680000000000000604e-01 3.204772383192677765e-01
5.690000000000000613e-01 3.209565715690363419e-01
5.700000000000000622e-01 3.214356034657295247e-01
5.710000000000000631e-01 3.219143340246065077e-01
5.720000000000000639e-01 3.223927632611455762e-01
5.730000000000000648e-01 3.228708911910432300e-01
5.740000000000000657e-01 3.233487178302145715e-01
5.750000000000000666e-01 3.238262431947929731e-01
5.760000000000000675e-01 3.243034673011299662e-01
5.769999999999999574e-01 3.247803901657956294e-01
5.779999999999999583e-01 3.252570118055779780e-01
5.789999999999999591e-01 3.257333322374836859e-01
5.799999999999999600e-01 3.262093514787370863e-01
5.809999999999999609e-01 3.266850695467806154e-01
5.819999999999999618e-01 3.271604864592752571e-01
5.829999999999999627e-01 3.276356022340991547e-01
5.839999999999999636e-01 3.281104168893492767e-01
5.849999999999999645e-01 3.285849304433396401e-01
5.859999999999999654e-01 3.290591429146027536e-01
5.869999999999999662e-01 3.295330543218885633e-01
5.879999999999999671e-01 3.300066646841646745e-01
5.889999999999999680e-01 3.304799740206164071e-01
5.899999999999999689e-01 3.309529823506469071e-01
5.909999999999999698e-01 3.314256896938766461e-01
5.919999999999999707e-01 3.318980960701434779e-01
5.929999999999999716e-01 3.323702014995029153e-01
5.939999999999999725e-01 3.328420060022279636e-01
5.949999999999999734e-01 3.333135095988085106e-01
5.959999999999999742e-01 3.337847123099520474e-01
5.969999999999999751e-01 3.342556141565831140e-01
5.979999999999999760e-01 3.347262151598433544e-01
5.989999999999999769e-01 3.351965153410917386e-01
5.999999999999999778e-01 3.356665147219038414e-01
6.009999999999999787e-01 3.361362133240725636e-01
6.019999999999999796e-01 3.366056111696075770e-01
6.029999999999999805e-01 3.370747082807352135e-01
6.039999999999999813e-01 3.375435046798987426e-01
6.049999999999999822e-01 3.380120003897580938e-01
6.059999999999999831e-01 3.384801954331896900e-01
6.069999999999999840e-01 3.389480898332867254e-01
6.079999999999999849e-01 3.394156836133588873e-01
6.089999999999999858e-01 3.398829767969318572e-01
6.099999999999999867e-01 3.403499694077483650e-01
6.109999999999999876e-01 3.408166614697669128e-01
6.119999999999999885e-01 3.412830530071624402e-01
6.129999999999999893e-01 3.417491440443257700e-01
6.139999999999999902e-01 3.422149346058642738e-01
6.149999999999999911e-01 3.426804247166009842e-01
6.159999999999999920e-01 3.431456144015748166e-01
6.169999999999999929e-01 3.436105036860410133e-01
6.179999999999999938e-01 3.440750925954699224e-01
6.189999999999999947e-01 3.445393811555482189e-01
6.199999999999999956e-01 3.450033693921776834e-01
6.209999999999999964e-01 3.454670573314763127e-01
6.219999999999999973e-01 3.459304449997768760e-01
6.229999999999999982e-01 3.463935324236282476e-01
6.239999999999999991e-01 3.468563196297939633e-01
6.250000000000000000e-01 3.473188066452535527e-01
6.260000000000000009e-01 3.477809934972009298e-01
6.270000000000000018e-01 3.482428802130458911e-01
6.280000000000000027e-01 3.487044668204125064e-01
6.290000000000000036e-01 3.491657533471404506e-01
6.300000000000000044e-01 3.496267398212839494e-01
6.310000000000000053e-01 3.500874262711120011e-01
6.320000000000000062e-01 3.505478127251083209e-01
6.330000000000000071e-01 3.510078992119714525e-01
6.340000000000000080e-01 3.514676857606140459e-01
6.350000000000000089e-01 3.519271724001635793e-01
6.360000000000000098e-01 3.523863591599618039e-01
6.370000000000000107e-01 3.528452460695647441e-01
6.380000000000000115e-01 3.533038331587426417e-01
6.390000000000000124e-01 3.537621204574797895e-01
6.400000000000000133e-01 3.542201079959743093e-01
6.410000000000000142e-01 3.546777958046389290e-01
6.420000000000000151e-01 3.551351839140995947e-01
6.430000000000000160e-01 3.555922723551960263e-01
6.440000000000000169e-01 3.560490611589820498e-01
6.450000000000000178e-01 3.565055503567248762e-01
6.460000000000000187e-01 3.569617399799049351e-01
6.470000000000000195e-01 3.574176300602164846e-01
6.480000000000000204e-01 3.578732206295667240e-01
6.490000000000000213e-01 3.583285117200762926e-01
6.500000000000000222e-01 3.587835033640791593e-01
6.510000000000000231e-01 3.592381955941219007e-01
6.520000000000000240e-01 3.596925884429643117e-01
6.530000000000000249e-01 3.601466819435788502e-01
6.540000000000000258e-01 3.606004761291508598e-01
6.550000000000000266e-01 3.610539710330783469e-01
6.560000000000000275e-01 3.615071666889717039e-01
6.570000000000000284e-01 3.619600631306540417e-01
6.580000000000000293e-01 3.624126603921606904e-01
6.590000000000000302e-01 3.628649585077394213e-01
6.600000000000000311e-01 3.633169575118495587e-01
6.610000000000000320e-01 3.637686574391634786e-01
6.620000000000000329e-01 3.642200583245648327e-01
6.630000000000000338e-01 3.646711602031493249e-01
6.640000000000000346e-01 3.651219631102242680e-01
6.650000000000000355e-01 3.655724670813091381e-01
6.660000000000000364e-01 3.660226721521344095e-01
6.670000000000000373e-01 3.664725783586422758e-01
6.680000000000000382e-01 3.669221857369864281e-01
6.690000000000000391e-01 3.673714943235313335e-01
6.700000000000000400e-01 3.678205041548532339e-01
6.710000000000000409e-01 3.682692152677390363e-01
6.720000000000000417e-01 3.687176276991867563e-01
6.730000000000000426e-01 3.691657414864050191e-01
6.740000000000000435e-01 3.696135566668131700e-01
6.750000000000000444e-01 3.700610732780417189e-01
6.760000000000000453e-01 3.705082913579311188e-01
6.770000000000000462e-01 3.709552109445324319e-01
6.780000000000000471e-01 3.714018320761068304e-01
6.790000000000000480e-01 3.718481547911259844e-01
6.800000000000000488e-01 3.722941791282714519e-01
6.810000000000000497e-01 3.727399051264349006e-01
6.820000000000000506e-01 3.731853328247174417e-01
6.830000000000000515e-01 3.736304622624305183e-01
6.840000000000000524e-01 3.740752934790948503e-01
6.850000000000000533e-01 3.745198265144408234e-01
6.860000000000000542e-01 3.749640614084077672e-01
6.870000000000000551e-01 3.754079982011450656e-01
6.880000000000000560e-01 3.758516369330106577e-01
6.890000000000000568e-01 3.762949776445718708e-01
6.900000000000000577e-01 3.767380203766049207e-01
6.910000000000000586e-01 3.771807651700944675e-01
6.920000000000000595e-01 3.776232120662345593e-01
6.930000000000000604e-01 3.780653611064273556e-01
6.940000000000000613e-01 3.785072123322835713e-01
6.950000000000000622e-01 3.789487657856223657e-01
6.960000000000000631e-01 3.793900215084710648e-01
6.970000000000000639e-01 3.798309795430650504e-01
6.980000000000000648e-01 3.802716399318477047e-01
6.990000000000000657e-01 3.807120027174706878e-01
7.000000000000000666e-01 3.811520679427926606e-01
7.010000000000000675e-01 3.815918356508806730e-01
7.020000000000000684e-01 3.820313058850084431e-01
7.030000000000000693e-01 3.824704786886579111e-01
7.039999999999999591e-01 3.829093541055177963e-01
7.049999999999999600e-01 3.833479321794842631e-01
7.059999999999999609e-01 3.837862129546598666e-01
7.069999999999999618e-01 3.842241964753547734e-01
7.079999999999999627e-01 3.846618827860855960e-01
7.089999999999999636e-01 3.850992719315754487e-01
7.099999999999999645e-01 3.855363639567541689e-01
7.109999999999999654e-01 3.859731589067576518e-01
7.119999999999999662e-01 3.864096568269284049e-01
7.129999999999999671e-01 3.868458577628149375e-01
7.139999999999999680e-01 3.872817617601715945e-01
7.149999999999999689e-01 3.877173688649587779e-01
7.159999999999999698e-01 3.881526791233424478e-01
7.169999999999999707e-01 3.885876925816942884e-01
7.179999999999999716e-01 3.890224092865914862e-01
7.189999999999999725e-01 3.894568292848161750e-01
7.199999999999999734e-01 3.898909526233561573e-01
7.209999999999999742e-01 3.903247793494040718e-01
7.219999999999999751e-01 3.907583095103575044e-01
7.229999999999999760e-01 3.911915431538190990e-01
7.239999999999999769e-01 3.916244803275955588e-01
7.249999999999999778e-01 3.920571210796985340e-01
7.259999999999999787e-01 3.924894654583440667e-01
7.269999999999999796e-01 3.929215135119526470e-01
7.279999999999999805e-01 3.933532652891481574e-01
7.289999999999999813e-01 3.937847208387591502e-01
7.299999999999999822e-01 3.942158802098176262e-01
7.309999999999999831e-01 3.946467434515595341e-01
7.319999999999999840e-01 3.950773106134242707e-01
7.329999999999999849e-01 3.955075817450546816e-01
7.339999999999999858e-01 3.959375568962969494e-01
7.349999999999999867e-01 3.963672361171999836e-01
7.359999999999999876e-01 3.967966194580164752e-01
7.369999999999999885e-01 3.972257069692009535e-01
7.379999999999999893e-01 3.976544987014115629e-01
7.389999999999999902e-01 3.980829947055086193e-01
7.399999999999999911e-01 3.985111950325550545e-01
7.409999999999999920e-01 3.989390997338157496e-01
7.419999999999999929e-01 3.993667088607578131e-01
7.429999999999999938e-01 3.997940224650506913e-01
7.439999999999999947e-01 4.002210405985650588e-01
7.449999999999999956e-01 4.006477633133739280e-01
7.459999999999999964e-01 4.010741906617516506e-01
7.469999999999999973e-01 4.015003226961733063e-01
7.479999999999999982e-01 4.019261594693165351e-01
7.489999999999999991e-01 4.023517010340590949e-01
7.500000000000000000e-01 4.027769474434798602e-01
7.510000000000000009e-01 4.032018987508587116e-01
7.520000000000000018e-01 4.036265550096761467e-01
7.530000000000000027e-01 4.040509162736131699e-01
7.540000000000000036e-01 4.044749825965507362e-01
7.550000000000000044e-01 4.048987540325708623e-01
7.560000000000000053e-01 4.053222306359546834e-01
7.570000000000000062e-01 4.057454124611839519e-01
7.580000000000000071e-01 4.061682995629397053e-01
7.590000000000000080e-01 4.065908919961026546e-01
7.600000000000000089e-01 4.070131898157532957e-01
7.610000000000000098e-01 4.074351930771709651e-01
7.620000000000000107e-01 4.078569018358343401e-01
7.630000000000000115e-01 4.082783161474209943e-01
7.640000000000000124e-01 4.086994360678072313e-01
7.650000000000000133e-01 4.091202616530685288e-01
7.660000000000000142e-01 4.095407929594778729e-01
7.670000000000000151e-01 4.099610300435077015e-01
7.680000000000000160e-01 4.103809729618277946e-01
7.690000000000000169e-01 4.108006217713063846e-01
7.700000000000000178e-01 4.112199765290094899e-01
7.710000000000000187e-01 4.116390372922006380e-01
7.720000000000000195e-01 4.120578041183411977e-01
7.730000000000000204e-01 4.124762770650897137e-01
7.740000000000000213e-01 4.128944561903022392e-01
7.750000000000000222e-01 4.133123415520313371e-01
7.760000000000000231e-01 4.137299332085270787e-01
7.770000000000000240e-01 4.141472312182358229e-01
7.780000000000000249e-01 4.145642356398007711e-01
7.790000000000000258e-01 4.149809465320613566e-01
7.800000000000000266e-01 4.153973639540531337e-01
7.810000000000000275e-01 4.158134879650083326e-01
7.820000000000000284e-01 4.162293186243545273e-01
7.830000000000000293e-01 4.166448559917151351e-01
7.840000000000000302e-01 4.170601001269089725e-01
7.850000000000000311e-01 4.174750510899510880e-01
7.860000000000000320e-01 4.178897089410507082e-01
7.870000000000000329e-01 4.183040737406129028e-01
7.880000000000000338e-01 4.187181455492371418e-01
7.890000000000000346e-01 4.191319244277181832e-01
7.900000000000000355e-01 4.195454104370444637e-01
7.910000000000000364e-01 4.199586036384000409e-01
7.920000000000000373e-01 4.203715040931622071e-01
7.930000000000000382e-01 4.207841118629027100e-01
7.940000000000000391e-01 4.211964270093871976e-01
7.950000000000000400e-01 4.216084495945747745e-01
7.960000000000000409e-01 4.220201796806186123e-01
7.970000000000000417e-01 4.224316173298647836e-01
7.980000000000000426e-01 4.228427626048523735e-01
7.990000000000000435e-01 4.232536155683142565e-01
8.000000000000000444e-01 4.236641762831753200e-01
8.010000000000000453e-01 4.240744448125540189e-01
8.020000000000000462e-01 4.244844212197603217e-01
8.030000000000000471e-01 4.248941055682972645e-01
8.040000000000000480e-01 4.253034979218597300e-01
8.050000000000000488e-01 4.257125983443346695e-01
8.060000000000000497e-01 4.261214068998006588e-01
8.070000000000000506e-01 4.265299236525279536e-01
8.080000000000000515e-01 4.269381486669783232e-01
8.090000000000000524e-01 4.273460820078049394e-01
8.100000000000000533e-01 4.277537237398515990e-01
8.110000000000000542e-01 4.281610739281535016e-01
8.120000000000000551e-01 4.285681326379364164e-01
8.130000000000000560e-01 4.289748999346161829e-01
8.140000000000000568e-01 4.293813758837997652e-01
8.150000000000000577e-01 4.297875605512838093e-01
8.160000000000000586e-01 4.301934540030550314e-01
8.170000000000000595e-01 4.305990563052902731e-01
8.180000000000000604e-01 4.310043675243554473e-01
8.190000000000000613e-01 4.314093877268063149e-01
8.200000000000000622e-01 4.318141169793879297e-01
8.210000000000000631e-01 4.322185553490340837e-01
8.220000000000000639e-01 4.326227029028678617e-01
8.230000000000000648e-01 4.330265597082006424e-01
8.240000000000000657e-01 4.334301258325328754e-01
8.250000000000000666e-01 4.338334013435528047e-01
8.260000000000000675e-01 4.342363863091372456e-01
8.270000000000000684e-01 4.346390807973506409e-01
8.280000000000000693e-01 4.350414848764454501e-01
8.290000000000000702e-01 4.354435986148614823e-01
8.300000000000000711e-01 4.358454220812262858e-01
8.310000000000000719e-01 4.362469553443545367e-01
8.320000000000000728e-01 4.366481984732475397e-01
8.329999999999999627e-01 4.370491515370940050e-01
8.339999999999999636e-01 4.374498146052688274e-01
8.349999999999999645e-01 4.378501877473338078e-01
8.359999999999999654e-01 4.382502710330362650e-01
8.369999999999999662e-01 4.386500645323105907e-01
8.379999999999999671e-01 4.390495683152763617e-01
8.389999999999999680e-01 4.394487824522390063e-01
8.399999999999999689e-01 4.398477070136894707e-01
8.409999999999999698e-01 4.402463420703041086e-01
8.419999999999999707e-01 4.406446876929441814e-01
8.429999999999999716e-01 4.410427439526560245e-01
8.439999999999999725e-01 4.414405109206705480e-01
8.449999999999999734e-01 4.418379886684033475e-01
8.459999999999999742e-01 4.422351772674542048e-01
8.469999999999999751e-01 4.426320767896071984e-01
8.479999999999999760e-01 4.430286873068303710e-01
8.489999999999999769e-01 4.434250088912752852e-01
8.499999999999999778e-01 4.438210416152770788e-01
8.509999999999999787e-01 4.442167855513542984e-01
8.519999999999999796e-01 4.446122407722088998e-01
8.529999999999999805e-01 4.450074073507255257e-01
8.539999999999999813e-01 4.454022853599715615e-01
8.549999999999999822e-01 4.457968748731968578e-01
8.559999999999999831e-01 4.461911759638338415e-01
8.569999999999999840e-01 4.465851887054972380e-01
8.579999999999999849e-01 4.469789131719832387e-01
8.589999999999999858e-01 4.473723494372701670e-01
8.599999999999999867e-01 4.477654975755178679e-01
8.609999999999999876e-01 4.481583576610670971e-01
8.619999999999999885e-01 4.485509297684407981e-01
8.629999999999999893e-01 4.489432139723414927e-01
8.639999999999999902e-01 4.493352103476537240e-01
8.649999999999999911e-01 4.497269189694416691e-01
8.659999999999999920e-01 4.501183399129500828e-01
8.669999999999999929e-01 4.505094732536040758e-01
8.679999999999999938e-01 4.509003190670090033e-01
8.689999999999999947e-01 4.512908774289488001e-01
8.699999999999999956e-01 4.516811484153882561e-01
8.709999999999999964e-01 4.520711321024704632e-01
8.719999999999999973e-01 4.524608285665179253e-01
8.729999999999999982e-01 4.528502378840326137e-01
8.739999999999999991e-01 4.532393601316941356e-01
8.750000000000000000e-01 4.536281953863614547e-01
8.760000000000000009e-01 4.540167437250718363e-01
8.770000000000000018e-01 4.544050052250397376e-01
8.780000000000000027e-01 4.547929799636583614e-01
8.790000000000000036e-01 4.551806680184982690e-01
8.800000000000000044e-01 4.555680694673073794e-01
8.810000000000000053e-01 4.559551843880109701e-01
8.820000000000000062e-01 4.563420128587112878e-01
8.830000000000000071e-01 4.567285549576874382e-01
8.840000000000000080e-01 4.571148107633951629e-01
8.850000000000000089e-01 4.575007803544663965e-01
8.860000000000000098e-01 4.578864638097094875e-01
8.870000000000000107e-01 4.582718612081087550e-01
8.880000000000000115e-01 4.586569726288241000e-01
8.890000000000000124e-01 4.590417981511910051e-01
8.900000000000000133e-01 4.594263378547205345e-01
8.910000000000000142e-01 4.598105918190984465e-01
8.920000000000000151e-01 4.601945601241858586e-01
8.930000000000000160e-01 4.605782428500181935e-01
8.940000000000000169e-01 4.609616400768058453e-01
8.950000000000000178e-01 4.613447518849326245e-01
8.960000000000000187e-01 4.617275783549574797e-01
8.970000000000000195e-01 4.621101195676122209e-01
8.980000000000000204e-01 4.624923756038029077e-01
8.990000000000000213e-01 4.628743465446087946e-01
9.000000000000000222e-01 4.632560324712820532e-01
9.010000000000000231e-01 4.636374334652484386e-01
9.020000000000000240e-01 4.640185496081056793e-01
9.030000000000000249e-01 4.643993809816245322e-01
9.040000000000000258e-01 4.647799276677483382e-01
9.050000000000000266e-01 4.651601897485916348e-01
9.060000000000000275e-01 4.655401673064416546e-01
9.070000000000000284e-01 4.659198604237571040e-01
9.080000000000000293e-01 4.662992691831677750e-01
9.090000000000000302e-01 4.666783936674750444e-01
9.100000000000000311e-01 4.670572339596509859e-01
9.110000000000000320e-01 4.674357901428389805e-01
9.120000000000000329e-01 4.678140623003522736e-01
9.130000000000000338e-01 4.681920505156748069e-01
9.140000000000000346e-01 4.685697548724606643e-01
9.150000000000000355e-01 4.689471754545336823e-01
9.160000000000000364e-01 4.693243123458874511e-01
9.170000000000000373e-01 4.697011656306854244e-01
9.180000000000000382e-01 4.700777353932590885e-01
9.190000000000000391e-01 4.704540217181097939e-01
9.200000000000000400e-01 4.708300246899078667e-01
9.210000000000000409e-01 4.712057443934918877e-01
9.220000000000000417e-01 4.715811809138685251e-01
9.230000000000000426e-01 4.719563343362125907e-01
9.240000000000000435e-01 4.723312047458673169e-01
9.250000000000000444e-01 4.727057922283428026e-01
9.260000000000000453e-01 4.730800968693171238e-01
9.270000000000000462e-01 4.734541187546354446e-01
9.280000000000000471e-01 4.738278579703098514e-01
9.290000000000000480e-01 4.742013146025188530e-01
9.300000000000000488e-01 4.745744887376082688e-01
9.310000000000000497e-01 4.749473804620891193e-01
9.320000000000000506e-01 4.753199898626397357e-01
9.330000000000000515e-01 4.756923170261029288e-01
9.340000000000000524e-01 4.760643620394884312e-01
9.350000000000000533e-01 4.764361249899703443e-01
9.360000000000000542e-01 4.768076059648881926e-01
9.370000000000000551e-01 4.771788050517469237e-01
9.380000000000000560e-01 4.775497223382155210e-01
9.390000000000000568e-01 4.779203579121275025e-01
9.400000000000000577e-01 4.782907118614811437e-01
9.410000000000000586e-01 4.786607842744380892e-01
9.420000000000000595e-01 4.790305752393237415e-01
9.430000000000000604e-01 4.794000848446277052e-01
9.440000000000000613e-01 4.797693131790022880e-01
9.450000000000000622e-01 4.801382603312633335e-01
9.460000000000000631e-01 4.805069263903886667e-01
9.470000000000000639e-01 4.808753114455194821e-01
9.480000000000000648e-01 4.812434155859593998e-01
9.490000000000000657e-01 4.816112389011734107e-01
9.500000000000000666e-01 4.819787814807892645e-01
9.510000000000000675e-01 4.823460434145959153e-01
9.520000000000000684e-01 4.827130247925439654e-01
9.530000000000000693e-01 4.830797257047448334e-01
9.540000000000000702e-01 4.834461462414715305e-01
9.550000000000000711e-01 4.838122864931568290e-01
9.560000000000000719e-01 4.841781465503953163e-01
9.570000000000000728e-01 4.845437265039405084e-01
9.580000000000000737e-01 4.849090264447069587e-01
9.590000000000000746e-01 4.852740464637683715e-01
9.599999999999999645e-01 4.856387866523581565e-01
9.609999999999999654e-01 4.860032471018693734e-01
9.619999999999999662e-01 4.863674279038536774e-01
9.629999999999999671e-01 4.867313291500218742e-01
9.639999999999999680e-01 4.870949509322429760e-01
9.649999999999999689e-01 4.874582933425452569e-01
9.659999999999999698e-01 4.878213564731137541e-01
9.669999999999999707e-01 4.881841404162925446e-01
9.679999999999999716e-01 4.885466452645828572e-01
9.689999999999999725e-01 4.889088711106431839e-01
9.699999999999999734e-01 4.892708180472898905e-01
9.709999999999999742e-01 4.896324861674952178e-01
9.719999999999999751e-01 4.899938755643889476e-01
9.729999999999999760e-01 4.903549863312569590e-01
9.739999999999999769e-01 4.907158185615414503e-01
9.749999999999999778e-01 4.910763723488403842e-01
9.759999999999999787e-01 4.914366477869074323e-01
9.769999999999999796e-01 4.917966449696521414e-01
9.779999999999999805e-01 4.921563639911391563e-01
9.789999999999999813e-01 4.925158049455876652e-01
9.799999999999999822e-01 4.928749679273722317e-01
9.809999999999999831e-01 4.932338530310214075e-01
9.819999999999999840e-01 4.935924603512183428e-01
9.829999999999999849e-01 4.939507899828001758e-01
9.839999999999999858e-01 4.943088420207576994e-01
9.849999999999999867e-01 4.946666165602353060e-01
9.859999999999999876e-01 4.950241136965310984e-01
9.869999999999999885e-01 4.953813335250950578e-01
9.879999999999999893e-01 4.957382761415315420e-01
9.889999999999999902e-01 4.960949416415958990e-01
9.899999999999999911e-01 4.964513301211973539e-01
9.909999999999999920e-01 4.968074416763959555e-01
9.919999999999999929e-01 4.971632764034038532e-01
9.929999999999999938e-01 4.975188343985853523e-01
9.939999999999999947e-01 4.978741157584557486e-01
9.949999999999999956e-01 4.982291205796811062e-01
9.959999999999999964e-01 4.985838489590784794e-01
9.969999999999999973e-01 4.989383009936161351e-01
9.979999999999999982e-01 4.992924767804116648e-01
9.989999999999999991e-01 4.996463764167335952e-01


==> SSEP_theor_z_at_10000t400.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 9.864858979035226374e-04
2.000000000000000042e-03 1.972856806339726154e-03
3.000000000000000062e-03 2.959111760513546616e-03
4.000000000000000083e-03 3.945249787767522720e-03
5.000000000000000104e-03 4.931269907522496665e-03
6.000000000000000125e-03 5.917171131216463625e-03
7.000000000000000146e-03 6.902952462243967455e-03
8.000000000000000167e-03 7.888612895895189339e-03
9.000000000000001055e-03 8.874151419293620918e-03
1.000000000000000021e-02 9.859567011334372313e-03
1.099999999999999936e-02 1.084485864262199617e-02
1.200000000000000025e-02 1.183002527540692218e-02
1.300000000000000114e-02 1.281506586352305389e-02
1.400000000000000029e-02 1.379997935232335667e-02
1.499999999999999944e-02 1.478476467861614477e-02
1.600000000000000033e-02 1.576942077060101977e-02
1.700000000000000122e-02 1.675394654780312451e-02
1.800000000000000211e-02 1.773834092100858711e-02
1.899999999999999953e-02 1.872260279219879406e-02
2.000000000000000042e-02 1.970673105448382187e-02
2.100000000000000130e-02 2.069072459203665643e-02
2.199999999999999872e-02 2.167458228002564977e-02
2.299999999999999961e-02 2.265830298454753200e-02
2.400000000000000050e-02 2.364188556255990628e-02
2.500000000000000139e-02 2.462532886181262315e-02
2.600000000000000228e-02 2.560863172077953304e-02
2.699999999999999969e-02 2.659179296858969754e-02
2.800000000000000058e-02 2.757481142495758764e-02
2.900000000000000147e-02 2.855768590011381614e-02
2.999999999999999889e-02 2.954041519473446509e-02
3.099999999999999978e-02 3.052299809987060047e-02
3.200000000000000067e-02 3.150543339687774530e-02
3.300000000000000155e-02 3.248771985734361795e-02
3.400000000000000244e-02 3.346985624301669626e-02
3.500000000000000333e-02 3.445184130573424042e-02
3.600000000000000422e-02 3.543367378734890022e-02
3.699999999999999817e-02 3.641535241965610653e-02
3.799999999999999906e-02 3.739687592432047736e-02
3.899999999999999994e-02 3.837824301280166189e-02
4.000000000000000083e-02 3.935945238628012210e-02
4.100000000000000172e-02 4.034050273558215105e-02
4.200000000000000261e-02 4.132139274110498139e-02
4.300000000000000350e-02 4.230212107274084615e-02
4.399999999999999745e-02 4.328268638980112964e-02
4.499999999999999833e-02 4.426308734093956782e-02
4.599999999999999922e-02 4.524332256407583713e-02
4.700000000000000011e-02 4.622339068631776265e-02
4.800000000000000100e-02 4.720329032388398405e-02
4.900000000000000189e-02 4.818302008202533793e-02
5.000000000000000278e-02 4.916257855494669815e-02
5.100000000000000366e-02 5.014196432572781692e-02
5.200000000000000455e-02 5.112117596624388138e-02
5.299999999999999850e-02 5.210021203708557758e-02
5.399999999999999939e-02 5.307907108747911967e-02
5.500000000000000028e-02 5.405775165520534248e-02
5.600000000000000117e-02 5.503625226651871760e-02
5.700000000000000205e-02 5.601457143606564104e-02
5.800000000000000294e-02 5.699270766680289424e-02
5.900000000000000383e-02 5.797065944991502268e-02
5.999999999999999778e-02 5.894842526473165895e-02
6.099999999999999867e-02 5.992600357864426297e-02
6.199999999999999956e-02 6.090339284702276507e-02
6.300000000000000044e-02 6.188059151313141798e-02
6.400000000000000133e-02 6.285759800804448238e-02
6.500000000000000222e-02 6.383441075056130176e-02
6.600000000000000311e-02 6.481102814712123850e-02
6.700000000000000400e-02 6.578744859171800630e-02
6.800000000000000488e-02 6.676367046581366260e-02
6.900000000000000577e-02 6.773969213825203894e-02
7.000000000000000666e-02 6.871551196517224069e-02
7.100000000000000755e-02 6.969112828992107822e-02
7.200000000000000844e-02 7.066653944296576173e-02
7.299999999999999545e-02 7.164174374180558302e-02
7.399999999999999634e-02 7.261673949088377766e-02
7.499999999999999722e-02 7.359152498149858224e-02
7.599999999999999811e-02 7.456609849171418058e-02
7.699999999999999900e-02 7.554045828627077575e-02
7.799999999999999989e-02 7.651460261649517536e-02
7.900000000000000078e-02 7.748852972021005869e-02
8.000000000000000167e-02 7.846223782164347960e-02
8.100000000000000255e-02 7.943572513133749513e-02
8.200000000000000344e-02 8.040898984605705790e-02
8.300000000000000433e-02 8.138203014869795082e-02
8.400000000000000522e-02 8.235484420819469409e-02
8.500000000000000611e-02 8.332743017942784158e-02
8.600000000000000699e-02 8.429978620313122173e-02
8.700000000000000788e-02 8.527191040579856773e-02
8.799999999999999489e-02 8.624380089958981477e-02
8.899999999999999578e-02 8.721545578223743878e-02
8.999999999999999667e-02 8.818687313695149077e-02
9.099999999999999756e-02 8.915805103232560258e-02
9.199999999999999845e-02 9.012898752224157706e-02
9.299999999999999933e-02 9.109968064577413094e-02
9.400000000000000022e-02 9.207012842709508260e-02
9.500000000000000111e-02 9.304032887537767860e-02
9.600000000000000200e-02 9.401027998469993485e-02
9.700000000000000289e-02 9.497997973394817217e-02
9.800000000000000377e-02 9.594942608671989948e-02
9.900000000000000466e-02 9.691861699122671092e-02
1.000000000000000056e-01 9.788755038019669730e-02
1.010000000000000064e-01 9.885622417077642721e-02
1.020000000000000073e-01 9.982463626443287275e-02
1.030000000000000082e-01 1.007927845468551131e-01
1.040000000000000091e-01 1.017606668878553305e-01
1.049999999999999961e-01 1.027282811412700836e-01
1.059999999999999970e-01 1.036956251448607480e-01
1.069999999999999979e-01 1.046626967202142350e-01
1.079999999999999988e-01 1.056294936726430572e-01
1.089999999999999997e-01 1.065960137910854366e-01
1.100000000000000006e-01 1.075622548480046903e-01
1.110000000000000014e-01 1.085282145992890468e-01
1.120000000000000023e-01 1.094938907841507825e-01
1.130000000000000032e-01 1.104592811250252188e-01
1.140000000000000041e-01 1.114243833274694007e-01
1.150000000000000050e-01 1.123891950800609552e-01
1.160000000000000059e-01 1.133537140542962562e-01
1.170000000000000068e-01 1.143179379044888533e-01
1.180000000000000077e-01 1.152818642676670668e-01
1.190000000000000085e-01 1.162454907634723478e-01
1.199999999999999956e-01 1.172088149940565538e-01
1.209999999999999964e-01 1.181718345439796980e-01
1.219999999999999973e-01 1.191345469801069756e-01
1.229999999999999982e-01 1.200969498515064016e-01
1.239999999999999991e-01 1.210590406893455456e-01
1.250000000000000000e-01 1.220208170067886150e-01
1.260000000000000009e-01 1.229822762988931895e-01
1.270000000000000018e-01 1.239434160425071096e-01
1.280000000000000027e-01 1.249042336961649485e-01
1.290000000000000036e-01 1.258647266999845804e-01
1.300000000000000044e-01 1.268248924755638052e-01
1.310000000000000053e-01 1.277847284258763483e-01
1.320000000000000062e-01 1.287442319351685960e-01
1.330000000000000071e-01 1.297034003688557757e-01
1.340000000000000080e-01 1.306622310734182613e-01
1.350000000000000089e-01 1.316207213762974337e-01
1.360000000000000098e-01 1.325788685857924865e-01
1.370000000000000107e-01 1.335366699909562582e-01
1.380000000000000115e-01 1.344941228614917050e-01
1.390000000000000124e-01 1.354512244476478722e-01
1.400000000000000133e-01 1.364079719801165325e-01
1.410000000000000142e-01 1.373643626699283249e-01
1.420000000000000151e-01 1.383203937083493096e-01
1.430000000000000160e-01 1.392760622667771897e-01
1.440000000000000169e-01 1.402313654966382828e-01
1.449999999999999900e-01 1.411863005292839368e-01
1.459999999999999909e-01 1.421408644758875017e-01
1.469999999999999918e-01 1.430950544273409952e-01
1.479999999999999927e-01 1.440488674541524350e-01
1.489999999999999936e-01 1.450023006063430875e-01
1.499999999999999944e-01 1.459553509133447446e-01
1.509999999999999953e-01 1.469080153838972502e-01
1.519999999999999962e-01 1.478602910059466924e-01
1.529999999999999971e-01 1.488121747465429856e-01
1.539999999999999980e-01 1.497636635517385073e-01
1.549999999999999989e-01 1.507147543464862627e-01
1.559999999999999998e-01 1.516654440345390487e-01
1.570000000000000007e-01 1.526157294983483126e-01
1.580000000000000016e-01 1.535656075989636216e-01
1.590000000000000024e-01 1.545150751759322150e-01
1.600000000000000033e-01 1.554641290471992787e-01
1.610000000000000042e-01 1.564127660090082750e-01
1.620000000000000051e-01 1.573609828358017160e-01
1.630000000000000060e-01 1.583087762801221043e-01
1.640000000000000069e-01 1.592561430725139004e-01
1.650000000000000078e-01 1.602030799214253232e-01
1.660000000000000087e-01 1.611495835131109278e-01
1.670000000000000095e-01 1.620956505115342949e-01
1.680000000000000104e-01 1.630412775582718021e-01
1.690000000000000113e-01 1.639864612724162840e-01
1.700000000000000122e-01 1.649311982504817475e-01
1.710000000000000131e-01 1.658754850663080593e-01
1.720000000000000140e-01 1.668193182709669098e-01
1.730000000000000149e-01 1.677626943926677494e-01
1.740000000000000158e-01 1.687056099366647521e-01
1.750000000000000167e-01 1.696480613851640562e-01
1.759999999999999898e-01 1.705900451972320597e-01
1.769999999999999907e-01 1.715315578087042436e-01
1.779999999999999916e-01 1.724725956320944387e-01
1.789999999999999925e-01 1.734131550565052582e-01
1.799999999999999933e-01 1.743532324475389472e-01
1.809999999999999942e-01 1.752928241472091753e-01
1.819999999999999951e-01 1.762319264738538005e-01
1.829999999999999960e-01 1.771705357220478561e-01
1.839999999999999969e-01 1.781086481625180351e-01
1.849999999999999978e-01 1.790462600420578698e-01
1.859999999999999987e-01 1.799833675834435764e-01
1.869999999999999996e-01 1.809199669853511772e-01
1.880000000000000004e-01 1.818560544222740938e-01
1.890000000000000013e-01 1.827916260444424346e-01
1.900000000000000022e-01 1.837266779777426140e-01
1.910000000000000031e-01 1.846612063236383883e-01
1.920000000000000040e-01 1.855952071590926122e-01
1.930000000000000049e-01 1.865286765364908284e-01
1.940000000000000058e-01 1.874616104835648833e-01
1.950000000000000067e-01 1.883940050033187652e-01
1.960000000000000075e-01 1.893258560739546348e-01
1.970000000000000084e-01 1.902571596488010219e-01
1.980000000000000093e-01 1.911879116562415770e-01
1.990000000000000102e-01 1.921181079996453489e-01
2.000000000000000111e-01 1.930477445572980899e-01
2.010000000000000120e-01 1.939768171823355314e-01
2.020000000000000129e-01 1.949053217026772422e-01
2.030000000000000138e-01 1.958332539209624856e-01
2.040000000000000147e-01 1.967606096144869088e-01
2.050000000000000155e-01 1.976873845351413417e-01
2.060000000000000164e-01 1.986135744093516509e-01
2.070000000000000173e-01 1.995391749380202029e-01
2.080000000000000182e-01 2.004641817964687711e-01
2.089999999999999913e-01 2.013885906343832466e-01
2.099999999999999922e-01 2.023123970757600143e-01
2.109999999999999931e-01 2.032355967188536061e-01
2.119999999999999940e-01 2.041581851361262689e-01
2.129999999999999949e-01 2.050801578741993370e-01
2.139999999999999958e-01 2.060015104538062691e-01
2.149999999999999967e-01 2.069222383697473799e-01
2.159999999999999976e-01 2.078423370908466239e-01
2.169999999999999984e-01 2.087618020599098234e-01
2.179999999999999993e-01 2.096806286936854502e-01
2.190000000000000002e-01 2.105988123828266834e-01
2.200000000000000011e-01 2.115163484918558823e-01
2.210000000000000020e-01 2.124332323591306138e-01
2.220000000000000029e-01 2.133494592968124270e-01
2.230000000000000038e-01 2.142650245908369611e-01
2.240000000000000047e-01 2.151799235008866051e-01
2.250000000000000056e-01 2.160941512603652137e-01
2.260000000000000064e-01 2.170077030763749582e-01
2.270000000000000073e-01 2.179205741296955656e-01
2.280000000000000082e-01 2.188327595747657506e-01
2.290000000000000091e-01 2.197442545396666447e-01
2.300000000000000100e-01 2.206550541261082798e-01
2.310000000000000109e-01 2.215651534094177366e-01
2.320000000000000118e-01 2.224745474385303734e-01
2.330000000000000127e-01 2.233832312359826378e-01
2.340000000000000135e-01 2.242911997979086525e-01
2.350000000000000144e-01 2.251984480940380784e-01
2.360000000000000153e-01 2.261049710676974744e-01
2.370000000000000162e-01 2.270107636358137115e-01
2.380000000000000171e-01 2.279158206889205229e-01
2.390000000000000180e-01 2.288201370911674137e-01
2.399999999999999911e-01 2.297237076803316513e-01
2.409999999999999920e-01 2.306265272678323930e-01
2.419999999999999929e-01 2.315285906387488934e-01
2.429999999999999938e-01 2.324298925518402392e-01
2.439999999999999947e-01 2.333304277395688298e-01
2.449999999999999956e-01 2.342301909081264955e-01
2.459999999999999964e-01 2.351291767374639463e-01
2.469999999999999973e-01 2.360273798813231350e-01
2.479999999999999982e-01 2.369247949672721176e-01
2.489999999999999991e-01 2.378214165967441340e-01
2.500000000000000000e-01 2.387172393450792407e-01
2.510000000000000009e-01 2.396122577615689697e-01
2.520000000000000018e-01 2.405064663695050398e-01
2.530000000000000027e-01 2.413998596662304263e-01
2.540000000000000036e-01 2.422924321231943734e-01
2.550000000000000044e-01 2.431841781860109020e-01
2.560000000000000053e-01 2.440750922745203721e-01
2.570000000000000062e-01 2.449651687828548197e-01
2.580000000000000071e-01 2.458544020795063456e-01
2.590000000000000080e-01 2.467427865074001136e-01
2.600000000000000089e-01 2.476303163839698451e-01
2.610000000000000098e-01 2.485169860012373666e-01
2.620000000000000107e-01 2.494027896258961818e-01
2.630000000000000115e-01 2.502877214993986521e-01
2.640000000000000124e-01 2.511717758380464516e-01
2.650000000000000133e-01 2.520549468330857135e-01
2.660000000000000142e-01 2.529372286508052570e-01
2.670000000000000151e-01 2.538186154326393384e-01
2.680000000000000160e-01 2.546991012952740108e-01
2.690000000000000169e-01 2.555786803307577570e-01
2.700000000000000178e-01 2.564573466066157881e-01
2.710000000000000187e-01 2.573350941659689473e-01
2.720000000000000195e-01 2.582119170276562237e-01
2.730000000000000204e-01 2.590878091863619836e-01
2.740000000000000213e-01 2.599627646127470881e-01
2.750000000000000222e-01 2.608367772535838958e-01
2.760000000000000231e-01 2.617098410318967616e-01
2.770000000000000240e-01 2.625819498471055335e-01
2.780000000000000249e-01 2.634530975751743775e-01
2.790000000000000258e-01 2.643232780687644334e-01
2.800000000000000266e-01 2.651924851573913555e-01
2.810000000000000275e-01 2.660607126475873496e-01
2.820000000000000284e-01 2.669279543230671514e-01
2.830000000000000293e-01 2.677942039448995559e-01
2.840000000000000302e-01 2.686594552516828882e-01
2.850000000000000311e-01 2.695237019597250261e-01
2.860000000000000320e-01 2.703869377632290849e-01
2.870000000000000329e-01 2.712491563344825996e-01
2.880000000000000338e-01 2.721103513240523131e-01
2.889999999999999791e-01 2.729705163609834617e-01
2.899999999999999800e-01 2.738296450530042225e-01
2.909999999999999809e-01 2.746877309867345462e-01
2.919999999999999818e-01 2.755447677279002083e-01
2.929999999999999827e-01 2.764007488215520780e-01
2.939999999999999836e-01 2.772556677922896617e-01
2.949999999999999845e-01 2.781095181444905307e-01
2.959999999999999853e-01 2.789622933625440782e-01
2.969999999999999862e-01 2.798139869110909395e-01
2.979999999999999871e-01 2.806645922352667966e-01
2.989999999999999880e-01 2.815141027609524560e-01
2.999999999999999889e-01 2.823625118950278678e-01
3.009999999999999898e-01 2.832098130256324175e-01
3.019999999999999907e-01 2.840559995224293810e-01
3.029999999999999916e-01 2.849010647368768745e-01
3.039999999999999925e-01 2.857450020025030790e-01
3.049999999999999933e-01 2.865878046351872932e-01
3.059999999999999942e-01 2.874294659334460378e-01
3.069999999999999951e-01 2.882699791787251553e-01
3.079999999999999960e-01 2.891093376356960731e-01
3.089999999999999969e-01 2.899475345525590608e-01
3.099999999999999978e-01 2.907845631613503179e-01
3.109999999999999987e-01 2.916204166782561669e-01
3.119999999999999996e-01 2.924550883039308546e-01
3.130000000000000004e-01 2.932885712238217368e-01
3.140000000000000013e-01 2.941208586084983478e-01
3.150000000000000022e-01 2.949519436139882989e-01
3.160000000000000031e-01 2.957818193821177277e-01
3.170000000000000040e-01 2.966104790408578551e-01
3.180000000000000049e-01 2.974379157046768696e-01
3.190000000000000058e-01 2.982641224748975306e-01
3.200000000000000067e-01 2.990890924400602113e-01
3.210000000000000075e-01 2.999128186762917703e-01
3.220000000000000084e-01 3.007352942476796964e-01
3.230000000000000093e-01 3.015565122066519166e-01
3.240000000000000102e-01 3.023764655943626534e-01
3.250000000000000111e-01 3.031951474410832792e-01
3.260000000000000120e-01 3.040125507665991100e-01
3.270000000000000129e-01 3.048286685806119167e-01
3.280000000000000138e-01 3.056434938831476544e-01
3.290000000000000147e-01 3.064570196649702982e-01
3.300000000000000155e-01 3.072692389080010078e-01
3.310000000000000164e-01 3.080801445857426213e-01
3.320000000000000173e-01 3.088897296637104772e-01
3.330000000000000182e-01 3.096979870998680662e-01
3.340000000000000191e-01 3.105049098450687883e-01
3.350000000000000200e-01 3.113104908435030405e-01
3.360000000000000209e-01 3.121147230331507982e-01
3.370000000000000218e-01 3.129175993462398053e-01
3.380000000000000226e-01 3.137191127097095356e-01
3.390000000000000235e-01 3.145192560456800956e-01
3.400000000000000244e-01 3.153180222719272341e-01
3.410000000000000253e-01 3.161154043023624016e-01
3.420000000000000262e-01 3.169113950475182517e-01
3.430000000000000271e-01 3.177059874150398033e-01
3.440000000000000280e-01 3.184991743101806549e-01
3.450000000000000289e-01 3.192909486363051386e-01
3.460000000000000298e-01 3.200813032953949699e-01
3.470000000000000306e-01 3.208702311885617275e-01
3.480000000000000315e-01 3.216577252165646605e-01
3.490000000000000324e-01 3.224437782803333818e-01
3.500000000000000333e-01 3.232283832814958346e-01
3.510000000000000342e-01 3.240115331229116991e-01
3.519999999999999796e-01 3.247932207092104617e-01
3.529999999999999805e-01 3.255734389473348145e-01
3.539999999999999813e-01 3.263521807470889935e-01
3.549999999999999822e-01 3.271294390216918924e-01
3.559999999999999831e-01 3.279052066883357264e-01
3.569999999999999840e-01 3.286794766687485825e-01
3.579999999999999849e-01 3.294522418897625204e-01
3.589999999999999858e-01 3.302234952838863924e-01
3.599999999999999867e-01 3.309932297898827147e-01
3.609999999999999876e-01 3.317614383533499800e-01
3.619999999999999885e-01 3.325281139273090214e-01
3.629999999999999893e-01 3.332932494727940398e-01
3.639999999999999902e-01 3.340568379594479054e-01
3.649999999999999911e-01 3.348188723661223443e-01
3.659999999999999920e-01 3.355793456814816778e-01
3.669999999999999929e-01 3.363382509046115021e-01
3.679999999999999938e-01 3.370955810456307544e-01
3.689999999999999947e-01 3.378513291263087748e-01
3.699999999999999956e-01 3.386054881806856431e-01
3.709999999999999964e-01 3.393580512556962914e-01
3.719999999999999973e-01 3.401090114117996666e-01
3.729999999999999982e-01 3.408583617236099483e-01
3.739999999999999991e-01 3.416060952805328732e-01
3.750000000000000000e-01 3.423522051874044458e-01
3.760000000000000009e-01 3.430966845651343133e-01
3.770000000000000018e-01 3.438395265513515819e-01
3.780000000000000027e-01 3.445807243010541865e-01
3.790000000000000036e-01 3.453202709872616460e-01
3.800000000000000044e-01 3.460581598016708726e-01
3.810000000000000053e-01 3.467943839553146446e-01
3.820000000000000062e-01 3.475289366792234658e-01
3.830000000000000071e-01 3.482618112250898124e-01
3.840000000000000080e-01 3.489930008659350991e-01
3.850000000000000089e-01 3.497224988967794768e-01
3.860000000000000098e-01 3.504502986353137950e-01
3.870000000000000107e-01 3.511763934225739514e-01
3.880000000000000115e-01 3.519007766236177392e-01
3.890000000000000124e-01 3.526234416282033046e-01
3.900000000000000133e-01 3.533443818514700463e-01
3.910000000000000142e-01 3.540635907346210698e-01
3.920000000000000151e-01 3.547810617456076399e-01
3.930000000000000160e-01 3.554967883798150208e-01
3.940000000000000169e-01 3.562107641607499819e-01
3.950000000000000178e-01 3.569229826407294692e-01
3.960000000000000187e-01 3.576334374015706086e-01
3.970000000000000195e-01 3.583421220552822084e-01
3.980000000000000204e-01 3.590490302447561510e-01
3.990000000000000213e-01 3.597541556444610045e-01
4.000000000000000222e-01 3.604574919611349682e-01
4.010000000000000231e-01 3.611590329344807060e-01
4.020000000000000240e-01 3.618587723378592913e-01
4.030000000000000249e-01 3.625567039789854840e-01
4.040000000000000258e-01 3.632528217006225080e-01
4.050000000000000266e-01 3.639471193812770511e-01
4.060000000000000275e-01 3.646395909358939869e-01
4.070000000000000284e-01 3.653302303165510412e-01
4.080000000000000293e-01 3.660190315131525707e-01
4.090000000000000302e-01 3.667059885541232855e-01
4.100000000000000311e-01 3.673910955071006401e-01
4.110000000000000320e-01 3.680743464796267239e-01
4.120000000000000329e-01 3.687557356198390424e-01
4.130000000000000338e-01 3.694352571171596877e-01
4.140000000000000346e-01 3.701129052029838995e-01
4.150000000000000355e-01 3.707886741513662376e-01
4.160000000000000364e-01 3.714625582797056458e-01
4.169999999999999818e-01 3.721345519494285714e-01
4.179999999999999827e-01 3.728046495666698656e-01
4.189999999999999836e-01 3.734728455829517402e-01
4.199999999999999845e-01 3.741391344958602816e-01
4.209999999999999853e-01 3.748035108497196899e-01
4.219999999999999862e-01 3.754659692362634638e-01
4.229999999999999871e-01 3.761265042953033100e-01
4.239999999999999880e-01 3.767851107153943890e-01
4.249999999999999889e-01 3.774417832344983403e-01
4.259999999999999898e-01 3.780965166406421996e-01
4.269999999999999907e-01 3.787493057725741519e-01
4.279999999999999916e-01 3.794001455204160100e-01
4.289999999999999925e-01 3.800490308263110295e-01
4.299999999999999933e-01 3.806959566850687815e-01
4.309999999999999942e-01 3.813409181448053076e-01
4.319999999999999951e-01 3.819839103075791664e-01
4.329999999999999960e-01 3.826249283300227066e-01
4.339999999999999969e-01 3.832639674239696759e-01
4.349999999999999978e-01 3.839010228570767236e-01
4.359999999999999987e-01 3.845360899534411292e-01
4.369999999999999996e-01 3.851691640942128680e-01
4.380000000000000004e-01 3.858002407182013482e-01
4.390000000000000013e-01 3.864293153224773181e-01
4.400000000000000022e-01 3.870563834629682232e-01
4.410000000000000031e-01 3.876814407550488450e-01
4.420000000000000040e-01 3.883044828741253340e-01
4.430000000000000049e-01 3.889255055562136354e-01
4.440000000000000058e-01 3.895445045985112542e-01
4.450000000000000067e-01 3.901614758599630250e-01
4.460000000000000075e-01 3.907764152618203313e-01
4.470000000000000084e-01 3.913893187881930524e-01
4.480000000000000093e-01 3.920001824865957385e-01
4.490000000000000102e-01 3.926090024684859014e-01
4.500000000000000111e-01 3.932157749097952570e-01
4.510000000000000120e-01 3.938204960514544162e-01
4.520000000000000129e-01 3.944231621999091386e-01
4.530000000000000138e-01 3.950237697276294258e-01
4.540000000000000147e-01 3.956223150736113414e-01
4.550000000000000155e-01 3.962187947438701729e-01
4.560000000000000164e-01 3.968132053119259872e-01
4.570000000000000173e-01 3.974055434192811931e-01
4.580000000000000182e-01 3.979958057758892220e-01
4.590000000000000191e-01 3.985839891606153262e-01
4.600000000000000200e-01 3.991700904216888279e-01
4.610000000000000209e-01 3.997541064771459318e-01
4.620000000000000218e-01 4.003360343152650436e-01
4.630000000000000226e-01 4.009158709949913191e-01
4.640000000000000235e-01 4.014936136463541083e-01
4.650000000000000244e-01 4.020692594708735190e-01
4.660000000000000253e-01 4.026428057419588757e-01
4.670000000000000262e-01 4.032142498052967428e-01
4.680000000000000271e-01 4.037835890792302873e-01
4.690000000000000280e-01 4.043508210551280957e-01
4.700000000000000289e-01 4.049159432977441631e-01
4.710000000000000298e-01 4.054789534455670585e-01
4.720000000000000306e-01 4.060398492111595425e-01
4.730000000000000315e-01 4.065986283814884139e-01
4.740000000000000324e-01 4.071552888182430885e-01
4.750000000000000333e-01 4.077098284581452958e-01
4.760000000000000342e-01 4.082622453132471740e-01
4.770000000000000351e-01 4.088125374712195947e-01
4.780000000000000360e-01 4.093607030956294413e-01
4.790000000000000369e-01 4.099067404262068393e-01
4.799999999999999822e-01 4.104506477791006747e-01
4.809999999999999831e-01 4.109924235471247300e-01
4.819999999999999840e-01 4.115320661999912200e-01
4.829999999999999849e-01 4.120695742845346676e-01
4.839999999999999858e-01 4.126049464249244014e-01
4.849999999999999867e-01 4.131381813228653943e-01
4.859999999999999876e-01 4.136692777577890001e-01
4.869999999999999885e-01 4.141982345870311999e-01
4.879999999999999893e-01 4.147250507460007451e-01
4.889999999999999902e-01 4.152497252483350887e-01
4.899999999999999911e-01 4.157722571860457683e-01
4.909999999999999920e-01 4.162926457296511895e-01
4.919999999999999929e-01 4.168108901282991940e-01
4.929999999999999938e-01 4.173269897098774717e-01
4.939999999999999947e-01 4.178409438811123700e-01
4.949999999999999956e-01 4.183527521276563799e-01
4.959999999999999964e-01 4.188624140141640750e-01
4.969999999999999973e-01 4.193699291843560606e-01
4.979999999999999982e-01 4.198752973610715977e-01
4.989999999999999991e-01 4.203785183463095154e-01
5.000000000000000000e-01 4.208795920212575203e-01
5.010000000000000009e-01 4.213785183463095163e-01
5.020000000000000018e-01 4.218752973610715440e-01
5.030000000000000027e-01 4.223699291843560633e-01
5.040000000000000036e-01 4.228624140141640786e-01
5.050000000000000044e-01 4.233527521276563843e-01
5.060000000000000053e-01 4.238409438811123753e-01
5.070000000000000062e-01 4.243269897098774779e-01
5.080000000000000071e-01 4.248108901282992012e-01
5.090000000000000080e-01 4.252926457296511975e-01
5.100000000000000089e-01 4.257722571860457217e-01
5.110000000000000098e-01 4.262497252483351540e-01
5.120000000000000107e-01 4.267250507460007558e-01
5.130000000000000115e-01 4.271982345870312114e-01
5.140000000000000124e-01 4.276692777577889570e-01
5.150000000000000133e-01 4.281381813228654631e-01
5.160000000000000142e-01 4.286049464249244156e-01
5.170000000000000151e-01 4.290695742845346827e-01
5.180000000000000160e-01 4.295320661999911804e-01
5.190000000000000169e-01 4.299924235471248024e-01
5.200000000000000178e-01 4.304506477791007479e-01
5.210000000000000187e-01 4.309067404262068024e-01
5.220000000000000195e-01 4.313607030956294608e-01
5.230000000000000204e-01 4.318125374712195597e-01
5.240000000000000213e-01 4.322622453132471398e-01
5.250000000000000222e-01 4.327098284581453180e-01
5.260000000000000231e-01 4.331552888182431116e-01
5.270000000000000240e-01 4.335986283814883824e-01
5.280000000000000249e-01 4.340398492111595674e-01
5.290000000000000258e-01 4.344789534455670843e-01
5.300000000000000266e-01 4.349159432977441897e-01
5.310000000000000275e-01 4.353508210551281232e-01
5.320000000000000284e-01 4.357835890792302602e-01
5.330000000000000293e-01 4.362142498052967721e-01
5.340000000000000302e-01 4.366428057419589059e-01
5.350000000000000311e-01 4.370692594708735501e-01
5.360000000000000320e-01 4.374936136463541403e-01
5.370000000000000329e-01 4.379158709949912964e-01
5.380000000000000338e-01 4.383360343152650218e-01
5.390000000000000346e-01 4.387541064771460220e-01
5.400000000000000355e-01 4.391700904216888079e-01
5.410000000000000364e-01 4.395839891606153627e-01
5.420000000000000373e-01 4.399958057758892038e-01
5.430000000000000382e-01 4.404055434192811758e-01
5.440000000000000391e-01 4.408132053119260263e-01
5.450000000000000400e-01 4.412187947438701574e-01
5.460000000000000409e-01 4.416223150736113268e-01
5.470000000000000417e-01 4.420237697276294120e-01
5.480000000000000426e-01 4.424231621999091257e-01
5.490000000000000435e-01 4.428204960514544597e-01
5.500000000000000444e-01 4.432157749097953015e-01
5.510000000000000453e-01 4.436090024684858912e-01
5.520000000000000462e-01 4.440001824865957847e-01
5.530000000000000471e-01 4.443893187881930440e-01
5.540000000000000480e-01 4.447764152618203237e-01
5.550000000000000488e-01 4.451614758599630739e-01
5.560000000000000497e-01 4.455445045985113039e-01
5.570000000000000506e-01 4.459255055562136305e-01
5.580000000000000515e-01 4.463044828741253300e-01
5.590000000000000524e-01 4.466814407550487864e-01
5.600000000000000533e-01 4.470563834629682209e-01
5.610000000000000542e-01 4.474293153224773723e-01
5.620000000000000551e-01 4.478002407182014033e-01
5.630000000000000560e-01 4.481691640942128685e-01
5.640000000000000568e-01 4.485360899534411305e-01
5.650000000000000577e-01 4.489010228570766703e-01
5.660000000000000586e-01 4.492639674239696790e-01
5.670000000000000595e-01 4.496249283300227662e-01
5.680000000000000604e-01 4.499839103075791713e-01
5.690000000000000613e-01 4.503409181448053134e-01
5.700000000000000622e-01 4.506959566850688437e-01
5.710000000000000631e-01 4.510490308263110926e-01
5.720000000000000639e-01 4.514001455204160185e-01
5.730000000000000648e-01 4.517493057725742722e-01
5.740000000000000657e-01 4.520965166406422653e-01
5.750000000000000666e-01 4.524417832344983514e-01
5.760000000000000675e-01 4.527851107153944565e-01
5.769999999999999574e-01 4.531265042953032673e-01
5.779999999999999583e-01 4.534659692362634775e-01
5.789999999999999591e-01 4.538035108497197045e-01
5.799999999999999600e-01 4.541391344958602971e-01
5.809999999999999609e-01 4.544728455829517011e-01
5.819999999999999618e-01 4.548046495666698830e-01
5.829999999999999627e-01 4.551345519494285896e-01
5.839999999999999636e-01 4.554625582797056649e-01
5.849999999999999645e-01 4.557886741513662021e-01
5.859999999999999654e-01 4.561129052029838649e-01
5.869999999999999662e-01 4.564352571171596540e-01
5.879999999999999671e-01 4.567557356198390095e-01
5.889999999999999680e-01 4.570743464796266919e-01
5.899999999999999689e-01 4.573910955071006090e-01
5.909999999999999698e-01 4.577059885541232553e-01
5.919999999999999707e-01 4.580190315131525414e-01
5.929999999999999716e-01 4.583302303165509572e-01
5.939999999999999725e-01 4.586395909358939593e-01
5.949999999999999734e-01 4.589471193812769689e-01
5.959999999999999742e-01 4.592528217006225377e-01
5.969999999999999751e-01 4.595567039789854591e-01
5.979999999999999760e-01 4.598587723378592673e-01
5.989999999999999769e-01 4.601590329344806829e-01
5.999999999999999778e-01 4.604574919611349459e-01
6.009999999999999787e-01 4.607541556444609276e-01
6.019999999999999796e-01 4.610490302447561306e-01
6.029999999999999805e-01 4.613421220552821889e-01
6.039999999999999813e-01 4.616334374015706454e-01
6.049999999999999822e-01 4.619229826407293960e-01
6.059999999999999831e-01 4.622107641607499096e-01
6.069999999999999840e-01 4.624967883798150048e-01
6.079999999999999849e-01 4.627810617456076803e-01
6.089999999999999858e-01 4.630635907346210556e-01
6.099999999999999867e-01 4.633443818514699775e-01
6.109999999999999876e-01 4.636234416282033477e-01
6.119999999999999885e-01 4.639007766236177832e-01
6.129999999999999893e-01 4.641763934225739408e-01
6.139999999999999902e-01 4.644502986353137852e-01
6.149999999999999911e-01 4.647224988967794679e-01
6.159999999999999920e-01 4.649930008659350911e-01
6.169999999999999929e-01 4.652618112250898053e-01
6.179999999999999938e-01 4.655289366792234595e-01
6.189999999999999947e-01 4.657943839553146392e-01
6.199999999999999956e-01 4.660581598016708127e-01
6.209999999999999964e-01 4.663202709872616425e-01
6.219999999999999973e-01 4.665807243010541838e-01
6.229999999999999982e-01 4.668395265513515802e-01
6.239999999999999991e-01 4.670966845651343125e-01
6.250000000000000000e-01 4.673522051874044458e-01
6.260000000000000009e-01 4.676060952805328741e-01
6.270000000000000018e-01 4.678583617236099501e-01
6.280000000000000027e-01 4.681090114117996137e-01
6.290000000000000036e-01 4.683580512556963504e-01
6.300000000000000044e-01 4.686054881806855366e-01
6.310000000000000053e-01 4.688513291263088356e-01
6.320000000000000062e-01 4.690955810456307051e-01
6.330000000000000071e-01 4.693382509046114537e-01
6.340000000000000080e-01 4.695793456814817413e-01
6.350000000000000089e-01 4.698188723661222976e-01
6.360000000000000098e-01 4.700568379594478596e-01
6.370000000000000107e-01 4.702932494727939949e-01
6.380000000000000115e-01 4.705281139273090329e-01
6.390000000000000124e-01 4.707614383533499924e-01
6.400000000000000133e-01 4.709932297898827280e-01
6.410000000000000142e-01 4.712234952838864066e-01
6.420000000000000151e-01 4.714522418897624800e-01
6.430000000000000160e-01 4.716794766687485985e-01
6.440000000000000169e-01 4.719052066883357432e-01
6.450000000000000178e-01 4.721294390216919101e-01
6.460000000000000187e-01 4.723521807470889566e-01
6.470000000000000195e-01 4.725734389473347785e-01
6.480000000000000204e-01 4.727932207092105377e-01
6.490000000000000213e-01 4.730115331229117759e-01
6.500000000000000222e-01 4.732283832814958013e-01
6.510000000000000231e-01 4.734437782803332939e-01
6.520000000000000240e-01 4.736577252165645735e-01
6.530000000000000249e-01 4.738702311885616969e-01
6.540000000000000258e-01 4.740813032953949402e-01
6.550000000000000266e-01 4.742909486363051652e-01
6.560000000000000275e-01 4.744991743101806825e-01
6.570000000000000284e-01 4.747059874150397762e-01
6.580000000000000293e-01 4.749113950475182810e-01
6.590000000000000302e-01 4.751154043023624318e-01
6.600000000000000311e-01 4.753180222719272097e-01
6.610000000000000320e-01 4.755192560456800721e-01
6.620000000000000329e-01 4.757191127097094574e-01
6.630000000000000338e-01 4.759175993462397836e-01
6.640000000000000346e-01 4.761147230331508329e-01
6.650000000000000355e-01 4.763104908435030205e-01
6.660000000000000364e-01 4.765049098450688247e-01
6.670000000000000373e-01 4.766979870998681035e-01
6.680000000000000382e-01 4.768897296637104599e-01
6.690000000000000391e-01 4.770801445857426049e-01
6.700000000000000400e-01 4.772692389080009923e-01
6.710000000000000409e-01 4.774570196649703391e-01
6.720000000000000417e-01 4.776434938831476407e-01
6.730000000000000426e-01 4.778286685806119038e-01
6.740000000000000435e-01 4.780125507665990425e-01
6.750000000000000444e-01 4.781951474410832126e-01
6.760000000000000453e-01 4.783764655943626432e-01
6.770000000000000462e-01 4.785565122066518517e-01
6.780000000000000471e-01 4.787352942476797435e-01
6.790000000000000480e-01 4.789128186762917627e-01
6.800000000000000488e-01 4.790890924400602047e-01
6.810000000000000497e-01 4.792641224748974693e-01
6.820000000000000506e-01 4.794379157046768092e-01
6.830000000000000515e-01 4.796104790408577956e-01
6.840000000000000524e-01 4.797818193821177801e-01
6.850000000000000533e-01 4.799519436139883521e-01
6.860000000000000542e-01 4.801208586084984020e-01
6.870000000000000551e-01 4.802885712238217364e-01
6.880000000000000560e-01 4.804550883039309106e-01
6.890000000000000568e-01 4.806204166782561127e-01
6.900000000000000577e-01 4.807845631613503756e-01
6.910000000000000586e-01 4.809475345525590639e-01
6.920000000000000595e-01 4.811093376356960771e-01
6.930000000000000604e-01 4.812699791787251602e-01
6.940000000000000613e-01 4.814294659334460436e-01
6.950000000000000622e-01 4.815878046351872444e-01
6.960000000000000631e-01 4.817450020025031421e-01
6.970000000000000639e-01 4.819010647368768829e-01
6.980000000000000648e-01 4.820559995224293903e-01
6.990000000000000657e-01 4.822098130256324833e-01
7.000000000000000666e-01 4.823625118950279345e-01
7.010000000000000675e-01 4.825141027609524680e-01
7.020000000000000684e-01 4.826645922352668094e-01
7.030000000000000693e-01 4.828139869110908977e-01
7.039999999999999591e-01 4.829622933625441483e-01
7.049999999999999600e-01 4.831095181444906017e-01
7.059999999999999609e-01 4.832556677922897337e-01
7.069999999999999618e-01 4.834007488215520953e-01
7.079999999999999627e-01 4.835447677279001710e-01
7.089999999999999636e-01 4.836877309867345653e-01
7.099999999999999645e-01 4.838296450530041870e-01
7.109999999999999654e-01 4.839705163609834826e-01
7.119999999999999662e-01 4.841103513240522238e-01
7.129999999999999671e-01 4.842491563344825667e-01
7.139999999999999680e-01 4.843869377632289974e-01
7.149999999999999689e-01 4.845237019597249395e-01
7.159999999999999698e-01 4.846594552516827470e-01
7.169999999999999707e-01 4.847942039448995266e-01
7.179999999999999716e-01 4.849279543230670675e-01
7.189999999999999725e-01 4.850607126475872666e-01
7.199999999999999734e-01 4.851924851573913289e-01
7.209999999999999742e-01 4.853232780687644077e-01
7.219999999999999751e-01 4.854530975751742972e-01
7.229999999999999760e-01 4.855819498471055096e-01
7.239999999999999769e-01 4.857098410318966830e-01
7.249999999999999778e-01 4.858367772535838180e-01
7.259999999999999787e-01 4.859627646127470668e-01
7.269999999999999796e-01 4.860878091863620187e-01
7.279999999999999805e-01 4.862119170276562041e-01
7.289999999999999813e-01 4.863350941659689286e-01
7.299999999999999822e-01 4.864573466066157703e-01
7.309999999999999831e-01 4.865786803307577402e-01
7.319999999999999840e-01 4.866991012952740503e-01
7.329999999999999849e-01 4.868186154326393233e-01
7.339999999999999858e-01 4.869372286508051872e-01
7.349999999999999867e-01 4.870549468330857557e-01
7.359999999999999876e-01 4.871717758380464391e-01
7.369999999999999885e-01 4.872877214993985850e-01
7.379999999999999893e-01 4.874027896258961712e-01
7.389999999999999902e-01 4.875169860012372736e-01
7.399999999999999911e-01 4.876303163839698085e-01
7.409999999999999920e-01 4.877427865074001057e-01
7.419999999999999929e-01 4.878544020795063108e-01
7.429999999999999938e-01 4.879651687828547302e-01
7.439999999999999947e-01 4.880750922745203391e-01
7.449999999999999956e-01 4.881841781860108975e-01
7.459999999999999964e-01 4.882924321231943421e-01
7.469999999999999973e-01 4.883998596662304514e-01
7.479999999999999982e-01 4.885064663695051212e-01
7.489999999999999991e-01 4.886122577615689688e-01
7.500000000000000000e-01 4.887172393450791574e-01
7.510000000000000009e-01 4.888214165967441627e-01
7.520000000000000018e-01 4.889247949672720361e-01
7.530000000000000027e-01 4.890273798813231099e-01
7.540000000000000036e-01 4.891291767374639776e-01
7.550000000000000044e-01 4.892301909081264166e-01
7.560000000000000053e-01 4.893304277395687518e-01
7.570000000000000062e-01 4.894298925518402732e-01
7.580000000000000071e-01 4.895285906387489283e-01
7.590000000000000080e-01 4.896265272678323455e-01
7.600000000000000089e-01 4.897237076803315770e-01
7.610000000000000098e-01 4.898201370911674513e-01
7.620000000000000107e-01 4.899158206889205891e-01
7.630000000000000115e-01 4.900107636358136953e-01
7.640000000000000124e-01 4.901049710676975146e-01
7.650000000000000133e-01 4.901984480940381195e-01
7.660000000000000142e-01 4.902911997979086389e-01
7.670000000000000151e-01 4.903832312359827084e-01
7.680000000000000160e-01 4.904745474385303061e-01
7.690000000000000169e-01 4.905651534094177535e-01
7.700000000000000178e-01 4.906550541261082699e-01
7.710000000000000187e-01 4.907442545396666356e-01
7.720000000000000195e-01 4.908327595747657424e-01
7.730000000000000204e-01 4.909205741296956416e-01
7.740000000000000213e-01 4.910077030763749795e-01
7.750000000000000222e-01 4.910941512603652082e-01
7.760000000000000231e-01 4.911799235008865727e-01
7.770000000000000240e-01 4.912650245908370406e-01
7.780000000000000249e-01 4.913494592968124519e-01
7.790000000000000258e-01 4.914332323591305562e-01
7.800000000000000266e-01 4.915163484918558257e-01
7.810000000000000275e-01 4.915988123828267109e-01
7.820000000000000284e-01 4.916806286936854509e-01
7.830000000000000293e-01 4.917618020599098805e-01
7.840000000000000302e-01 4.918423370908466263e-01
7.850000000000000311e-01 4.919222383697474110e-01
7.860000000000000320e-01 4.920015104538063566e-01
7.870000000000000329e-01 4.920801578741993976e-01
7.880000000000000338e-01 4.921581851361262472e-01
7.890000000000000346e-01 4.922355967188536408e-01
7.900000000000000355e-01 4.923123970757600221e-01
7.910000000000000364e-01 4.923885906343832275e-01
7.920000000000000373e-01 4.924641817964687251e-01
7.930000000000000382e-01 4.925391749380201856e-01
7.940000000000000391e-01 4.926135744093516067e-01
7.950000000000000400e-01 4.926873845351413261e-01
7.960000000000000409e-01 4.927606096144868664e-01
7.970000000000000417e-01 4.928332539209624996e-01
7.980000000000000426e-01 4.929053217026772571e-01
7.990000000000000435e-01 4.929768171823354916e-01
8.000000000000000444e-01 4.930477445572980510e-01
8.010000000000000453e-01 4.931181079996453387e-01
8.020000000000000462e-01 4.931879116562415954e-01
8.030000000000000471e-01 4.932571596488010135e-01
8.040000000000000480e-01 4.933258560739545717e-01
8.050000000000000488e-01 4.933940050033187585e-01
8.060000000000000497e-01 4.934616104835648498e-01
8.070000000000000506e-01 4.935286765364908512e-01
8.080000000000000515e-01 4.935952071590926082e-01
8.090000000000000524e-01 4.936612063236383574e-01
8.100000000000000533e-01 4.937266779777426118e-01
8.110000000000000542e-01 4.937916260444424332e-01
8.120000000000000551e-01 4.938560544222740378e-01
8.130000000000000560e-01 4.939199669853511221e-01
8.140000000000000568e-01 4.939833675834435778e-01
8.150000000000000577e-01 4.940462600420578165e-01
8.160000000000000586e-01 4.941086481625179827e-01
8.170000000000000595e-01 4.941705357220478878e-01
8.180000000000000604e-01 4.942319264738538331e-01
8.190000000000000613e-01 4.942928241472092088e-01
8.200000000000000622e-01 4.943532324475389816e-01
8.210000000000000631e-01 4.944131550565052380e-01
8.220000000000000639e-01 4.944725956320944471e-01
8.230000000000000648e-01 4.945315578087042807e-01
8.240000000000000657e-01 4.945900451972320977e-01
8.250000000000000666e-01 4.946480613851639840e-01
8.260000000000000675e-01 4.947056099366647364e-01
8.270000000000000684e-01 4.947626943926677345e-01
8.280000000000000693e-01 4.948193182709669236e-01
8.290000000000000702e-01 4.948754850663080740e-01
8.300000000000000711e-01 4.949311982504817076e-01
8.310000000000000719e-01 4.949864612724162449e-01
8.320000000000000728e-01 4.950412775582717084e-01
8.329999999999999627e-01 4.950956505115342021e-01
8.339999999999999636e-01 4.951495835131108358e-01
8.349999999999999645e-01 4.952030799214253709e-01
8.359999999999999654e-01 4.952561430725138658e-01
8.369999999999999662e-01 4.953087762801220428e-01
8.379999999999999671e-01 4.953609828358015998e-01
8.389999999999999680e-01 4.954127660090082985e-01
8.399999999999999689e-01 4.954641290471992199e-01
8.409999999999999698e-01 4.955150751759321293e-01
8.419999999999999707e-01 4.955656075989635645e-01
8.429999999999999716e-01 4.956157294983482564e-01
8.439999999999999725e-01 4.956654440345389934e-01
8.449999999999999734e-01 4.957147543464862083e-01
8.459999999999999742e-01 4.957636635517384538e-01
8.469999999999999751e-01 4.958121747465429330e-01
8.479999999999999760e-01 4.958602910059466962e-01
8.489999999999999769e-01 4.959080153838972271e-01
8.499999999999999778e-01 4.959553509133446947e-01
8.509999999999999787e-01 4.960023006063430939e-01
8.519999999999999796e-01 4.960488674541523868e-01
8.529999999999999805e-01 4.960950544273409757e-01
8.539999999999999813e-01 4.961408644758874553e-01
8.549999999999999822e-01 4.961863005292839746e-01
8.559999999999999831e-01 4.962313654966382659e-01
8.569999999999999840e-01 4.962760622667771182e-01
8.579999999999999849e-01 4.963203937083492390e-01
8.589999999999999858e-01 4.963643626699283939e-01
8.599999999999999867e-01 4.964079719801164914e-01
8.609999999999999876e-01 4.964512244476478320e-01
8.619999999999999885e-01 4.964941228614916935e-01
8.629999999999999893e-01 4.965366699909562476e-01
8.639999999999999902e-01 4.965788685857924767e-01
8.649999999999999911e-01 4.966207213762974249e-01
8.659999999999999920e-01 4.966622310734182255e-01
8.669999999999999929e-01 4.967034003688557964e-01
8.679999999999999938e-01 4.967442319351686453e-01
8.689999999999999947e-01 4.967847284258762874e-01
8.699999999999999956e-01 4.968248924755637730e-01
8.709999999999999964e-01 4.968647266999846046e-01
8.719999999999999973e-01 4.969042336961649875e-01
8.729999999999999982e-01 4.969434160425071356e-01
8.739999999999999991e-01 4.969822762988931886e-01
8.750000000000000000e-01 4.970208170067886289e-01
8.760000000000000009e-01 4.970590406893455881e-01
8.770000000000000018e-01 4.970969498515063756e-01
8.780000000000000027e-01 4.971345469801070061e-01
8.790000000000000036e-01 4.971718345439796183e-01
8.800000000000000044e-01 4.972088149940565582e-01
8.810000000000000053e-01 4.972454907634722976e-01
8.820000000000000062e-01 4.972818642676670731e-01
8.830000000000000071e-01 4.973179379044888604e-01
8.840000000000000080e-01 4.973537140542962365e-01
8.850000000000000089e-01 4.973891950800609085e-01
8.860000000000000098e-01 4.974243833274694104e-01
8.870000000000000107e-01 4.974592811250251878e-01
8.880000000000000115e-01 4.974938907841507940e-01
8.890000000000000124e-01 4.975282145992890315e-01
8.900000000000000133e-01 4.975622548480046481e-01
8.910000000000000142e-01 4.975960137910854231e-01
8.920000000000000151e-01 4.976294936726430862e-01
8.930000000000000160e-01 4.976626967202141816e-01
8.940000000000000169e-01 4.976956251448607094e-01
8.950000000000000178e-01 4.977282811412701014e-01
8.960000000000000187e-01 4.977606668878554186e-01
8.970000000000000195e-01 4.977927845468551604e-01
8.980000000000000204e-01 4.978246362644328515e-01
8.990000000000000213e-01 4.978562241707764069e-01
9.000000000000000222e-01 4.978875503801967195e-01
9.010000000000000231e-01 4.979186169912266924e-01
9.020000000000000240e-01 4.979494260867199373e-01
9.030000000000000249e-01 4.979799797339481415e-01
9.040000000000000258e-01 4.980102799846998773e-01
9.050000000000000266e-01 4.980403288753777469e-01
9.060000000000000275e-01 4.980701284270950824e-01
9.070000000000000284e-01 4.980996806457741455e-01
9.080000000000000293e-01 4.981289875222416064e-01
9.090000000000000302e-01 4.981580510323256328e-01
9.100000000000000311e-01 4.981868731369515912e-01
9.110000000000000320e-01 4.982154557822374707e-01
9.120000000000000329e-01 4.982438008995899170e-01
9.130000000000000338e-01 4.982719104057986015e-01
9.140000000000000346e-01 4.982997862031312009e-01
9.150000000000000355e-01 4.983274301794278216e-01
9.160000000000000364e-01 4.983548442081947027e-01
9.170000000000000373e-01 4.983820301486979187e-01
9.180000000000000382e-01 4.984089898460569712e-01
9.190000000000000391e-01 4.984357251313374371e-01
9.200000000000000400e-01 4.984622378216434502e-01
9.210000000000000409e-01 4.984885297202100718e-01
9.220000000000000417e-01 4.985146026164951061e-01
9.230000000000000426e-01 4.985404582862707490e-01
9.240000000000000435e-01 4.985660984917140715e-01
9.250000000000000444e-01 4.985915249814986128e-01
9.260000000000000453e-01 4.986167394908838091e-01
9.270000000000000462e-01 4.986417437418055876e-01
9.280000000000000471e-01 4.986665394429657394e-01
9.290000000000000480e-01 4.986911282899210152e-01
9.300000000000000488e-01 4.987155119651721646e-01
9.310000000000000497e-01 4.987396921382520332e-01
9.320000000000000506e-01 4.987636704658136577e-01
9.330000000000000515e-01 4.987874485917180301e-01
9.340000000000000524e-01 4.988110281471211938e-01
9.350000000000000533e-01 4.988344107505612857e-01
9.360000000000000542e-01 4.988575980080445227e-01
9.370000000000000551e-01 4.988805915131314661e-01
9.380000000000000560e-01 4.989033928470227863e-01
9.390000000000000568e-01 4.989260035786442504e-01
9.400000000000000577e-01 4.989484252647316542e-01
9.410000000000000586e-01 4.989706594499150327e-01
9.420000000000000595e-01 4.989927076668028705e-01
9.430000000000000604e-01 4.990145714360656459e-01
9.440000000000000613e-01 4.990362522665186540e-01
9.450000000000000622e-01 4.990577516552054393e-01
9.460000000000000631e-01 4.990790710874791758e-01
9.470000000000000639e-01 4.991002120370855444e-01
9.480000000000000648e-01 4.991211759662438352e-01
9.490000000000000657e-01 4.991419643257278826e-01
9.500000000000000666e-01 4.991625785549467231e-01
9.510000000000000675e-01 4.991830200820253638e-01
9.520000000000000684e-01 4.992032903238839414e-01
9.530000000000000693e-01 4.992233906863178250e-01
9.540000000000000702e-01 4.992433225640758310e-01
9.550000000000000711e-01 4.992630873409395487e-01
9.560000000000000719e-01 4.992826863898011114e-01
9.570000000000000728e-01 4.993021210727408565e-01
9.580000000000000737e-01 4.993213927411049857e-01
9.590000000000000746e-01 4.993405027355821701e-01
9.599999999999999645e-01 4.993594523862800449e-01
9.609999999999999654e-01 4.993782430128017036e-01
9.619999999999999662e-01 4.993968759243204714e-01
9.629999999999999671e-01 4.994153524196560667e-01
9.639999999999999680e-01 4.994336737873488197e-01
9.649999999999999689e-01 4.994518413057341677e-01
9.659999999999999698e-01 4.994698562430167077e-01
9.669999999999999707e-01 4.994877198573435262e-01
9.679999999999999716e-01 4.995054333968777516e-01
9.689999999999999725e-01 4.995229980998705521e-01
9.699999999999999734e-01 4.995404151947343552e-01
9.709999999999999742e-01 4.995576859001137904e-01
9.719999999999999751e-01 4.995748114249575766e-01
9.729999999999999760e-01 4.995917929685896319e-01
9.739999999999999769e-01 4.996086317207795169e-01
9.749999999999999778e-01 4.996253288618125454e-01
9.759999999999999787e-01 4.996418855625598954e-01
9.769999999999999796e-01 4.996583029845475532e-01
9.779999999999999805e-01 4.996745822800255921e-01
9.789999999999999813e-01 4.996907245920366725e-01
9.799999999999999822e-01 4.997067310544838770e-01
9.809999999999999831e-01 4.997226027921987668e-01
9.819999999999999840e-01 4.997383409210086058e-01
9.829999999999999849e-01 4.997539465478030296e-01
9.839999999999999858e-01 4.997694207706009362e-01
9.849999999999999867e-01 4.997847646786161002e-01
9.859999999999999876e-01 4.997999793523232870e-01
9.869999999999999885e-01 4.998150658635229782e-01
9.879999999999999893e-01 4.998300252754069861e-01
9.889999999999999902e-01 4.998448586426220142e-01
9.899999999999999911e-01 4.998595670113344380e-01
9.909999999999999920e-01 4.998741514192935331e-01
9.919999999999999929e-01 4.998886128958952013e-01
9.929999999999999938e-01 4.999029524622440324e-01
9.939999999999999947e-01 4.999171711312163646e-01
9.949999999999999956e-01 4.999312699075225686e-01
9.959999999999999964e-01 4.999452497877675539e-01
9.969999999999999973e-01 4.999591117605134971e-01
9.979999999999999982e-01 4.999728568063397383e-01
9.989999999999999991e-01 4.999864858979034543e-01


==> SSEP_theor_z_at_10000t4000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.813300611880587625e-04
2.000000000000000042e-03 1.162500178274978018e-03
3.000000000000000062e-03 1.743510334197459401e-03
4.000000000000000083e-03 2.324360511923208826e-03
5.000000000000000104e-03 2.905050694453210382e-03
6.000000000000000125e-03 3.485580864818753344e-03
7.000000000000000146e-03 4.065951006083880735e-03
8.000000000000000167e-03 4.646161101344445203e-03
9.000000000000001055e-03 5.226211133727677940e-03
1.000000000000000021e-02 5.806101086393617230e-03
1.099999999999999936e-02 6.385830942533153413e-03
1.200000000000000025e-02 6.965400685369969175e-03
1.300000000000000114e-02 7.544810298158911507e-03
1.400000000000000029e-02 8.124059764187603269e-03
1.499999999999999944e-02 8.703149066774818615e-03
1.600000000000000033e-02 9.282078189272088484e-03
1.700000000000000122e-02 9.860847115062406493e-03
1.800000000000000211e-02 1.043945582756083262e-02
1.899999999999999953e-02 1.101790431021455394e-02
2.000000000000000042e-02 1.159619254650297131e-02
2.100000000000000130e-02 1.217432051993742360e-02
2.199999999999999872e-02 1.275228821406059788e-02
2.299999999999999961e-02 1.333009561244880188e-02
2.400000000000000050e-02 1.390774269870881895e-02
2.500000000000000139e-02 1.448522945648019269e-02
2.600000000000000228e-02 1.506255586943546811e-02
2.699999999999999969e-02 1.563972192127738650e-02
2.800000000000000058e-02 1.621672759574286499e-02
2.900000000000000147e-02 1.679357287659967446e-02
2.999999999999999889e-02 1.737025774764787422e-02
3.099999999999999978e-02 1.794678219272023353e-02
3.200000000000000067e-02 1.852314619568145443e-02
3.300000000000000155e-02 1.909934974042825501e-02
3.400000000000000244e-02 1.967539281089027495e-02
3.500000000000000333e-02 2.025127539102814303e-02
3.600000000000000422e-02 2.082699746483607228e-02
3.699999999999999817e-02 2.140255901633976096e-02
3.799999999999999906e-02 2.197796002959694420e-02
3.899999999999999994e-02 2.255320048869885463e-02
4.000000000000000083e-02 2.312828037776808177e-02
4.100000000000000172e-02 2.370319968095915830e-02
4.200000000000000261e-02 2.427795838246016996e-02
4.300000000000000350e-02 2.485255646649009442e-02
4.399999999999999745e-02 2.542699391730180933e-02
4.499999999999999833e-02 2.600127071917941388e-02
4.599999999999999922e-02 2.657538685644000864e-02
4.700000000000000011e-02 2.714934231343259230e-02
4.800000000000000100e-02 2.772313707453899836e-02
4.900000000000000189e-02 2.829677112417343723e-02
5.000000000000000278e-02 2.887024444678208332e-02
5.100000000000000366e-02 2.944355702684416792e-02
5.200000000000000455e-02 3.001670884887136861e-02
5.299999999999999850e-02 3.058969989740739290e-02
5.399999999999999939e-02 3.116253015702871026e-02
5.500000000000000028e-02 3.173519961234381320e-02
5.600000000000000117e-02 3.230770824799462232e-02
5.700000000000000205e-02 3.288005604865522347e-02
5.800000000000000294e-02 3.345224299903160059e-02
5.900000000000000383e-02 3.402426908386307208e-02
5.999999999999999778e-02 3.459613428792118056e-02
6.099999999999999867e-02 3.516783859601010920e-02
6.199999999999999956e-02 3.573938199296727847e-02
6.300000000000000044e-02 3.631076446366100774e-02
6.400000000000000133e-02 3.688198599299387370e-02
6.500000000000000222e-02 3.745304656590039277e-02
6.600000000000000311e-02 3.802394616734774968e-02
6.700000000000000400e-02 3.859468478233624850e-02
6.800000000000000488e-02 3.916526239589836894e-02
6.900000000000000577e-02 3.973567899309898843e-02
7.000000000000000666e-02 4.030593455903649230e-02
7.100000000000000755e-02 4.087602907884118481e-02
7.200000000000000844e-02 4.144596253767685035e-02
7.299999999999999545e-02 4.201573492073931715e-02
7.399999999999999634e-02 4.258534621325756747e-02
7.499999999999999722e-02 4.315479640049313392e-02
7.599999999999999811e-02 4.372408546774066151e-02
7.699999999999999900e-02 4.429321340032683213e-02
7.799999999999999989e-02 4.486218018361194659e-02
7.900000000000000078e-02 4.543098580298850914e-02
8.000000000000000167e-02 4.599963024388226823e-02
8.100000000000000255e-02 4.656811349175166148e-02
8.200000000000000344e-02 4.713643553208788500e-02
8.300000000000000433e-02 4.770459635041460894e-02
8.400000000000000522e-02 4.827259593228929585e-02
8.500000000000000611e-02 4.884043426330204885e-02
8.600000000000000699e-02 4.940811132907464015e-02
8.700000000000000788e-02 4.997562711526324503e-02
8.799999999999999489e-02 5.054298160755635316e-02
8.899999999999999578e-02 5.111017479167530297e-02
8.999999999999999667e-02 5.167720665337479508e-02
9.099999999999999756e-02 5.224407717844143512e-02
9.199999999999999845e-02 5.281078635269627342e-02
9.299999999999999933e-02 5.337733416199243880e-02
9.400000000000000022e-02 5.394372059221604759e-02
9.500000000000000111e-02 5.450994562928618975e-02
9.600000000000000200e-02 5.507600925915543538e-02
9.700000000000000289e-02 5.564191146780862046e-02
9.800000000000000377e-02 5.620765224126424847e-02
9.900000000000000466e-02 5.677323156557410183e-02
1.000000000000000056e-01 5.733864942682203453e-02
1.010000000000000064e-01 5.790390581112606766e-02
1.020000000000000073e-01 5.846900070463574572e-02
1.030000000000000082e-01 5.903393409353561300e-02
1.040000000000000091e-01 5.959870596404197307e-02
1.049999999999999961e-01 6.016331630240553952e-02
1.059999999999999970e-01 6.072776509490788316e-02
1.069999999999999979e-01 6.129205232786588686e-02
1.079999999999999988e-01 6.185617798762902547e-02
1.089999999999999997e-01 6.242014206057908826e-02
1.100000000000000006e-01 6.298394453313253816e-02
1.110000000000000014e-01 6.354758539173743781e-02
1.120000000000000023e-01 6.411106462287566310e-02
1.130000000000000032e-01 6.467438221306313906e-02
1.140000000000000041e-01 6.523753814884723778e-02
1.150000000000000050e-01 6.580053241681067810e-02
1.160000000000000059e-01 6.636336500356744550e-02
1.170000000000000068e-01 6.692603589576624767e-02
1.180000000000000077e-01 6.748854508008764186e-02
1.190000000000000085e-01 6.805089254324725445e-02
1.199999999999999956e-01 6.861307827199251974e-02
1.209999999999999964e-01 6.917510225310471994e-02
1.219999999999999973e-01 6.973696447339815252e-02
1.229999999999999982e-01 7.029866491972093512e-02
1.239999999999999991e-01 7.086020357895440880e-02
1.250000000000000000e-01 7.142158043801266620e-02
1.260000000000000009e-01 7.198279548384366178e-02
1.270000000000000018e-01 7.254384870342867053e-02
1.280000000000000027e-01 7.310474008378248234e-02
1.290000000000000036e-01 7.366546961195312437e-02
1.300000000000000044e-01 7.422603727502163906e-02
1.310000000000000053e-01 7.478644306010269471e-02
1.320000000000000062e-01 7.534668695434497410e-02
1.330000000000000071e-01 7.590676894493006421e-02
1.340000000000000080e-01 7.646668901907234528e-02
1.350000000000000089e-01 7.702644716402136382e-02
1.360000000000000098e-01 7.758604336705823834e-02
1.370000000000000107e-01 7.814547761549871241e-02
1.380000000000000115e-01 7.870474989669148935e-02
1.390000000000000124e-01 7.926386019801953675e-02
1.400000000000000133e-01 7.982280850689878193e-02
1.410000000000000142e-01 8.038159481077764013e-02
1.420000000000000151e-01 8.094021909714030349e-02
1.430000000000000160e-01 8.149868135350239740e-02
1.440000000000000169e-01 8.205698156741420002e-02
1.449999999999999900e-01 8.261511972645958768e-02
1.459999999999999909e-01 8.317309581825532705e-02
1.469999999999999918e-01 8.373090983045276825e-02
1.479999999999999927e-01 8.428856175073513868e-02
1.489999999999999936e-01 8.484605156682147042e-02
1.499999999999999944e-01 8.540337926646282551e-02
1.509999999999999953e-01 8.596054483744428043e-02
1.519999999999999962e-01 8.651754826758437100e-02
1.529999999999999971e-01 8.707438954473602222e-02
1.539999999999999980e-01 8.763106865678521595e-02
1.549999999999999989e-01 8.818758559165142119e-02
1.559999999999999998e-01 8.874394033728803810e-02
1.570000000000000007e-01 8.930013288168237029e-02
1.580000000000000016e-01 8.985616321285523622e-02
1.590000000000000024e-01 9.041203131886041411e-02
1.600000000000000033e-01 9.096773718778669582e-02
1.610000000000000042e-01 9.152328080775581909e-02
1.620000000000000051e-01 9.207866216692377204e-02
1.630000000000000060e-01 9.263388125347930824e-02
1.640000000000000069e-01 9.318893805564561206e-02
1.650000000000000078e-01 9.374383256168006273e-02
1.660000000000000087e-01 9.429856475987248576e-02
1.670000000000000095e-01 9.485313463854835869e-02
1.680000000000000104e-01 9.540754218606484205e-02
1.690000000000000113e-01 9.596178739081473452e-02
1.700000000000000122e-01 9.651587024122343372e-02
1.710000000000000131e-01 9.706979072575051826e-02
1.720000000000000140e-01 9.762354883288926199e-02
1.730000000000000149e-01 9.817714455116799410e-02
1.740000000000000158e-01 9.873057786914707368e-02
1.750000000000000167e-01 9.928384877542144327e-02
1.759999999999999898e-01 9.983695725862055947e-02
1.769999999999999907e-01 1.003899033074064362e-01
1.779999999999999916e-01 1.009426869104761704e-01
1.789999999999999925e-01 1.014953080565602767e-01
1.799999999999999933e-01 1.020477667344230205e-01
1.809999999999999942e-01 1.026000629328633618e-01
1.819999999999999951e-01 1.031521966407128177e-01
1.829999999999999960e-01 1.037041678468381967e-01
1.839999999999999969e-01 1.042559765401392807e-01
1.849999999999999978e-01 1.048076227095504492e-01
1.859999999999999987e-01 1.053591063440398323e-01
1.869999999999999996e-01 1.059104274326091999e-01
1.880000000000000004e-01 1.064615859642949330e-01
1.890000000000000013e-01 1.070125819281666363e-01
1.900000000000000022e-01 1.075634153133289000e-01
1.910000000000000031e-01 1.081140861089196353e-01
1.920000000000000040e-01 1.086645943041104484e-01
1.930000000000000049e-01 1.092149398881080147e-01
1.940000000000000058e-01 1.097651228501519138e-01
1.950000000000000067e-01 1.103151431795171694e-01
1.960000000000000075e-01 1.108650008655115010e-01
1.970000000000000084e-01 1.114146958974769064e-01
1.980000000000000093e-01 1.119642282647902026e-01
1.990000000000000102e-01 1.125135979568620409e-01
2.000000000000000111e-01 1.130628049631363236e-01
2.010000000000000120e-01 1.136118492730925078e-01
2.020000000000000129e-01 1.141607308762427331e-01
2.030000000000000138e-01 1.147094497621335418e-01
2.040000000000000147e-01 1.152580059203473228e-01
2.050000000000000155e-01 1.158063993404980507e-01
2.060000000000000164e-01 1.163546300122354216e-01
2.070000000000000173e-01 1.169026979252427573e-01
2.080000000000000182e-01 1.174506030692378522e-01
2.089999999999999913e-01 1.179983454339726123e-01
2.099999999999999922e-01 1.185459250092323336e-01
2.109999999999999931e-01 1.190933417848379777e-01
2.119999999999999940e-01 1.196405957506437162e-01
2.129999999999999949e-01 1.201876868965374157e-01
2.139999999999999958e-01 1.207346152124429278e-01
2.149999999999999967e-01 1.212813806883167866e-01
2.159999999999999976e-01 1.218279833141502344e-01
2.169999999999999984e-01 1.223744230799683891e-01
2.179999999999999993e-01 1.229206999758313545e-01
2.190000000000000002e-01 1.234668139918332908e-01
2.200000000000000011e-01 1.240127651181020529e-01
2.210000000000000020e-01 1.245585533448005516e-01
2.220000000000000029e-01 1.251041786621255036e-01
2.230000000000000038e-01 1.256496410603075153e-01
2.240000000000000047e-01 1.261949405296127480e-01
2.250000000000000056e-01 1.267400770603401561e-01
2.260000000000000064e-01 1.272850506428245543e-01
2.270000000000000073e-01 1.278298612674335089e-01
2.280000000000000082e-01 1.283745089245703352e-01
2.290000000000000091e-01 1.289189936046718499e-01
2.300000000000000100e-01 1.294633152982092861e-01
2.310000000000000109e-01 1.300074739956888215e-01
2.320000000000000118e-01 1.305514696876499681e-01
2.330000000000000127e-01 1.310953023646679316e-01
2.340000000000000135e-01 1.316389720173505029e-01
2.350000000000000144e-01 1.321824786363421100e-01
2.360000000000000153e-01 1.327258222123193498e-01
2.370000000000000162e-01 1.332690027359948737e-01
2.380000000000000171e-01 1.338120201981150836e-01
2.390000000000000180e-01 1.343548745894612151e-01
2.399999999999999911e-01 1.348975659008479488e-01
2.409999999999999920e-01 1.354400941231249933e-01
2.419999999999999929e-01 1.359824592471773064e-01
2.429999999999999938e-01 1.365246612639228196e-01
2.439999999999999947e-01 1.370667001643149363e-01
2.449999999999999956e-01 1.376085759393413099e-01
2.459999999999999964e-01 1.381502885800236502e-01
2.469999999999999973e-01 1.386918380774190829e-01
2.479999999999999982e-01 1.392332244226182625e-01
2.489999999999999991e-01 1.397744476067464825e-01
2.500000000000000000e-01 1.403155076209642860e-01
2.510000000000000009e-01 1.408564044564660500e-01
2.520000000000000018e-01 1.413971381044805964e-01
2.530000000000000027e-01 1.419377085562718577e-01
2.540000000000000036e-01 1.424781158031379336e-01
2.550000000000000044e-01 1.430183598364115904e-01
2.560000000000000053e-01 1.435584406474595398e-01
2.570000000000000062e-01 1.440983582276840758e-01
2.580000000000000071e-01 1.446381125685217706e-01
2.590000000000000080e-01 1.451777036614429750e-01
2.600000000000000089e-01 1.457171314979533727e-01
2.610000000000000098e-01 1.462563960695932863e-01
2.620000000000000107e-01 1.467954973679373720e-01
2.630000000000000115e-01 1.473344353845946197e-01
2.640000000000000124e-01 1.478732101112094632e-01
2.650000000000000133e-01 1.484118215394597262e-01
2.660000000000000142e-01 1.489502696610596200e-01
2.670000000000000151e-01 1.494885544677561073e-01
2.680000000000000160e-01 1.500266759513313730e-01
2.690000000000000169e-01 1.505646341036033509e-01
2.700000000000000178e-01 1.511024289164232814e-01
2.710000000000000187e-01 1.516400603816775439e-01
2.720000000000000195e-01 1.521775284912871284e-01
2.730000000000000204e-01 1.527148332372080808e-01
2.740000000000000213e-01 1.532519746114303638e-01
2.750000000000000222e-01 1.537889526059795509e-01
2.760000000000000231e-01 1.543257672129152436e-01
2.770000000000000240e-01 1.548624184243314883e-01
2.780000000000000249e-01 1.553989062323579418e-01
2.790000000000000258e-01 1.559352306291585111e-01
2.800000000000000266e-01 1.564713916069320754e-01
2.810000000000000275e-01 1.570073891579110981e-01
2.820000000000000284e-01 1.575432232743642913e-01
2.830000000000000293e-01 1.580788939485946454e-01
2.840000000000000302e-01 1.586144011729392622e-01
2.850000000000000311e-01 1.591497449397709929e-01
2.860000000000000320e-01 1.596849252414961340e-01
2.870000000000000329e-01 1.602199420705572308e-01
2.880000000000000338e-01 1.607547954194310236e-01
2.889999999999999791e-01 1.612894852806284751e-01
2.899999999999999800e-01 1.618240116466956591e-01
2.909999999999999809e-01 1.623583745102138431e-01
2.919999999999999818e-01 1.628925738637990173e-01
2.929999999999999827e-01 1.634266097001017271e-01
2.939999999999999836e-01 1.639604820118069906e-01
2.949999999999999845e-01 1.644941907916352697e-01
2.959999999999999853e-01 1.650277360323417764e-01
2.969999999999999862e-01 1.655611177267158618e-01
2.979999999999999871e-01 1.660943358675828485e-01
2.989999999999999880e-01 1.666273904478019208e-01
2.999999999999999889e-01 1.671602814602676235e-01
3.009999999999999898e-01 1.676930088979093902e-01
3.019999999999999907e-01 1.682255727536907941e-01
3.029999999999999916e-01 1.687579730206114070e-01
3.039999999999999925e-01 1.692902096917048294e-01
3.049999999999999933e-01 1.698222827600396889e-01
3.059999999999999942e-01 1.703541922187198909e-01
3.069999999999999951e-01 1.708859380608841461e-01
3.079999999999999960e-01 1.714175202797049991e-01
3.089999999999999969e-01 1.719489388683914932e-01
3.099999999999999978e-01 1.724801938201870333e-01
3.109999999999999987e-01 1.730112851283688857e-01
3.119999999999999996e-01 1.735422127862508435e-01
3.130000000000000004e-01 1.740729767871806166e-01
3.140000000000000013e-01 1.746035771245414425e-01
3.150000000000000022e-01 1.751340137917509754e-01
3.160000000000000031e-01 1.756642867822613974e-01
3.170000000000000040e-01 1.761943960895611949e-01
3.180000000000000049e-01 1.767243417071733824e-01
3.190000000000000058e-01 1.772541236286546695e-01
3.200000000000000067e-01 1.777837418475985143e-01
3.210000000000000075e-01 1.783131963576317647e-01
3.220000000000000084e-01 1.788424871524172399e-01
3.230000000000000093e-01 1.793716142256530921e-01
3.240000000000000102e-01 1.799005775710708910e-01
3.250000000000000111e-01 1.804293771824390935e-01
3.260000000000000120e-01 1.809580130535597686e-01
3.270000000000000129e-01 1.814864851782703181e-01
3.280000000000000138e-01 1.820147935504438930e-01
3.290000000000000147e-01 1.825429381639869508e-01
3.300000000000000155e-01 1.830709190128432806e-01
3.310000000000000164e-01 1.835987360909896726e-01
3.320000000000000173e-01 1.841263893924387773e-01
3.330000000000000182e-01 1.846538789112391332e-01
3.340000000000000191e-01 1.851812046414724466e-01
3.350000000000000200e-01 1.857083665772565617e-01
3.360000000000000209e-01 1.862353647127452383e-01
3.370000000000000218e-01 1.867621990421250711e-01
3.380000000000000226e-01 1.872888695596198749e-01
3.390000000000000235e-01 1.878153762594873544e-01
3.400000000000000244e-01 1.883417191360201304e-01
3.410000000000000253e-01 1.888678981835468229e-01
3.420000000000000262e-01 1.893939133964305244e-01
3.430000000000000271e-01 1.899197647690695767e-01
3.440000000000000280e-01 1.904454522958970719e-01
3.450000000000000289e-01 1.909709759713816568e-01
3.460000000000000298e-01 1.914963357900270058e-01
3.470000000000000306e-01 1.920215317463721261e-01
3.480000000000000315e-01 1.925465638349899977e-01
3.490000000000000324e-01 1.930714320504900161e-01
3.500000000000000333e-01 1.935961363875161045e-01
3.510000000000000342e-01 1.941206768407471583e-01
3.519999999999999796e-01 1.946450534048975445e-01
3.529999999999999805e-01 1.951692660747167130e-01
3.539999999999999813e-01 1.956933148449895299e-01
3.549999999999999822e-01 1.962171997105353338e-01
3.559999999999999831e-01 1.967409206662087684e-01
3.569999999999999840e-01 1.972644777068998378e-01
3.579999999999999849e-01 1.977878708275337405e-01
3.589999999999999858e-01 1.983111000230708409e-01
3.599999999999999867e-01 1.988341652885069755e-01
3.609999999999999876e-01 1.993570666188715645e-01
3.619999999999999885e-01 1.998798040092314432e-01
3.629999999999999893e-01 2.004023774546874470e-01
3.639999999999999902e-01 2.009247869503748007e-01
3.649999999999999911e-01 2.014470324914662269e-01
3.659999999999999920e-01 2.019691140731667001e-01
3.669999999999999929e-01 2.024910316907192198e-01
3.679999999999999938e-01 2.030127853393999815e-01
3.689999999999999947e-01 2.035343750145208463e-01
3.699999999999999956e-01 2.040558007114298411e-01
3.709999999999999964e-01 2.045770624255089098e-01
3.719999999999999973e-01 2.050981601521759123e-01
3.729999999999999982e-01 2.056190938868839302e-01
3.739999999999999991e-01 2.061398636251206562e-01
3.750000000000000000e-01 2.066604693624096434e-01
3.760000000000000009e-01 2.071809110943099164e-01
3.770000000000000018e-01 2.077011888164147502e-01
3.780000000000000027e-01 2.082213025243531135e-01
3.790000000000000036e-01 2.087412522137897797e-01
3.800000000000000044e-01 2.092610378804244387e-01
3.810000000000000053e-01 2.097806595199913082e-01
3.820000000000000062e-01 2.103001171282607162e-01
3.830000000000000071e-01 2.108194107010374907e-01
3.840000000000000080e-01 2.113385402341627084e-01
3.850000000000000089e-01 2.118575057235121961e-01
3.860000000000000098e-01 2.123763071649968082e-01
3.870000000000000107e-01 2.128949445545630093e-01
3.880000000000000115e-01 2.134134178881921251e-01
3.890000000000000124e-01 2.139317271619012584e-01
3.900000000000000133e-01 2.144498723717427335e-01
3.910000000000000142e-01 2.149678535138037916e-01
3.920000000000000151e-01 2.154856705842071174e-01
3.930000000000000160e-01 2.160033235791108952e-01
3.940000000000000169e-01 2.165208124947083090e-01
3.950000000000000178e-01 2.170381373272280146e-01
3.960000000000000187e-01 2.175552980729337504e-01
3.970000000000000195e-01 2.180722947281247825e-01
3.980000000000000204e-01 2.185891272891355985e-01
3.990000000000000213e-01 2.191057957523363520e-01
4.000000000000000222e-01 2.196223001141321962e-01
4.010000000000000231e-01 2.201386403709628681e-01
4.020000000000000240e-01 2.206548165193047972e-01
4.030000000000000249e-01 2.211708285556687192e-01
4.040000000000000258e-01 2.216866764766013131e-01
4.050000000000000266e-01 2.222023602786841190e-01
4.060000000000000275e-01 2.227178799585336211e-01
4.070000000000000284e-01 2.232332355128034129e-01
4.080000000000000293e-01 2.237484269381807001e-01
4.090000000000000302e-01 2.242634542313879931e-01
4.100000000000000311e-01 2.247783173891844677e-01
4.110000000000000320e-01 2.252930164083634668e-01
4.120000000000000329e-01 2.258075512857539990e-01
4.130000000000000338e-01 2.263219220182208502e-01
4.140000000000000346e-01 2.268361286026638335e-01
4.150000000000000355e-01 2.273501710360173733e-01
4.160000000000000364e-01 2.278640493152528645e-01
4.169999999999999818e-01 2.283777634373757581e-01
4.179999999999999827e-01 2.288913133994273374e-01
4.189999999999999836e-01 2.294046991984841632e-01
4.199999999999999845e-01 2.299179208316578793e-01
4.209999999999999853e-01 2.304309782960962394e-01
4.219999999999999862e-01 2.309438715889822191e-01
4.229999999999999871e-01 2.314566007075332665e-01
4.239999999999999880e-01 2.319691656490031617e-01
4.249999999999999889e-01 2.324815664106806290e-01
4.259999999999999898e-01 2.329938029898897534e-01
4.269999999999999907e-01 2.335058753839902024e-01
4.279999999999999916e-01 2.340177835903769488e-01
4.289999999999999925e-01 2.345295276064805201e-01
4.299999999999999933e-01 2.350411074297668601e-01
4.309999999999999942e-01 2.355525230577366069e-01
4.319999999999999951e-01 2.360637744879266198e-01
4.329999999999999960e-01 2.365748617179087576e-01
4.339999999999999969e-01 2.370857847452901290e-01
4.349999999999999978e-01 2.375965435677138415e-01
4.359999999999999987e-01 2.381071381828581968e-01
4.369999999999999996e-01 2.386175685884364406e-01
4.380000000000000004e-01 2.391278347821972905e-01
4.390000000000000013e-01 2.396379367619254630e-01
4.400000000000000022e-01 2.401478745254408131e-01
4.410000000000000031e-01 2.406576480705981680e-01
4.420000000000000040e-01 2.411672573952886311e-01
4.430000000000000049e-01 2.416767024974380562e-01
4.440000000000000058e-01 2.421859833750072410e-01
4.450000000000000067e-01 2.426951000259940372e-01
4.460000000000000075e-01 2.432040524484302968e-01
4.470000000000000084e-01 2.437128406403833158e-01
4.480000000000000093e-01 2.442214645999573608e-01
4.490000000000000102e-01 2.447299243252896161e-01
4.500000000000000111e-01 2.452382198145550141e-01
4.510000000000000120e-01 2.457463510659628758e-01
4.520000000000000129e-01 2.462543180777573559e-01
4.530000000000000138e-01 2.467621208482194683e-01
4.540000000000000147e-01 2.472697593756652545e-01
4.550000000000000155e-01 2.477772336584448953e-01
4.560000000000000164e-01 2.482845436949452367e-01
4.570000000000000173e-01 2.487916894835887072e-01
4.580000000000000182e-01 2.492986710228325409e-01
4.590000000000000191e-01 2.498054883111694990e-01
4.600000000000000200e-01 2.503121413471284251e-01
4.610000000000000209e-01 2.508186301292728015e-01
4.620000000000000218e-01 2.513249546562021375e-01
4.630000000000000226e-01 2.518311149265505811e-01
4.640000000000000235e-01 2.523371109389888067e-01
4.650000000000000244e-01 2.528429426922218504e-01
4.660000000000000253e-01 2.533486101849912187e-01
4.670000000000000262e-01 2.538541134160734458e-01
4.680000000000000271e-01 2.543594523842805377e-01
4.690000000000000280e-01 2.548646270884595277e-01
4.700000000000000289e-01 2.553696375274927544e-01
4.710000000000000298e-01 2.558744837003000261e-01
4.720000000000000306e-01 2.563791656058342361e-01
4.730000000000000315e-01 2.568836832430840822e-01
4.740000000000000324e-01 2.573880366110752882e-01
4.750000000000000333e-01 2.578922257088669401e-01
4.760000000000000342e-01 2.583962505355560380e-01
4.770000000000000351e-01 2.589001110902720559e-01
4.780000000000000360e-01 2.594038073721827153e-01
4.790000000000000369e-01 2.599073393804896548e-01
4.799999999999999822e-01 2.604107071144296515e-01
4.809999999999999831e-01 2.609139105732766195e-01
4.819999999999999840e-01 2.614169497563385569e-01
4.829999999999999849e-01 2.619198246629589888e-01
4.839999999999999858e-01 2.624225352925175780e-01
4.849999999999999867e-01 2.629250816444286820e-01
4.859999999999999876e-01 2.634274637181433509e-01
4.869999999999999885e-01 2.639296815131465523e-01
4.879999999999999893e-01 2.644317350289600022e-01
4.889999999999999902e-01 2.649336242651396667e-01
4.899999999999999911e-01 2.654353492212777610e-01
4.909999999999999920e-01 2.659369098970022494e-01
4.919999999999999929e-01 2.664383062919763456e-01
4.929999999999999938e-01 2.669395384058977916e-01
4.939999999999999947e-01 2.674406062385007998e-01
4.949999999999999956e-01 2.679415097895553877e-01
4.959999999999999964e-01 2.684422490588659338e-01
4.969999999999999973e-01 2.689428240462732878e-01
4.979999999999999982e-01 2.694432347516529935e-01
4.989999999999999991e-01 2.699434811749157892e-01
5.000000000000000000e-01 2.704435633160095498e-01
5.010000000000000009e-01 2.709434811749159011e-01
5.020000000000000018e-01 2.714432347516527733e-01
5.030000000000000027e-01 2.719428240462731794e-01
5.040000000000000036e-01 2.724422490588660484e-01
5.050000000000000044e-01 2.729415097895556142e-01
5.060000000000000053e-01 2.734406062385010272e-01
5.070000000000000062e-01 2.739395384058977978e-01
5.080000000000000071e-01 2.744383062919762417e-01
5.090000000000000080e-01 2.749369098970022018e-01
5.100000000000000089e-01 2.754353492212776033e-01
5.110000000000000098e-01 2.759336242651393989e-01
5.120000000000000107e-01 2.764317350289598463e-01
5.130000000000000115e-01 2.769296815131467859e-01
5.140000000000000124e-01 2.774274637181434744e-01
5.150000000000000133e-01 2.779250816444288619e-01
5.160000000000000142e-01 2.784225352925176478e-01
5.170000000000000151e-01 2.789198246629590594e-01
5.180000000000000160e-01 2.794169497563384064e-01
5.190000000000000169e-01 2.799139105732765809e-01
5.200000000000000178e-01 2.804107071144297803e-01
5.210000000000000187e-01 2.809073393804895624e-01
5.220000000000000195e-01 2.814038073721826239e-01
5.230000000000000204e-01 2.819001110902721319e-01
5.240000000000000213e-01 2.823962505355557262e-01
5.250000000000000222e-01 2.828922257088669623e-01
5.260000000000000231e-01 2.833880366110750337e-01
5.270000000000000240e-01 2.838836832430840507e-01
5.280000000000000249e-01 2.843791656058337614e-01
5.290000000000000258e-01 2.848744837003000518e-01
5.300000000000000266e-01 2.853696375274928920e-01
5.310000000000000275e-01 2.858646270884593332e-01
5.320000000000000284e-01 2.863594523842804551e-01
5.330000000000000293e-01 2.868541134160735862e-01
5.340000000000000302e-01 2.873486101849913599e-01
5.350000000000000311e-01 2.878429426922219370e-01
5.360000000000000320e-01 2.883371109389887832e-01
5.370000000000000329e-01 2.888311149265503919e-01
5.380000000000000338e-01 2.893249546562020047e-01
5.390000000000000346e-01 2.898186301292730027e-01
5.400000000000000355e-01 2.903121413471286827e-01
5.410000000000000364e-01 2.908054883111698130e-01
5.420000000000000373e-01 2.912986710228324116e-01
5.430000000000000382e-01 2.917916894835886343e-01
5.440000000000000391e-01 2.922845436949451092e-01
5.450000000000000400e-01 2.927772336584446022e-01
5.460000000000000409e-01 2.932697593756650178e-01
5.470000000000000417e-01 2.937621208482195656e-01
5.480000000000000426e-01 2.942543180777575373e-01
5.490000000000000435e-01 2.947463510659626973e-01
5.500000000000000444e-01 2.952382198145548919e-01
5.510000000000000453e-01 2.957299243252895504e-01
5.520000000000000462e-01 2.962214645999573515e-01
5.530000000000000471e-01 2.967128406403834462e-01
5.540000000000000480e-01 2.972040524484302892e-01
5.550000000000000488e-01 2.976951000259939750e-01
5.560000000000000497e-01 2.981859833750074573e-01
5.570000000000000506e-01 2.986767024974378848e-01
5.580000000000000515e-01 2.991672573952887659e-01
5.590000000000000524e-01 2.996576480705982481e-01
5.600000000000000533e-01 3.001478745254408387e-01
5.610000000000000542e-01 3.006379367619256282e-01
5.620000000000000551e-01 3.011278347821971790e-01
5.630000000000000560e-01 3.016175685884363022e-01
5.640000000000000568e-01 3.021071381828582258e-01
5.650000000000000577e-01 3.025965435677140936e-01
5.660000000000000586e-01 3.030857847452903542e-01
5.670000000000000595e-01 3.035748617179085396e-01
5.680000000000000604e-01 3.040637744879265414e-01
5.690000000000000613e-01 3.045525230577364462e-01
5.700000000000000622e-01 3.050411074297668113e-01
5.710000000000000631e-01 3.055295276064806664e-01
5.720000000000000639e-01 3.060177835903770682e-01
5.730000000000000648e-01 3.065058753839901562e-01
5.740000000000000657e-01 3.069938029898896525e-01
5.750000000000000666e-01 3.074815664106803625e-01
5.760000000000000675e-01 3.079691656490031737e-01
5.769999999999999574e-01 3.084566007075333349e-01
5.779999999999999583e-01 3.089438715889823439e-01
5.789999999999999591e-01 3.094309782960965038e-01
5.799999999999999600e-01 3.099179208316579226e-01
5.809999999999999609e-01 3.104046991984839576e-01
5.819999999999999618e-01 3.108913133994272160e-01
5.829999999999999627e-01 3.113777634373757763e-01
5.839999999999999636e-01 3.118640493152528004e-01
5.849999999999999645e-01 3.123501710360174211e-01
5.859999999999999654e-01 3.128361286026636878e-01
5.869999999999999662e-01 3.133219220182209552e-01
5.879999999999999671e-01 3.138075512857541605e-01
5.889999999999999680e-01 3.142930164083633238e-01
5.899999999999999689e-01 3.147783173891844366e-01
5.909999999999999698e-01 3.152634542313881294e-01
5.919999999999999707e-01 3.157484269381806707e-01
5.929999999999999716e-01 3.162332355128034123e-01
5.939999999999999725e-01 3.167178799585337323e-01
5.949999999999999734e-01 3.172023602786838148e-01
5.959999999999999742e-01 3.176866764766009821e-01
5.969999999999999751e-01 3.181708285556687499e-01
5.979999999999999760e-01 3.186548165193048843e-01
5.989999999999999769e-01 3.191386403709629005e-01
5.999999999999999778e-01 3.196223001141320630e-01
6.009999999999999787e-01 3.201057957523364972e-01
6.019999999999999796e-01 3.205891272891357446e-01
6.029999999999999805e-01 3.210722947281247075e-01
6.039999999999999813e-01 3.215552980729336485e-01
6.049999999999999822e-01 3.220381373272279135e-01
6.059999999999999831e-01 3.225208124947080979e-01
6.069999999999999840e-01 3.230033235791108792e-01
6.079999999999999849e-01 3.234856705842071301e-01
6.089999999999999858e-01 3.239678535138037496e-01
6.099999999999999867e-01 3.244498723717427757e-01
6.109999999999999876e-01 3.249317271619014402e-01
6.119999999999999885e-01 3.254134178881921136e-01
6.129999999999999893e-01 3.258949445545631374e-01
6.139999999999999902e-01 3.263763071649967151e-01
6.149999999999999911e-01 3.268575057235122427e-01
6.159999999999999920e-01 3.273385402341630335e-01
6.169999999999999929e-01 3.278194107010374836e-01
6.179999999999999938e-01 3.283001171282604602e-01
6.189999999999999947e-01 3.287806595199910809e-01
6.199999999999999956e-01 3.292610378804244342e-01
6.209999999999999964e-01 3.297412522137899704e-01
6.219999999999999973e-01 3.302213025243531663e-01
6.229999999999999982e-01 3.307011888164144708e-01
6.239999999999999991e-01 3.311809110943099155e-01
6.250000000000000000e-01 3.316604693624097822e-01
6.260000000000000009e-01 3.321398636251206571e-01
6.270000000000000018e-01 3.326190938868837654e-01
6.280000000000000027e-01 3.330981601521759705e-01
6.290000000000000036e-01 3.335770624255088856e-01
6.300000000000000044e-01 3.340558007114300398e-01
6.310000000000000053e-01 3.345343750145212125e-01
6.320000000000000062e-01 3.350127853393998767e-01
6.330000000000000071e-01 3.354910316907191992e-01
6.340000000000000080e-01 3.359691140731669301e-01
6.350000000000000089e-01 3.364470324914660693e-01
6.360000000000000098e-01 3.369247869503750881e-01
6.370000000000000107e-01 3.374023774546873744e-01
6.380000000000000115e-01 3.378798040092315658e-01
6.390000000000000124e-01 3.383570666188717158e-01
6.400000000000000133e-01 3.388341652885067945e-01
6.410000000000000142e-01 3.393111000230710217e-01
6.420000000000000151e-01 3.397878708275337556e-01
6.430000000000000160e-01 3.402644777068999926e-01
6.440000000000000169e-01 3.407409206662087575e-01
6.450000000000000178e-01 3.412171997105349353e-01
6.460000000000000187e-01 3.416933148449894375e-01
6.470000000000000195e-01 3.421692660747168158e-01
6.480000000000000204e-01 3.426450534048974261e-01
6.490000000000000213e-01 3.431206768407469299e-01
6.500000000000000222e-01 3.435961363875159047e-01
6.510000000000000231e-01 3.440714320504899559e-01
6.520000000000000240e-01 3.445465638349899384e-01
6.530000000000000249e-01 3.450215317463721232e-01
6.540000000000000258e-01 3.454963357900273646e-01
6.550000000000000266e-01 3.459709759713818222e-01
6.560000000000000275e-01 3.464454522958971272e-01
6.570000000000000284e-01 3.469197647690696606e-01
6.580000000000000293e-01 3.473939133964304982e-01
6.590000000000000302e-01 3.478678981835467421e-01
6.600000000000000311e-01 3.483417191360200227e-01
6.610000000000000320e-01 3.488153762594871643e-01
6.620000000000000329e-01 3.492888695596200188e-01
6.630000000000000338e-01 3.497621990421251881e-01
6.640000000000000346e-01 3.502353647127451342e-01
6.650000000000000355e-01 3.507083665772569026e-01
6.660000000000000364e-01 3.511812046414723998e-01
6.670000000000000373e-01 3.516538789112390040e-01
6.680000000000000382e-01 3.521263893924388988e-01
6.690000000000000391e-01 3.525987360909895729e-01
6.700000000000000400e-01 3.530709190128432096e-01
6.710000000000000409e-01 3.535429381639870750e-01
6.720000000000000417e-01 3.540147935504437404e-01
6.730000000000000426e-01 3.544864851782704163e-01
6.740000000000000435e-01 3.549580130535597844e-01
6.750000000000000444e-01 3.554293771824391102e-01
6.760000000000000453e-01 3.559005775710710751e-01
6.770000000000000462e-01 3.563716142256529995e-01
6.780000000000000471e-01 3.568424871524172315e-01
6.790000000000000480e-01 3.573131963576317016e-01
6.800000000000000488e-01 3.577837418475983133e-01
6.810000000000000497e-01 3.582541236286548303e-01
6.820000000000000506e-01 3.587243417071733220e-01
6.830000000000000515e-01 3.591943960895613852e-01
6.840000000000000524e-01 3.596642867822614775e-01
6.850000000000000533e-01 3.601340137917506401e-01
6.860000000000000542e-01 3.606035771245414967e-01
6.870000000000000551e-01 3.610729767871808660e-01
6.880000000000000560e-01 3.615422127862509827e-01
6.890000000000000568e-01 3.620112851283689426e-01
6.900000000000000577e-01 3.624801938201868690e-01
6.910000000000000586e-01 3.629489388683915796e-01
6.920000000000000595e-01 3.634175202797051418e-01
6.930000000000000604e-01 3.638859380608838734e-01
6.940000000000000613e-01 3.643541922187201187e-01
6.950000000000000622e-01 3.648222827600399731e-01
6.960000000000000631e-01 3.652902096917047259e-01
6.970000000000000639e-01 3.657579730206113044e-01
6.980000000000000648e-01 3.662255727536907757e-01
6.990000000000000657e-01 3.666930088979092339e-01
7.000000000000000666e-01 3.671602814602676346e-01
7.010000000000000675e-01 3.676273904478020715e-01
7.020000000000000684e-01 3.680943358675828336e-01
7.030000000000000693e-01 3.685611177267159033e-01
7.039999999999999591e-01 3.690277360323417355e-01
7.049999999999999600e-01 3.694941907916353130e-01
7.059999999999999609e-01 3.699604820118069237e-01
7.069999999999999618e-01 3.704266097001016611e-01
7.079999999999999627e-01 3.708925738637992020e-01
7.089999999999999636e-01 3.713583745102139178e-01
7.099999999999999645e-01 3.718240116466957623e-01
7.109999999999999654e-01 3.722894852806281629e-01
7.119999999999999662e-01 3.727547954194309066e-01
7.129999999999999671e-01 3.732199420705571979e-01
7.139999999999999680e-01 3.736849252414961575e-01
7.149999999999999689e-01 3.741497449397707120e-01
7.159999999999999698e-01 3.746144011729393708e-01
7.169999999999999707e-01 3.750788939485945606e-01
7.179999999999999716e-01 3.755432232743643461e-01
7.189999999999999725e-01 3.760073891579110428e-01
7.199999999999999734e-01 3.764713916069318267e-01
7.209999999999999742e-01 3.769352306291585686e-01
7.219999999999999751e-01 3.773989062323582222e-01
7.229999999999999760e-01 3.778624184243315476e-01
7.239999999999999769e-01 3.783257672129148319e-01
7.249999999999999778e-01 3.787889526059797229e-01
7.259999999999999787e-01 3.792519746114304535e-01
7.269999999999999796e-01 3.797148332372080048e-01
7.279999999999999805e-01 3.801775284912871644e-01
7.289999999999999813e-01 3.806400603816773032e-01
7.299999999999999822e-01 3.811024289164232637e-01
7.309999999999999831e-01 3.815646341036035283e-01
7.319999999999999840e-01 3.820266759513314403e-01
7.329999999999999849e-01 3.824885544677559257e-01
7.339999999999999858e-01 3.829502696610594392e-01
7.349999999999999867e-01 3.834118215394597962e-01
7.359999999999999876e-01 3.838732101112094508e-01
7.369999999999999885e-01 3.843344353845949413e-01
7.379999999999999893e-01 3.847954973679374446e-01
7.389999999999999902e-01 3.852563960695932765e-01
7.399999999999999911e-01 3.857171314979536136e-01
7.409999999999999920e-01 3.861777036614429393e-01
7.419999999999999929e-01 3.866381125685215414e-01
7.429999999999999938e-01 3.870983582276841806e-01
7.439999999999999947e-01 3.875584406474595900e-01
7.449999999999999956e-01 3.880183598364116970e-01
7.459999999999999964e-01 3.884781158031379023e-01
7.469999999999999973e-01 3.889377085562720215e-01
7.479999999999999982e-01 3.893971381044806224e-01
7.489999999999999991e-01 3.898564044564660214e-01
7.500000000000000000e-01 3.903155076209644525e-01
7.510000000000000009e-01 3.907744476067464001e-01
7.520000000000000018e-01 3.912332244226180422e-01
7.530000000000000027e-01 3.916918380774190300e-01
7.540000000000000036e-01 3.921502885800235982e-01
7.550000000000000044e-01 3.926085759393413421e-01
7.560000000000000053e-01 3.930667001643148306e-01
7.570000000000000062e-01 3.935246612639228814e-01
7.580000000000000071e-01 3.939824592471771192e-01
7.590000000000000080e-01 3.944400941231251401e-01
7.600000000000000089e-01 3.948975659008477912e-01
7.610000000000000098e-01 3.953548745894611693e-01
7.620000000000000107e-01 3.958120201981152886e-01
7.630000000000000115e-01 3.962690027359950795e-01
7.640000000000000124e-01 3.967258222123195566e-01
7.650000000000000133e-01 3.971824786363418736e-01
7.660000000000000142e-01 3.976389720173505449e-01
7.670000000000000151e-01 3.980953023646676692e-01
7.680000000000000160e-01 3.985514696876500396e-01
7.690000000000000169e-01 3.990074739956888661e-01
7.700000000000000178e-01 3.994633152982092761e-01
7.710000000000000187e-01 3.999189936046718130e-01
7.720000000000000195e-01 4.003745089245702715e-01
7.730000000000000204e-01 4.008298612674336403e-01
7.740000000000000213e-01 4.012850506428243813e-01
7.750000000000000222e-01 4.017400770603399840e-01
7.760000000000000231e-01 4.021949405296124658e-01
7.770000000000000240e-01 4.026496410603074283e-01
7.780000000000000249e-01 4.031041786621252787e-01
7.790000000000000258e-01 4.035585533448005080e-01
7.800000000000000266e-01 4.040127651181020796e-01
7.810000000000000275e-01 4.044668139918332628e-01
7.820000000000000284e-01 4.049206999758315217e-01
7.830000000000000293e-01 4.053744230799686266e-01
7.840000000000000302e-01 4.058279833141502646e-01
7.850000000000000311e-01 4.062813806883168177e-01
7.860000000000000320e-01 4.067346152124430292e-01
7.870000000000000329e-01 4.071876868965377261e-01
7.880000000000000338e-01 4.076405957506437083e-01
7.890000000000000346e-01 4.080933417848379707e-01
7.900000000000000355e-01 4.085459250092323691e-01
7.910000000000000364e-01 4.089983454339724545e-01
7.920000000000000373e-01 4.094506030692376397e-01
7.930000000000000382e-01 4.099026979252428649e-01
7.940000000000000391e-01 4.103546300122351553e-01
7.950000000000000400e-01 4.108063993404979519e-01
7.960000000000000409e-01 4.112580059203471694e-01
7.970000000000000417e-01 4.117094497621336946e-01
7.980000000000000426e-01 4.121607308762424982e-01
7.990000000000000435e-01 4.126118492730923015e-01
8.000000000000000444e-01 4.130628049631364096e-01
8.010000000000000453e-01 4.135135979568621001e-01
8.020000000000000462e-01 4.139642282647904570e-01
8.030000000000000471e-01 4.144146958974770922e-01
8.040000000000000480e-01 4.148650008655114796e-01
8.050000000000000488e-01 4.153151431795171766e-01
8.060000000000000497e-01 4.157651228501522134e-01
8.070000000000000506e-01 4.162149398881080931e-01
8.080000000000000515e-01 4.166645943041104028e-01
8.090000000000000524e-01 4.171140861089193130e-01
8.100000000000000533e-01 4.175634153133288562e-01
8.110000000000000542e-01 4.180125819281665378e-01
8.120000000000000551e-01 4.184615859642947244e-01
8.130000000000000560e-01 4.189104274326090893e-01
8.140000000000000568e-01 4.193591063440396116e-01
8.150000000000000577e-01 4.198076227095505208e-01
8.160000000000000586e-01 4.202559765401392977e-01
8.170000000000000595e-01 4.207041678468380064e-01
8.180000000000000604e-01 4.211521966407130169e-01
8.190000000000000613e-01 4.216000629328633953e-01
8.200000000000000622e-01 4.220477667344232353e-01
8.210000000000000631e-01 4.224953080565602148e-01
8.220000000000000639e-01 4.229426869104760400e-01
8.230000000000000648e-01 4.233899033074063900e-01
8.240000000000000657e-01 4.238369572586204725e-01
8.250000000000000666e-01 4.242838487754215238e-01
8.260000000000000675e-01 4.247305778691469191e-01
8.270000000000000684e-01 4.251771445511680625e-01
8.280000000000000693e-01 4.256235488328894978e-01
8.290000000000000702e-01 4.260697907257503525e-01
8.300000000000000711e-01 4.265158702412231162e-01
8.310000000000000719e-01 4.269617873908147510e-01
8.320000000000000728e-01 4.274075421860648594e-01
8.329999999999999627e-01 4.278531346385481826e-01
8.339999999999999636e-01 4.282985647598726575e-01
8.349999999999999645e-01 4.287438325616799162e-01
8.359999999999999654e-01 4.291889380556455635e-01
8.369999999999999662e-01 4.296338812534793994e-01
8.379999999999999671e-01 4.300786621669236975e-01
8.389999999999999680e-01 4.305232808077560369e-01
8.399999999999999689e-01 4.309677371877867480e-01
8.409999999999999698e-01 4.314120313188603006e-01
8.419999999999999707e-01 4.318561632128549155e-01
8.429999999999999716e-01 4.323001328816822864e-01
8.439999999999999725e-01 4.327439403372881355e-01
8.449999999999999734e-01 4.331875855916513807e-01
8.459999999999999742e-01 4.336310686567851347e-01
8.469999999999999751e-01 4.340743895447362055e-01
8.479999999999999760e-01 4.345175482675844858e-01
8.489999999999999769e-01 4.349605448374441741e-01
8.499999999999999778e-01 4.354033792664627756e-01
8.509999999999999787e-01 4.358460515668215463e-01
8.519999999999999796e-01 4.362885617507353819e-01
8.529999999999999805e-01 4.367309098304527626e-01
8.539999999999999813e-01 4.371730958182555304e-01
8.549999999999999822e-01 4.376151197264595560e-01
8.559999999999999831e-01 4.380569815674144052e-01
8.569999999999999840e-01 4.384986813535023398e-01
8.579999999999999849e-01 4.389402190971401496e-01
8.589999999999999858e-01 4.393815948107778757e-01
8.599999999999999867e-01 4.398228085068984772e-01
8.609999999999999876e-01 4.402638601980198296e-01
8.619999999999999885e-01 4.407047498966916166e-01
8.629999999999999893e-01 4.411454776154986601e-01
8.639999999999999902e-01 4.415860433670580343e-01
8.649999999999999911e-01 4.420264471640212300e-01
8.659999999999999920e-01 4.424666890190724899e-01
8.669999999999999929e-01 4.429067689449298628e-01
8.679999999999999938e-01 4.433466869543448707e-01
8.689999999999999947e-01 4.437864430601028420e-01
8.699999999999999956e-01 4.442260372750214126e-01
8.709999999999999964e-01 4.446654696119530237e-01
8.719999999999999973e-01 4.451047400837824797e-01
8.729999999999999982e-01 4.455438487034287243e-01
8.739999999999999991e-01 4.459827954838436748e-01
8.750000000000000000e-01 4.464215804380125552e-01
8.760000000000000009e-01 4.468602035789541738e-01
8.770000000000000018e-01 4.472986649197210340e-01
8.780000000000000027e-01 4.477369644733981691e-01
8.790000000000000036e-01 4.481751022531046402e-01
8.800000000000000044e-01 4.486130782719924825e-01
8.810000000000000053e-01 4.490508925432470377e-01
8.820000000000000062e-01 4.494885450800878424e-01
8.830000000000000071e-01 4.499260358957660744e-01
8.840000000000000080e-01 4.503633650035672731e-01
8.850000000000000089e-01 4.508005324168105621e-01
8.860000000000000098e-01 4.512375381488472059e-01
8.870000000000000107e-01 4.516743822130627750e-01
8.880000000000000115e-01 4.521110646228758134e-01
8.890000000000000124e-01 4.525475853917373947e-01
8.900000000000000133e-01 4.529839445331324543e-01
8.910000000000000142e-01 4.534201420605794008e-01
8.920000000000000151e-01 4.538561779876290059e-01
8.930000000000000160e-01 4.542920523278659584e-01
8.940000000000000169e-01 4.547277650949080319e-01
8.950000000000000178e-01 4.551633163024054740e-01
8.960000000000000187e-01 4.555987059640423942e-01
8.970000000000000195e-01 4.560339340935356534e-01
8.980000000000000204e-01 4.564690007046359188e-01
8.990000000000000213e-01 4.569039058111257212e-01
9.000000000000000222e-01 4.573386494268222302e-01
9.010000000000000231e-01 4.577732315655742568e-01
9.020000000000000240e-01 4.582076522412646402e-01
9.030000000000000249e-01 4.586419114678085274e-01
9.040000000000000258e-01 4.590760092591550934e-01
9.050000000000000266e-01 4.595099456292860984e-01
9.060000000000000275e-01 4.599437205922158878e-01
9.070000000000000284e-01 4.603773341619923909e-01
9.080000000000000293e-01 4.608107863526965664e-01
9.090000000000000302e-01 4.612440771784416249e-01
9.100000000000000311e-01 4.616772066533746388e-01
9.110000000000000320e-01 4.621101747916753211e-01
9.120000000000000329e-01 4.625429816075563583e-01
9.130000000000000338e-01 4.629756271152631886e-01
9.140000000000000346e-01 4.634081113290743348e-01
9.150000000000000355e-01 4.638404342633017374e-01
9.160000000000000364e-01 4.642725959322895890e-01
9.170000000000000373e-01 4.647045963504146671e-01
9.180000000000000382e-01 4.651364355320877220e-01
9.190000000000000391e-01 4.655681134917515895e-01
9.200000000000000400e-01 4.659996302438824123e-01
9.210000000000000409e-01 4.664309858029885292e-01
9.220000000000000417e-01 4.668621801836116414e-01
9.230000000000000426e-01 4.672932134003265903e-01
9.240000000000000435e-01 4.677240854677405246e-01
9.250000000000000444e-01 4.681547964004929563e-01
9.260000000000000453e-01 4.685853462132574809e-01
9.270000000000000462e-01 4.690157349207393356e-01
9.280000000000000471e-01 4.694459625376766754e-01
9.290000000000000480e-01 4.698760290788411842e-01
9.300000000000000488e-01 4.703059345590364093e-01
9.310000000000000497e-01 4.707356789930990382e-01
9.320000000000000506e-01 4.711652623958983988e-01
9.330000000000000515e-01 4.715946847823361265e-01
9.340000000000000524e-01 4.720239461673480519e-01
9.350000000000000533e-01 4.724530465659005363e-01
9.360000000000000542e-01 4.728819859929938030e-01
9.370000000000000551e-01 4.733107644636607159e-01
9.380000000000000560e-01 4.737393819929670014e-01
9.390000000000000568e-01 4.741678385960103603e-01
9.400000000000000577e-01 4.745961342879210232e-01
9.410000000000000586e-01 4.750242690838631932e-01
9.420000000000000595e-01 4.754522429990314381e-01
9.430000000000000604e-01 4.758800560486552422e-01
9.440000000000000613e-01 4.763077082479946767e-01
9.450000000000000622e-01 4.767351996123437852e-01
9.460000000000000631e-01 4.771625301570284750e-01
9.470000000000000639e-01 4.775896998974072383e-01
9.480000000000000648e-01 4.780167088488713745e-01
9.490000000000000657e-01 4.784435570268442683e-01
9.500000000000000666e-01 4.788702444467823338e-01
9.510000000000000675e-01 4.792967711241734596e-01
9.520000000000000684e-01 4.797231370745387857e-01
9.530000000000000693e-01 4.801493423134325367e-01
9.540000000000000702e-01 4.805753868564398013e-01
9.550000000000000711e-01 4.810012707191796411e-01
9.560000000000000719e-01 4.814269939173017043e-01
9.570000000000000728e-01 4.818525564664901673e-01
9.580000000000000737e-01 4.822779583824600702e-01
9.590000000000000746e-01 4.827031996809592052e-01
9.599999999999999645e-01 4.831282803777677270e-01
9.609999999999999654e-01 4.835532004886988755e-01
9.619999999999999662e-01 4.839779600295970874e-01
9.629999999999999671e-01 4.844025590163395512e-01
9.639999999999999680e-01 4.848269974648360403e-01
9.649999999999999689e-01 4.852512753910279697e-01
9.659999999999999698e-01 4.856753928108900609e-01
9.669999999999999707e-01 4.860993497404282881e-01
9.679999999999999716e-01 4.865231461956814329e-01
9.689999999999999725e-01 4.869467821927201956e-01
9.699999999999999734e-01 4.873702577476478615e-01
9.709999999999999742e-01 4.877935728765995793e-01
9.719999999999999751e-01 4.882167275957428054e-01
9.729999999999999760e-01 4.886397219212774146e-01
9.739999999999999769e-01 4.890625558694353114e-01
9.749999999999999778e-01 4.894852294564804307e-01
9.759999999999999787e-01 4.899077426987085149e-01
9.769999999999999796e-01 4.903300956124487797e-01
9.779999999999999805e-01 4.907522882140608056e-01
9.789999999999999813e-01 4.911743205199373130e-01
9.799999999999999822e-01 4.915961925465031079e-01
9.809999999999999831e-01 4.920179043102148042e-01
9.819999999999999840e-01 4.924394558275608791e-01
9.829999999999999849e-01 4.928608471150622838e-01
9.839999999999999858e-01 4.932820781892718887e-01
9.849999999999999867e-01 4.937031490667748712e-01
9.859999999999999876e-01 4.941240597641876620e-01
9.869999999999999885e-01 4.945448102981587213e-01
9.879999999999999893e-01 4.949654006853697052e-01
9.889999999999999902e-01 4.953858309425333006e-01
9.899999999999999911e-01 4.958061010863935025e-01
9.909999999999999920e-01 4.962262111337278903e-01
9.919999999999999929e-01 4.966461611013441857e-01
9.929999999999999938e-01 4.970659510060839725e-01
9.939999999999999947e-01 4.974855808648185329e-01
9.949999999999999956e-01 4.979050506944531773e-01
9.959999999999999964e-01 4.983243605119234698e-01
9.969999999999999973e-01 4.987435103341975040e-01
9.979999999999999982e-01 4.991625001782751814e-01
9.989999999999999991e-01 4.995813300611882668e-01


==> SSEP_theor_z_at_10000t5000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.448016293873824117e-04
2.000000000000000042e-03 1.089514045240917760e-03
3.000000000000000062e-03 1.634137244690705981e-03
4.000000000000000083e-03 2.178671224872520424e-03
5.000000000000000104e-03 2.723115982926565572e-03
6.000000000000000125e-03 3.267471516001481217e-03
7.000000000000000146e-03 3.811737821248160994e-03
8.000000000000000167e-03 4.355914895825915845e-03
9.000000000000001055e-03 4.900002736898146326e-03
1.000000000000000021e-02 5.444001341634184879e-03
1.099999999999999936e-02 5.987910707209598109e-03
1.200000000000000025e-02 6.531730830804939950e-03
1.300000000000000114e-02 7.075461709606674539e-03
1.400000000000000029e-02 7.619103340806234262e-03
1.499999999999999944e-02 8.162655721601562789e-03
1.600000000000000033e-02 8.706118849197105533e-03
1.700000000000000122e-02 9.249492720800089537e-03
1.800000000000000211e-02 9.792777333626389441e-03
1.899999999999999953e-02 1.033597268489495381e-02
2.000000000000000042e-02 1.087907877183274565e-02
2.100000000000000130e-02 1.142209559167102484e-02
2.199999999999999872e-02 1.196502314164750273e-02
2.299999999999999961e-02 1.250786141900415982e-02
2.400000000000000050e-02 1.305061042099034917e-02
2.500000000000000139e-02 1.359327014485905982e-02
2.600000000000000228e-02 1.413584058787062739e-02
2.699999999999999969e-02 1.467832174729056041e-02
2.800000000000000058e-02 1.522071362039045979e-02
2.900000000000000147e-02 1.576301620444676976e-02
2.999999999999999889e-02 1.630522949674108324e-02
3.099999999999999978e-02 1.684735349456229284e-02
3.200000000000000067e-02 1.738938819520381360e-02
3.300000000000000155e-02 1.793133359596447637e-02
3.400000000000000244e-02 1.847318969415102236e-02
3.500000000000000333e-02 1.901495648707188582e-02
3.600000000000000422e-02 1.955663397204493448e-02
3.699999999999999817e-02 2.009822214639188712e-02
3.799999999999999906e-02 2.063972100744015589e-02
3.899999999999999994e-02 2.118113055252284979e-02
4.000000000000000083e-02 2.172245077897937138e-02
4.100000000000000172e-02 2.226368168415418514e-02
4.200000000000000261e-02 2.280482326539710197e-02
4.300000000000000350e-02 2.334587552006515618e-02
4.399999999999999745e-02 2.388683844551946558e-02
4.499999999999999833e-02 2.442771203912616484e-02
4.599999999999999922e-02 2.496849629826013162e-02
4.700000000000000011e-02 2.550919122029815175e-02
4.800000000000000100e-02 2.604979680262601432e-02
4.900000000000000189e-02 2.659031304263235335e-02
5.000000000000000278e-02 2.713073993771447992e-02
5.100000000000000366e-02 2.767107748527189090e-02
5.200000000000000455e-02 2.821132568271214960e-02
5.299999999999999850e-02 2.875148452744839475e-02
5.399999999999999939e-02 2.929155401689838983e-02
5.500000000000000028e-02 2.983153414848514415e-02
5.600000000000000117e-02 3.037142491964033714e-02
5.700000000000000205e-02 3.091122632779837870e-02
5.800000000000000294e-02 3.145093837039952128e-02
5.900000000000000383e-02 3.199056104489047397e-02
5.999999999999999778e-02 3.253009434872503047e-02
6.099999999999999867e-02 3.306953827935965595e-02
6.199999999999999956e-02 3.360889283425853163e-02
6.300000000000000044e-02 3.414815801089098740e-02
6.400000000000000133e-02 3.468733380673153649e-02
6.500000000000000222e-02 3.522642021926172817e-02
6.600000000000000311e-02 3.576541724596762201e-02
6.700000000000000400e-02 3.630432488434138377e-02
6.800000000000000488e-02 3.684314313187997403e-02
6.900000000000000577e-02 3.738187198608704936e-02
7.000000000000000666e-02 3.792051144447265015e-02
7.100000000000000755e-02 3.845906150455034173e-02
7.200000000000000844e-02 3.899752216384067688e-02
7.299999999999999545e-02 3.953589341987117506e-02
7.399999999999999634e-02 4.007417527017225617e-02
7.499999999999999722e-02 4.061236771228096676e-02
7.599999999999999811e-02 4.115047074374224290e-02
7.699999999999999900e-02 4.168848436210326192e-02
7.799999999999999989e-02 4.222640856491937517e-02
7.900000000000000078e-02 4.276424334975099245e-02
8.000000000000000167e-02 4.330198871416354039e-02
8.100000000000000255e-02 4.383964465572903757e-02
8.200000000000000344e-02 4.437721117202419324e-02
8.300000000000000433e-02 4.491468826063264169e-02
8.400000000000000522e-02 4.545207591914234707e-02
8.500000000000000611e-02 4.598937414514785160e-02
8.600000000000000699e-02 4.652658293625024782e-02
8.700000000000000788e-02 4.706370229005339689e-02
8.799999999999999489e-02 4.760073220417053441e-02
8.899999999999999578e-02 4.813767267621730378e-02
8.999999999999999667e-02 4.867452370381716159e-02
9.099999999999999756e-02 4.921128528459879636e-02
9.199999999999999845e-02 4.974795741619645467e-02
9.299999999999999933e-02 5.028454009624930970e-02
9.400000000000000022e-02 5.082103332240365395e-02
9.500000000000000111e-02 5.135743709231003346e-02
9.600000000000000200e-02 5.189375140362641192e-02
9.700000000000000289e-02 5.242997625401534662e-02
9.800000000000000377e-02 5.296611164114458509e-02
9.900000000000000466e-02 5.350215756268765499e-02
1.000000000000000056e-01 5.403811401632579309e-02
1.010000000000000064e-01 5.457398099974355293e-02
1.020000000000000073e-01 5.510975851063216330e-02
1.030000000000000082e-01 5.564544654668866080e-02
1.040000000000000091e-01 5.618104510561555687e-02
1.049999999999999961e-01 5.671655418512107361e-02
1.059999999999999970e-01 5.725197378291926181e-02
1.069999999999999979e-01 5.778730389672953605e-02
1.079999999999999988e-01 5.832254452427834690e-02
1.089999999999999997e-01 5.885769566329534380e-02
1.100000000000000006e-01 5.939275731151778814e-02
1.110000000000000014e-01 5.992772946668771528e-02
1.120000000000000023e-01 6.046261212655474476e-02
1.130000000000000032e-01 6.099740528887136887e-02
1.140000000000000041e-01 6.153210895139765713e-02
1.150000000000000050e-01 6.206672311189965346e-02
1.160000000000000059e-01 6.260124776814721126e-02
1.170000000000000068e-01 6.313568291791679665e-02
1.180000000000000077e-01 6.367002855899205060e-02
1.190000000000000085e-01 6.420428468916106191e-02
1.199999999999999956e-01 6.473845130621659616e-02
1.209999999999999964e-01 6.527252840795921829e-02
1.219999999999999973e-01 6.580651599219360104e-02
1.229999999999999982e-01 6.634041405673092584e-02
1.239999999999999991e-01 6.687422259938861913e-02
1.250000000000000000e-01 6.740794161798846496e-02
1.260000000000000009e-01 6.794157111035811769e-02
1.270000000000000018e-01 6.847511107433146282e-02
1.280000000000000027e-01 6.900856150774890840e-02
1.290000000000000036e-01 6.954192240845512296e-02
1.300000000000000044e-01 7.007519377430164453e-02
1.310000000000000053e-01 7.060837560314428552e-02
1.320000000000000062e-01 7.114146789284625516e-02
1.330000000000000071e-01 7.167447064127471790e-02
1.340000000000000080e-01 7.220738384630462359e-02
1.350000000000000089e-01 7.274020750581509931e-02
1.360000000000000098e-01 7.327294161769175307e-02
1.370000000000000107e-01 7.380558617982510561e-02
1.380000000000000115e-01 7.433814119011200594e-02
1.390000000000000124e-01 7.487060664645521502e-02
1.400000000000000133e-01 7.540298254676192080e-02
1.410000000000000142e-01 7.593526888894766569e-02
1.420000000000000151e-01 7.646746567092996272e-02
1.430000000000000160e-01 7.699957289063619204e-02
1.440000000000000169e-01 7.753159054599664812e-02
1.449999999999999900e-01 7.806351863494766230e-02
1.459999999999999909e-01 7.859535715543196355e-02
1.469999999999999918e-01 7.912710610539801237e-02
1.479999999999999927e-01 7.965876548280026448e-02
1.489999999999999936e-01 8.019033528559703361e-02
1.499999999999999944e-01 8.072181551175547365e-02
1.509999999999999953e-01 8.125320615924494505e-02
1.519999999999999962e-01 8.178450722604370393e-02
1.529999999999999971e-01 8.231571871013342034e-02
1.539999999999999980e-01 8.284684060950336937e-02
1.549999999999999989e-01 8.337787292214621226e-02
1.559999999999999998e-01 8.390881564606320064e-02
1.570000000000000007e-01 8.443966877925861148e-02
1.580000000000000016e-01 8.497043231974432675e-02
1.590000000000000024e-01 8.550110626553718285e-02
1.600000000000000033e-01 8.603169061466027501e-02
1.610000000000000042e-01 8.656218536514231898e-02
1.620000000000000051e-01 8.709259051501602733e-02
1.630000000000000060e-01 8.762290606232293888e-02
1.640000000000000069e-01 8.815313200510689617e-02
1.650000000000000078e-01 8.868326834142092885e-02
1.660000000000000087e-01 8.921331506932164701e-02
1.670000000000000095e-01 8.974327218687123964e-02
1.680000000000000104e-01 9.027313969213907052e-02
1.690000000000000113e-01 9.080291758319906925e-02
1.700000000000000122e-01 9.133260585813167409e-02
1.710000000000000131e-01 9.186220451502213891e-02
1.720000000000000140e-01 9.239171355196229563e-02
1.730000000000000149e-01 9.292113296704943015e-02
1.740000000000000158e-01 9.345046275838633787e-02
1.750000000000000167e-01 9.397970292408160120e-02
1.759999999999999898e-01 9.450885346225031125e-02
1.769999999999999907e-01 9.503791437101262451e-02
1.779999999999999916e-01 9.556688564849392942e-02
1.789999999999999925e-01 9.609576729282630347e-02
1.799999999999999933e-01 9.662455930214763899e-02
1.809999999999999942e-01 9.715326167459957529e-02
1.819999999999999951e-01 9.768187440833282775e-02
1.829999999999999960e-01 9.821039750150119263e-02
1.839999999999999969e-01 9.873883095226491935e-02
1.849999999999999978e-01 9.926717475878991948e-02
1.859999999999999987e-01 9.979542891924948755e-02
1.869999999999999996e-01 1.003235934318197076e-01
1.880000000000000004e-01 1.008516682946852816e-01
1.890000000000000013e-01 1.013796535060349363e-01
1.900000000000000022e-01 1.019075490640625192e-01
1.910000000000000031e-01 1.024353549669704128e-01
1.920000000000000040e-01 1.029630712129634557e-01
1.930000000000000049e-01 1.034906978002547023e-01
1.940000000000000058e-01 1.040182347270609681e-01
1.950000000000000067e-01 1.045456819916075891e-01
1.960000000000000075e-01 1.050730395921226218e-01
1.970000000000000084e-01 1.056003075268410613e-01
1.980000000000000093e-01 1.061274857940044947e-01
1.990000000000000102e-01 1.066545743918591166e-01
2.000000000000000111e-01 1.071815733186583380e-01
2.010000000000000120e-01 1.077084825726586648e-01
2.020000000000000129e-01 1.082353021521246378e-01
2.030000000000000138e-01 1.087620320553258357e-01
2.040000000000000147e-01 1.092886722805386235e-01
2.050000000000000155e-01 1.098152228260427243e-01
2.060000000000000164e-01 1.103416836901253001e-01
2.070000000000000173e-01 1.108680548710800767e-01
2.080000000000000182e-01 1.113943363672042913e-01
2.089999999999999913e-01 1.119205281768017590e-01
2.099999999999999922e-01 1.124466302981837335e-01
2.109999999999999931e-01 1.129726427296653263e-01
2.119999999999999940e-01 1.134985654695674778e-01
2.129999999999999949e-01 1.140243985162179563e-01
2.139999999999999958e-01 1.145501418679489986e-01
2.149999999999999967e-01 1.150757955230999607e-01
2.159999999999999976e-01 1.156013594800153060e-01
2.169999999999999984e-01 1.161268337370446740e-01
2.179999999999999993e-01 1.166522182925444073e-01
2.190000000000000002e-01 1.171775131448763163e-01
2.200000000000000011e-01 1.177027182924079707e-01
2.210000000000000020e-01 1.182278337335113949e-01
2.220000000000000029e-01 1.187528594665672038e-01
2.230000000000000038e-01 1.192777954899598702e-01
2.240000000000000047e-01 1.198026418020795847e-01
2.250000000000000056e-01 1.203273984013222137e-01
2.260000000000000064e-01 1.208520652860899935e-01
2.270000000000000073e-01 1.213766424547915307e-01
2.280000000000000082e-01 1.219011299058391506e-01
2.290000000000000091e-01 1.224255276376530893e-01
2.300000000000000100e-01 1.229498356486580374e-01
2.310000000000000109e-01 1.234740539372855689e-01
2.320000000000000118e-01 1.239981825019716988e-01
2.330000000000000127e-01 1.245222213411580209e-01
2.340000000000000135e-01 1.250461704532943585e-01
2.350000000000000144e-01 1.255700298368332968e-01
2.360000000000000153e-01 1.260937994902358861e-01
2.370000000000000162e-01 1.266174794119659941e-01
2.380000000000000171e-01 1.271410696004958429e-01
2.390000000000000180e-01 1.276645700543024564e-01
2.399999999999999911e-01 1.281879807718679376e-01
2.409999999999999920e-01 1.287113017516814117e-01
2.419999999999999929e-01 1.292345329922368891e-01
2.429999999999999938e-01 1.297576744920345415e-01
2.439999999999999947e-01 1.302807262495804808e-01
2.449999999999999956e-01 1.308036882633849818e-01
2.459999999999999964e-01 1.313265605319672014e-01
2.469999999999999973e-01 1.318493430538488498e-01
2.479999999999999982e-01 1.323720358275601028e-01
2.489999999999999991e-01 1.328946388516352717e-01
2.500000000000000000e-01 1.334171521246139969e-01
2.510000000000000009e-01 1.339395756450428576e-01
2.520000000000000018e-01 1.344619094114750391e-01
2.530000000000000027e-01 1.349841534224668349e-01
2.540000000000000036e-01 1.355063076765817276e-01
2.550000000000000044e-01 1.360283721723898331e-01
2.560000000000000053e-01 1.365503469084661803e-01
2.570000000000000062e-01 1.370722318833918485e-01
2.580000000000000071e-01 1.375940270957529965e-01
2.590000000000000080e-01 1.381157325441419170e-01
2.600000000000000089e-01 1.386373482271572866e-01
2.610000000000000098e-01 1.391588741434021670e-01
2.620000000000000107e-01 1.396803102914876971e-01
2.630000000000000115e-01 1.402016566700280409e-01
2.640000000000000124e-01 1.407229132776457725e-01
2.650000000000000133e-01 1.412440801129665191e-01
2.660000000000000142e-01 1.417651571746244565e-01
2.670000000000000151e-01 1.422861444612579795e-01
2.680000000000000160e-01 1.428070419715103678e-01
2.690000000000000169e-01 1.433278497040332278e-01
2.700000000000000178e-01 1.438485676574815797e-01
2.710000000000000187e-01 1.443691958305172995e-01
2.720000000000000195e-01 1.448897342218080087e-01
2.730000000000000204e-01 1.454101828300278787e-01
2.740000000000000213e-01 1.459305416538548006e-01
2.750000000000000222e-01 1.464508106919735209e-01
2.760000000000000231e-01 1.469709899430763633e-01
2.770000000000000240e-01 1.474910794058577612e-01
2.780000000000000249e-01 1.480110790790208630e-01
2.790000000000000258e-01 1.485309889612738410e-01
2.800000000000000266e-01 1.490508090513294470e-01
2.810000000000000275e-01 1.495705393479088985e-01
2.820000000000000284e-01 1.500901798497360773e-01
2.830000000000000293e-01 1.506097305555429977e-01
2.840000000000000302e-01 1.511291914640659484e-01
2.850000000000000311e-01 1.516485625740473242e-01
2.860000000000000320e-01 1.521678438842374304e-01
2.870000000000000329e-01 1.526870353933874602e-01
2.880000000000000338e-01 1.532061371002603201e-01
2.889999999999999791e-01 1.537251490036205259e-01
2.899999999999999800e-01 1.542440711022399491e-01
2.909999999999999809e-01 1.547629033948958177e-01
2.919999999999999818e-01 1.552816458803715771e-01
2.929999999999999827e-01 1.558002985574559462e-01
2.939999999999999836e-01 1.563188614249437780e-01
2.949999999999999845e-01 1.568373344816352544e-01
2.959999999999999853e-01 1.573557177263374407e-01
2.969999999999999862e-01 1.578740111578614547e-01
2.979999999999999871e-01 1.583922147750267406e-01
2.989999999999999880e-01 1.589103285766556295e-01
2.999999999999999889e-01 1.594283525615774466e-01
3.009999999999999898e-01 1.599462867286285395e-01
3.019999999999999907e-01 1.604641310766497242e-01
3.029999999999999916e-01 1.609818856044868129e-01
3.039999999999999925e-01 1.614995503109939168e-01
3.049999999999999933e-01 1.620171251950286162e-01
3.059999999999999942e-01 1.625346102554547922e-01
3.069999999999999951e-01 1.630520054911436534e-01
3.079999999999999960e-01 1.635693109009700719e-01
3.089999999999999969e-01 1.640865264838156090e-01
3.099999999999999978e-01 1.646036522385684320e-01
3.109999999999999987e-01 1.651206881641207047e-01
3.119999999999999996e-01 1.656376342593718909e-01
3.130000000000000004e-01 1.661544905232270330e-01
3.140000000000000013e-01 1.666712569545955591e-01
3.150000000000000022e-01 1.671879335523956678e-01
3.160000000000000031e-01 1.677045203155479725e-01
3.170000000000000040e-01 1.682210172429806083e-01
3.180000000000000049e-01 1.687374243336279833e-01
3.190000000000000058e-01 1.692537415864296679e-01
3.200000000000000067e-01 1.697699690003292572e-01
3.210000000000000075e-01 1.702861065742800883e-01
3.220000000000000084e-01 1.708021543072374970e-01
3.230000000000000093e-01 1.713181121981649790e-01
3.240000000000000102e-01 1.718339802460318311e-01
3.250000000000000111e-01 1.723497584498099588e-01
3.260000000000000120e-01 1.728654468084813989e-01
3.270000000000000129e-01 1.733810453210314073e-01
3.280000000000000138e-01 1.738965539864523180e-01
3.290000000000000147e-01 1.744119728037396566e-01
3.300000000000000155e-01 1.749273017718988021e-01
3.310000000000000164e-01 1.754425408899381589e-01
3.320000000000000173e-01 1.759576901568727370e-01
3.330000000000000182e-01 1.764727495717222372e-01
3.340000000000000191e-01 1.769877191335141042e-01
3.350000000000000200e-01 1.775025988412803069e-01
3.360000000000000209e-01 1.780173886940592531e-01
3.370000000000000218e-01 1.785320886908939586e-01
3.380000000000000226e-01 1.790466988308355989e-01
3.390000000000000235e-01 1.795612191129374868e-01
3.400000000000000244e-01 1.800756495362626219e-01
3.410000000000000253e-01 1.805899900998772789e-01
3.420000000000000262e-01 1.811042408028542272e-01
3.430000000000000271e-01 1.816184016442732030e-01
3.440000000000000280e-01 1.821324726232170510e-01
3.450000000000000289e-01 1.826464537387768872e-01
3.460000000000000298e-01 1.831603449900491287e-01
3.470000000000000306e-01 1.836741463761343840e-01
3.480000000000000315e-01 1.841878578961416713e-01
3.490000000000000324e-01 1.847014795491838668e-01
3.500000000000000333e-01 1.852150113343806193e-01
3.510000000000000342e-01 1.857284532508561015e-01
3.519999999999999796e-01 1.862418052977416194e-01
3.529999999999999805e-01 1.867550674741747796e-01
3.539999999999999813e-01 1.872682397792968245e-01
3.549999999999999822e-01 1.877813222122559633e-01
3.559999999999999831e-01 1.882943147722069277e-01
3.569999999999999840e-01 1.888072174583100560e-01
3.579999999999999849e-01 1.893200302697292670e-01
3.589999999999999858e-01 1.898327532056380273e-01
3.599999999999999867e-01 1.903453862652130235e-01
3.609999999999999876e-01 1.908579294476362154e-01
3.619999999999999885e-01 1.913703827520976952e-01
3.629999999999999893e-01 1.918827461777917742e-01
3.639999999999999902e-01 1.923950197239189253e-01
3.649999999999999911e-01 1.929072033896859217e-01
3.659999999999999920e-01 1.934192971743045331e-01
3.669999999999999929e-01 1.939313010769928292e-01
3.679999999999999938e-01 1.944432150969743478e-01
3.689999999999999947e-01 1.949550392334786497e-01
3.699999999999999956e-01 1.954667734857405692e-01
3.709999999999999964e-01 1.959784178530020737e-01
3.719999999999999973e-01 1.964899723345105431e-01
3.729999999999999982e-01 1.970014369295180479e-01
3.739999999999999991e-01 1.975128116372825982e-01
3.750000000000000000e-01 1.980240964570691986e-01
3.760000000000000009e-01 1.985352913881472670e-01
3.770000000000000018e-01 1.990463964297947141e-01
3.780000000000000027e-01 1.995574115812917548e-01
3.790000000000000036e-01 2.000683368419264030e-01
3.800000000000000044e-01 2.005791722109923347e-01
3.810000000000000053e-01 2.010899176877880001e-01
3.820000000000000062e-01 2.016005732716189269e-01
3.830000000000000071e-01 2.021111389617961662e-01
3.840000000000000080e-01 2.026216147576359317e-01
3.850000000000000089e-01 2.031320006584607374e-01
3.860000000000000098e-01 2.036422966635994813e-01
3.870000000000000107e-01 2.041525027723859742e-01
3.880000000000000115e-01 2.046626189841597165e-01
3.890000000000000124e-01 2.051726452982658988e-01
3.900000000000000133e-01 2.056825817140572887e-01
3.910000000000000142e-01 2.061924282308906509e-01
3.920000000000000151e-01 2.067021848481289947e-01
3.930000000000000160e-01 2.072118515651409643e-01
3.940000000000000169e-01 2.077214283813025031e-01
3.950000000000000178e-01 2.082309152959931076e-01
3.960000000000000187e-01 2.087403123085991852e-01
3.970000000000000195e-01 2.092496194185131386e-01
3.980000000000000204e-01 2.097588366251331160e-01
3.990000000000000213e-01 2.102679639278630108e-01
4.000000000000000222e-01 2.107770013261118236e-01
4.010000000000000231e-01 2.112859488192950774e-01
4.020000000000000240e-01 2.117948064068342628e-01
4.030000000000000249e-01 2.123035740881570044e-01
4.040000000000000258e-01 2.128122518626957560e-01
4.050000000000000266e-01 2.133208397298878289e-01
4.060000000000000275e-01 2.138293376891801378e-01
4.070000000000000284e-01 2.143377457400209019e-01
4.080000000000000293e-01 2.148460638818673329e-01
4.090000000000000302e-01 2.153542921141813893e-01
4.100000000000000311e-01 2.158624304364300805e-01
4.110000000000000320e-01 2.163704788480876606e-01
4.120000000000000329e-01 2.168784373486328243e-01
4.130000000000000338e-01 2.173863059375520101e-01
4.140000000000000346e-01 2.178940846143344046e-01
4.150000000000000355e-01 2.184017733784783255e-01
4.160000000000000364e-01 2.189093722294851718e-01
4.169999999999999818e-01 2.194168811668647245e-01
4.179999999999999827e-01 2.199243001901295125e-01
4.189999999999999836e-01 2.204316292988018344e-01
4.199999999999999845e-01 2.209388684924056268e-01
4.209999999999999853e-01 2.214460177704729305e-01
4.219999999999999862e-01 2.219530771325418372e-01
4.229999999999999871e-01 2.224600465781550740e-01
4.239999999999999880e-01 2.229669261068627228e-01
4.249999999999999889e-01 2.234737157182189460e-01
4.259999999999999898e-01 2.239804154117837898e-01
4.269999999999999907e-01 2.244870251871257660e-01
4.279999999999999916e-01 2.249935450438159401e-01
4.289999999999999925e-01 2.254999749814323995e-01
4.299999999999999933e-01 2.260063149995594767e-01
4.309999999999999942e-01 2.265125650977875271e-01
4.319999999999999951e-01 2.270187252757111529e-01
4.329999999999999960e-01 2.275247955329333105e-01
4.339999999999999969e-01 2.280307758690590658e-01
4.349999999999999978e-01 2.285366662837035601e-01
4.359999999999999987e-01 2.290424667764844879e-01
4.369999999999999996e-01 2.295481773470277043e-01
4.380000000000000004e-01 2.300537979949627276e-01
4.390000000000000013e-01 2.305593287199262653e-01
4.400000000000000022e-01 2.310647695215602704e-01
4.410000000000000031e-01 2.315701203995135238e-01
4.420000000000000040e-01 2.320753813534380261e-01
4.430000000000000049e-01 2.325805523829956589e-01
4.440000000000000058e-01 2.330856334878511626e-01
4.450000000000000067e-01 2.335906246676750508e-01
4.460000000000000075e-01 2.340955259221450535e-01
4.470000000000000084e-01 2.346003372509437579e-01
4.480000000000000093e-01 2.351050586537595799e-01
4.490000000000000102e-01 2.356096901302879576e-01
4.500000000000000111e-01 2.361142316802282148e-01
4.510000000000000120e-01 2.366186833032872250e-01
4.520000000000000129e-01 2.371230449991768019e-01
4.530000000000000138e-01 2.376273167676153097e-01
4.540000000000000147e-01 2.381314986083251650e-01
4.550000000000000155e-01 2.386355905210359729e-01
4.560000000000000164e-01 2.391395925054843330e-01
4.570000000000000173e-01 2.396435045614095649e-01
4.580000000000000182e-01 2.401473266885594815e-01
4.590000000000000191e-01 2.406510588866872247e-01
4.600000000000000200e-01 2.411547011555500442e-01
4.610000000000000209e-01 2.416582534949134886e-01
4.620000000000000218e-01 2.421617159045472423e-01
4.630000000000000226e-01 2.426650883842269013e-01
4.640000000000000235e-01 2.431683709337351396e-01
4.650000000000000244e-01 2.436715635528586832e-01
4.660000000000000253e-01 2.441746662413915026e-01
4.670000000000000262e-01 2.446776789991326750e-01
4.680000000000000271e-01 2.451806018258868014e-01
4.690000000000000280e-01 2.456834347214655601e-01
4.700000000000000289e-01 2.461861776856855422e-01
4.710000000000000298e-01 2.466888307183690288e-01
4.720000000000000306e-01 2.471913938193437965e-01
4.730000000000000315e-01 2.476938669884451161e-01
4.740000000000000324e-01 2.481962502255122549e-01
4.750000000000000333e-01 2.486985435303916414e-01
4.760000000000000342e-01 2.492007469029334510e-01
4.770000000000000351e-01 2.497028603429966298e-01
4.780000000000000360e-01 2.502048838504440931e-01
4.790000000000000369e-01 2.507068174251446124e-01
4.799999999999999822e-01 2.512086610669729825e-01
4.809999999999999831e-01 2.517104147758102428e-01
4.819999999999999840e-01 2.522120785515426511e-01
4.829999999999999849e-01 2.527136523940626822e-01
4.839999999999999858e-01 2.532151363032686398e-01
4.849999999999999867e-01 2.537165302790644339e-01
4.859999999999999876e-01 2.542178343213592484e-01
4.869999999999999885e-01 2.547190484300703717e-01
4.879999999999999893e-01 2.552201726051173125e-01
4.889999999999999902e-01 2.557212068464286836e-01
4.899999999999999911e-01 2.562221511539365948e-01
4.909999999999999920e-01 2.567230055275805389e-01
4.919999999999999929e-01 2.572237699673049494e-01
4.929999999999999938e-01 2.577244444730608652e-01
4.939999999999999947e-01 2.582250290448039332e-01
4.949999999999999956e-01 2.587255236824969606e-01
4.959999999999999964e-01 2.592259283861073071e-01
4.969999999999999973e-01 2.597262431556095486e-01
4.979999999999999982e-01 2.602264679909827017e-01
4.989999999999999991e-01 2.607266028922119450e-01
5.000000000000000000e-01 2.612266478592898400e-01
5.010000000000000009e-01 2.617266028922125010e-01
5.020000000000000018e-01 2.622264679909825924e-01
5.030000000000000027e-01 2.627262431556093847e-01
5.040000000000000036e-01 2.632259283861075327e-01
5.050000000000000044e-01 2.637255236824966875e-01
5.060000000000000053e-01 2.642250290448038830e-01
5.070000000000000062e-01 2.647244444730607604e-01
5.080000000000000071e-01 2.652237699673052895e-01
5.090000000000000080e-01 2.657230055275804914e-01
5.100000000000000089e-01 2.662221511539368812e-01
5.110000000000000098e-01 2.667212068464284158e-01
5.120000000000000107e-01 2.672201726051176007e-01
5.130000000000000115e-01 2.677190484300699946e-01
5.140000000000000124e-01 2.682178343213599270e-01
5.150000000000000133e-01 2.687165302790643917e-01
5.160000000000000142e-01 2.692151363032687095e-01
5.170000000000000151e-01 2.697136523940626973e-01
5.180000000000000160e-01 2.702120785515425005e-01
5.190000000000000169e-01 2.707104147758100376e-01
5.200000000000000178e-01 2.712086610669728892e-01
5.210000000000000187e-01 2.717068174251441315e-01
5.220000000000000195e-01 2.722048838504441126e-01
5.230000000000000204e-01 2.727028603429962894e-01
5.240000000000000213e-01 2.732007469029333335e-01
5.250000000000000222e-01 2.736985435303912473e-01
5.260000000000000231e-01 2.741962502255121947e-01
5.270000000000000240e-01 2.746938669884448903e-01
5.280000000000000249e-01 2.751913938193440434e-01
5.290000000000000258e-01 2.756888307183687492e-01
5.300000000000000266e-01 2.761861776856853745e-01
5.310000000000000275e-01 2.766834347214657264e-01
5.320000000000000284e-01 2.771806018258867743e-01
5.330000000000000293e-01 2.776776789991324823e-01
5.340000000000000302e-01 2.781746662413913662e-01
5.350000000000000311e-01 2.786715635528586588e-01
5.360000000000000320e-01 2.791683709337350883e-01
5.370000000000000329e-01 2.796650883842270452e-01
5.380000000000000338e-01 2.801617159045473038e-01
5.390000000000000346e-01 2.806582534949135788e-01
5.400000000000000355e-01 2.811547011555503572e-01
5.410000000000000364e-01 2.816510588866870668e-01
5.420000000000000373e-01 2.821473266885597964e-01
5.430000000000000382e-01 2.826435045614095753e-01
5.440000000000000391e-01 2.831395925054842055e-01
5.450000000000000400e-01 2.836355905210361517e-01
5.460000000000000409e-01 2.841314986083249283e-01
5.470000000000000417e-01 2.846273167676146576e-01
5.480000000000000426e-01 2.851230449991768445e-01
5.490000000000000435e-01 2.856186833032876571e-01
5.500000000000000444e-01 2.861142316802281482e-01
5.510000000000000453e-01 2.866096901302877531e-01
5.520000000000000462e-01 2.871050586537598481e-01
5.530000000000000471e-01 2.876003372509434719e-01
5.540000000000000480e-01 2.880955259221451570e-01
5.550000000000000488e-01 2.885906246676751552e-01
5.560000000000000497e-01 2.890856334878513234e-01
5.570000000000000506e-01 2.895805523829960149e-01
5.580000000000000515e-01 2.900753813534385217e-01
5.590000000000000524e-01 2.905701203995130766e-01
5.600000000000000533e-01 2.910647695215601849e-01
5.610000000000000542e-01 2.915593287199260697e-01
5.620000000000000551e-01 2.920537979949627272e-01
5.630000000000000560e-01 2.925481773470274827e-01
5.640000000000000568e-01 2.930424667764846558e-01
5.650000000000000577e-01 2.935366662837033958e-01
5.660000000000000586e-01 2.940307758690593465e-01
5.670000000000000595e-01 2.945247955329329814e-01
5.680000000000000604e-01 2.950187252757113243e-01
5.690000000000000613e-01 2.955125650977875051e-01
5.700000000000000622e-01 2.960063149995598164e-01
5.710000000000000631e-01 2.964999749814327124e-01
5.720000000000000639e-01 2.969935450438160873e-01
5.730000000000000648e-01 2.974870251871259419e-01
5.740000000000000657e-01 2.979804154117841608e-01
5.750000000000000666e-01 2.984737157182189016e-01
5.760000000000000675e-01 2.989669261068629291e-01
5.769999999999999574e-01 2.994600465781552256e-01
5.779999999999999583e-01 2.999530771325414902e-01
5.789999999999999591e-01 3.004460177704728618e-01
5.799999999999999600e-01 3.009388684924053092e-01
5.809999999999999609e-01 3.014316292988017398e-01
5.819999999999999618e-01 3.019243001901297796e-01
5.829999999999999627e-01 3.024168811668645485e-01
5.839999999999999636e-01 3.029093722294853297e-01
5.849999999999999645e-01 3.034017733784776794e-01
5.859999999999999654e-01 3.038940846143344809e-01
5.869999999999999662e-01 3.043863059375519486e-01
5.879999999999999671e-01 3.048784373486329025e-01
5.889999999999999680e-01 3.053704788480878229e-01
5.899999999999999689e-01 3.058624304364300217e-01
5.909999999999999698e-01 3.063542921141815256e-01
5.919999999999999707e-01 3.068460638818674147e-01
5.929999999999999716e-01 3.073377457400208734e-01
5.939999999999999725e-01 3.078293376891800270e-01
5.949999999999999734e-01 3.083208397298878300e-01
5.959999999999999742e-01 3.088122518626952862e-01
5.969999999999999751e-01 3.093035740881570073e-01
5.979999999999999760e-01 3.097948064068343776e-01
5.989999999999999769e-01 3.102859488192948323e-01
5.999999999999999778e-01 3.107770013261118014e-01
6.009999999999999787e-01 3.112679639278626009e-01
6.019999999999999796e-01 3.117588366251331511e-01
6.029999999999999805e-01 3.122496194185134244e-01
6.039999999999999813e-01 3.127403123085992220e-01
6.049999999999999822e-01 3.132309152959928400e-01
6.059999999999999831e-01 3.137214283813023474e-01
6.069999999999999840e-01 3.142118515651413646e-01
6.079999999999999849e-01 3.147021848481291739e-01
6.089999999999999858e-01 3.151924282308905534e-01
6.099999999999999867e-01 3.156825817140570534e-01
6.109999999999999876e-01 3.161726452982657753e-01
6.119999999999999885e-01 3.166626189841592054e-01
6.129999999999999893e-01 3.171525027723857137e-01
6.139999999999999902e-01 3.176422966635994438e-01
6.149999999999999911e-01 3.181320006584608673e-01
6.159999999999999920e-01 3.186216147576361180e-01
6.169999999999999929e-01 3.191111389617959371e-01
6.179999999999999938e-01 3.196005732716188374e-01
6.189999999999999947e-01 3.200899176877875507e-01
6.199999999999999956e-01 3.205791722109920250e-01
6.209999999999999964e-01 3.210683368419267047e-01
6.219999999999999973e-01 3.215574115812921407e-01
6.229999999999999982e-01 3.220463964297948234e-01
6.239999999999999991e-01 3.225352913881481265e-01
6.250000000000000000e-01 3.230240964570689211e-01
6.260000000000000009e-01 3.235128116372822382e-01
6.270000000000000018e-01 3.240014369295178276e-01
6.280000000000000027e-01 3.244899723345105458e-01
6.290000000000000036e-01 3.249784178530026324e-01
6.300000000000000044e-01 3.254667734857409900e-01
6.310000000000000053e-01 3.259550392334783497e-01
6.320000000000000062e-01 3.264432150969743263e-01
6.330000000000000071e-01 3.269313010769926420e-01
6.340000000000000080e-01 3.274192971743045133e-01
6.350000000000000089e-01 3.279072033896861527e-01
6.360000000000000098e-01 3.283950197239190461e-01
6.370000000000000107e-01 3.288827461777917294e-01
6.380000000000000115e-01 3.293703827520975125e-01
6.390000000000000124e-01 3.298579294476363666e-01
6.400000000000000133e-01 3.303453862652125372e-01
6.410000000000000142e-01 3.308327532056380416e-01
6.420000000000000151e-01 3.313200302697293931e-01
6.430000000000000160e-01 3.318072174583097111e-01
6.440000000000000169e-01 3.322943147722072221e-01
6.450000000000000178e-01 3.327813222122558146e-01
6.460000000000000187e-01 3.332682397792965379e-01
6.470000000000000195e-01 3.337550674741746048e-01
6.480000000000000204e-01 3.342418052977423892e-01
6.490000000000000213e-01 3.347284532508562060e-01
6.500000000000000222e-01 3.352150113343804749e-01
6.510000000000000231e-01 3.357014795491841119e-01
6.520000000000000240e-01 3.361878578961418618e-01
6.530000000000000249e-01 3.366741463761346309e-01
6.540000000000000258e-01 3.371603449900486549e-01
6.550000000000000266e-01 3.376464537387766640e-01
6.560000000000000275e-01 3.381324726232166622e-01
6.570000000000000284e-01 3.386184016442729261e-01
6.580000000000000293e-01 3.391042408028543953e-01
6.590000000000000302e-01 3.395899900998772258e-01
6.600000000000000311e-01 3.400756495362625142e-01
6.610000000000000320e-01 3.405612191129379074e-01
6.620000000000000329e-01 3.410466988308353264e-01
6.630000000000000338e-01 3.415320886908942422e-01
6.640000000000000346e-01 3.420173886940593988e-01
6.650000000000000355e-01 3.425025988412805922e-01
6.660000000000000364e-01 3.429877191335143904e-01
6.670000000000000373e-01 3.434727495717224133e-01
6.680000000000000382e-01 3.439576901568724976e-01
6.690000000000000391e-01 3.444425408899382535e-01
6.700000000000000400e-01 3.449273017718990086e-01
6.710000000000000409e-01 3.454119728037397530e-01
6.720000000000000417e-01 3.458965539864516936e-01
6.730000000000000426e-01 3.463810453210313667e-01
6.740000000000000435e-01 3.468654468084814702e-01
6.750000000000000444e-01 3.473497584498101420e-01
6.760000000000000453e-01 3.478339802460315711e-01
6.770000000000000462e-01 3.483181121981654971e-01
6.780000000000000471e-01 3.488021543072379882e-01
6.790000000000000480e-01 3.492861065742801085e-01
6.800000000000000488e-01 3.497699690003296946e-01
6.810000000000000497e-01 3.502537415864293568e-01
6.820000000000000506e-01 3.507374243336280339e-01
6.830000000000000515e-01 3.512210172429805488e-01
6.840000000000000524e-01 3.517045203155477195e-01
6.850000000000000533e-01 3.521879335523956933e-01
6.860000000000000542e-01 3.526712569545961129e-01
6.870000000000000551e-01 3.531544905232271159e-01
6.880000000000000560e-01 3.536376342593721689e-01
6.890000000000000568e-01 3.541206881641205118e-01
6.900000000000000577e-01 3.546036522385682677e-01
6.910000000000000586e-01 3.550865264838156676e-01
6.920000000000000595e-01 3.555693109009702146e-01
6.930000000000000604e-01 3.560520054911437970e-01
6.940000000000000613e-01 3.565346102554550756e-01
6.950000000000000622e-01 3.570171251950284841e-01
6.960000000000000631e-01 3.574995503109942852e-01
6.970000000000000639e-01 3.579818856044872377e-01
6.980000000000000648e-01 3.584641310766495947e-01
6.990000000000000657e-01 3.589462867286284942e-01
7.000000000000000666e-01 3.594283525615774577e-01
7.010000000000000675e-01 3.599103285766548921e-01
7.020000000000000684e-01 3.603922147750263094e-01
7.030000000000000693e-01 3.608740111578617182e-01
7.039999999999999591e-01 3.613557177263375109e-01
7.049999999999999600e-01 3.618373344816349646e-01
7.059999999999999609e-01 3.623188614249434059e-01
7.069999999999999618e-01 3.628002985574556583e-01
7.079999999999999627e-01 3.632816458803718729e-01
7.089999999999999636e-01 3.637629033948955870e-01
7.099999999999999645e-01 3.642440711022401079e-01
7.109999999999999654e-01 3.647251490036206856e-01
7.119999999999999662e-01 3.652061371002603973e-01
7.129999999999999671e-01 3.656870353933880380e-01
7.139999999999999680e-01 3.661678438842370653e-01
7.149999999999999689e-01 3.666485625740477650e-01
7.159999999999999698e-01 3.671291914640655851e-01
7.169999999999999707e-01 3.676097305555431904e-01
7.179999999999999716e-01 3.680901798497361321e-01
7.189999999999999725e-01 3.685705393479087322e-01
7.199999999999999734e-01 3.690508090513300865e-01
7.209999999999999742e-01 3.695309889612741205e-01
7.219999999999999751e-01 3.700110790790207549e-01
7.229999999999999760e-01 3.704910794058577372e-01
7.239999999999999769e-01 3.709709899430762570e-01
7.249999999999999778e-01 3.714508106919739427e-01
7.259999999999999787e-01 3.719305416538546960e-01
7.269999999999999796e-01 3.724101828300278583e-01
7.279999999999999805e-01 3.728897342218084332e-01
7.289999999999999813e-01 3.733691958305176417e-01
7.299999999999999822e-01 3.738485676574812011e-01
7.309999999999999831e-01 3.743278497040330444e-01
7.319999999999999840e-01 3.748070419715106016e-01
7.329999999999999849e-01 3.752861444612575204e-01
7.339999999999999858e-01 3.757651571746244978e-01
7.349999999999999867e-01 3.762440801129665058e-01
7.359999999999999876e-01 3.767229132776455103e-01
7.369999999999999885e-01 3.772016566700284179e-01
7.379999999999999893e-01 3.776803102914876309e-01
7.389999999999999902e-01 3.781588741434026013e-01
7.399999999999999911e-01 3.786373482271568891e-01
7.409999999999999920e-01 3.791157325441420478e-01
7.419999999999999929e-01 3.795940270957530172e-01
7.429999999999999938e-01 3.800722318833921198e-01
7.439999999999999947e-01 3.805503469084664525e-01
7.449999999999999956e-01 3.810283721723902728e-01
7.459999999999999964e-01 3.815063076765817796e-01
7.469999999999999973e-01 3.819841534224662771e-01
7.479999999999999982e-01 3.824619094114748985e-01
7.489999999999999991e-01 3.829395756450432731e-01
7.500000000000000000e-01 3.834171521246139691e-01
7.510000000000000009e-01 3.838946388516350505e-01
7.520000000000000018e-01 3.843720358275604099e-01
7.530000000000000027e-01 3.848493430538493243e-01
7.540000000000000036e-01 3.853265605319668441e-01
7.550000000000000044e-01 3.858036882633851805e-01
7.560000000000000053e-01 3.862807262495799865e-01
7.570000000000000062e-01 3.867576744920347420e-01
7.580000000000000071e-01 3.872345329922368129e-01
7.590000000000000080e-01 3.877113017516814475e-01
7.600000000000000089e-01 3.881879807718680575e-01
7.610000000000000098e-01 3.886645700543025495e-01
7.620000000000000107e-01 3.891410696004959924e-01
7.630000000000000115e-01 3.896174794119659501e-01
7.640000000000000124e-01 3.900937994902355932e-01
7.650000000000000133e-01 3.905700298368336987e-01
7.660000000000000142e-01 3.910461704532943172e-01
7.670000000000000151e-01 3.915222213411582719e-01
7.680000000000000160e-01 3.919981825019709931e-01
7.690000000000000169e-01 3.924740539372852943e-01
7.700000000000000178e-01 3.929498356486584854e-01
7.710000000000000187e-01 3.934255276376530941e-01
7.720000000000000195e-01 3.939011299058389759e-01
7.730000000000000204e-01 3.943766424547912042e-01
7.740000000000000213e-01 3.948520652860899038e-01
7.750000000000000222e-01 3.953273984013219167e-01
7.760000000000000231e-01 3.958026418020791359e-01
7.770000000000000240e-01 3.962777954899596167e-01
7.780000000000000249e-01 3.967528594665675756e-01
7.790000000000000258e-01 3.972278337335114484e-01
7.800000000000000266e-01 3.977027182924073312e-01
7.810000000000000275e-01 3.981775131448763161e-01
7.820000000000000284e-01 3.986522182925441027e-01
7.830000000000000293e-01 3.991268337370445507e-01
7.840000000000000302e-01 3.996013594800152391e-01
7.850000000000000311e-01 4.000757955231000196e-01
7.860000000000000320e-01 4.005501418679485726e-01
7.870000000000000329e-01 4.010243985162172953e-01
7.880000000000000338e-01 4.014985654695671924e-01
7.890000000000000346e-01 4.019726427296650972e-01
7.900000000000000355e-01 4.024466302981838939e-01
7.910000000000000364e-01 4.029205281768018510e-01
7.920000000000000373e-01 4.033943363672038984e-01
7.930000000000000382e-01 4.038680548710797957e-01
7.940000000000000391e-01 4.043416836901255196e-01
7.950000000000000400e-01 4.048152228260427088e-01
7.960000000000000409e-01 4.052886722805381647e-01
7.970000000000000417e-01 4.057620320553263493e-01
7.980000000000000426e-01 4.062353021521245000e-01
7.990000000000000435e-01 4.067084825726584585e-01
8.000000000000000444e-01 4.071815733186577302e-01
8.010000000000000453e-01 4.076545743918595366e-01
8.020000000000000462e-01 4.081274857940042633e-01
8.030000000000000471e-01 4.086003075268410112e-01
8.040000000000000480e-01 4.090730395921222118e-01
8.050000000000000488e-01 4.095456819916076796e-01
8.060000000000000497e-01 4.100182347270613925e-01
8.070000000000000506e-01 4.104906978002540452e-01
8.080000000000000515e-01 4.109630712129633268e-01
8.090000000000000524e-01 4.114353549669701460e-01
8.100000000000000533e-01 4.119075490640627391e-01
8.110000000000000542e-01 4.123796535060345603e-01
8.120000000000000551e-01 4.128516682946856142e-01
8.130000000000000560e-01 4.133235934318204019e-01
8.140000000000000568e-01 4.137954289192494750e-01
8.150000000000000577e-01 4.142671747587901576e-01
8.160000000000000586e-01 4.147388309522644367e-01
8.170000000000000595e-01 4.152103975015005721e-01
8.180000000000000604e-01 4.156818744083326522e-01
8.190000000000000613e-01 4.161532616745998725e-01
8.200000000000000622e-01 4.166245593021473681e-01
8.210000000000000631e-01 4.170957672928264359e-01
8.220000000000000639e-01 4.175668856484940350e-01
8.230000000000000648e-01 4.180379143710125645e-01
8.240000000000000657e-01 4.185088534622504741e-01
8.250000000000000666e-01 4.189797029240819870e-01
8.260000000000000675e-01 4.194504627583862111e-01
8.270000000000000684e-01 4.199211329670493598e-01
8.280000000000000693e-01 4.203917135519621984e-01
8.290000000000000702e-01 4.208622045150224311e-01
8.300000000000000711e-01 4.213326058581314260e-01
8.310000000000000719e-01 4.218029175831987110e-01
8.320000000000000728e-01 4.222731396921388658e-01
8.329999999999999627e-01 4.227432721868710774e-01
8.339999999999999636e-01 4.232133150693216384e-01
8.349999999999999645e-01 4.236832683414208378e-01
8.359999999999999654e-01 4.241531320051071252e-01
8.369999999999999662e-01 4.246229060623225027e-01
8.379999999999999671e-01 4.250925905150160777e-01
8.389999999999999680e-01 4.255621853651422870e-01
8.399999999999999689e-01 4.260316906146603966e-01
8.409999999999999698e-01 4.265011062655373331e-01
8.419999999999999707e-01 4.269704323197444085e-01
8.429999999999999716e-01 4.274396687792582084e-01
8.439999999999999725e-01 4.279088156460629788e-01
8.449999999999999734e-01 4.283778729221461301e-01
8.459999999999999742e-01 4.288468406095028995e-01
8.469999999999999751e-01 4.293157187101332428e-01
8.479999999999999760e-01 4.297845072260436106e-01
8.489999999999999769e-01 4.302532061592450052e-01
8.499999999999999778e-01 4.307218155117549796e-01
8.509999999999999787e-01 4.311903352855973037e-01
8.519999999999999796e-01 4.316587654828003551e-01
8.529999999999999805e-01 4.321271061053980067e-01
8.539999999999999813e-01 4.325953571554320698e-01
8.549999999999999822e-01 4.330635186349471866e-01
8.559999999999999831e-01 4.335315905459961039e-01
8.569999999999999840e-01 4.339995728906362871e-01
8.579999999999999849e-01 4.344674656709302529e-01
8.589999999999999858e-01 4.349352688889470686e-01
8.599999999999999867e-01 4.354029825467620740e-01
8.609999999999999876e-01 4.358706066464549389e-01
8.619999999999999885e-01 4.363381411901122164e-01
8.629999999999999893e-01 4.368055861798251227e-01
8.639999999999999902e-01 4.372729416176918127e-01
8.649999999999999911e-01 4.377402075058153263e-01
8.659999999999999920e-01 4.382073838463051429e-01
8.669999999999999929e-01 4.386744706412752381e-01
8.679999999999999938e-01 4.391414678928458049e-01
8.689999999999999947e-01 4.396083756031440304e-01
8.699999999999999956e-01 4.400751937743012099e-01
8.709999999999999964e-01 4.405419224084549668e-01
8.719999999999999973e-01 4.410085615077491417e-01
8.729999999999999982e-01 4.414751110743318496e-01
8.739999999999999991e-01 4.419415711103577005e-01
8.750000000000000000e-01 4.424079416179880209e-01
8.760000000000000009e-01 4.428742225993888559e-01
8.770000000000000018e-01 4.433404140567315799e-01
8.780000000000000027e-01 4.438065159921937286e-01
8.790000000000000036e-01 4.442725284079588888e-01
8.800000000000000044e-01 4.447384513062165867e-01
8.810000000000000053e-01 4.452042846891609562e-01
8.820000000000000062e-01 4.456700285589922372e-01
8.830000000000000071e-01 4.461356829179168870e-01
8.840000000000000080e-01 4.466012477681466919e-01
8.850000000000000089e-01 4.470667231118989893e-01
8.860000000000000098e-01 4.475321089513974449e-01
8.870000000000000107e-01 4.479974052888716085e-01
8.880000000000000115e-01 4.484626121265546383e-01
8.890000000000000124e-01 4.489277294666881857e-01
8.900000000000000133e-01 4.493927573115175655e-01
8.910000000000000142e-01 4.498576956632950319e-01
8.920000000000000151e-01 4.503225445242780567e-01
8.930000000000000160e-01 4.507873038967299406e-01
8.940000000000000169e-01 4.512519737829195354e-01
8.950000000000000178e-01 4.517165541851212440e-01
8.960000000000000187e-01 4.521810451056156310e-01
8.970000000000000195e-01 4.526454465466886457e-01
8.980000000000000204e-01 4.531097585106319547e-01
8.990000000000000213e-01 4.535739809997431093e-01
9.000000000000000222e-01 4.540381140163257667e-01
9.010000000000000231e-01 4.545021575626877475e-01
9.020000000000000240e-01 4.549661116411439776e-01
9.030000000000000249e-01 4.554299762540151564e-01
9.040000000000000258e-01 4.558937514036267569e-01
9.050000000000000266e-01 4.563574370923102475e-01
9.060000000000000275e-01 4.568210333224037023e-01
9.070000000000000284e-01 4.572845400962495810e-01
9.080000000000000293e-01 4.577479574161961717e-01
9.090000000000000302e-01 4.582112852845989237e-01
9.100000000000000311e-01 4.586745237038173384e-01
9.110000000000000320e-01 4.591376726762171900e-01
9.120000000000000329e-01 4.596007322041701371e-01
9.130000000000000338e-01 4.600637022900534445e-01
9.140000000000000346e-01 4.605265829362498176e-01
9.150000000000000355e-01 4.609893741451481786e-01
9.160000000000000364e-01 4.614520759191421129e-01
9.170000000000000373e-01 4.619146882606324223e-01
9.180000000000000382e-01 4.623772111720240163e-01
9.190000000000000391e-01 4.628396446557292432e-01
9.200000000000000400e-01 4.633019887141633930e-01
9.210000000000000409e-01 4.637642433497509709e-01
9.220000000000000417e-01 4.642264085649194238e-01
9.230000000000000426e-01 4.646884843621030270e-01
9.240000000000000435e-01 4.651504707437417729e-01
9.250000000000000444e-01 4.656123677122809834e-01
9.260000000000000453e-01 4.660741752701719753e-01
9.270000000000000462e-01 4.665358934198709506e-01
9.280000000000000471e-01 4.669975221638410501e-01
9.290000000000000480e-01 4.674590615045504105e-01
9.300000000000000488e-01 4.679205114444721647e-01
9.310000000000000497e-01 4.683818719860870505e-01
9.320000000000000506e-01 4.688431431318798026e-01
9.330000000000000515e-01 4.693043248843410953e-01
9.340000000000000524e-01 4.697654172459677091e-01
9.350000000000000533e-01 4.702264202192619202e-01
9.360000000000000542e-01 4.706873338067315560e-01
9.370000000000000551e-01 4.711481580108908829e-01
9.380000000000000560e-01 4.716088928342584419e-01
9.390000000000000568e-01 4.720695382793596018e-01
9.400000000000000577e-01 4.725300943487252270e-01
9.410000000000000586e-01 4.729905610448909559e-01
9.420000000000000595e-01 4.734509383703993657e-01
9.430000000000000604e-01 4.739112263277979742e-01
9.440000000000000613e-01 4.743714249196405164e-01
9.450000000000000622e-01 4.748315341484852792e-01
9.460000000000000631e-01 4.752915540168978215e-01
9.470000000000000639e-01 4.757514845274483095e-01
9.480000000000000648e-01 4.762113256827119612e-01
9.490000000000000657e-01 4.766710774852718213e-01
9.500000000000000666e-01 4.771307399377143765e-01
9.510000000000000675e-01 4.775903130426325527e-01
9.520000000000000684e-01 4.780497968026258815e-01
9.530000000000000693e-01 4.785091912202985576e-01
9.540000000000000702e-01 4.789684962982598826e-01
9.550000000000000711e-01 4.794277120391263192e-01
9.560000000000000719e-01 4.798868384455191594e-01
9.570000000000000728e-01 4.803458755200649688e-01
9.580000000000000737e-01 4.808048232653973075e-01
9.590000000000000746e-01 4.812636816841541765e-01
9.599999999999999645e-01 4.817224507789792387e-01
9.609999999999999654e-01 4.821811305525227076e-01
9.619999999999999662e-01 4.826397210074397925e-01
9.629999999999999671e-01 4.830982221463919757e-01
9.639999999999999680e-01 4.835566339720451801e-01
9.649999999999999689e-01 4.840149564870717680e-01
9.659999999999999698e-01 4.844731896941507077e-01
9.669999999999999707e-01 4.849313335959643534e-01
9.679999999999999716e-01 4.853893881952036082e-01
9.689999999999999725e-01 4.858473534945621508e-01
9.699999999999999734e-01 4.863052294967409317e-01
9.709999999999999742e-01 4.867630162044461195e-01
9.719999999999999751e-01 4.872207136203905997e-01
9.729999999999999760e-01 4.876783217472908660e-01
9.739999999999999769e-01 4.881358405878708506e-01
9.749999999999999778e-01 4.885932701448587601e-01
9.759999999999999787e-01 4.890506104209902949e-01
9.769999999999999796e-01 4.895078614190039867e-01
9.779999999999999805e-01 4.899650231416474155e-01
9.789999999999999813e-01 4.904220955916714364e-01
9.799999999999999822e-01 4.908790787718330106e-01
9.809999999999999831e-01 4.913359726848948172e-01
9.819999999999999840e-01 4.917927773336258079e-01
9.829999999999999849e-01 4.922494927207997639e-01
9.839999999999999858e-01 4.927061188491969057e-01
9.849999999999999867e-01 4.931626557216019502e-01
9.859999999999999876e-01 4.936191033408064421e-01
9.869999999999999885e-01 4.940754617096064782e-01
9.879999999999999893e-01 4.945317308308047610e-01
9.889999999999999902e-01 4.949879107072101547e-01
9.899999999999999911e-01 4.954440013416341881e-01
9.909999999999999920e-01 4.959000027368981600e-01
9.919999999999999929e-01 4.963559148958260892e-01
9.929999999999999938e-01 4.968117378212483781e-01
9.939999999999999947e-01 4.972674715160009806e-01
9.949999999999999956e-01 4.977231159829267337e-01
9.959999999999999964e-01 4.981786712248721938e-01
9.969999999999999973e-01 4.986341372446906339e-01
9.979999999999999982e-01 4.990895140452413781e-01
9.989999999999999991e-01 4.995448016293874693e-01


==> SSEP_theor_z_at_10000t6000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.246153447346799071e-04
2.000000000000000042e-03 1.049181488926124138e-03
3.000000000000000062e-03 1.573698432094810780e-03
4.000000000000000083e-03 2.098166173766758628e-03
5.000000000000000104e-03 2.622584713467897895e-03
6.000000000000000125e-03 3.146954050721817355e-03
7.000000000000000146e-03 3.671274185057082050e-03
8.000000000000000167e-03 4.195545116000475895e-03
9.000000000000001055e-03 4.719766843082634326e-03
1.000000000000000021e-02 5.243939365830153909e-03
1.099999999999999936e-02 5.768062683776301221e-03
1.200000000000000025e-02 6.292136796451425901e-03
1.300000000000000114e-02 6.816161703389727808e-03
1.400000000000000029e-02 7.340137404124185555e-03
1.499999999999999944e-02 7.864063898187676274e-03
1.600000000000000033e-02 8.387941185117490234e-03
1.700000000000000122e-02 8.911769264448561947e-03
1.800000000000000211e-02 9.435548135720799381e-03
1.899999999999999953e-02 9.959277798468937556e-03
2.000000000000000042e-02 1.048295825223550040e-02
2.100000000000000130e-02 1.100658949655896474e-02
2.199999999999999872e-02 1.153017153098108254e-02
2.299999999999999961e-02 1.205370435504350864e-02
2.400000000000000050e-02 1.257718796829060751e-02
2.500000000000000139e-02 1.310062237026438092e-02
2.600000000000000228e-02 1.362400756051123686e-02
2.699999999999999969e-02 1.414734353857578612e-02
2.800000000000000058e-02 1.467063030400760602e-02
2.900000000000000147e-02 1.519386785635221636e-02
2.999999999999999889e-02 1.571705619515841035e-02
3.099999999999999978e-02 1.624019531997655807e-02
3.200000000000000067e-02 1.676328523035806178e-02
3.300000000000000155e-02 1.728632592585363503e-02
3.400000000000000244e-02 1.780931740601556651e-02
3.500000000000000333e-02 1.833225967039717186e-02
3.600000000000000422e-02 1.885515271855446248e-02
3.699999999999999817e-02 1.937799655004221119e-02
3.799999999999999906e-02 1.990079116441564183e-02
3.899999999999999994e-02 2.042353656123380504e-02
4.000000000000000083e-02 2.094623274005393693e-02
4.100000000000000172e-02 2.146887970043712124e-02
4.200000000000000261e-02 2.199147744193978571e-02
4.300000000000000350e-02 2.251402596412615739e-02
4.399999999999999745e-02 2.303652526655807636e-02
4.499999999999999833e-02 2.355897534879838190e-02
4.599999999999999922e-02 2.408137621040981266e-02
4.700000000000000011e-02 2.460372785095891676e-02
4.800000000000000100e-02 2.512603027001042433e-02
4.900000000000000189e-02 2.564828346713233717e-02
5.000000000000000278e-02 2.617048744189139076e-02
5.100000000000000366e-02 2.669264219385759918e-02
5.200000000000000455e-02 2.721474772259969976e-02
5.299999999999999850e-02 2.773680402768857051e-02
5.399999999999999939e-02 2.825881110869608165e-02
5.500000000000000028e-02 2.878076896519398895e-02
5.600000000000000117e-02 2.930267759675785413e-02
5.700000000000000205e-02 2.982453700295973134e-02
5.800000000000000294e-02 3.034634718337604620e-02
5.900000000000000383e-02 3.086810813758366842e-02
5.999999999999999778e-02 3.138981986515932548e-02
6.099999999999999867e-02 3.191148236568187857e-02
6.199999999999999956e-02 3.243309563872948109e-02
6.300000000000000044e-02 3.295465968388410632e-02
6.400000000000000133e-02 3.347617450072476464e-02
6.500000000000000222e-02 3.399764008883541383e-02
6.600000000000000311e-02 3.451905644779874188e-02
6.700000000000000400e-02 3.504042357719786005e-02
6.800000000000000488e-02 3.556174147661743390e-02
6.900000000000000577e-02 3.608301014564596620e-02
7.000000000000000666e-02 3.660422958386725517e-02
7.100000000000000755e-02 3.712539979087063624e-02
7.200000000000000844e-02 3.764652076624472321e-02
7.299999999999999545e-02 3.816759250957970501e-02
7.399999999999999634e-02 3.868861502046558321e-02
7.499999999999999722e-02 3.920958829849337940e-02
7.599999999999999811e-02 3.973051234325677972e-02
7.699999999999999900e-02 4.025138715434988662e-02
7.799999999999999989e-02 4.077221273136610175e-02
7.900000000000000078e-02 4.129298907390091533e-02
8.000000000000000167e-02 4.181371618155025477e-02
8.100000000000000255e-02 4.233439405391271199e-02
8.200000000000000344e-02 4.285502269058674013e-02
8.300000000000000433e-02 4.337560209117004989e-02
8.400000000000000522e-02 4.389613225526360629e-02
8.500000000000000611e-02 4.441661318246822865e-02
8.600000000000000699e-02 4.493704487238740081e-02
8.700000000000000788e-02 4.545742732462274005e-02
8.799999999999999489e-02 4.597776053877855595e-02
8.899999999999999578e-02 4.649804451446069159e-02
8.999999999999999667e-02 4.701827925127312346e-02
9.099999999999999756e-02 4.753846474882592044e-02
9.199999999999999845e-02 4.805860100672441904e-02
9.299999999999999933e-02 4.857868802457723095e-02
9.400000000000000022e-02 4.909872580199561853e-02
9.500000000000000111e-02 4.961871433858899144e-02
9.600000000000000200e-02 5.013865363397054103e-02
9.700000000000000289e-02 5.065854368775105088e-02
9.800000000000000377e-02 5.117838449954507929e-02
9.900000000000000466e-02 5.169817606896704582e-02
1.000000000000000056e-01 5.221791839563175164e-02
1.010000000000000064e-01 5.273761147915722453e-02
1.020000000000000073e-01 5.325725531915963262e-02
1.030000000000000082e-01 5.377684991525839148e-02
1.040000000000000091e-01 5.429639526707041863e-02
1.049999999999999961e-01 5.481589137421764152e-02
1.059999999999999970e-01 5.533533823632117571e-02
1.069999999999999979e-01 5.585473585300428784e-02
1.079999999999999988e-01 5.637408422388832940e-02
1.089999999999999997e-01 5.689338334859676133e-02
1.100000000000000006e-01 5.741263322675684705e-02
1.110000000000000014e-01 5.793183385799224178e-02
1.120000000000000023e-01 5.845098524193211020e-02
1.130000000000000032e-01 5.897008737820262636e-02
1.140000000000000041e-01 5.948914026643371128e-02
1.150000000000000050e-01 6.000814390625513334e-02
1.160000000000000059e-01 6.052709829729534946e-02
1.170000000000000068e-01 6.104600343918941546e-02
1.180000000000000077e-01 6.156485933156767565e-02
1.190000000000000085e-01 6.208366597406543563e-02
1.199999999999999956e-01 6.260242336631491322e-02
1.209999999999999964e-01 6.312113150795387040e-02
1.219999999999999973e-01 6.363979039861758502e-02
1.229999999999999982e-01 6.415840003794283375e-02
1.239999999999999991e-01 6.467696042556968228e-02
1.250000000000000000e-01 6.519547156113621178e-02
1.260000000000000009e-01 6.571393344428437533e-02
1.270000000000000018e-01 6.623234607465301738e-02
1.280000000000000027e-01 6.675070945188596450e-02
1.290000000000000036e-01 6.726902357562566936e-02
1.300000000000000044e-01 6.778728844551556998e-02
1.310000000000000053e-01 6.830550406120283746e-02
1.320000000000000062e-01 6.882367042233165921e-02
1.330000000000000071e-01 6.934178752854938677e-02
1.340000000000000080e-01 6.985985537950435698e-02
1.350000000000000089e-01 7.037787397484580876e-02
1.360000000000000098e-01 7.089584331422110752e-02
1.370000000000000107e-01 7.141376339728364164e-02
1.380000000000000115e-01 7.193163422368435700e-02
1.390000000000000124e-01 7.244945579307680850e-02
1.400000000000000133e-01 7.296722810511209467e-02
1.410000000000000142e-01 7.348495115944737865e-02
1.420000000000000151e-01 7.400262495573731170e-02
1.430000000000000160e-01 7.452024949363922346e-02
1.440000000000000169e-01 7.503782477280734886e-02
1.449999999999999900e-01 7.555535079290429112e-02
1.459999999999999909e-01 7.607282755358729665e-02
1.469999999999999918e-01 7.659025505451740046e-02
1.479999999999999927e-01 7.710763329535430533e-02
1.489999999999999936e-01 7.762496227576201613e-02
1.499999999999999944e-01 7.814224199540266425e-02
1.509999999999999953e-01 7.865947245394212806e-02
1.519999999999999962e-01 7.917665365104264996e-02
1.529999999999999971e-01 7.969378558637311982e-02
1.539999999999999980e-01 8.021086825959991562e-02
1.549999999999999989e-01 8.072790167038865206e-02
1.559999999999999998e-01 8.124488581840980106e-02
1.570000000000000007e-01 8.176182070333426477e-02
1.580000000000000016e-01 8.227870632483268165e-02
1.590000000000000024e-01 8.279554268257542649e-02
1.600000000000000033e-01 8.331232977623619085e-02
1.610000000000000042e-01 8.382906760548891612e-02
1.620000000000000051e-01 8.434575617000791836e-02
1.630000000000000060e-01 8.486239546946729162e-02
1.640000000000000069e-01 8.537898550354607041e-02
1.650000000000000078e-01 8.589552627192077738e-02
1.660000000000000087e-01 8.641201777426990582e-02
1.670000000000000095e-01 8.692846001027298986e-02
1.680000000000000104e-01 8.744485297960866155e-02
1.690000000000000113e-01 8.796119668196111796e-02
1.700000000000000122e-01 8.847749111701197489e-02
1.710000000000000131e-01 8.899373628444263995e-02
1.720000000000000140e-01 8.950993218394003026e-02
1.730000000000000149e-01 9.002607881518737143e-02
1.740000000000000158e-01 9.054217617787106709e-02
1.750000000000000167e-01 9.105822427167734046e-02
1.759999999999999898e-01 9.157422309629671686e-02
1.769999999999999907e-01 9.209017265141547504e-02
1.779999999999999916e-01 9.260607293672595830e-02
1.789999999999999925e-01 9.312192395191799810e-02
1.799999999999999933e-01 9.363772569668404877e-02
1.809999999999999942e-01 9.415347817071455239e-02
1.819999999999999951e-01 9.466918137370609887e-02
1.829999999999999960e-01 9.518483530535094828e-02
1.839999999999999969e-01 9.570043996534799424e-02
1.849999999999999978e-01 9.621599535339137033e-02
1.859999999999999987e-01 9.673150146917948444e-02
1.869999999999999996e-01 9.724695831240992572e-02
1.880000000000000004e-01 9.776236588278351680e-02
1.890000000000000013e-01 9.827772418000023380e-02
1.900000000000000022e-01 9.879303320376207898e-02
1.910000000000000031e-01 9.930829295377027743e-02
1.920000000000000040e-01 9.982350342972803880e-02
1.930000000000000049e-01 1.003386646313418062e-01
1.940000000000000058e-01 1.008537765583137347e-01
1.950000000000000067e-01 1.013688392103520436e-01
1.960000000000000075e-01 1.018838525871635647e-01
1.970000000000000084e-01 1.023988166884565454e-01
1.980000000000000093e-01 1.029137315139395936e-01
1.990000000000000102e-01 1.034285970633233576e-01
2.000000000000000111e-01 1.039434133363176249e-01
2.010000000000000120e-01 1.044581803326359581e-01
2.020000000000000129e-01 1.049728980519893801e-01
2.030000000000000138e-01 1.054875664940926328e-01
2.040000000000000147e-01 1.060021856586613742e-01
2.050000000000000155e-01 1.065167555454104020e-01
2.060000000000000164e-01 1.070312761540577334e-01
2.070000000000000173e-01 1.075457474843182215e-01
2.080000000000000182e-01 1.080601695359121872e-01
2.089999999999999913e-01 1.085745423085602845e-01
2.099999999999999922e-01 1.090888658019811830e-01
2.109999999999999931e-01 1.096031400158984093e-01
2.119999999999999940e-01 1.101173649500329782e-01
2.129999999999999949e-01 1.106315406041084859e-01
2.139999999999999958e-01 1.111456669778482370e-01
2.149999999999999967e-01 1.116597440709804490e-01
2.159999999999999976e-01 1.121737718832279268e-01
2.169999999999999984e-01 1.126877504143206365e-01
2.179999999999999993e-01 1.132016796639853939e-01
2.190000000000000002e-01 1.137155596319522344e-01
2.200000000000000011e-01 1.142293903179503051e-01
2.210000000000000020e-01 1.147431717217119035e-01
2.220000000000000029e-01 1.152569038429673842e-01
2.230000000000000038e-01 1.157705866814513901e-01
2.240000000000000047e-01 1.162842202368959688e-01
2.250000000000000056e-01 1.167978045090375394e-01
2.260000000000000064e-01 1.173113394976127710e-01
2.270000000000000073e-01 1.178248252023569309e-01
2.280000000000000082e-01 1.183382616230066881e-01
2.290000000000000091e-01 1.188516487593024862e-01
2.300000000000000100e-01 1.193649866109856433e-01
2.310000000000000109e-01 1.198782751777931616e-01
2.320000000000000118e-01 1.203915144594686348e-01
2.330000000000000127e-01 1.209047044557548106e-01
2.340000000000000135e-01 1.214178451663930208e-01
2.350000000000000144e-01 1.219309365911306203e-01
2.360000000000000153e-01 1.224439787297117582e-01
2.370000000000000162e-01 1.229569715818826930e-01
2.380000000000000171e-01 1.234699151473910156e-01
2.390000000000000180e-01 1.239828094259858154e-01
2.399999999999999911e-01 1.244956544174141422e-01
2.409999999999999920e-01 1.250084501214291099e-01
2.419999999999999929e-01 1.255211965377788508e-01
2.429999999999999938e-01 1.260338936662176723e-01
2.439999999999999947e-01 1.265465415064971344e-01
2.449999999999999956e-01 1.270591400583726827e-01
2.459999999999999964e-01 1.275716893215987358e-01
2.469999999999999973e-01 1.280841892959306560e-01
2.479999999999999982e-01 1.285966399811264149e-01
2.489999999999999991e-01 1.291090413769436229e-01
2.500000000000000000e-01 1.296213934831407233e-01
2.510000000000000009e-01 1.301336962994764923e-01
2.520000000000000018e-01 1.306459498257134255e-01
2.530000000000000027e-01 1.311581540616125474e-01
2.540000000000000036e-01 1.316703090069374360e-01
2.550000000000000044e-01 1.321824146614502815e-01
2.560000000000000053e-01 1.326944710249152171e-01
2.570000000000000062e-01 1.332064780970995121e-01
2.580000000000000071e-01 1.337184358777684656e-01
2.590000000000000080e-01 1.342303443666904850e-01
2.600000000000000089e-01 1.347422035636330895e-01
2.610000000000000098e-01 1.352540134683652140e-01
2.620000000000000107e-01 1.357657740806595403e-01
2.630000000000000115e-01 1.362774854002838376e-01
2.640000000000000124e-01 1.367891474270130081e-01
2.650000000000000133e-01 1.373007601606193728e-01
2.660000000000000142e-01 1.378123236008772234e-01
2.670000000000000151e-01 1.383238377475617120e-01
2.680000000000000160e-01 1.388353026004487956e-01
2.690000000000000169e-01 1.393467181593153470e-01
2.700000000000000178e-01 1.398580844239395160e-01
2.710000000000000187e-01 1.403694013940992857e-01
2.720000000000000195e-01 1.408806690695762476e-01
2.730000000000000204e-01 1.413918874501505774e-01
2.740000000000000213e-01 1.419030565356026452e-01
2.750000000000000222e-01 1.424141763257177895e-01
2.760000000000000231e-01 1.429252468202786286e-01
2.770000000000000240e-01 1.434362680190692241e-01
2.780000000000000249e-01 1.439472399218750531e-01
2.790000000000000258e-01 1.444581625284835635e-01
2.800000000000000266e-01 1.449690358386813149e-01
2.810000000000000275e-01 1.454798598522591135e-01
2.820000000000000284e-01 1.459906345690034635e-01
2.830000000000000293e-01 1.465013599887062812e-01
2.840000000000000302e-01 1.470120361111590945e-01
2.850000000000000311e-01 1.475226629361537922e-01
2.860000000000000320e-01 1.480332404634847887e-01
2.870000000000000329e-01 1.485437686929443335e-01
2.880000000000000338e-01 1.490542476243296721e-01
2.889999999999999791e-01 1.495646772574353300e-01
2.899999999999999800e-01 1.500750575920589969e-01
2.909999999999999809e-01 1.505853886279997500e-01
2.919999999999999818e-01 1.510956703650557231e-01
2.929999999999999827e-01 1.516059028030259104e-01
2.939999999999999836e-01 1.521160859417130251e-01
2.949999999999999845e-01 1.526262197809182264e-01
2.959999999999999853e-01 1.531363043204446717e-01
2.969999999999999862e-01 1.536463395600952131e-01
2.979999999999999871e-01 1.541563254996769772e-01
2.989999999999999880e-01 1.546662621389937597e-01
2.999999999999999889e-01 1.551761494778509110e-01
3.009999999999999898e-01 1.556859875160596651e-01
3.019999999999999907e-01 1.561957762534274818e-01
3.029999999999999916e-01 1.567055156897621260e-01
3.039999999999999925e-01 1.572152058248754980e-01
3.049999999999999933e-01 1.577248466585798592e-01
3.059999999999999942e-01 1.582344381906853059e-01
3.069999999999999951e-01 1.587439804210080130e-01
3.079999999999999960e-01 1.592534733493602972e-01
3.089999999999999969e-01 1.597629169755586942e-01
3.099999999999999978e-01 1.602723112994195453e-01
3.109999999999999987e-01 1.607816563207586646e-01
3.119999999999999996e-01 1.612909520393956686e-01
3.130000000000000004e-01 1.618001984551498407e-01
3.140000000000000013e-01 1.623093955678411582e-01
3.150000000000000022e-01 1.628185433772881829e-01
3.160000000000000031e-01 1.633276418833165822e-01
3.170000000000000040e-01 1.638366910857482484e-01
3.180000000000000049e-01 1.643456909844063785e-01
3.190000000000000058e-01 1.648546415791167785e-01
3.200000000000000067e-01 1.653635428697043108e-01
3.210000000000000075e-01 1.658723948559969186e-01
3.220000000000000084e-01 1.663811975378209906e-01
3.230000000000000093e-01 1.668899509150061078e-01
3.240000000000000102e-01 1.673986549873837382e-01
3.250000000000000111e-01 1.679073097547809645e-01
3.260000000000000120e-01 1.684159152170326412e-01
3.270000000000000129e-01 1.689244713739691539e-01
3.280000000000000138e-01 1.694329782254239969e-01
3.290000000000000147e-01 1.699414357712349111e-01
3.300000000000000155e-01 1.704498440112335866e-01
3.310000000000000164e-01 1.709582029452570429e-01
3.320000000000000173e-01 1.714665125731454076e-01
3.330000000000000182e-01 1.719747728947349785e-01
3.340000000000000191e-01 1.724829839098639683e-01
3.350000000000000200e-01 1.729911456183749474e-01
3.360000000000000209e-01 1.734992580201071555e-01
3.370000000000000218e-01 1.740073211149033849e-01
3.380000000000000226e-01 1.745153349026092593e-01
3.390000000000000235e-01 1.750232993830645178e-01
3.400000000000000244e-01 1.755312145561184756e-01
3.410000000000000253e-01 1.760390804216132032e-01
3.420000000000000262e-01 1.765468969793983489e-01
3.430000000000000271e-01 1.770546642293210071e-01
3.440000000000000280e-01 1.775623821712289385e-01
3.450000000000000289e-01 1.780700508049748443e-01
3.460000000000000298e-01 1.785776701304069014e-01
3.470000000000000306e-01 1.790852401473786992e-01
3.480000000000000315e-01 1.795927608557400523e-01
3.490000000000000324e-01 1.801002322553490742e-01
3.500000000000000333e-01 1.806076543460569672e-01
3.510000000000000342e-01 1.811150271277199852e-01
3.519999999999999796e-01 1.816223506001955201e-01
3.529999999999999805e-01 1.821296247633408250e-01
3.539999999999999813e-01 1.826368496170130695e-01
3.549999999999999822e-01 1.831440251610744474e-01
3.559999999999999831e-01 1.836511513953826558e-01
3.569999999999999840e-01 1.841582283198001657e-01
3.579999999999999849e-01 1.846652559341891431e-01
3.589999999999999858e-01 1.851722342384130582e-01
3.599999999999999867e-01 1.856791632323355479e-01
3.609999999999999876e-01 1.861860429158239960e-01
3.619999999999999885e-01 1.866928732887411513e-01
3.629999999999999893e-01 1.871996543509571731e-01
3.639999999999999902e-01 1.877063861023363645e-01
3.649999999999999911e-01 1.882130685427520767e-01
3.659999999999999920e-01 1.887197016720725540e-01
3.669999999999999929e-01 1.892262854901684832e-01
3.679999999999999938e-01 1.897328199969114115e-01
3.689999999999999947e-01 1.902393051921741907e-01
3.699999999999999956e-01 1.907457410758321981e-01
3.709999999999999964e-01 1.912521276477568699e-01
3.719999999999999973e-01 1.917584649078291903e-01
3.729999999999999982e-01 1.922647528559209285e-01
3.739999999999999991e-01 1.927709914919122081e-01
3.750000000000000000e-01 1.932771808156804605e-01
3.760000000000000009e-01 1.937833208271079188e-01
3.770000000000000018e-01 1.942894115260705712e-01
3.780000000000000027e-01 1.947954529124532597e-01
3.790000000000000036e-01 1.953014449861382174e-01
3.800000000000000044e-01 1.958073877470083157e-01
3.810000000000000053e-01 1.963132811949478140e-01
3.820000000000000062e-01 1.968191253298416377e-01
3.830000000000000071e-01 1.973249201515773765e-01
3.840000000000000080e-01 1.978306656600402891e-01
3.850000000000000089e-01 1.983363618551211294e-01
3.860000000000000098e-01 1.988420087367060995e-01
3.870000000000000107e-01 1.993476063046874802e-01
3.880000000000000115e-01 1.998531545589559144e-01
3.890000000000000124e-01 2.003586534994044321e-01
3.900000000000000133e-01 2.008641031259235377e-01
3.910000000000000142e-01 2.013695034384089533e-01
3.920000000000000151e-01 2.018748544367548470e-01
3.930000000000000160e-01 2.023801561208574129e-01
3.940000000000000169e-01 2.028854084906151767e-01
3.950000000000000178e-01 2.033906115459228059e-01
3.960000000000000187e-01 2.038957652866804082e-01
3.970000000000000195e-01 2.044008697127887575e-01
3.980000000000000204e-01 2.049059248241477393e-01
3.990000000000000213e-01 2.054109306206589325e-01
4.000000000000000222e-01 2.059158871022242765e-01
4.010000000000000231e-01 2.064207942687486530e-01
4.020000000000000240e-01 2.069256521201354171e-01
4.030000000000000249e-01 2.074304606562909770e-01
4.040000000000000258e-01 2.079352198771217963e-01
4.050000000000000266e-01 2.084399297825340891e-01
4.060000000000000275e-01 2.089445903724357345e-01
4.070000000000000284e-01 2.094492016467385254e-01
4.080000000000000293e-01 2.099537636053512568e-01
4.090000000000000302e-01 2.104582762481853608e-01
4.100000000000000311e-01 2.109627395751534074e-01
4.110000000000000320e-01 2.114671535861683271e-01
4.120000000000000329e-01 2.119715182811441612e-01
4.130000000000000338e-01 2.124758336599946729e-01
4.140000000000000346e-01 2.129800997226377057e-01
4.150000000000000355e-01 2.134843164689896322e-01
4.160000000000000364e-01 2.139884838989692117e-01
4.169999999999999818e-01 2.144926020124941768e-01
4.179999999999999827e-01 2.149966708094841750e-01
4.189999999999999836e-01 2.155006902898613519e-01
4.199999999999999845e-01 2.160046604535467707e-01
4.209999999999999853e-01 2.165085813004627990e-01
4.219999999999999862e-01 2.170124528305325817e-01
4.229999999999999871e-01 2.175162750436834269e-01
4.239999999999999880e-01 2.180200479398381741e-01
4.249999999999999889e-01 2.185237715189261021e-01
4.259999999999999898e-01 2.190274457808709108e-01
4.269999999999999907e-01 2.195310707256056815e-01
4.279999999999999916e-01 2.200346463530560848e-01
4.289999999999999925e-01 2.205381726631543415e-01
4.299999999999999933e-01 2.210416496558315902e-01
4.309999999999999942e-01 2.215450773310209120e-01
4.319999999999999951e-01 2.220484556886531402e-01
4.329999999999999960e-01 2.225517847286650752e-01
4.339999999999999969e-01 2.230550644509907421e-01
4.349999999999999978e-01 2.235582948555660532e-01
4.359999999999999987e-01 2.240614759423299185e-01
4.369999999999999996e-01 2.245646077112191108e-01
4.380000000000000004e-01 2.250676901621721793e-01
4.390000000000000013e-01 2.255707232951307817e-01
4.400000000000000022e-01 2.260737071100343554e-01
4.410000000000000031e-01 2.265766416068247802e-01
4.420000000000000040e-01 2.270795267854464339e-01
4.430000000000000049e-01 2.275823626458419735e-01
4.440000000000000058e-01 2.280851491879571924e-01
4.450000000000000067e-01 2.285878864117356080e-01
4.460000000000000075e-01 2.290905743171266773e-01
4.470000000000000084e-01 2.295932129040765823e-01
4.480000000000000093e-01 2.300958021725343638e-01
4.490000000000000102e-01 2.305983421224516994e-01
4.500000000000000111e-01 2.311008327537737717e-01
4.510000000000000120e-01 2.316032740664571155e-01
4.520000000000000129e-01 2.321056660604536859e-01
4.530000000000000138e-01 2.326080087357143000e-01
4.540000000000000147e-01 2.331103020921952429e-01
4.550000000000000155e-01 2.336125461298511063e-01
4.560000000000000164e-01 2.341147408486389248e-01
4.570000000000000173e-01 2.346168862485158435e-01
4.580000000000000182e-01 2.351189823294402848e-01
4.590000000000000191e-01 2.356210290913701988e-01
4.600000000000000200e-01 2.361230265342689760e-01
4.610000000000000209e-01 2.366249746580929014e-01
4.620000000000000218e-01 2.371268734628079189e-01
4.630000000000000226e-01 2.376287229483764751e-01
4.640000000000000235e-01 2.381305231147599621e-01
4.650000000000000244e-01 2.386322739619262945e-01
4.660000000000000253e-01 2.391339754898412218e-01
4.670000000000000262e-01 2.396356276984704659e-01
4.680000000000000271e-01 2.401372305877822744e-01
4.690000000000000280e-01 2.406387841577443953e-01
4.700000000000000289e-01 2.411402884083287679e-01
4.710000000000000298e-01 2.416417433395050829e-01
4.720000000000000306e-01 2.421431489512437529e-01
4.730000000000000315e-01 2.426445052435198257e-01
4.740000000000000324e-01 2.431458122163045465e-01
4.750000000000000333e-01 2.436470698695755721e-01
4.760000000000000342e-01 2.441482782033035925e-01
4.770000000000000351e-01 2.446494372174700671e-01
4.780000000000000360e-01 2.451505469120494329e-01
4.790000000000000369e-01 2.456516072870219836e-01
4.799999999999999822e-01 2.461526183423654035e-01
4.809999999999999831e-01 2.466535800780607357e-01
4.819999999999999840e-01 2.471544924940898558e-01
4.829999999999999849e-01 2.476553555904328907e-01
4.839999999999999858e-01 2.481561693670765456e-01
4.849999999999999867e-01 2.486569338240017801e-01
4.859999999999999876e-01 2.491576489611953549e-01
4.869999999999999885e-01 2.496583147786425039e-01
4.879999999999999893e-01 2.501589312763325967e-01
4.889999999999999902e-01 2.506594984542491744e-01
4.899999999999999911e-01 2.511600163123847707e-01
4.909999999999999920e-01 2.516604848507288938e-01
4.919999999999999929e-01 2.521609040692701642e-01
4.929999999999999938e-01 2.526612739680041408e-01
4.939999999999999947e-01 2.531615945469207207e-01
4.949999999999999956e-01 2.536618658060139087e-01
4.959999999999999964e-01 2.541620877452800964e-01
4.969999999999999973e-01 2.546622603647141214e-01
4.979999999999999982e-01 2.551623836643113763e-01
4.989999999999999991e-01 2.556624576440708618e-01
5.000000000000000000e-01 2.561624823039905796e-01
5.010000000000000009e-01 2.566624576440707517e-01
5.020000000000000018e-01 2.571623836643112671e-01
5.030000000000000027e-01 2.576622603647136800e-01
5.040000000000000036e-01 2.581620877452798779e-01
5.050000000000000044e-01 2.586618658060138576e-01
5.060000000000000053e-01 2.591615945469204485e-01
5.070000000000000062e-01 2.596612739680039805e-01
5.080000000000000071e-01 2.601609040692710595e-01
5.090000000000000080e-01 2.606604848507284578e-01
5.100000000000000089e-01 2.611600163123847240e-01
5.110000000000000098e-01 2.616594984542491287e-01
5.120000000000000107e-01 2.621589312763315527e-01
5.130000000000000115e-01 2.626583147786424877e-01
5.140000000000000124e-01 2.631576489611955338e-01
5.150000000000000133e-01 2.636569338240017935e-01
5.160000000000000142e-01 2.641561693670761990e-01
5.170000000000000151e-01 2.646553555904335719e-01
5.180000000000000160e-01 2.651544924940900660e-01
5.190000000000000169e-01 2.656535800780606138e-01
5.200000000000000178e-01 2.661526183423655878e-01
5.210000000000000187e-01 2.666516072870219189e-01
5.220000000000000195e-01 2.671505469120499243e-01
5.230000000000000204e-01 2.676494372174701430e-01
5.240000000000000213e-01 2.681482782033037804e-01
5.250000000000000222e-01 2.686470698695743731e-01
5.260000000000000231e-01 2.691458122163054578e-01
5.270000000000000240e-01 2.696445052435195167e-01
5.280000000000000249e-01 2.701431489512438611e-01
5.290000000000000258e-01 2.706417433395050254e-01
5.300000000000000266e-01 2.711402884083293219e-01
5.310000000000000275e-01 2.716387841577452278e-01
5.320000000000000284e-01 2.721372305877818309e-01
5.330000000000000293e-01 2.726356276984702176e-01
5.340000000000000302e-01 2.731339754898414740e-01
5.350000000000000311e-01 2.736322739619271305e-01
5.360000000000000320e-01 2.741305231147607713e-01
5.370000000000000329e-01 2.746287229483764802e-01
5.380000000000000338e-01 2.751268734628083412e-01
5.390000000000000346e-01 2.756249746580935467e-01
5.400000000000000355e-01 2.761230265342686785e-01
5.410000000000000364e-01 2.766210290913708736e-01
5.420000000000000373e-01 2.771189823294404331e-01
5.430000000000000382e-01 2.776168862485163813e-01
5.440000000000000391e-01 2.781147408486389083e-01
5.450000000000000400e-01 2.786125461298513684e-01
5.460000000000000409e-01 2.791103020921945066e-01
5.470000000000000417e-01 2.796080087357142308e-01
5.480000000000000426e-01 2.801056660604531179e-01
5.490000000000000435e-01 2.806032740664581304e-01
5.500000000000000444e-01 2.811008327537738438e-01
5.510000000000000453e-01 2.815983421224508287e-01
5.520000000000000462e-01 2.820958021725348819e-01
5.530000000000000471e-01 2.825932129040771290e-01
5.540000000000000480e-01 2.830905743171269751e-01
5.550000000000000488e-01 2.835878864117363229e-01
5.560000000000000497e-01 2.840851491879569091e-01
5.570000000000000506e-01 2.845823626458418021e-01
5.580000000000000515e-01 2.850795267854464021e-01
5.590000000000000524e-01 2.855766416068249991e-01
5.600000000000000533e-01 2.860737071100341589e-01
5.610000000000000542e-01 2.865707232951306693e-01
5.620000000000000551e-01 2.870676901621728727e-01
5.630000000000000560e-01 2.875646077112193333e-01
5.640000000000000568e-01 2.880614759423296700e-01
5.650000000000000577e-01 2.885582948555671656e-01
5.660000000000000586e-01 2.890550644509902734e-01
5.670000000000000595e-01 2.895517847286646629e-01
5.680000000000000604e-01 2.900484556886531173e-01
5.690000000000000613e-01 2.905450773310199741e-01
5.700000000000000622e-01 2.910416496558316246e-01
5.710000000000000631e-01 2.915381726631542381e-01
5.720000000000000639e-01 2.920346463530559822e-01
5.730000000000000648e-01 2.925310707256054132e-01
5.740000000000000657e-01 2.930274457808719202e-01
5.750000000000000666e-01 2.935237715189258911e-01
5.760000000000000675e-01 2.940200479398384359e-01
5.769999999999999574e-01 2.945162750436834953e-01
5.779999999999999583e-01 2.950124528305334004e-01
5.789999999999999591e-01 2.955085813004622031e-01
5.799999999999999600e-01 2.960046604535456205e-01
5.809999999999999609e-01 2.965006902898613683e-01
5.819999999999999618e-01 2.969966708094839425e-01
5.829999999999999627e-01 2.974926020124940562e-01
5.839999999999999636e-01 2.979884838989693141e-01
5.849999999999999645e-01 2.984843164689900963e-01
5.859999999999999654e-01 2.989800997226383372e-01
5.869999999999999662e-01 2.994758336599950832e-01
5.879999999999999671e-01 2.999715182811439340e-01
5.889999999999999680e-01 3.004671535861677123e-01
5.899999999999999689e-01 3.009627395751535706e-01
5.909999999999999698e-01 3.014582762481862188e-01
5.919999999999999707e-01 3.019537636053514773e-01
5.929999999999999716e-01 3.024492016467387745e-01
5.939999999999999725e-01 3.029445903724363176e-01
5.949999999999999734e-01 3.034399297825329800e-01
5.959999999999999742e-01 3.039352198771205216e-01
5.969999999999999751e-01 3.044304606562906468e-01
5.979999999999999760e-01 3.049256521201351711e-01
5.989999999999999769e-01 3.054207942687487409e-01
5.999999999999999778e-01 3.059158871022242820e-01
6.009999999999999787e-01 3.064109306206588279e-01
6.019999999999999796e-01 3.069059248241476912e-01
6.029999999999999805e-01 3.074008697127890155e-01
6.039999999999999813e-01 3.078957652866804451e-01
6.049999999999999822e-01 3.083906115459225106e-01
6.059999999999999831e-01 3.088854084906145769e-01
6.069999999999999840e-01 3.093801561208582296e-01
6.079999999999999849e-01 3.098748544367547209e-01
6.089999999999999858e-01 3.103695034384085227e-01
6.099999999999999867e-01 3.108641031259231635e-01
6.109999999999999876e-01 3.113586534994037813e-01
6.119999999999999885e-01 3.118531545589561249e-01
6.129999999999999893e-01 3.123476063046877194e-01
6.139999999999999902e-01 3.128420087367059788e-01
6.149999999999999911e-01 3.133363618551208152e-01
6.159999999999999920e-01 3.138306656600402533e-01
6.169999999999999929e-01 3.143249201515769808e-01
6.179999999999999938e-01 3.148191253298413539e-01
6.189999999999999947e-01 3.153132811949478920e-01
6.199999999999999956e-01 3.158073877470080615e-01
6.209999999999999964e-01 3.163014449861386579e-01
6.219999999999999973e-01 3.167954529124540342e-01
6.229999999999999982e-01 3.172894115260709302e-01
6.239999999999999991e-01 3.177833208271066412e-01
6.250000000000000000e-01 3.182771808156814597e-01
6.260000000000000009e-01 3.187709914919119036e-01
6.270000000000000018e-01 3.192647528559212633e-01
6.280000000000000027e-01 3.197584649078288876e-01
6.290000000000000036e-01 3.202521276477579559e-01
6.300000000000000044e-01 3.207457410758314253e-01
6.310000000000000053e-01 3.212393051921741405e-01
6.320000000000000062e-01 3.217328199969108349e-01
6.330000000000000071e-01 3.222262854901684626e-01
6.340000000000000080e-01 3.227197016720723677e-01
6.350000000000000089e-01 3.232130685427525574e-01
6.360000000000000098e-01 3.237063861023370404e-01
6.370000000000000107e-01 3.241996543509562678e-01
6.380000000000000115e-01 3.246928732887408575e-01
6.390000000000000124e-01 3.251860429158233701e-01
6.400000000000000133e-01 3.256791632323360886e-01
6.410000000000000142e-01 3.261722342384134055e-01
6.420000000000000151e-01 3.266652559341890472e-01
6.430000000000000160e-01 3.271582283197997931e-01
6.440000000000000169e-01 3.276511513953824228e-01
6.450000000000000178e-01 3.281440251610735492e-01
6.460000000000000187e-01 3.286368496170132270e-01
6.470000000000000195e-01 3.291296247633404559e-01
6.480000000000000204e-01 3.296223506001959569e-01
6.490000000000000213e-01 3.301150271277201731e-01
6.500000000000000222e-01 3.306076543460567674e-01
6.510000000000000231e-01 3.311002322553490695e-01
6.520000000000000240e-01 3.315927608557405759e-01
6.530000000000000249e-01 3.320852401473782800e-01
6.540000000000000258e-01 3.325776701304065663e-01
6.550000000000000266e-01 3.330700508049745934e-01
6.560000000000000275e-01 3.335623821712292991e-01
6.570000000000000284e-01 3.340546642293207302e-01
6.580000000000000293e-01 3.345468969793981007e-01
6.590000000000000302e-01 3.350390804216131779e-01
6.600000000000000311e-01 3.355312145561178960e-01
6.610000000000000320e-01 3.360232993830653547e-01
6.620000000000000329e-01 3.365153349026089313e-01
6.630000000000000338e-01 3.370073211149040016e-01
6.640000000000000346e-01 3.374992580201074399e-01
6.650000000000000355e-01 3.379911456183744556e-01
6.660000000000000364e-01 3.384829839098636994e-01
6.670000000000000373e-01 3.389747728947342109e-01
6.680000000000000382e-01 3.394665125731451960e-01
6.690000000000000391e-01 3.399582029452574705e-01
6.700000000000000400e-01 3.404498440112334046e-01
6.710000000000000409e-01 3.409414357712344801e-01
6.720000000000000417e-01 3.414329782254247325e-01
6.730000000000000426e-01 3.419244713739689745e-01
6.740000000000000435e-01 3.424159152170316855e-01
6.750000000000000444e-01 3.429073097547810645e-01
6.760000000000000453e-01 3.433986549873834226e-01
6.770000000000000462e-01 3.438899509150067368e-01
6.780000000000000471e-01 3.443811975378211487e-01
6.790000000000000480e-01 3.448723948559964669e-01
6.800000000000000488e-01 3.453635428697044985e-01
6.810000000000000497e-01 3.458546415791164952e-01
6.820000000000000506e-01 3.463456909844066511e-01
6.830000000000000515e-01 3.468366910857483831e-01
6.840000000000000524e-01 3.473276418833175505e-01
6.850000000000000533e-01 3.478185433772891799e-01
6.860000000000000542e-01 3.483093955678406295e-01
6.870000000000000551e-01 3.488001984551499790e-01
6.880000000000000560e-01 3.492909520393966960e-01
6.890000000000000568e-01 3.497816563207590823e-01
6.900000000000000577e-01 3.502723112994191590e-01
6.910000000000000586e-01 3.507629169755590581e-01
6.920000000000000595e-01 3.512534733493605787e-01
6.930000000000000604e-01 3.517439804210082954e-01
6.940000000000000613e-01 3.522344381906853950e-01
6.950000000000000622e-01 3.527248466585792275e-01
6.960000000000000631e-01 3.532152058248759219e-01
6.970000000000000639e-01 3.537055156897626618e-01
6.980000000000000648e-01 3.541957762534270748e-01
6.990000000000000657e-01 3.546859875160603970e-01
7.000000000000000666e-01 3.551761494778524209e-01
7.010000000000000675e-01 3.556662621389936052e-01
7.020000000000000684e-01 3.561563254996771288e-01
7.030000000000000693e-01 3.566463395600962816e-01
7.039999999999999591e-01 3.571363043204453525e-01
7.049999999999999600e-01 3.576262197809189081e-01
7.059999999999999609e-01 3.581160859417130138e-01
7.069999999999999618e-01 3.586059028030257889e-01
7.079999999999999627e-01 3.590956703650551862e-01
7.089999999999999636e-01 3.595853886279992695e-01
7.099999999999999645e-01 3.600750575920594332e-01
7.109999999999999654e-01 3.605646772574352399e-01
7.119999999999999662e-01 3.610542476243296939e-01
7.129999999999999671e-01 3.615437686929450778e-01
7.139999999999999680e-01 3.620332404634848400e-01
7.149999999999999689e-01 3.625226629361546493e-01
7.159999999999999698e-01 3.630120361111588978e-01
7.169999999999999707e-01 3.635013599887066960e-01
7.179999999999999716e-01 3.639906345690033795e-01
7.189999999999999725e-01 3.644798598522583366e-01
7.199999999999999734e-01 3.649690358386821765e-01
7.209999999999999742e-01 3.654581625284827884e-01
7.219999999999999751e-01 3.659472399218748340e-01
7.229999999999999760e-01 3.664362680190683674e-01
7.239999999999999769e-01 3.669252468202777173e-01
7.249999999999999778e-01 3.674141763257182669e-01
7.259999999999999787e-01 3.679030565356027349e-01
7.269999999999999796e-01 3.683918874501505014e-01
7.279999999999999805e-01 3.688806690695765056e-01
7.289999999999999813e-01 3.693694013940998500e-01
7.299999999999999822e-01 3.698580844239395260e-01
7.309999999999999831e-01 3.703467181593154134e-01
7.319999999999999840e-01 3.708353026004492237e-01
7.329999999999999849e-01 3.713238377475615026e-01
7.339999999999999858e-01 3.718123236008777921e-01
7.349999999999999867e-01 3.723007601606199146e-01
7.359999999999999876e-01 3.727891474270134120e-01
7.369999999999999885e-01 3.732774854002847142e-01
7.379999999999999893e-01 3.737657740806588080e-01
7.389999999999999902e-01 3.742540134683651210e-01
7.399999999999999911e-01 3.747422035636326920e-01
7.409999999999999920e-01 3.752303443666903937e-01
7.419999999999999929e-01 3.757184358777688749e-01
7.429999999999999938e-01 3.762064780970997835e-01
7.439999999999999947e-01 3.766944710249153228e-01
7.449999999999999956e-01 3.771824146614492501e-01
7.459999999999999964e-01 3.776703090069371549e-01
7.469999999999999973e-01 3.781581540616125725e-01
7.479999999999999982e-01 3.786459498257142564e-01
7.489999999999999991e-01 3.791336962994766857e-01
7.500000000000000000e-01 3.796213934831402792e-01
7.510000000000000009e-01 3.801090413769433463e-01
7.520000000000000018e-01 3.805966399811266387e-01
7.530000000000000027e-01 3.810841892959312971e-01
7.540000000000000036e-01 3.815716893215987948e-01
7.550000000000000044e-01 3.820591400583729924e-01
7.560000000000000053e-01 3.825465415064977504e-01
7.570000000000000062e-01 3.830338936662176508e-01
7.580000000000000071e-01 3.835211965377792187e-01
7.590000000000000080e-01 3.840084501214286461e-01
7.600000000000000089e-01 3.844956544174145119e-01
7.610000000000000098e-01 3.849828094259858391e-01
7.620000000000000107e-01 3.854699151473920393e-01
7.630000000000000115e-01 3.859569715818836344e-01
7.640000000000000124e-01 3.864439787297119788e-01
7.650000000000000133e-01 3.869309365911305365e-01
7.660000000000000142e-01 3.874178451663934375e-01
7.670000000000000151e-01 3.879047044557535351e-01
7.680000000000000160e-01 3.883915144594685120e-01
7.690000000000000169e-01 3.888782751777926094e-01
7.700000000000000178e-01 3.893649866109848978e-01
7.710000000000000187e-01 3.898516487593026159e-01
7.720000000000000195e-01 3.903382616230067215e-01
7.730000000000000204e-01 3.908248252023558966e-01
7.740000000000000213e-01 3.913113394976120984e-01
7.750000000000000222e-01 3.917978045090384498e-01
7.760000000000000231e-01 3.922842202368960751e-01
7.770000000000000240e-01 3.927705866814512614e-01
7.780000000000000249e-01 3.932569038429674091e-01
7.790000000000000258e-01 3.937431717217114713e-01
7.800000000000000266e-01 3.942293903179501235e-01
7.810000000000000275e-01 3.947155596319520399e-01
7.820000000000000284e-01 3.952016796639857277e-01
7.830000000000000293e-01 3.956877504143203050e-01
7.840000000000000302e-01 3.961737718832280541e-01
7.850000000000000311e-01 3.966597440709796474e-01
7.860000000000000320e-01 3.971456669778487547e-01
7.870000000000000329e-01 3.976315406041081024e-01
7.880000000000000338e-01 3.981173649500329703e-01
7.890000000000000346e-01 3.986031400158986937e-01
7.900000000000000355e-01 3.990888658019813851e-01
7.910000000000000364e-01 3.995745423085601544e-01
7.920000000000000373e-01 4.000601695359127241e-01
7.930000000000000382e-01 4.005457474843178711e-01
7.940000000000000391e-01 4.010312761540564819e-01
7.950000000000000400e-01 4.015167555454107196e-01
7.960000000000000409e-01 4.020021856586615816e-01
7.970000000000000417e-01 4.024875664940926745e-01
7.980000000000000426e-01 4.029728980519889925e-01
7.990000000000000435e-01 4.034581803326350302e-01
8.000000000000000444e-01 4.039434133363177248e-01
8.010000000000000453e-01 4.044285970633228477e-01
8.020000000000000462e-01 4.049137315139396676e-01
8.030000000000000471e-01 4.053988166884565647e-01
8.040000000000000480e-01 4.058838525871641956e-01
8.050000000000000488e-01 4.063688392103517177e-01
8.060000000000000497e-01 4.068537765583136179e-01
8.070000000000000506e-01 4.073386646313413295e-01
8.080000000000000515e-01 4.078235034297281736e-01
8.090000000000000524e-01 4.083082929537699690e-01
8.100000000000000533e-01 4.087930332037617576e-01
8.110000000000000542e-01 4.092777241800005239e-01
8.120000000000000551e-01 4.097623658827840298e-01
8.130000000000000560e-01 4.102469583124101482e-01
8.140000000000000568e-01 4.107315014691791388e-01
8.150000000000000577e-01 4.112159953533915391e-01
8.160000000000000586e-01 4.117004399653479418e-01
8.170000000000000595e-01 4.121848353053521041e-01
8.180000000000000604e-01 4.126691813737058956e-01
8.190000000000000613e-01 4.131534781707140169e-01
8.200000000000000622e-01 4.136377256966827787e-01
8.210000000000000631e-01 4.141219239519182138e-01
8.220000000000000639e-01 4.146060729367263553e-01
8.230000000000000648e-01 4.150901726514163448e-01
8.240000000000000657e-01 4.155742230962961581e-01
8.250000000000000666e-01 4.160582242716778789e-01
8.260000000000000675e-01 4.165421761778706489e-01
8.270000000000000684e-01 4.170260788151867182e-01
8.280000000000000693e-01 4.175099321839403355e-01
8.290000000000000702e-01 4.179937362844433069e-01
8.300000000000000711e-01 4.184774911170114353e-01
8.310000000000000719e-01 4.189611966819620781e-01
8.320000000000000728e-01 4.194448529796093172e-01
8.329999999999999627e-01 4.199284600102725085e-01
8.339999999999999636e-01 4.204120177742696751e-01
8.349999999999999645e-01 4.208955262719202839e-01
8.359999999999999654e-01 4.213789855035467991e-01
8.369999999999999662e-01 4.218623954694671330e-01
8.379999999999999671e-01 4.223457561700074137e-01
8.389999999999999680e-01 4.228290676054881625e-01
8.399999999999999689e-01 4.233123297762364512e-01
8.409999999999999698e-01 4.237955426825759098e-01
8.419999999999999707e-01 4.242787063248330548e-01
8.429999999999999716e-01 4.247618207033348470e-01
8.439999999999999725e-01 4.252448858184110780e-01
8.449999999999999734e-01 4.257279016703887642e-01
8.459999999999999742e-01 4.262108682595990294e-01
8.469999999999999751e-01 4.266937855863733864e-01
8.479999999999999760e-01 4.271766536510437362e-01
8.489999999999999769e-01 4.276594724539416470e-01
8.499999999999999778e-01 4.281422419954029057e-01
8.509999999999999787e-01 4.286249622757623001e-01
8.519999999999999796e-01 4.291076332953545069e-01
8.529999999999999805e-01 4.295902550545168674e-01
8.539999999999999813e-01 4.300728275535872225e-01
8.549999999999999822e-01 4.305553507929044121e-01
8.559999999999999831e-01 4.310378247728081647e-01
8.569999999999999840e-01 4.315202494936380972e-01
8.579999999999999849e-01 4.320026249557376019e-01
8.589999999999999858e-01 4.324849511594477391e-01
8.599999999999999867e-01 4.329672281051122340e-01
8.609999999999999876e-01 4.334494557930761993e-01
8.619999999999999885e-01 4.339316342236849144e-01
8.629999999999999893e-01 4.344137633972836032e-01
8.639999999999999902e-01 4.348958433142205982e-01
8.649999999999999911e-01 4.353778739748451754e-01
8.659999999999999920e-01 4.358598553795037800e-01
8.669999999999999929e-01 4.363417875285493519e-01
8.679999999999999938e-01 4.368236704223311673e-01
8.689999999999999947e-01 4.373055040612027766e-01
8.699999999999999956e-01 4.377872884455158431e-01
8.709999999999999964e-01 4.382690235756255270e-01
8.719999999999999973e-01 4.387507094518858786e-01
8.729999999999999982e-01 4.392323460746528352e-01
8.739999999999999991e-01 4.397139334442843328e-01
8.750000000000000000e-01 4.401954715611368085e-01
8.760000000000000009e-01 4.406769604255696970e-01
8.770000000000000018e-01 4.411584000379430437e-01
8.780000000000000027e-01 4.416397903986171158e-01
8.790000000000000036e-01 4.421211315079528470e-01
8.800000000000000044e-01 4.426024233663145013e-01
8.810000000000000053e-01 4.430836659740650663e-01
8.820000000000000062e-01 4.435648593315679178e-01
8.830000000000000071e-01 4.440460034391895405e-01
8.840000000000000080e-01 4.445270982972959195e-01
8.850000000000000089e-01 4.450081439062544275e-01
8.860000000000000098e-01 4.454891402664332700e-01
8.870000000000000107e-01 4.459700873782030950e-01
8.880000000000000115e-01 4.464509852419322744e-01
8.890000000000000124e-01 4.469318338579926775e-01
8.900000000000000133e-01 4.474126332267565065e-01
8.910000000000000142e-01 4.478933833485968519e-01
8.920000000000000151e-01 4.483740842238878588e-01
8.930000000000000160e-01 4.488547358530040055e-01
8.940000000000000169e-01 4.493353382363218240e-01
8.950000000000000178e-01 4.498158913742183462e-01
8.960000000000000187e-01 4.502963952670708814e-01
8.970000000000000195e-01 4.507768499152576824e-01
8.980000000000000204e-01 4.512572553191597780e-01
8.990000000000000213e-01 4.517376114791573083e-01
9.000000000000000222e-01 4.522179183956321347e-01
9.010000000000000231e-01 4.526981760689668399e-01
9.020000000000000240e-01 4.531783844995450616e-01
9.030000000000000249e-01 4.536585436877507704e-01
9.040000000000000258e-01 4.541386536339701019e-01
9.050000000000000266e-01 4.546187143385889140e-01
9.060000000000000275e-01 4.550987258019952852e-01
9.070000000000000284e-01 4.555786880245770165e-01
9.080000000000000293e-01 4.560586010067238516e-01
9.090000000000000302e-01 4.565384647488256453e-01
9.100000000000000311e-01 4.570182792512740289e-01
9.110000000000000320e-01 4.574980445144606889e-01
9.120000000000000329e-01 4.579777605387791994e-01
9.130000000000000338e-01 4.584574273246224685e-01
9.140000000000000346e-01 4.589370448723872897e-01
9.150000000000000355e-01 4.594166131824689026e-01
9.160000000000000364e-01 4.598961322552634901e-01
9.170000000000000373e-01 4.603756020911696223e-01
9.180000000000000382e-01 4.608550226905865355e-01
9.190000000000000391e-01 4.613343940539131882e-01
9.200000000000000400e-01 4.618137161815504266e-01
9.210000000000000409e-01 4.622929890739013725e-01
9.220000000000000417e-01 4.627722127313660949e-01
9.230000000000000426e-01 4.632513871543499362e-01
9.240000000000000435e-01 4.637305123432577947e-01
9.250000000000000444e-01 4.642095882984937361e-01
9.260000000000000453e-01 4.646886150204650456e-01
9.270000000000000462e-01 4.651675925095796749e-01
9.280000000000000471e-01 4.656465207662448536e-01
9.290000000000000480e-01 4.661253997908709756e-01
9.300000000000000488e-01 4.666042295838666587e-01
9.310000000000000497e-01 4.670830101456457939e-01
9.320000000000000506e-01 4.675617414766183866e-01
9.330000000000000515e-01 4.680404235771976618e-01
9.340000000000000524e-01 4.685190564477985098e-01
9.350000000000000533e-01 4.689976400888354324e-01
9.360000000000000542e-01 4.694761745007252074e-01
9.370000000000000551e-01 4.699546596838835577e-01
9.380000000000000560e-01 4.704330956387297036e-01
9.390000000000000568e-01 4.709114823656818105e-01
9.400000000000000577e-01 4.713898198651597093e-01
9.410000000000000586e-01 4.718681081375840636e-01
9.420000000000000595e-01 4.723463471833758698e-01
9.430000000000000604e-01 4.728245370029595107e-01
9.440000000000000613e-01 4.733026775967572042e-01
9.450000000000000622e-01 4.737807689651946652e-01
9.460000000000000631e-01 4.742588111086957214e-01
9.470000000000000639e-01 4.747368040276885859e-01
9.480000000000000648e-01 4.752147477225996397e-01
9.490000000000000657e-01 4.756926421938577065e-01
9.500000000000000666e-01 4.761704874418915545e-01
9.510000000000000675e-01 4.766482834671316726e-01
9.520000000000000684e-01 4.771260302700107703e-01
9.530000000000000693e-01 4.776037278509586703e-01
9.540000000000000702e-01 4.780813762104103581e-01
9.550000000000000711e-01 4.785589753487980991e-01
9.560000000000000719e-01 4.790365252665581552e-01
9.570000000000000728e-01 4.795140259641265112e-01
9.580000000000000737e-01 4.799914774419399288e-01
9.590000000000000746e-01 4.804688797004361689e-01
9.599999999999999645e-01 4.809462327400539361e-01
9.609999999999999654e-01 4.814235365612340445e-01
9.619999999999999662e-01 4.819007911644155873e-01
9.629999999999999671e-01 4.823779965500418765e-01
9.639999999999999680e-01 4.828551527185544479e-01
9.649999999999999689e-01 4.833322596703972795e-01
9.659999999999999698e-01 4.838093174060149049e-01
9.669999999999999707e-01 4.842863259258535780e-01
9.679999999999999716e-01 4.847632852303584983e-01
9.689999999999999725e-01 4.852401953199771967e-01
9.699999999999999734e-01 4.857170561951590360e-01
9.709999999999999742e-01 4.861938678563519356e-01
9.719999999999999751e-01 4.866706303040079784e-01
9.729999999999999760e-01 4.871473435385768047e-01
9.739999999999999769e-01 4.876240075605109414e-01
9.749999999999999778e-01 4.881006223702643032e-01
9.759999999999999787e-01 4.885771879682900831e-01
9.769999999999999796e-01 4.890537043550439167e-01
9.779999999999999805e-01 4.895301715309813284e-01
9.789999999999999813e-01 4.900065894965591751e-01
9.799999999999999822e-01 4.904829582522354237e-01
9.809999999999999831e-01 4.909592777984687073e-01
9.819999999999999840e-01 4.914355481357198796e-01
9.829999999999999849e-01 4.919117692644482953e-01
9.839999999999999858e-01 4.923879411851171395e-01
9.849999999999999867e-01 4.928640638981868771e-01
9.859999999999999876e-01 4.933401374041230247e-01
9.869999999999999885e-01 4.938161617033898776e-01
9.879999999999999893e-01 4.942921367964521195e-01
9.889999999999999902e-01 4.947680626837763218e-01
9.899999999999999911e-01 4.952439393658304434e-01
9.909999999999999920e-01 4.957197668430820547e-01
9.919999999999999929e-01 4.961955451160007247e-01
9.929999999999999938e-01 4.966712741850571877e-01
9.939999999999999947e-01 4.971469540507222895e-01
9.949999999999999956e-01 4.976225847134683189e-01
9.959999999999999964e-01 4.980981661737678978e-01
9.969999999999999973e-01 4.985736984320950915e-01
9.979999999999999982e-01 4.990491814889261857e-01
9.989999999999999991e-01 4.995246153447351345e-01


==> SSEP_theor_z_at_10000t7000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.135137864003901749e-04
2.000000000000000042e-03 1.027000531308607271e-03
3.000000000000000062e-03 1.540460234650316328e-03
4.000000000000000083e-03 2.053892896343785524e-03
5.000000000000000104e-03 2.567298516312195664e-03
6.000000000000000125e-03 3.080677094474407445e-03
7.000000000000000146e-03 3.594028630754193213e-03
8.000000000000000167e-03 4.107353125074084989e-03
9.000000000000001055e-03 4.620650577353317516e-03
1.000000000000000021e-02 5.133920987518093490e-03
1.099999999999999936e-02 5.647164355487213107e-03
1.200000000000000025e-02 6.160380681184391902e-03
1.300000000000000114e-02 6.673569964532099878e-03
1.400000000000000029e-02 7.186732205451567580e-03
1.499999999999999944e-02 7.699867403869962643e-03
1.600000000000000033e-02 8.212975559707050635e-03
1.700000000000000122e-02 8.726056672887514201e-03
1.800000000000000211e-02 9.239110743330681760e-03
1.899999999999999953e-02 9.752137770967984898e-03
2.000000000000000042e-02 1.026513775571524269e-02
2.100000000000000130e-02 1.077811069750241914e-02
2.199999999999999872e-02 1.129105659625003096e-02
2.299999999999999961e-02 1.180397545188144673e-02
2.400000000000000050e-02 1.231686726432393471e-02
2.500000000000000139e-02 1.282973203350145329e-02
2.600000000000000228e-02 1.334256975933672748e-02
2.699999999999999969e-02 1.385538044175738635e-02
2.800000000000000058e-02 1.436816408068673952e-02
2.900000000000000147e-02 1.488092067604993192e-02
2.999999999999999889e-02 1.539365022777291515e-02
3.099999999999999978e-02 1.590635273578039702e-02
3.200000000000000067e-02 1.641902819999788848e-02
3.300000000000000155e-02 1.693167662035171758e-02
3.400000000000000244e-02 1.744429799677003554e-02
3.500000000000000333e-02 1.795689232917462019e-02
3.600000000000000422e-02 1.846945961749319604e-02
3.699999999999999817e-02 1.898199986165325856e-02
3.799999999999999906e-02 1.949451306158414901e-02
3.899999999999999994e-02 2.000699921720676053e-02
4.000000000000000083e-02 2.051945832844793288e-02
4.100000000000000172e-02 2.103189039524354029e-02
4.200000000000000261e-02 2.154429541750971233e-02
4.300000000000000350e-02 2.205667339518084871e-02
4.399999999999999745e-02 2.256902432818188448e-02
4.499999999999999833e-02 2.308134821644165086e-02
4.599999999999999922e-02 2.359364505988669619e-02
4.700000000000000011e-02 2.410591485844437720e-02
4.800000000000000100e-02 2.461815761204800071e-02
4.900000000000000189e-02 2.513037332061831414e-02
5.000000000000000278e-02 2.564256198409024454e-02
5.100000000000000366e-02 2.615472360238923349e-02
5.200000000000000455e-02 2.666685817544256834e-02
5.299999999999999850e-02 2.717896570318348304e-02
5.399999999999999939e-02 2.769104618553675651e-02
5.500000000000000028e-02 2.820309962243313165e-02
5.600000000000000117e-02 2.871512601380723020e-02
5.700000000000000205e-02 2.922712535957905713e-02
5.800000000000000294e-02 2.973909765968692220e-02
5.900000000000000383e-02 3.025104291405552454e-02
5.999999999999999778e-02 3.076296112261655072e-02
6.099999999999999867e-02 3.127485228529941486e-02
6.199999999999999956e-02 3.178671640203740989e-02
6.300000000000000044e-02 3.229855347275743804e-02
6.400000000000000133e-02 3.281036349739133856e-02
6.500000000000000222e-02 3.332214647587071477e-02
6.600000000000000311e-02 3.383390240812592098e-02
6.700000000000000400e-02 3.434563129409019117e-02
6.800000000000000488e-02 3.485733313369032693e-02
6.900000000000000577e-02 3.536900792686118594e-02
7.000000000000000666e-02 3.588065567353427437e-02
7.100000000000000755e-02 3.639227637363988410e-02
7.200000000000000844e-02 3.690387002711217196e-02
7.299999999999999545e-02 3.741543663388199881e-02
7.399999999999999634e-02 3.792697619388104430e-02
7.499999999999999722e-02 3.843848870704278525e-02
7.599999999999999811e-02 3.894997417329949113e-02
7.699999999999999900e-02 3.946143259258318159e-02
7.799999999999999989e-02 3.997286396482772203e-02
7.900000000000000078e-02 4.048426828996777582e-02
8.000000000000000167e-02 4.099564556793057479e-02
8.100000000000000255e-02 4.150699579865654160e-02
8.200000000000000344e-02 4.201831898207553789e-02
8.300000000000000433e-02 4.252961511812135970e-02
8.400000000000000522e-02 4.304088420672855936e-02
8.500000000000000611e-02 4.355212624783255659e-02
8.600000000000000699e-02 4.406334124136439268e-02
8.700000000000000788e-02 4.457452918726104857e-02
8.799999999999999489e-02 4.508569008545416923e-02
8.899999999999999578e-02 4.559682393588133931e-02
8.999999999999999667e-02 4.610793073847580664e-02
9.099999999999999756e-02 4.661901049317468404e-02
9.199999999999999845e-02 4.713006319990872134e-02
9.299999999999999933e-02 4.764108885861872977e-02
9.400000000000000022e-02 4.815208746923395344e-02
9.500000000000000111e-02 4.866305903169475255e-02
9.600000000000000200e-02 4.917400354593715051e-02
9.700000000000000289e-02 4.968492101189488086e-02
9.800000000000000377e-02 5.019581142950349517e-02
9.900000000000000466e-02 5.070667479869937766e-02
1.000000000000000056e-01 5.121751111942073054e-02
1.010000000000000064e-01 5.172832039160141920e-02
1.020000000000000073e-01 5.223910261518228959e-02
1.030000000000000082e-01 5.274985779009780384e-02
1.040000000000000091e-01 5.326058591628317351e-02
1.049999999999999961e-01 5.377128699367964004e-02
1.059999999999999970e-01 5.428196102221991004e-02
1.069999999999999979e-01 5.479260800184476005e-02
1.079999999999999988e-01 5.530322793249058816e-02
1.089999999999999997e-01 5.581382081409564516e-02
1.100000000000000006e-01 5.632438664659690508e-02
1.110000000000000014e-01 5.683492542993629631e-02
1.120000000000000023e-01 5.734543716404623404e-02
1.130000000000000032e-01 5.785592184886816092e-02
1.140000000000000041e-01 5.836637948434023754e-02
1.150000000000000050e-01 5.887681007040347636e-02
1.160000000000000059e-01 5.938721360699558000e-02
1.170000000000000068e-01 5.989759009405193346e-02
1.180000000000000077e-01 6.040793953151700479e-02
1.190000000000000085e-01 6.091826191932678269e-02
1.199999999999999956e-01 6.142855725742424333e-02
1.209999999999999964e-01 6.193882554574386273e-02
1.219999999999999973e-01 6.244906678422922769e-02
1.229999999999999982e-01 6.295928097282260660e-02
1.239999999999999991e-01 6.346946811145784406e-02
1.250000000000000000e-01 6.397962820008089302e-02
1.260000000000000009e-01 6.448976123862819321e-02
1.270000000000000018e-01 6.499986722704219344e-02
1.280000000000000027e-01 6.550994616526611969e-02
1.290000000000000036e-01 6.601999805323571779e-02
1.300000000000000044e-01 6.653002289089585131e-02
1.310000000000000053e-01 6.704002067818802535e-02
1.320000000000000062e-01 6.754999141505145521e-02
1.330000000000000071e-01 6.805993510142822889e-02
1.340000000000000080e-01 6.856985173726330707e-02
1.350000000000000089e-01 6.907974132249522503e-02
1.360000000000000098e-01 6.958960385706640384e-02
1.370000000000000107e-01 7.009943934092012496e-02
1.380000000000000115e-01 7.060924777399728292e-02
1.390000000000000124e-01 7.111902915624174204e-02
1.400000000000000133e-01 7.162878348759707525e-02
1.410000000000000142e-01 7.213851076800353868e-02
1.420000000000000151e-01 7.264821099740738364e-02
1.430000000000000160e-01 7.315788417574733971e-02
1.440000000000000169e-01 7.366753030297233662e-02
1.449999999999999900e-01 7.417714937902271377e-02
1.459999999999999909e-01 7.468674140384175264e-02
1.469999999999999918e-01 7.519630637737348411e-02
1.479999999999999927e-01 7.570584429956277173e-02
1.489999999999999936e-01 7.621535517035216145e-02
1.499999999999999944e-01 7.672483898968919525e-02
1.509999999999999953e-01 7.723429575751597498e-02
1.519999999999999962e-01 7.774372547377639275e-02
1.529999999999999971e-01 7.825312813841522885e-02
1.539999999999999980e-01 7.876250375138114934e-02
1.549999999999999989e-01 7.927185231261633935e-02
1.559999999999999998e-01 7.978117382206487140e-02
1.570000000000000007e-01 8.029046827967470379e-02
1.580000000000000016e-01 8.079973568539047801e-02
1.590000000000000024e-01 8.130897603915761274e-02
1.600000000000000033e-01 8.181818934092027762e-02
1.610000000000000042e-01 8.232737559062863753e-02
1.620000000000000051e-01 8.283653478822534943e-02
1.630000000000000060e-01 8.334566693365698387e-02
1.640000000000000069e-01 8.385477202687198484e-02
1.650000000000000078e-01 8.436385006781541018e-02
1.660000000000000087e-01 8.487290105643731375e-02
1.670000000000000095e-01 8.538192499268126845e-02
1.680000000000000104e-01 8.589092187649270682e-02
1.690000000000000113e-01 8.639989170782508277e-02
1.700000000000000122e-01 8.690883448662234390e-02
1.710000000000000131e-01 8.741775021282820191e-02
1.720000000000000140e-01 8.792663888639642988e-02
1.730000000000000149e-01 8.843550050727444489e-02
1.740000000000000158e-01 8.894433507540833173e-02
1.750000000000000167e-01 8.945314259074500784e-02
1.759999999999999898e-01 8.996192305323530425e-02
1.769999999999999907e-01 9.047067646282873354e-02
1.779999999999999916e-01 9.097940281947154706e-02
1.789999999999999925e-01 9.148810212311386802e-02
1.799999999999999933e-01 9.199677437370350208e-02
1.809999999999999942e-01 9.250541957119115533e-02
1.819999999999999951e-01 9.301403771552625710e-02
1.829999999999999960e-01 9.352262880665694611e-02
1.839999999999999969e-01 9.403119284453324844e-02
1.849999999999999978e-01 9.453972982910595346e-02
1.859999999999999987e-01 9.504823976032564237e-02
1.869999999999999996e-01 9.555672263813848322e-02
1.880000000000000004e-01 9.606517846250081649e-02
1.890000000000000013e-01 9.657360723335833841e-02
1.900000000000000022e-01 9.708200895066385061e-02
1.910000000000000031e-01 9.759038361436774001e-02
1.920000000000000040e-01 9.809873122442024085e-02
1.930000000000000049e-01 9.860705178077444621e-02
1.940000000000000058e-01 9.911534528337798133e-02
1.950000000000000067e-01 9.962361173218660382e-02
1.960000000000000075e-01 1.001318511271495904e-01
1.970000000000000084e-01 1.006400634682190487e-01
1.980000000000000093e-01 1.011482487553459209e-01
1.990000000000000102e-01 1.016564069884849514e-01
2.000000000000000111e-01 1.021645381675844871e-01
2.010000000000000120e-01 1.026726422925988702e-01
2.020000000000000129e-01 1.031807193634811104e-01
2.030000000000000138e-01 1.036887693801840787e-01
2.040000000000000147e-01 1.041967923426602993e-01
2.050000000000000155e-01 1.047047882508611583e-01
2.060000000000000164e-01 1.052127571047428434e-01
2.070000000000000173e-01 1.057206989042562550e-01
2.080000000000000182e-01 1.062286136493540423e-01
2.089999999999999913e-01 1.067365013399917822e-01
2.099999999999999922e-01 1.072443619761247885e-01
2.109999999999999931e-01 1.077521955577071117e-01
2.119999999999999940e-01 1.082600020846884448e-01
2.129999999999999949e-01 1.087677815570254336e-01
2.139999999999999958e-01 1.092755339746725174e-01
2.149999999999999967e-01 1.097832593375827753e-01
2.159999999999999976e-01 1.102909576457142687e-01
2.169999999999999984e-01 1.107986288990217283e-01
2.179999999999999993e-01 1.113062730974554992e-01
2.190000000000000002e-01 1.118138902409760022e-01
2.200000000000000011e-01 1.123214803295393555e-01
2.210000000000000020e-01 1.128290433630941419e-01
2.220000000000000029e-01 1.133365793416032385e-01
2.230000000000000038e-01 1.138440882650168240e-01
2.240000000000000047e-01 1.143515701332962764e-01
2.250000000000000056e-01 1.148590249463912888e-01
2.260000000000000064e-01 1.153664527042658899e-01
2.270000000000000073e-01 1.158738534068724513e-01
2.280000000000000082e-01 1.163812270541682570e-01
2.290000000000000091e-01 1.168885736461062058e-01
2.300000000000000100e-01 1.173958931826494106e-01
2.310000000000000109e-01 1.179031856637534209e-01
2.320000000000000118e-01 1.184104510893735501e-01
2.330000000000000127e-01 1.189176894594679984e-01
2.340000000000000135e-01 1.194249007739957708e-01
2.350000000000000144e-01 1.199320850329125276e-01
2.360000000000000153e-01 1.204392422361757337e-01
2.370000000000000162e-01 1.209463723837478910e-01
2.380000000000000171e-01 1.214534754755838691e-01
2.390000000000000180e-01 1.219605515116405081e-01
2.399999999999999911e-01 1.224676004918784644e-01
2.409999999999999920e-01 1.229746224162592827e-01
2.419999999999999929e-01 1.234816172847358479e-01
2.429999999999999938e-01 1.239885850972692327e-01
2.439999999999999947e-01 1.244955258538212456e-01
2.449999999999999956e-01 1.250024395543503641e-01
2.459999999999999964e-01 1.255093261988127207e-01
2.469999999999999973e-01 1.260161857871725521e-01
2.479999999999999982e-01 1.265230183193876146e-01
2.489999999999999991e-01 1.270298237954185505e-01
2.500000000000000000e-01 1.275366022152215895e-01
2.510000000000000009e-01 1.280433535787620924e-01
2.520000000000000018e-01 1.285500778860009796e-01
2.530000000000000027e-01 1.290567751368938421e-01
2.540000000000000036e-01 1.295634453314042367e-01
2.550000000000000044e-01 1.300700884694955262e-01
2.560000000000000053e-01 1.305767045511245783e-01
2.570000000000000062e-01 1.310832935762553664e-01
2.580000000000000071e-01 1.315898555448473672e-01
2.590000000000000080e-01 1.320963904568640546e-01
2.600000000000000089e-01 1.326028983122634064e-01
2.610000000000000098e-01 1.331093791110136149e-01
2.620000000000000107e-01 1.336158328530701045e-01
2.630000000000000115e-01 1.341222595383995408e-01
2.640000000000000124e-01 1.346286591669651755e-01
2.650000000000000133e-01 1.351350317387249311e-01
2.660000000000000142e-01 1.356413772536446405e-01
2.670000000000000151e-01 1.361476957116848630e-01
2.680000000000000160e-01 1.366539871128120698e-01
2.690000000000000169e-01 1.371602514569862652e-01
2.700000000000000178e-01 1.376664887441723939e-01
2.710000000000000187e-01 1.381726989743320977e-01
2.720000000000000195e-01 1.386788821474329580e-01
2.730000000000000204e-01 1.391850382634309269e-01
2.740000000000000213e-01 1.396911673223004136e-01
2.750000000000000222e-01 1.401972693239989243e-01
2.760000000000000231e-01 1.407033442684899882e-01
2.770000000000000240e-01 1.412093921557421028e-01
2.780000000000000249e-01 1.417154129857172706e-01
2.790000000000000258e-01 1.422214067583792985e-01
2.800000000000000266e-01 1.427273734736949906e-01
2.810000000000000275e-01 1.432333131316307628e-01
2.820000000000000284e-01 1.437392257321508104e-01
2.830000000000000293e-01 1.442451112752159148e-01
2.840000000000000302e-01 1.447509697607959889e-01
2.850000000000000311e-01 1.452568011888586696e-01
2.860000000000000320e-01 1.457626055593650716e-01
2.870000000000000329e-01 1.462683828722843582e-01
2.880000000000000338e-01 1.467741331275813632e-01
2.889999999999999791e-01 1.472798563252226689e-01
2.899999999999999800e-01 1.477855524651747188e-01
2.909999999999999809e-01 1.482912215474046502e-01
2.919999999999999818e-01 1.487968635718774080e-01
2.929999999999999827e-01 1.493024785385637931e-01
2.939999999999999836e-01 1.498080664474272239e-01
2.949999999999999845e-01 1.503136272984348931e-01
2.959999999999999853e-01 1.508191610915559366e-01
2.969999999999999862e-01 1.513246678267581580e-01
2.979999999999999871e-01 1.518301475040081394e-01
2.989999999999999880e-01 1.523356001232762935e-01
2.999999999999999889e-01 1.528410256845266213e-01
3.009999999999999898e-01 1.533464241877321999e-01
3.019999999999999907e-01 1.538517956328544489e-01
3.029999999999999916e-01 1.543571400198701371e-01
3.039999999999999925e-01 1.548624573487412115e-01
3.049999999999999933e-01 1.553677476194408880e-01
3.059999999999999942e-01 1.558730108319337226e-01
3.069999999999999951e-01 1.563782469861954849e-01
3.079999999999999960e-01 1.568834560821893431e-01
3.089999999999999969e-01 1.573886381198863482e-01
3.099999999999999978e-01 1.578937930992595773e-01
3.109999999999999987e-01 1.583989210202755016e-01
3.119999999999999996e-01 1.589040218829035345e-01
3.130000000000000004e-01 1.594090956871137832e-01
3.140000000000000013e-01 1.599141424328804073e-01
3.150000000000000022e-01 1.604191621201709883e-01
3.160000000000000031e-01 1.609241547489561053e-01
3.170000000000000040e-01 1.614291203192058932e-01
3.180000000000000049e-01 1.619340588308924855e-01
3.190000000000000058e-01 1.624389702839866834e-01
3.200000000000000067e-01 1.629438546784611475e-01
3.210000000000000075e-01 1.634487120142819883e-01
3.220000000000000084e-01 1.639535422914297491e-01
3.230000000000000093e-01 1.644583455098679592e-01
3.240000000000000102e-01 1.649631216695692792e-01
3.250000000000000111e-01 1.654678707705093954e-01
3.260000000000000120e-01 1.659725928126615513e-01
3.270000000000000129e-01 1.664772877959934672e-01
3.280000000000000138e-01 1.669819557204769711e-01
3.290000000000000147e-01 1.674865965860907746e-01
3.300000000000000155e-01 1.679912103928040690e-01
3.310000000000000164e-01 1.684957971405909583e-01
3.320000000000000173e-01 1.690003568294221603e-01
3.330000000000000182e-01 1.695048894592723898e-01
3.340000000000000191e-01 1.700093950301160561e-01
3.350000000000000200e-01 1.705138735419252372e-01
3.360000000000000209e-01 1.710183249946749806e-01
3.370000000000000218e-01 1.715227493883388910e-01
3.380000000000000226e-01 1.720271467228894069e-01
3.390000000000000235e-01 1.725315169983028252e-01
3.400000000000000244e-01 1.730358602145521396e-01
3.410000000000000253e-01 1.735401763716131751e-01
3.420000000000000262e-01 1.740444654694594251e-01
3.430000000000000271e-01 1.745487275080672696e-01
3.440000000000000280e-01 1.750529624874107570e-01
3.450000000000000289e-01 1.755571704074668782e-01
3.460000000000000298e-01 1.760613512682069892e-01
3.470000000000000306e-01 1.765655050696097461e-01
3.480000000000000315e-01 1.770696318116491974e-01
3.490000000000000324e-01 1.775737314943033884e-01
3.500000000000000333e-01 1.780778041175448967e-01
3.510000000000000342e-01 1.785818496813533496e-01
3.519999999999999796e-01 1.790858681857049883e-01
3.529999999999999805e-01 1.795898596305726680e-01
3.539999999999999813e-01 1.800938240159374315e-01
3.549999999999999822e-01 1.805977613417716343e-01
3.559999999999999831e-01 1.811016716080535716e-01
3.569999999999999840e-01 1.816055548147625931e-01
3.579999999999999849e-01 1.821094109618733581e-01
3.589999999999999858e-01 1.826132400493677699e-01
3.599999999999999867e-01 1.831170420772147978e-01
3.609999999999999876e-01 1.836208170454020905e-01
3.619999999999999885e-01 1.841245649539002827e-01
3.629999999999999893e-01 1.846282858026902229e-01
3.639999999999999902e-01 1.851319795917503730e-01
3.649999999999999911e-01 1.856356463210600827e-01
3.659999999999999920e-01 1.861392859905941777e-01
3.669999999999999929e-01 1.866428986003356716e-01
3.679999999999999938e-01 1.871464841502599730e-01
3.689999999999999947e-01 1.876500426403474309e-01
3.699999999999999956e-01 1.881535740705761461e-01
3.709999999999999964e-01 1.886570784409270785e-01
3.719999999999999973e-01 1.891605557513808544e-01
3.729999999999999982e-01 1.896640060019127438e-01
3.739999999999999991e-01 1.901674291925060378e-01
3.750000000000000000e-01 1.906708253231396977e-01
3.760000000000000009e-01 1.911741943937933230e-01
3.770000000000000018e-01 1.916775364044506214e-01
3.780000000000000027e-01 1.921808513550876119e-01
3.790000000000000036e-01 1.926841392456832280e-01
3.800000000000000044e-01 1.931874000762246191e-01
3.810000000000000053e-01 1.936906338466901079e-01
3.820000000000000062e-01 1.941938405570579618e-01
3.830000000000000071e-01 1.946970202073123879e-01
3.840000000000000080e-01 1.952001727974321255e-01
3.850000000000000089e-01 1.957032983274040461e-01
3.860000000000000098e-01 1.962063967972053069e-01
3.870000000000000107e-01 1.967094682068160072e-01
3.880000000000000115e-01 1.972125125562222969e-01
3.890000000000000124e-01 1.977155298454068288e-01
3.900000000000000133e-01 1.982185200743468989e-01
3.910000000000000142e-01 1.987214832430288791e-01
3.920000000000000151e-01 1.992244193514347006e-01
3.930000000000000160e-01 1.997273283995482651e-01
3.940000000000000169e-01 2.002302103873498940e-01
3.950000000000000178e-01 2.007330653148260979e-01
3.960000000000000187e-01 2.012358931819567820e-01
3.970000000000000195e-01 2.017386939887268194e-01
3.980000000000000204e-01 2.022414677351208612e-01
3.990000000000000213e-01 2.027442144211191177e-01
4.000000000000000222e-01 2.032469340467109864e-01
4.010000000000000231e-01 2.037496266118740684e-01
4.020000000000000240e-01 2.042522921165992877e-01
4.030000000000000249e-01 2.047549305608669379e-01
4.040000000000000258e-01 2.052575419446622806e-01
4.050000000000000266e-01 2.057601262679702170e-01
4.060000000000000275e-01 2.062626835307733997e-01
4.070000000000000284e-01 2.067652137330615869e-01
4.080000000000000293e-01 2.072677168748147947e-01
4.090000000000000302e-01 2.077701929560253069e-01
4.100000000000000311e-01 2.082726419766706139e-01
4.110000000000000320e-01 2.087750639367404459e-01
4.120000000000000329e-01 2.092774588362211474e-01
4.130000000000000338e-01 2.097798266750967588e-01
4.140000000000000346e-01 2.102821674533551788e-01
4.150000000000000355e-01 2.107844811709810029e-01
4.160000000000000364e-01 2.112867678279595207e-01
4.169999999999999818e-01 2.117890274242831827e-01
4.179999999999999827e-01 2.122912599599336703e-01
4.189999999999999836e-01 2.127934654348987431e-01
4.199999999999999845e-01 2.132956438491658280e-01
4.209999999999999853e-01 2.137977952027221296e-01
4.219999999999999862e-01 2.142999194955557130e-01
4.229999999999999871e-01 2.148020167276532832e-01
4.239999999999999880e-01 2.153040868990044321e-01
4.249999999999999889e-01 2.158061300095911184e-01
4.259999999999999898e-01 2.163081460594098726e-01
4.269999999999999907e-01 2.168101350484421264e-01
4.279999999999999916e-01 2.173120969766806632e-01
4.289999999999999925e-01 2.178140318441106615e-01
4.299999999999999933e-01 2.183159396507223793e-01
4.309999999999999942e-01 2.188178203965045754e-01
4.319999999999999951e-01 2.193196740814459533e-01
4.329999999999999960e-01 2.198215007055369097e-01
4.339999999999999969e-01 2.203233002687645381e-01
4.349999999999999978e-01 2.208250727711187633e-01
4.359999999999999987e-01 2.213268182125924799e-01
4.369999999999999996e-01 2.218285365931719488e-01
4.380000000000000004e-01 2.223302279128474002e-01
4.390000000000000013e-01 2.228318921716109235e-01
4.400000000000000022e-01 2.233335293694501122e-01
4.410000000000000031e-01 2.238351395063565841e-01
4.420000000000000040e-01 2.243367225823205691e-01
4.430000000000000049e-01 2.248382785973331577e-01
4.440000000000000058e-01 2.253398075513840249e-01
4.450000000000000067e-01 2.258413094444680080e-01
4.460000000000000075e-01 2.263427842765753373e-01
4.470000000000000084e-01 2.268442320476929119e-01
4.480000000000000093e-01 2.273456527578147091e-01
4.490000000000000102e-01 2.278470464069323742e-01
4.500000000000000111e-01 2.283484129950414387e-01
4.510000000000000120e-01 2.288497525221277473e-01
4.520000000000000129e-01 2.293510649881874697e-01
4.530000000000000138e-01 2.298523503932110856e-01
4.540000000000000147e-01 2.303536087371953756e-01
4.550000000000000155e-01 2.308548400201261286e-01
4.560000000000000164e-01 2.313560442419984320e-01
4.570000000000000173e-01 2.318572214028092326e-01
4.580000000000000182e-01 2.323583715025446528e-01
4.590000000000000191e-01 2.328594945412053308e-01
4.600000000000000200e-01 2.333605905187800533e-01
4.610000000000000209e-01 2.338616594352636302e-01
4.620000000000000218e-01 2.343627012906485951e-01
4.630000000000000226e-01 2.348637160849313399e-01
4.640000000000000235e-01 2.353647038181038986e-01
4.650000000000000244e-01 2.358656644901610533e-01
4.660000000000000253e-01 2.363665981010995565e-01
4.670000000000000262e-01 2.368675046509094995e-01
4.680000000000000271e-01 2.373683841395881899e-01
4.690000000000000280e-01 2.378692365671304654e-01
4.700000000000000289e-01 2.383700619335309967e-01
4.710000000000000298e-01 2.388708602387840940e-01
4.720000000000000306e-01 2.393716314828860103e-01
4.730000000000000315e-01 2.398723756658316386e-01
4.740000000000000324e-01 2.403730927876177037e-01
4.750000000000000333e-01 2.408737828482375443e-01
4.760000000000000342e-01 2.413744458476936861e-01
4.770000000000000351e-01 2.418750817859726954e-01
4.780000000000000360e-01 2.423756906630765151e-01
4.790000000000000369e-01 2.428762724790016758e-01
4.799999999999999822e-01 2.433768272337434035e-01
4.809999999999999831e-01 2.438773549272987007e-01
4.819999999999999840e-01 2.443778555596653745e-01
4.829999999999999849e-01 2.448783291308389287e-01
4.839999999999999858e-01 2.453787756408166709e-01
4.849999999999999867e-01 2.458791950895977685e-01
4.859999999999999876e-01 2.463795874771810557e-01
4.869999999999999885e-01 2.468799528035589275e-01
4.879999999999999893e-01 2.473802910687318279e-01
4.889999999999999902e-01 2.478806022727000069e-01
4.899999999999999911e-01 2.483808864154570528e-01
4.909999999999999920e-01 2.488811434970079894e-01
4.919999999999999929e-01 2.493813735173427693e-01
4.929999999999999938e-01 2.498815764764668601e-01
4.939999999999999947e-01 2.503817523743760431e-01
4.949999999999999956e-01 2.508819012110701241e-01
4.959999999999999964e-01 2.513820229865504907e-01
4.969999999999999973e-01 2.518821177008122025e-01
4.979999999999999982e-01 2.523821853538584792e-01
4.989999999999999991e-01 2.528822259456857680e-01
5.000000000000000000e-01 2.533822394762925700e-01
5.010000000000000009e-01 2.538822259456843256e-01
5.020000000000000018e-01 2.543821853538578703e-01
5.030000000000000027e-01 2.548821177008119832e-01
5.040000000000000036e-01 2.553820229865512714e-01
5.050000000000000044e-01 2.558819012110719049e-01
5.060000000000000053e-01 2.563817523743769922e-01
5.070000000000000062e-01 2.568815764764673104e-01
5.080000000000000071e-01 2.573813735173423600e-01
5.090000000000000080e-01 2.578811434970066374e-01
5.100000000000000089e-01 2.583808864154569784e-01
5.110000000000000098e-01 2.588806022726994338e-01
5.120000000000000107e-01 2.593802910687324492e-01
5.130000000000000115e-01 2.598799528035573569e-01
5.140000000000000124e-01 2.603795874771804852e-01
5.150000000000000133e-01 2.608791950895983924e-01
5.160000000000000142e-01 2.613787756408180174e-01
5.170000000000000151e-01 2.618783291308396377e-01
5.180000000000000160e-01 2.623778555596653073e-01
5.190000000000000169e-01 2.628773549272990229e-01
5.200000000000000178e-01 2.633768272337434491e-01
5.210000000000000187e-01 2.638762724790020830e-01
5.220000000000000195e-01 2.643756906630769787e-01
5.230000000000000204e-01 2.648750817859731876e-01
5.240000000000000213e-01 2.653744458476923196e-01
5.250000000000000222e-01 2.658737828482388710e-01
5.260000000000000231e-01 2.663730927876181154e-01
5.270000000000000240e-01 2.668723756658319957e-01
5.280000000000000249e-01 2.673716314828851748e-01
5.290000000000000258e-01 2.678708602387833149e-01
5.300000000000000266e-01 2.683700619335294690e-01
5.310000000000000275e-01 2.688692365671298545e-01
5.320000000000000284e-01 2.693683841395881351e-01
5.330000000000000293e-01 2.698675046509098618e-01
5.340000000000000302e-01 2.703665981011003638e-01
5.350000000000000311e-01 2.708656644901624722e-01
5.360000000000000320e-01 2.713647038181052906e-01
5.370000000000000329e-01 2.718637160849310952e-01
5.380000000000000338e-01 2.723627012906494893e-01
5.390000000000000346e-01 2.728616594352623048e-01
5.400000000000000355e-01 2.733605905187795337e-01
5.410000000000000364e-01 2.738594945412047288e-01
5.420000000000000373e-01 2.743583715025452174e-01
5.430000000000000382e-01 2.748572214028070504e-01
5.440000000000000391e-01 2.753560442419992760e-01
5.450000000000000400e-01 2.758548400201252804e-01
5.460000000000000409e-01 2.763536087371946115e-01
5.470000000000000417e-01 2.768523503932122654e-01
5.480000000000000426e-01 2.773510649881882895e-01
5.490000000000000435e-01 2.778497525221282349e-01
5.500000000000000444e-01 2.783484129950415387e-01
5.510000000000000453e-01 2.788470464069343624e-01
5.520000000000000462e-01 2.793456527578145887e-01
5.530000000000000471e-01 2.798442320476919321e-01
5.540000000000000480e-01 2.803427842765748856e-01
5.550000000000000488e-01 2.808413094444684455e-01
5.560000000000000497e-01 2.813398075513857677e-01
5.570000000000000506e-01 2.818382785973335136e-01
5.580000000000000515e-01 2.823367225823200100e-01
5.590000000000000524e-01 2.828351395063545826e-01
5.600000000000000533e-01 2.833335293694492774e-01
5.610000000000000542e-01 2.838318921716096455e-01
5.620000000000000551e-01 2.843302279128472887e-01
5.630000000000000560e-01 2.848285365931714219e-01
5.640000000000000568e-01 2.853268182125930363e-01
5.650000000000000577e-01 2.858250727711209027e-01
5.660000000000000586e-01 2.863233002687655127e-01
5.670000000000000595e-01 2.868215007055371357e-01
5.680000000000000604e-01 2.873196740814457084e-01
5.690000000000000613e-01 2.878178203965052750e-01
5.700000000000000622e-01 2.883159396507230521e-01
5.710000000000000631e-01 2.888140318441104193e-01
5.720000000000000639e-01 2.893120969766795336e-01
5.730000000000000648e-01 2.898101350484421079e-01
5.740000000000000657e-01 2.903081460594086338e-01
5.750000000000000666e-01 2.908061300095927115e-01
5.760000000000000675e-01 2.913040868990029453e-01
5.769999999999999574e-01 2.918020167276535459e-01
5.779999999999999583e-01 2.922999194955558377e-01
5.789999999999999591e-01 2.927977952027223663e-01
5.799999999999999600e-01 2.932956438491649553e-01
5.809999999999999609e-01 2.937934654348987595e-01
5.819999999999999618e-01 2.942912599599331047e-01
5.829999999999999627e-01 2.947890274242835340e-01
5.839999999999999636e-01 2.952867678279609831e-01
5.849999999999999645e-01 2.957844811709814392e-01
5.859999999999999654e-01 2.962821674533544503e-01
5.869999999999999662e-01 2.967798266750964475e-01
5.879999999999999671e-01 2.972774588362215309e-01
5.889999999999999680e-01 2.977750639367404140e-01
5.899999999999999689e-01 2.982726419766710269e-01
5.909999999999999698e-01 2.987701929560234171e-01
5.919999999999999707e-01 2.992677168748160699e-01
5.929999999999999716e-01 2.997652137330616973e-01
5.939999999999999725e-01 3.002626835307739550e-01
5.949999999999999734e-01 3.007601262679693299e-01
5.959999999999999742e-01 3.012575419446618108e-01
5.969999999999999751e-01 3.017549305608674959e-01
5.979999999999999760e-01 3.022522921165988197e-01
5.989999999999999769e-01 3.027496266118754886e-01
5.999999999999999778e-01 3.032469340467104923e-01
6.009999999999999787e-01 3.037442144211198181e-01
6.019999999999999796e-01 3.042414677351190644e-01
6.029999999999999805e-01 3.047386939887267721e-01
6.039999999999999813e-01 3.052358931819570964e-01
6.049999999999999822e-01 3.057330653148259136e-01
6.059999999999999831e-01 3.062302103873498771e-01
6.069999999999999840e-01 3.067273283995476385e-01
6.079999999999999849e-01 3.072244193514363508e-01
6.089999999999999858e-01 3.077214832430287816e-01
6.099999999999999867e-01 3.082185200743456921e-01
6.109999999999999876e-01 3.087155298454057339e-01
6.119999999999999885e-01 3.092125125562229515e-01
6.129999999999999893e-01 3.097094682068152194e-01
6.139999999999999902e-01 3.102063967972035208e-01
6.149999999999999911e-01 3.107032983274031768e-01
6.159999999999999920e-01 3.112001727974333942e-01
6.169999999999999929e-01 3.116970202073121587e-01
6.179999999999999938e-01 3.121938405570582331e-01
6.189999999999999947e-01 3.126906338466889923e-01
6.199999999999999956e-01 3.131874000762248644e-01
6.209999999999999964e-01 3.136841392456836686e-01
6.219999999999999973e-01 3.141808513550862769e-01
6.229999999999999982e-01 3.146775364044489542e-01
6.239999999999999991e-01 3.151741943937942381e-01
6.250000000000000000e-01 3.156708253231398920e-01
6.260000000000000009e-01 3.161674291925057889e-01
6.270000000000000018e-01 3.166640060019134117e-01
6.280000000000000027e-01 3.171605557513788587e-01
6.290000000000000036e-01 3.176570784409262771e-01
6.300000000000000044e-01 3.181535740705765392e-01
6.310000000000000053e-01 3.186500426403459096e-01
6.320000000000000062e-01 3.191464841502587579e-01
6.330000000000000071e-01 3.196428986003351236e-01
6.340000000000000080e-01 3.201392859905937138e-01
6.350000000000000089e-01 3.206356463210590091e-01
6.360000000000000098e-01 3.211319795917513820e-01
6.370000000000000107e-01 3.216282858026907054e-01
6.380000000000000115e-01 3.221245649539009048e-01
6.390000000000000124e-01 3.226208170454013535e-01
6.400000000000000133e-01 3.231170420772164764e-01
6.410000000000000142e-01 3.236132400493661465e-01
6.420000000000000151e-01 3.241094109618741226e-01
6.430000000000000160e-01 3.246055548147631087e-01
6.440000000000000169e-01 3.251016716080541435e-01
6.450000000000000178e-01 3.255977613417714855e-01
6.460000000000000187e-01 3.260938240159356738e-01
6.470000000000000195e-01 3.265898596305723545e-01
6.480000000000000204e-01 3.270858681857048977e-01
6.490000000000000213e-01 3.275818496813541203e-01
6.500000000000000222e-01 3.280778041175470006e-01
6.510000000000000231e-01 3.285737314943028009e-01
6.520000000000000240e-01 3.290696318116491659e-01
6.530000000000000249e-01 3.295655050696098542e-01
6.540000000000000258e-01 3.300613512682066819e-01
6.550000000000000266e-01 3.305571704074662387e-01
6.560000000000000275e-01 3.310529624874118393e-01
6.570000000000000284e-01 3.315487275080672980e-01
6.580000000000000293e-01 3.320444654694606479e-01
6.590000000000000302e-01 3.325401763716132608e-01
6.600000000000000311e-01 3.330358602145513935e-01
6.610000000000000320e-01 3.335315169983012473e-01
6.620000000000000329e-01 3.340271467228884683e-01
6.630000000000000338e-01 3.345227493883365932e-01
6.640000000000000346e-01 3.350183249946739883e-01
6.650000000000000355e-01 3.355138735419245233e-01
6.660000000000000364e-01 3.360093950301150656e-01
6.670000000000000373e-01 3.365048894592721496e-01
6.680000000000000382e-01 3.370003568294220875e-01
6.690000000000000391e-01 3.374957971405908030e-01
6.700000000000000400e-01 3.379912103928051081e-01
6.710000000000000409e-01 3.384865965860924808e-01
6.720000000000000417e-01 3.389819557204782341e-01
6.730000000000000426e-01 3.394772877959923996e-01
6.740000000000000435e-01 3.399725928126607899e-01
6.750000000000000444e-01 3.404678707705097729e-01
6.760000000000000453e-01 3.409631216695688249e-01
6.770000000000000462e-01 3.414583455098669229e-01
6.780000000000000471e-01 3.419535422914275480e-01
6.790000000000000480e-01 3.424487120142845620e-01
6.800000000000000488e-01 3.429438546784600028e-01
6.810000000000000497e-01 3.434389702839870107e-01
6.820000000000000506e-01 3.439340588308933411e-01
6.830000000000000515e-01 3.444291203192063056e-01
6.840000000000000524e-01 3.449241547489554360e-01
6.850000000000000533e-01 3.454191621201715967e-01
6.860000000000000542e-01 3.459141424328804337e-01
6.870000000000000551e-01 3.464090956871157534e-01
6.880000000000000560e-01 3.469040218829035349e-01
6.890000000000000568e-01 3.473989210202748090e-01
6.900000000000000577e-01 3.478937930992593297e-01
6.910000000000000586e-01 3.483886381198887383e-01
6.920000000000000595e-01 3.488834560821890141e-01
6.930000000000000604e-01 3.493782469861953510e-01
6.940000000000000613e-01 3.498730108319343945e-01
6.950000000000000622e-01 3.503677476194407281e-01
6.960000000000000631e-01 3.508624573487413856e-01
6.970000000000000639e-01 3.513571400198684525e-01
6.980000000000000648e-01 3.518517956328558460e-01
6.990000000000000657e-01 3.523464241877306002e-01
7.000000000000000666e-01 3.528410256845273540e-01
7.010000000000000675e-01 3.533356001232768606e-01
7.020000000000000684e-01 3.538301475040098176e-01
7.030000000000000693e-01 3.543246678267588101e-01
7.039999999999999591e-01 3.548191610915569227e-01
7.049999999999999600e-01 3.553136272984352417e-01
7.059999999999999609e-01 3.558080664474274069e-01
7.069999999999999618e-01 3.563024785385626725e-01
7.079999999999999627e-01 3.567968635718785642e-01
7.089999999999999636e-01 3.572912215474048359e-01
7.099999999999999645e-01 3.577855524651740726e-01
7.109999999999999654e-01 3.582798563252230784e-01
7.119999999999999662e-01 3.587741331275816625e-01
7.129999999999999671e-01 3.592683828722849637e-01
7.139999999999999680e-01 3.597626055593654559e-01
7.149999999999999689e-01 3.602568011888587773e-01
7.159999999999999698e-01 3.607509697607980126e-01
7.169999999999999707e-01 3.612451112752159688e-01
7.179999999999999716e-01 3.617392257321505600e-01
7.189999999999999725e-01 3.622333131316308186e-01
7.199999999999999734e-01 3.627273734736962130e-01
7.209999999999999742e-01 3.632214067583806050e-01
7.219999999999999751e-01 3.637154129857164686e-01
7.229999999999999760e-01 3.642093921557423841e-01
7.239999999999999769e-01 3.647033442684913251e-01
7.249999999999999778e-01 3.651972693239981527e-01
7.259999999999999787e-01 3.656911673222996151e-01
7.269999999999999796e-01 3.661850382634320167e-01
7.279999999999999805e-01 3.666788821474316618e-01
7.289999999999999813e-01 3.671726989743320790e-01
7.299999999999999822e-01 3.676664887441721263e-01
7.309999999999999831e-01 3.681602514569860540e-01
7.319999999999999840e-01 3.686539871128108881e-01
7.329999999999999849e-01 3.691476957116857083e-01
7.339999999999999858e-01 3.696413772536438214e-01
7.349999999999999867e-01 3.701350317387248068e-01
7.359999999999999876e-01 3.706286591669656350e-01
7.369999999999999885e-01 3.711222595384010003e-01
7.379999999999999893e-01 3.716158328530717592e-01
7.389999999999999902e-01 3.721093791110128279e-01
7.399999999999999911e-01 3.726028983122646743e-01
7.409999999999999920e-01 3.730963904568628253e-01
7.419999999999999929e-01 3.735898555448469160e-01
7.429999999999999938e-01 3.740832935762542499e-01
7.439999999999999947e-01 3.745767045511238513e-01
7.449999999999999956e-01 3.750700884694955772e-01
7.459999999999999964e-01 3.755634453314057875e-01
7.469999999999999973e-01 3.760567751368938394e-01
7.479999999999999982e-01 3.765500778860007558e-01
7.489999999999999991e-01 3.770433535787632295e-01
7.500000000000000000e-01 3.775366022152228385e-01
7.510000000000000009e-01 3.780298237954167750e-01
7.520000000000000018e-01 3.785230183193881159e-01
7.530000000000000027e-01 3.790161857871723883e-01
7.540000000000000036e-01 3.795093261988143896e-01
7.550000000000000044e-01 3.800024395543500355e-01
7.560000000000000053e-01 3.804955258538224028e-01
7.570000000000000062e-01 3.809885850972691279e-01
7.580000000000000071e-01 3.814816172847337317e-01
7.590000000000000080e-01 3.819746224162575698e-01
7.600000000000000089e-01 3.824676004918782790e-01
7.610000000000000098e-01 3.829605515116408232e-01
7.620000000000000107e-01 3.834534754755833941e-01
7.630000000000000115e-01 3.839463723837481801e-01
7.640000000000000124e-01 3.844392422361772033e-01
7.650000000000000133e-01 3.849320850329131516e-01
7.660000000000000142e-01 3.854249007739951605e-01
7.670000000000000151e-01 3.859176894594686935e-01
7.680000000000000160e-01 3.864104510893734412e-01
7.690000000000000169e-01 3.869031856637540345e-01
7.700000000000000178e-01 3.873958931826509411e-01
7.710000000000000187e-01 3.878885736461071265e-01
7.720000000000000195e-01 3.883812270541676659e-01
7.730000000000000204e-01 3.888738534068718611e-01
7.740000000000000213e-01 3.893664527042651757e-01
7.750000000000000222e-01 3.898590249463929069e-01
7.760000000000000231e-01 3.903515701332955778e-01
7.770000000000000240e-01 3.908440882650168757e-01
7.780000000000000249e-01 3.913365793416020977e-01
7.790000000000000258e-01 3.918290433630942649e-01
7.800000000000000266e-01 3.923214803295381747e-01
7.810000000000000275e-01 3.928138902409774036e-01
7.820000000000000284e-01 3.933062730974561383e-01
7.830000000000000293e-01 3.937986288990205086e-01
7.840000000000000302e-01 3.942909576457153675e-01
7.850000000000000311e-01 3.947832593375829036e-01
7.860000000000000320e-01 3.952755339746715779e-01
7.870000000000000329e-01 3.957677815570243562e-01
7.880000000000000338e-01 3.962600020846868687e-01
7.890000000000000346e-01 3.967521955577056891e-01
7.900000000000000355e-01 3.972443619761270028e-01
7.910000000000000364e-01 3.977365013399926097e-01
7.920000000000000373e-01 3.982286136493555784e-01
7.930000000000000382e-01 3.987206989042559879e-01
7.940000000000000391e-01 3.992127571047420220e-01
7.950000000000000400e-01 3.997047882508608097e-01
7.960000000000000409e-01 4.001967923426598683e-01
7.970000000000000417e-01 4.006887693801836070e-01
7.980000000000000426e-01 4.011807193634812085e-01
7.990000000000000435e-01 4.016726422925995243e-01
8.000000000000000444e-01 4.021645381675831299e-01
8.010000000000000453e-01 4.026564069884834285e-01
8.020000000000000462e-01 4.031482487553456062e-01
8.030000000000000471e-01 4.036400634682183464e-01
8.040000000000000480e-01 4.041318511271504432e-01
8.050000000000000488e-01 4.046236117321869163e-01
8.060000000000000497e-01 4.051153452833790580e-01
8.070000000000000506e-01 4.056070517807747189e-01
8.080000000000000515e-01 4.060987312244201397e-01
8.090000000000000524e-01 4.065903836143679451e-01
8.100000000000000533e-01 4.070820089506639872e-01
8.110000000000000542e-01 4.075736072333580595e-01
8.120000000000000551e-01 4.080651784625006773e-01
8.130000000000000560e-01 4.085567226381390804e-01
8.140000000000000568e-01 4.090482397603242837e-01
8.150000000000000577e-01 4.095397298291059696e-01
8.160000000000000586e-01 4.100311928445335985e-01
8.170000000000000595e-01 4.105226288066564089e-01
8.180000000000000604e-01 4.110140377155252489e-01
8.190000000000000613e-01 4.115054195711909668e-01
8.200000000000000622e-01 4.119967743737028565e-01
8.210000000000000631e-01 4.124881021231132094e-01
8.220000000000000639e-01 4.129794028194718192e-01
8.230000000000000648e-01 4.134706764628283127e-01
8.240000000000000657e-01 4.139619230532360916e-01
8.250000000000000666e-01 4.144531425907453381e-01
8.260000000000000675e-01 4.149443350754078996e-01
8.270000000000000684e-01 4.154355005072743467e-01
8.280000000000000693e-01 4.159266388863979702e-01
8.290000000000000702e-01 4.164177502128300068e-01
8.300000000000000711e-01 4.169088344866209717e-01
8.310000000000000719e-01 4.173998917078246551e-01
8.320000000000000728e-01 4.178909218764943478e-01
8.329999999999999627e-01 4.183819249926810646e-01
8.339999999999999636e-01 4.188729010564374300e-01
8.349999999999999645e-01 4.193638500678171788e-01
8.359999999999999654e-01 4.198547720268723804e-01
8.369999999999999662e-01 4.203456669336571583e-01
8.379999999999999671e-01 4.208365347882241370e-01
8.389999999999999680e-01 4.213273755906288276e-01
8.399999999999999689e-01 4.218181893409203576e-01
8.409999999999999698e-01 4.223089760391568470e-01
8.419999999999999707e-01 4.227997356853907540e-01
8.429999999999999716e-01 4.232904682796745366e-01
8.439999999999999725e-01 4.237811738220654822e-01
8.449999999999999734e-01 4.242718523126163821e-01
8.459999999999999742e-01 4.247625037513818591e-01
8.469999999999999751e-01 4.252531281384173689e-01
8.479999999999999760e-01 4.257437254737769239e-01
8.489999999999999769e-01 4.262342957575143143e-01
8.499999999999999778e-01 4.267248389896893812e-01
8.509999999999999787e-01 4.272153551703531393e-01
8.519999999999999796e-01 4.277058442995618215e-01
8.529999999999999805e-01 4.281963063773720490e-01
8.539999999999999813e-01 4.286867414038406099e-01
8.549999999999999822e-01 4.291771493790205172e-01
8.559999999999999831e-01 4.296675303029721116e-01
8.569999999999999840e-01 4.301578841757487948e-01
8.579999999999999849e-01 4.306482109974060224e-01
8.589999999999999858e-01 4.311385107680033024e-01
8.599999999999999867e-01 4.316287834875964236e-01
8.609999999999999876e-01 4.321190291562421182e-01
8.619999999999999885e-01 4.326092477739967301e-01
8.629999999999999893e-01 4.330994393409195453e-01
8.639999999999999902e-01 4.335896038570664079e-01
8.649999999999999911e-01 4.340797413224937729e-01
8.659999999999999920e-01 4.345698517372634240e-01
8.669999999999999929e-01 4.350599351014290406e-01
8.679999999999999938e-01 4.355499914150507967e-01
8.689999999999999947e-01 4.360400206781870902e-01
8.699999999999999956e-01 4.365300228908963187e-01
8.709999999999999964e-01 4.370199980532366024e-01
8.719999999999999973e-01 4.375099461652655064e-01
8.729999999999999982e-01 4.379998672270426496e-01
8.739999999999999991e-01 4.384897612386274290e-01
8.750000000000000000e-01 4.389796282000797967e-01
8.760000000000000009e-01 4.394694681114584278e-01
8.770000000000000018e-01 4.399592809728217757e-01
8.780000000000000027e-01 4.404490667842300700e-01
8.790000000000000036e-01 4.409388255457443728e-01
8.800000000000000044e-01 4.414285572574231931e-01
8.810000000000000053e-01 4.419182619193269823e-01
8.820000000000000062e-01 4.424079395315170249e-01
8.830000000000000071e-01 4.428975900940531618e-01
8.840000000000000080e-01 4.433872136069959002e-01
8.850000000000000089e-01 4.438768100704035824e-01
8.860000000000000098e-01 4.443663794843413783e-01
8.870000000000000107e-01 4.448559218488693512e-01
8.880000000000000115e-01 4.453454371640455656e-01
8.890000000000000124e-01 4.458349254299346365e-01
8.900000000000000133e-01 4.463243866465975707e-01
8.910000000000000142e-01 4.468138208140951528e-01
8.920000000000000151e-01 4.473032279324897775e-01
8.930000000000000160e-01 4.477926080018448940e-01
8.940000000000000169e-01 4.482819610222191775e-01
8.950000000000000178e-01 4.487712869936785198e-01
8.960000000000000187e-01 4.492605859162844273e-01
8.970000000000000195e-01 4.497498577900978511e-01
8.980000000000000204e-01 4.502391026151828513e-01
8.990000000000000213e-01 4.507283203916031544e-01
9.000000000000000222e-01 4.512175111194209887e-01
9.010000000000000231e-01 4.517066747986994701e-01
9.020000000000000240e-01 4.521958114295036024e-01
9.030000000000000249e-01 4.526849210118947808e-01
9.040000000000000258e-01 4.531740035459363436e-01
9.050000000000000266e-01 4.536630590316966249e-01
9.060000000000000275e-01 4.541520874692349663e-01
9.070000000000000284e-01 4.546410888586183141e-01
9.080000000000000293e-01 4.551300631999096180e-01
9.090000000000000302e-01 4.556190104931738816e-01
9.100000000000000311e-01 4.561079307384771075e-01
9.110000000000000320e-01 4.565968239358814129e-01
9.120000000000000329e-01 4.570856900854541882e-01
9.130000000000000338e-01 4.575745291872603260e-01
9.140000000000000346e-01 4.580633412413632755e-01
9.150000000000000355e-01 4.585521262478318150e-01
9.160000000000000364e-01 4.590408842067287831e-01
9.170000000000000373e-01 4.595296151181210709e-01
9.180000000000000382e-01 4.600183189820754026e-01
9.190000000000000391e-01 4.605069957986558937e-01
9.200000000000000400e-01 4.609956455679307674e-01
9.210000000000000409e-01 4.614842682899668036e-01
9.220000000000000417e-01 4.619728639648284507e-01
9.230000000000000426e-01 4.624614325925839875e-01
9.240000000000000435e-01 4.629499741732993612e-01
9.250000000000000444e-01 4.634384887070433501e-01
9.260000000000000453e-01 4.639269761938813463e-01
9.270000000000000462e-01 4.644154366338816287e-01
9.280000000000000471e-01 4.649038700271120872e-01
9.290000000000000480e-01 4.653922763736403900e-01
9.300000000000000488e-01 4.658806556735348714e-01
9.310000000000000497e-01 4.663690079268605349e-01
9.320000000000000506e-01 4.668573331336894894e-01
9.330000000000000515e-01 4.673456312940881818e-01
9.340000000000000524e-01 4.678339024081259456e-01
9.350000000000000533e-01 4.683221464758707819e-01
9.360000000000000542e-01 4.688103634973903588e-01
9.370000000000000551e-01 4.692985534727565078e-01
9.380000000000000560e-01 4.697867164020361752e-01
9.390000000000000568e-01 4.702748522852995272e-01
9.400000000000000577e-01 4.707629611226161193e-01
9.410000000000000586e-01 4.712510429140555068e-01
9.420000000000000595e-01 4.717390976596867458e-01
9.430000000000000604e-01 4.722271253595808904e-01
9.440000000000000613e-01 4.727151260138053313e-01
9.450000000000000622e-01 4.732030996224357300e-01
9.460000000000000631e-01 4.736910461855369792e-01
9.470000000000000639e-01 4.741789657031818539e-01
9.480000000000000648e-01 4.746668581754432403e-01
9.490000000000000657e-01 4.751547236023880849e-01
9.500000000000000666e-01 4.756425619840894958e-01
9.510000000000000675e-01 4.761303733206193600e-01
9.520000000000000684e-01 4.766181576120470109e-01
9.530000000000000693e-01 4.771059148584456677e-01
9.540000000000000702e-01 4.775936450598852745e-01
9.550000000000000711e-01 4.780813482164417705e-01
9.560000000000000719e-01 4.785690243281822132e-01
9.570000000000000728e-01 4.790566733951808764e-01
9.580000000000000737e-01 4.795442954175107020e-01
9.590000000000000746e-01 4.800318903952420779e-01
9.599999999999999645e-01 4.805194583284494447e-01
9.609999999999999654e-01 4.810069992172060771e-01
9.619999999999999662e-01 4.814945130615834179e-01
9.629999999999999671e-01 4.819819998616541312e-01
9.639999999999999680e-01 4.824694596174947114e-01
9.649999999999999689e-01 4.829568923291736593e-01
9.659999999999999698e-01 4.834442979967690235e-01
9.669999999999999707e-01 4.839316766203521358e-01
9.679999999999999716e-01 4.844190281999983250e-01
9.689999999999999725e-01 4.849063527357802550e-01
9.699999999999999734e-01 4.853936502277726994e-01
9.709999999999999742e-01 4.858809206760499877e-01
9.719999999999999751e-01 4.863681640806861717e-01
9.729999999999999760e-01 4.868553804417571351e-01
9.739999999999999769e-01 4.873425697593374850e-01
9.749999999999999778e-01 4.878297320335013842e-01
9.759999999999999787e-01 4.883168672643249386e-01
9.769999999999999796e-01 4.888039754518817004e-01
9.779999999999999805e-01 4.892910565962483305e-01
9.789999999999999813e-01 4.897781106975009346e-01
9.799999999999999822e-01 4.902651377557155632e-01
9.809999999999999831e-01 4.907521377709678223e-01
9.819999999999999840e-01 4.912391107433319859e-01
9.829999999999999849e-01 4.917260566728862692e-01
9.839999999999999858e-01 4.922129755597065004e-01
9.849999999999999867e-01 4.926998674038702841e-01
9.859999999999999876e-01 4.931867322054529490e-01
9.869999999999999885e-01 4.936735699645313225e-01
9.879999999999999893e-01 4.941603806811845079e-01
9.889999999999999902e-01 4.946471643554877229e-01
9.899999999999999911e-01 4.951339209875181835e-01
9.909999999999999920e-01 4.956206505773539384e-01
9.919999999999999929e-01 4.961073531250737578e-01
9.929999999999999938e-01 4.965940286307548579e-01
9.939999999999999947e-01 4.970806770944743991e-01
9.949999999999999956e-01 4.975672985163103745e-01
9.959999999999999964e-01 4.980538928963432199e-01
9.969999999999999973e-01 4.985404602346493741e-01
9.979999999999999982e-01 4.990270005313088841e-01
9.989999999999999991e-01 4.995135137863983554e-01


==> SSEP_theor_z_at_10000t800.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 9.397273768366120553e-04
2.000000000000000042e-03 1.879142541379773355e-03
3.000000000000000062e-03 2.818243981175160007e-03
4.000000000000000083e-03 3.757030177529249726e-03
5.000000000000000104e-03 4.695499605495325433e-03
6.000000000000000125e-03 5.633650733858546443e-03
7.000000000000000146e-03 6.571482025122150905e-03
8.000000000000000167e-03 7.508991935493202451e-03
9.000000000000001055e-03 8.446178914868663831e-03
1.000000000000000021e-02 9.383041406821066369e-03
1.099999999999999936e-02 1.031957784858535294e-02
1.200000000000000025e-02 1.125578667104473567e-02
1.300000000000000114e-02 1.219166629871712079e-02
1.400000000000000029e-02 1.312721514974181033e-02
1.499999999999999944e-02 1.406243163586568673e-02
1.600000000000000033e-02 1.499731416243057017e-02
1.700000000000000122e-02 1.593186112835950907e-02
1.800000000000000211e-02 1.686607092614400560e-02
1.899999999999999953e-02 1.779994194183102257e-02
2.000000000000000042e-02 1.873347255501018466e-02
2.100000000000000130e-02 1.966666113880099001e-02
2.199999999999999872e-02 2.059950605984044170e-02
2.299999999999999961e-02 2.153200567827045359e-02
2.400000000000000050e-02 2.246415834772562056e-02
2.500000000000000139e-02 2.339596241532113444e-02
2.600000000000000228e-02 2.432741622164027659e-02
2.699999999999999969e-02 2.525851810072312492e-02
2.800000000000000058e-02 2.618926638005443855e-02
2.900000000000000147e-02 2.711965938055201433e-02
2.999999999999999889e-02 2.804969541655526546e-02
3.099999999999999978e-02 2.897937279581395617e-02
3.200000000000000067e-02 2.990868981947657906e-02
3.300000000000000155e-02 3.083764478207979068e-02
3.400000000000000244e-02 3.176623597153723638e-02
3.500000000000000333e-02 3.269446166912885060e-02
3.600000000000000422e-02 3.362232014949024378e-02
3.699999999999999817e-02 3.454980968060188812e-02
3.799999999999999906e-02 3.547692852377962169e-02
3.899999999999999994e-02 3.640367493366373358e-02
4.000000000000000083e-02 3.733004715820933961e-02
4.100000000000000172e-02 3.825604343867629320e-02
4.200000000000000261e-02 3.918166200962003992e-02
4.300000000000000350e-02 4.010690109888157689e-02
4.399999999999999745e-02 4.103175892757852938e-02
4.499999999999999833e-02 4.195623371009574859e-02
4.599999999999999922e-02 4.288032365407663804e-02
4.700000000000000011e-02 4.380402696041386240e-02
4.800000000000000100e-02 4.472734182324132612e-02
4.900000000000000189e-02 4.565026642992549982e-02
5.000000000000000278e-02 4.657279896105700340e-02
5.100000000000000366e-02 4.749493759044293162e-02
5.200000000000000455e-02 4.841668048509843725e-02
5.299999999999999850e-02 4.933802580523977827e-02
5.399999999999999939e-02 5.025897170427620630e-02
5.500000000000000028e-02 5.117951632880311796e-02
5.600000000000000117e-02 5.209965781859463019e-02
5.700000000000000205e-02 5.301939430659707159e-02
5.800000000000000294e-02 5.393872391892181456e-02
5.900000000000000383e-02 5.485764477483937029e-02
5.999999999999999778e-02 5.577615498677276212e-02
6.099999999999999867e-02 5.669425266029157195e-02
6.199999999999999956e-02 5.761193589410622262e-02
6.300000000000000044e-02 5.852920278006197574e-02
6.400000000000000133e-02 5.944605140313412306e-02
6.500000000000000222e-02 6.036247984142231737e-02
6.600000000000000311e-02 6.127848616614596511e-02
6.700000000000000400e-02 6.219406844163919562e-02
6.800000000000000488e-02 6.310922472534673255e-02
6.900000000000000577e-02 6.402395306781913376e-02
7.000000000000000666e-02 6.493825151270937734e-02
7.100000000000000755e-02 6.585211809676851102e-02
7.200000000000000844e-02 6.676555084984257815e-02
7.299999999999999545e-02 6.767854779486900951e-02
7.399999999999999634e-02 6.859110694787357021e-02
7.499999999999999722e-02 6.950322631796777839e-02
7.599999999999999811e-02 7.041490390734615745e-02
7.699999999999999900e-02 7.132613771128396007e-02
7.799999999999999989e-02 7.223692571813522534e-02
7.900000000000000078e-02 7.314726590933091910e-02
8.000000000000000167e-02 7.405715625937724089e-02
8.100000000000000255e-02 7.496659473585472189e-02
8.200000000000000344e-02 7.587557929941705914e-02
8.300000000000000433e-02 7.678410790379031070e-02
8.400000000000000522e-02 7.769217849577259027e-02
8.500000000000000611e-02 7.859978901523365091e-02
8.600000000000000699e-02 7.950693739511531521e-02
8.700000000000000788e-02 8.041362156143182227e-02
8.799999999999999489e-02 8.131983943327032727e-02
8.899999999999999578e-02 8.222558892279184517e-02
8.999999999999999667e-02 8.313086793523270790e-02
9.099999999999999756e-02 8.403567436890596598e-02
9.199999999999999845e-02 8.494000611520334532e-02
9.299999999999999933e-02 8.584386105859719007e-02
9.400000000000000022e-02 8.674723707664326600e-02
9.500000000000000111e-02 8.765013203998288371e-02
9.600000000000000200e-02 8.855254381234671512e-02
9.700000000000000289e-02 8.945447025055762447e-02
9.800000000000000377e-02 9.035590920453452635e-02
9.900000000000000466e-02 9.125685851729643805e-02
1.000000000000000056e-01 9.215731602496660124e-02
1.010000000000000064e-01 9.305727955677728369e-02
1.020000000000000073e-01 9.395674693507487241e-02
1.030000000000000082e-01 9.485571597532474475e-02
1.040000000000000091e-01 9.575418448611737465e-02
1.049999999999999961e-01 9.665215026917393926e-02
1.059999999999999970e-01 9.754961111935263329e-02
1.069999999999999979e-01 9.844656482465555247e-02
1.079999999999999988e-01 9.934300916623556299e-02
1.089999999999999997e-01 1.002389419184034347e-01
1.100000000000000006e-01 1.011343608486357792e-01
1.110000000000000014e-01 1.020292637175827938e-01
1.120000000000000023e-01 1.029236482790769486e-01
1.130000000000000032e-01 1.038175122801415079e-01
1.140000000000000041e-01 1.047108534609997865e-01
1.150000000000000050e-01 1.056036695550843924e-01
1.160000000000000059e-01 1.064959582890473572e-01
1.170000000000000068e-01 1.073877173827697817e-01
1.180000000000000077e-01 1.082789445493732017e-01
1.190000000000000085e-01 1.091696374952299264e-01
1.199999999999999956e-01 1.100597939199745717e-01
1.209999999999999964e-01 1.109494115165158279e-01
1.219999999999999973e-01 1.118384879710482699e-01
1.229999999999999982e-01 1.127270209630653330e-01
1.239999999999999991e-01 1.136150081653715532e-01
1.250000000000000000e-01 1.145024472440965002e-01
1.260000000000000009e-01 1.153893358587080309e-01
1.270000000000000018e-01 1.162756716620262920e-01
1.280000000000000027e-01 1.171614523002383751e-01
1.290000000000000036e-01 1.180466754129132628e-01
1.300000000000000044e-01 1.189313386330169003e-01
1.310000000000000053e-01 1.198154395869280159e-01
1.320000000000000062e-01 1.206989758944542329e-01
1.330000000000000071e-01 1.215819451688483210e-01
1.340000000000000080e-01 1.224643450168255987e-01
1.350000000000000089e-01 1.233461730385810307e-01
1.360000000000000098e-01 1.242274268278070470e-01
1.370000000000000107e-01 1.251081039717118759e-01
1.380000000000000115e-01 1.259882020510379452e-01
1.390000000000000124e-01 1.268677186400813672e-01
1.400000000000000133e-01 1.277466513067109788e-01
1.410000000000000142e-01 1.286249976123889360e-01
1.420000000000000151e-01 1.295027551121905596e-01
1.430000000000000160e-01 1.303799213548255398e-01
1.440000000000000169e-01 1.312564938826590866e-01
1.449999999999999900e-01 1.321324702317338007e-01
1.459999999999999909e-01 1.330078479317918227e-01
1.469999999999999918e-01 1.338826245062976761e-01
1.479999999999999927e-01 1.347567974724612205e-01
1.489999999999999936e-01 1.356303643412612447e-01
1.499999999999999944e-01 1.365033226174698910e-01
1.509999999999999953e-01 1.373756697996767473e-01
1.519999999999999962e-01 1.382474033803141322e-01
1.529999999999999971e-01 1.391185208456826028e-01
1.539999999999999980e-01 1.399890196759768501e-01
1.549999999999999989e-01 1.408588973453121784e-01
1.559999999999999998e-01 1.417281513217514832e-01
1.570000000000000007e-01 1.425967790673325353e-01
1.580000000000000016e-01 1.434647780380962079e-01
1.590000000000000024e-01 1.443321456841145933e-01
1.600000000000000033e-01 1.451988794495199797e-01
1.610000000000000042e-01 1.460649767725344661e-01
1.620000000000000051e-01 1.469304350854995500e-01
1.630000000000000060e-01 1.477952518149067973e-01
1.640000000000000069e-01 1.486594243814285121e-01
1.650000000000000078e-01 1.495229501999494892e-01
1.660000000000000087e-01 1.503858266795985998e-01
1.670000000000000095e-01 1.512480512237815711e-01
1.680000000000000104e-01 1.521096212302135431e-01
1.690000000000000113e-01 1.529705340909531253e-01
1.700000000000000122e-01 1.538307871924357306e-01
1.710000000000000131e-01 1.546903779155087144e-01
1.720000000000000140e-01 1.555493036354660408e-01
1.730000000000000149e-01 1.564075617220838654e-01
1.740000000000000158e-01 1.572651495396570898e-01
1.750000000000000167e-01 1.581220644470354153e-01
1.759999999999999898e-01 1.589783037976608138e-01
1.769999999999999907e-01 1.598338649396054134e-01
1.779999999999999916e-01 1.606887452156093854e-01
1.789999999999999925e-01 1.615429419631201069e-01
1.799999999999999933e-01 1.623964525143311299e-01
1.809999999999999942e-01 1.632492741962225380e-01
1.819999999999999951e-01 1.641014043306009418e-01
1.829999999999999960e-01 1.649528402341407241e-01
1.839999999999999969e-01 1.658035792184256174e-01
1.849999999999999978e-01 1.666536185899906430e-01
1.859999999999999987e-01 1.675029556503648265e-01
1.869999999999999996e-01 1.683515876961145519e-01
1.880000000000000004e-01 1.691995120188871382e-01
1.890000000000000013e-01 1.700467259054552760e-01
1.900000000000000022e-01 1.708932266377620468e-01
1.910000000000000031e-01 1.717390114929661649e-01
1.920000000000000040e-01 1.725840777434882733e-01
1.930000000000000049e-01 1.734284226570572962e-01
1.940000000000000058e-01 1.742720434967579279e-01
1.950000000000000067e-01 1.751149375210781234e-01
1.960000000000000075e-01 1.759571019839575867e-01
1.970000000000000084e-01 1.767985341348366213e-01
1.980000000000000093e-01 1.776392312187057010e-01
1.990000000000000102e-01 1.784791904761554582e-01
2.000000000000000111e-01 1.793184091434273653e-01
2.010000000000000120e-01 1.801568844524650825e-01
2.020000000000000129e-01 1.809946136309660558e-01
2.030000000000000138e-01 1.818315939024341410e-01
2.040000000000000147e-01 1.826678224862325617e-01
2.050000000000000155e-01 1.835032965976373109e-01
2.060000000000000164e-01 1.843380134478916910e-01
2.070000000000000173e-01 1.851719702442606863e-01
2.080000000000000182e-01 1.860051641900865305e-01
2.089999999999999913e-01 1.868375924848446890e-01
2.099999999999999922e-01 1.876692523242004806e-01
2.109999999999999931e-01 1.885001409000658379e-01
2.119999999999999940e-01 1.893302554006574545e-01
2.129999999999999949e-01 1.901595930105551002e-01
2.139999999999999958e-01 1.909881509107602404e-01
2.149999999999999967e-01 1.918159262787558494e-01
2.159999999999999976e-01 1.926429162885664459e-01
2.169999999999999984e-01 1.934691181108189606e-01
2.179999999999999993e-01 1.942945289128037711e-01
2.190000000000000002e-01 1.951191458585370408e-01
2.200000000000000011e-01 1.959429661088229191e-01
2.210000000000000020e-01 1.967659868213169350e-01
2.220000000000000029e-01 1.975882051505893910e-01
2.230000000000000038e-01 1.984096182481903115e-01
2.240000000000000047e-01 1.992302232627136960e-01
2.250000000000000056e-01 2.000500173398636061e-01
2.260000000000000064e-01 2.008689976225200291e-01
2.270000000000000073e-01 2.016871612508059075e-01
2.280000000000000082e-01 2.025045053621541136e-01
2.290000000000000091e-01 2.033210270913758111e-01
2.300000000000000100e-01 2.041367235707288730e-01
2.310000000000000109e-01 2.049515919299869371e-01
2.320000000000000118e-01 2.057656292965094058e-01
2.330000000000000127e-01 2.065788327953117787e-01
2.340000000000000135e-01 2.073911995491363458e-01
2.350000000000000144e-01 2.082027266785244635e-01
2.360000000000000153e-01 2.090134113018878026e-01
2.370000000000000162e-01 2.098232505355820399e-01
2.380000000000000171e-01 2.106322414939797716e-01
2.390000000000000180e-01 2.114403812895444545e-01
2.399999999999999911e-01 2.122476670329052073e-01
2.409999999999999920e-01 2.130540958329320556e-01
2.419999999999999929e-01 2.138596647968113162e-01
2.429999999999999938e-01 2.146643710301225916e-01
2.439999999999999947e-01 2.154682116369152356e-01
2.449999999999999956e-01 2.162711837197860143e-01
2.459999999999999964e-01 2.170732843799575984e-01
2.469999999999999973e-01 2.178745107173568341e-01
2.479999999999999982e-01 2.186748598306944846e-01
2.489999999999999991e-01 2.194743288175450002e-01
2.500000000000000000e-01 2.202729147744270921e-01
2.510000000000000009e-01 2.210706147968846957e-01
2.520000000000000018e-01 2.218674259795689052e-01
2.530000000000000027e-01 2.226633454163199632e-01
2.540000000000000036e-01 2.234583702002503891e-01
2.550000000000000044e-01 2.242524974238282454e-01
2.560000000000000053e-01 2.250457241789612095e-01
2.570000000000000062e-01 2.258380475570810619e-01
2.580000000000000071e-01 2.266294646492289511e-01
2.590000000000000080e-01 2.274199725461411581e-01
2.600000000000000089e-01 2.282095683383351947e-01
2.610000000000000098e-01 2.289982491161968170e-01
2.620000000000000107e-01 2.297860119700673998e-01
2.630000000000000115e-01 2.305728539903319774e-01
2.640000000000000124e-01 2.313587722675075897e-01
2.650000000000000133e-01 2.321437638923325719e-01
2.660000000000000142e-01 2.329278259558562325e-01
2.670000000000000151e-01 2.337109555495286983e-01
2.680000000000000160e-01 2.344931497652921470e-01
2.690000000000000169e-01 2.352744056956716512e-01
2.700000000000000178e-01 2.360547204338672156e-01
2.710000000000000187e-01 2.368340910738462868e-01
2.720000000000000195e-01 2.376125147104361790e-01
2.730000000000000204e-01 2.383899884394178326e-01
2.740000000000000213e-01 2.391665093576199330e-01
2.750000000000000222e-01 2.399420745630128360e-01
2.760000000000000231e-01 2.407166811548039631e-01
2.770000000000000240e-01 2.414903262335332534e-01
2.780000000000000249e-01 2.422630069011689202e-01
2.790000000000000258e-01 2.430347202612045399e-01
2.800000000000000266e-01 2.438054634187553082e-01
2.810000000000000275e-01 2.445752334806560735e-01
2.820000000000000284e-01 2.453440275555593686e-01
2.830000000000000293e-01 2.461118427540335551e-01
2.840000000000000302e-01 2.468786761886622161e-01
2.850000000000000311e-01 2.476445249741433263e-01
2.860000000000000320e-01 2.484093862273893671e-01
2.870000000000000329e-01 2.491732570676276348e-01
2.880000000000000338e-01 2.499361346165013542e-01
2.889999999999999791e-01 2.506980159981707090e-01
2.899999999999999800e-01 2.514588983394148158e-01
2.909999999999999809e-01 2.522187787697340311e-01
2.919999999999999818e-01 2.529776544214527023e-01
2.929999999999999827e-01 2.537355224298220024e-01
2.939999999999999836e-01 2.544923799331238468e-01
2.949999999999999845e-01 2.552482240727747542e-01
2.959999999999999853e-01 2.560030519934303750e-01
2.969999999999999862e-01 2.567568608430902954e-01
2.979999999999999871e-01 2.575096477732032874e-01
2.989999999999999880e-01 2.582614099387730566e-01
2.999999999999999889e-01 2.590121444984642141e-01
3.009999999999999898e-01 2.597618486147090233e-01
3.019999999999999907e-01 2.605105194538139823e-01
3.029999999999999916e-01 2.612581541860672374e-01
3.039999999999999925e-01 2.620047499858460527e-01
3.049999999999999933e-01 2.627503040317251681e-01
3.059999999999999942e-01 2.634948135065847130e-01
3.069999999999999951e-01 2.642382755977193964e-01
3.079999999999999960e-01 2.649806874969472537e-01
3.089999999999999969e-01 2.657220464007191141e-01
3.099999999999999978e-01 2.664623495102286244e-01
3.109999999999999987e-01 2.672015940315221050e-01
3.119999999999999996e-01 2.679397771756089064e-01
3.130000000000000004e-01 2.686768961585724314e-01
3.140000000000000013e-01 2.694129482016811017e-01
3.150000000000000022e-01 2.701479305314994361e-01
3.160000000000000031e-01 2.708818403800000163e-01
3.170000000000000040e-01 2.716146749846754527e-01
3.180000000000000049e-01 2.723464315886502396e-01
3.190000000000000058e-01 2.730771074407936649e-01
3.200000000000000067e-01 2.738066997958323867e-01
3.210000000000000075e-01 2.745352059144633428e-01
3.220000000000000084e-01 2.752626230634673266e-01
3.230000000000000093e-01 2.759889485158219524e-01
3.240000000000000102e-01 2.767141795508161195e-01
3.250000000000000111e-01 2.774383134541634210e-01
3.260000000000000120e-01 2.781613475181164974e-01
3.270000000000000129e-01 2.788832790415815555e-01
3.280000000000000138e-01 2.796041053302327217e-01
3.290000000000000147e-01 2.803238236966270613e-01
3.300000000000000155e-01 2.810424314603194862e-01
3.310000000000000164e-01 2.817599259479777185e-01
3.320000000000000173e-01 2.824763044934979761e-01
3.330000000000000182e-01 2.831915644381199915e-01
3.340000000000000191e-01 2.839057031305431411e-01
3.350000000000000200e-01 2.846187179270416312e-01
3.360000000000000209e-01 2.853306061915809599e-01
3.370000000000000218e-01 2.860413652959334363e-01
3.380000000000000226e-01 2.867509926197948089e-01
3.390000000000000235e-01 2.874594855508999514e-01
3.400000000000000244e-01 2.881668414851396576e-01
3.410000000000000253e-01 2.888730578266768267e-01
3.420000000000000262e-01 2.895781319880628146e-01
3.430000000000000271e-01 2.902820613903543401e-01
3.440000000000000280e-01 2.909848434632298919e-01
3.450000000000000289e-01 2.916864756451063578e-01
3.460000000000000298e-01 2.923869553832555979e-01
3.470000000000000306e-01 2.930862801339216284e-01
3.480000000000000315e-01 2.937844473624369179e-01
3.490000000000000324e-01 2.944814545433391828e-01
3.500000000000000333e-01 2.951772991604882379e-01
3.510000000000000342e-01 2.958719787071827922e-01
3.519999999999999796e-01 2.965654906862770779e-01
3.529999999999999805e-01 2.972578326102974233e-01
3.539999999999999813e-01 2.979490020015590490e-01
3.549999999999999822e-01 2.986389963922825297e-01
3.559999999999999831e-01 2.993278133247103123e-01
3.569999999999999840e-01 3.000154503512234005e-01
3.579999999999999849e-01 3.007019050344574285e-01
3.589999999999999858e-01 3.013871749474186790e-01
3.599999999999999867e-01 3.020712576736011012e-01
3.609999999999999876e-01 3.027541508071014964e-01
3.619999999999999885e-01 3.034358519527358689e-01
3.629999999999999893e-01 3.041163587261550560e-01
3.639999999999999902e-01 3.047956687539604137e-01
3.649999999999999911e-01 3.054737796738192235e-01
3.659999999999999920e-01 3.061506891345802672e-01
3.669999999999999929e-01 3.068263947963884020e-01
3.679999999999999938e-01 3.075008943308000231e-01
3.689999999999999947e-01 3.081741854208975839e-01
3.699999999999999956e-01 3.088462657614040596e-01
3.709999999999999964e-01 3.095171330587973557e-01
3.719999999999999973e-01 3.101867850314243280e-01
3.729999999999999982e-01 3.108552194096144139e-01
3.739999999999999991e-01 3.115224339357935412e-01
3.750000000000000000e-01 3.121884263645972601e-01
3.760000000000000009e-01 3.128531944629835415e-01
3.770000000000000018e-01 3.135167360103457979e-01
3.780000000000000027e-01 3.141790487986251268e-01
3.790000000000000036e-01 3.148401306324225546e-01
3.800000000000000044e-01 3.154999793291106136e-01
3.810000000000000053e-01 3.161585927189449752e-01
3.820000000000000062e-01 3.168159686451754165e-01
3.830000000000000071e-01 3.174721049641567316e-01
3.840000000000000080e-01 3.181269995454589217e-01
3.850000000000000089e-01 3.187806502719771617e-01
3.860000000000000098e-01 3.194330550400418245e-01
3.870000000000000107e-01 3.200842117595270597e-01
3.880000000000000115e-01 3.207341183539598739e-01
3.890000000000000124e-01 3.213827727606288209e-01
3.900000000000000133e-01 3.220301729306911942e-01
3.910000000000000142e-01 3.226763168292811623e-01
3.920000000000000151e-01 3.233212024356165171e-01
3.930000000000000160e-01 3.239648277431051437e-01
3.940000000000000169e-01 3.246071907594512695e-01
3.950000000000000178e-01 3.252482895067607682e-01
3.960000000000000187e-01 3.258881220216467978e-01
3.970000000000000195e-01 3.265266863553334953e-01
3.980000000000000204e-01 3.271639805737608375e-01
3.990000000000000213e-01 3.278000027576875031e-01
4.000000000000000222e-01 3.284347510027942896e-01
4.010000000000000231e-01 3.290682234197861433e-01
4.020000000000000240e-01 3.297004181344940776e-01
4.030000000000000249e-01 3.303313332879765363e-01
4.040000000000000258e-01 3.309609670366198131e-01
4.050000000000000266e-01 3.315893175522383607e-01
4.060000000000000275e-01 3.322163830221737113e-01
4.070000000000000284e-01 3.328421616493937862e-01
4.080000000000000293e-01 3.334666516525909286e-01
4.090000000000000302e-01 3.340898512662789921e-01
4.100000000000000311e-01 3.347117587408907635e-01
4.110000000000000320e-01 3.353323723428738301e-01
4.120000000000000329e-01 3.359516903547858924e-01
4.130000000000000338e-01 3.365697110753900767e-01
4.140000000000000346e-01 3.371864328197484162e-01
4.150000000000000355e-01 3.378018539193158309e-01
4.160000000000000364e-01 3.384159727220323877e-01
4.169999999999999818e-01 3.390287875924151706e-01
4.179999999999999827e-01 3.396402969116498749e-01
4.189999999999999836e-01 3.402504990776807903e-01
4.199999999999999845e-01 3.408593925053006735e-01
4.209999999999999853e-01 3.414669756262397327e-01
4.219999999999999862e-01 3.420732468892533351e-01
4.229999999999999871e-01 3.426782047602097703e-01
4.239999999999999880e-01 3.432818477221765141e-01
4.249999999999999889e-01 3.438841742755057718e-01
4.259999999999999898e-01 3.444851829379194652e-01
4.269999999999999907e-01 3.450848722445934436e-01
4.279999999999999916e-01 3.456832407482401948e-01
4.289999999999999925e-01 3.462802870191917237e-01
4.299999999999999933e-01 3.468760096454802100e-01
4.309999999999999942e-01 3.474704072329194982e-01
4.319999999999999951e-01 3.480634784051839792e-01
4.329999999999999960e-01 3.486552218038878048e-01
4.339999999999999969e-01 3.492456360886628253e-01
4.349999999999999978e-01 3.498347199372351390e-01
4.359999999999999987e-01 3.504224720455014763e-01
4.369999999999999996e-01 3.510088911276044721e-01
4.380000000000000004e-01 3.515939759160061073e-01
4.390000000000000013e-01 3.521777251615618165e-01
4.400000000000000022e-01 3.527601376335922634e-01
4.410000000000000031e-01 3.533412121199545064e-01
4.420000000000000040e-01 3.539209474271128308e-01
4.430000000000000049e-01 3.544993423802075272e-01
4.440000000000000058e-01 3.550763958231236139e-01
4.450000000000000067e-01 3.556521066185579505e-01
4.460000000000000075e-01 3.562264736480856842e-01
4.470000000000000084e-01 3.567994958122256977e-01
4.480000000000000093e-01 3.573711720305043915e-01
4.490000000000000102e-01 3.579415012415196329e-01
4.500000000000000111e-01 3.585104824030023174e-01
4.510000000000000120e-01 3.590781144918779311e-01
4.520000000000000129e-01 3.596443965043265578e-01
4.530000000000000138e-01 3.602093274558420544e-01
4.540000000000000147e-01 3.607729063812893933e-01
4.550000000000000155e-01 3.613351323349626165e-01
4.560000000000000164e-01 3.618960043906396806e-01
4.570000000000000173e-01 3.624555216416375791e-01
4.580000000000000182e-01 3.630136832008660219e-01
4.590000000000000191e-01 3.635704882008797267e-01
4.600000000000000200e-01 3.641259357939300445e-01
4.610000000000000209e-01 3.646800251520150860e-01
4.620000000000000218e-01 3.652327554669287379e-01
4.630000000000000226e-01 3.657841259503090692e-01
4.640000000000000235e-01 3.663341358336847930e-01
4.650000000000000244e-01 3.668827843685213419e-01
4.660000000000000253e-01 3.674300708262652759e-01
4.670000000000000262e-01 3.679759944983876374e-01
4.680000000000000271e-01 3.685205546964264722e-01
4.690000000000000280e-01 3.690637507520278526e-01
4.700000000000000289e-01 3.696055820169854567e-01
4.710000000000000298e-01 3.701460478632800921e-01
4.720000000000000306e-01 3.706851476831163894e-01
4.730000000000000315e-01 3.712228808889598830e-01
4.740000000000000324e-01 3.717592469135719835e-01
4.750000000000000333e-01 3.722942452100438393e-01
4.760000000000000342e-01 3.728278752518293104e-01
4.770000000000000351e-01 3.733601365327765542e-01
4.780000000000000360e-01 3.738910285671585565e-01
4.790000000000000369e-01 3.744205508897019419e-01
4.799999999999999822e-01 3.749487030556153955e-01
4.809999999999999831e-01 3.754754846406160862e-01
4.819999999999999840e-01 3.760008952409554794e-01
4.829999999999999849e-01 3.765249344734433179e-01
4.839999999999999858e-01 3.770476019754709918e-01
4.849999999999999867e-01 3.775688974050334101e-01
4.859999999999999876e-01 3.780888204407492625e-01
4.869999999999999885e-01 3.786073707818808920e-01
4.879999999999999893e-01 3.791245481483519475e-01
4.889999999999999902e-01 3.796403522807646480e-01
4.899999999999999911e-01 3.801547829404154366e-01
4.909999999999999920e-01 3.806678399093090248e-01
4.919999999999999929e-01 3.811795229901720483e-01
4.929999999999999938e-01 3.816898320064646688e-01
4.939999999999999947e-01 3.821987668023912321e-01
4.949999999999999956e-01 3.827063272429099272e-01
4.959999999999999964e-01 3.832125132137405576e-01
4.969999999999999973e-01 3.837173246213721467e-01
4.979999999999999982e-01 3.842207613930675447e-01
4.989999999999999991e-01 3.847228234768689248e-01
5.000000000000000000e-01 3.852235108416001697e-01
5.010000000000000009e-01 3.857228234768688702e-01
5.020000000000000018e-01 3.862207613930675465e-01
5.030000000000000027e-01 3.867173246213720939e-01
5.040000000000000036e-01 3.872125132137406167e-01
5.050000000000000044e-01 3.877063272429099317e-01
5.060000000000000053e-01 3.881987668023912375e-01
5.070000000000000062e-01 3.886898320064647305e-01
5.080000000000000071e-01 3.891795229901721109e-01
5.090000000000000080e-01 3.896678399093090328e-01
5.100000000000000089e-01 3.901547829404155010e-01
5.110000000000000098e-01 3.906403522807646578e-01
5.120000000000000107e-01 3.911245481483519582e-01
5.130000000000000115e-01 3.916073707818808480e-01
5.140000000000000124e-01 3.920888204407493305e-01
5.150000000000000133e-01 3.925688974050334235e-01
5.160000000000000142e-01 3.930476019754710060e-01
5.170000000000000151e-01 3.935249344734433330e-01
5.180000000000000160e-01 3.940008952409554399e-01
5.190000000000000169e-01 3.944754846406161031e-01
5.200000000000000178e-01 3.949487030556154132e-01
5.210000000000000187e-01 3.954205508897019605e-01
5.220000000000000195e-01 3.958910285671585205e-01
5.230000000000000204e-01 3.963601365327765746e-01
5.240000000000000213e-01 3.968278752518292207e-01
5.250000000000000222e-01 3.972942452100438060e-01
5.260000000000000231e-01 3.977592469135719511e-01
5.270000000000000240e-01 3.982228808889598515e-01
5.280000000000000249e-01 3.986851476831164143e-01
5.290000000000000258e-01 3.991460478632800069e-01
5.300000000000000266e-01 3.996055820169854278e-01
5.310000000000000275e-01 4.000637507520278247e-01
5.320000000000000284e-01 4.005205546964265562e-01
5.330000000000000293e-01 4.009759944983876667e-01
5.340000000000000302e-01 4.014300708262652506e-01
5.350000000000000311e-01 4.018827843685213730e-01
5.360000000000000320e-01 4.023341358336848250e-01
5.370000000000000329e-01 4.027841259503090465e-01
5.380000000000000338e-01 4.032327554669287717e-01
5.390000000000000346e-01 4.036800251520150651e-01
5.400000000000000355e-01 4.041259357939300800e-01
5.410000000000000364e-01 4.045704882008797632e-01
5.420000000000000373e-01 4.050136832008660037e-01
5.430000000000000382e-01 4.054555216416376173e-01
5.440000000000000391e-01 4.058960043906396642e-01
5.450000000000000400e-01 4.063351323349626565e-01
5.460000000000000409e-01 4.067729063812894341e-01
5.470000000000000417e-01 4.072093274558419851e-01
5.480000000000000426e-01 4.076443965043266004e-01
5.490000000000000435e-01 4.080781144918779191e-01
5.500000000000000444e-01 4.085104824030022508e-01
5.510000000000000453e-01 4.089415012415196227e-01
5.520000000000000462e-01 4.093711720305044377e-01
5.530000000000000471e-01 4.097994958122256892e-01
5.540000000000000480e-01 4.102264736480857876e-01
5.550000000000000488e-01 4.106521066185579993e-01
5.560000000000000497e-01 4.110763958231236082e-01
5.570000000000000506e-01 4.114993423802075223e-01
5.580000000000000515e-01 4.119209474271128824e-01
5.590000000000000524e-01 4.123412121199545033e-01
5.600000000000000533e-01 4.127601376335923167e-01
5.610000000000000542e-01 4.131777251615618707e-01
5.620000000000000551e-01 4.135939759160061624e-01
5.630000000000000560e-01 4.140088911276044170e-01
5.640000000000000568e-01 4.144224720455015332e-01
5.650000000000000577e-01 4.148347199372350858e-01
5.660000000000000586e-01 4.152456360886628284e-01
5.670000000000000595e-01 4.156552218038878088e-01
5.680000000000000604e-01 4.160634784051839841e-01
5.690000000000000613e-01 4.164704072329195039e-01
5.700000000000000622e-01 4.168760096454803277e-01
5.710000000000000631e-01 4.172802870191917313e-01
5.720000000000000639e-01 4.176832407482402587e-01
5.730000000000000648e-01 4.180848722445935084e-01
5.740000000000000657e-01 4.184851829379195309e-01
5.750000000000000666e-01 4.188841742755057829e-01
5.760000000000000675e-01 4.192818477221765816e-01
5.769999999999999574e-01 4.196782047602097832e-01
5.779999999999999583e-01 4.200732468892533489e-01
5.789999999999999591e-01 4.204669756262396918e-01
5.799999999999999600e-01 4.208593925053006335e-01
5.809999999999999609e-01 4.212504990776807512e-01
5.819999999999999618e-01 4.216402969116498922e-01
5.829999999999999627e-01 4.220287875924151333e-01
5.839999999999999636e-01 4.224159727220323512e-01
5.849999999999999645e-01 4.228018539193157954e-01
5.859999999999999654e-01 4.231864328197483816e-01
5.869999999999999662e-01 4.235697110753899874e-01
5.879999999999999671e-01 4.239516903547858595e-01
5.889999999999999680e-01 4.243323723428737981e-01
5.899999999999999689e-01 4.247117587408907324e-01
5.909999999999999698e-01 4.250898512662789619e-01
5.919999999999999707e-01 4.254666516525908992e-01
5.929999999999999716e-01 4.258421616493937578e-01
5.939999999999999725e-01 4.262163830221736283e-01
5.949999999999999734e-01 4.265893175522382785e-01
5.959999999999999742e-01 4.269609670366197873e-01
5.969999999999999751e-01 4.273313332879765114e-01
5.979999999999999760e-01 4.277004181344939981e-01
5.989999999999999769e-01 4.280682234197860647e-01
5.999999999999999778e-01 4.284347510027942674e-01
6.009999999999999787e-01 4.288000027576874817e-01
6.019999999999999796e-01 4.291639805737608171e-01
6.029999999999999805e-01 4.295266863553334757e-01
6.039999999999999813e-01 4.298881220216467236e-01
6.049999999999999822e-01 4.302482895067607505e-01
6.059999999999999831e-01 4.306071907594512527e-01
6.069999999999999840e-01 4.309648277431051278e-01
6.079999999999999849e-01 4.313212024356164465e-01
6.089999999999999858e-01 4.316763168292812036e-01
6.099999999999999867e-01 4.320301729306912364e-01
6.109999999999999876e-01 4.323827727606288085e-01
6.119999999999999885e-01 4.327341183539598624e-01
6.129999999999999893e-01 4.330842117595269936e-01
6.139999999999999902e-01 4.334330550400418702e-01
6.149999999999999911e-01 4.337806502719771529e-01
6.159999999999999920e-01 4.341269995454589137e-01
6.169999999999999929e-01 4.344721049641567245e-01
6.179999999999999938e-01 4.348159686451754102e-01
6.189999999999999947e-01 4.351585927189449143e-01
6.199999999999999956e-01 4.354999793291106092e-01
6.209999999999999964e-01 4.358401306324226065e-01
6.219999999999999973e-01 4.361790487986251241e-01
6.229999999999999982e-01 4.365167360103457961e-01
6.239999999999999991e-01 4.368531944629835961e-01
6.250000000000000000e-01 4.371884263645972601e-01
6.260000000000000009e-01 4.375224339357935976e-01
6.270000000000000018e-01 4.378552194096143602e-01
6.280000000000000027e-01 4.381867850314242196e-01
6.290000000000000036e-01 4.385171330587973593e-01
6.300000000000000044e-01 4.388462657614041196e-01
6.310000000000000053e-01 4.391741854208975893e-01
6.320000000000000062e-01 4.395008943308000293e-01
6.330000000000000071e-01 4.398263947963884091e-01
6.340000000000000080e-01 4.401506891345802752e-01
6.350000000000000089e-01 4.404737796738192879e-01
6.360000000000000098e-01 4.407956687539604235e-01
6.370000000000000107e-01 4.411163587261550112e-01
6.380000000000000115e-01 4.414358519527358804e-01
6.390000000000000124e-01 4.417541508071015088e-01
6.400000000000000133e-01 4.420712576736011146e-01
6.410000000000000142e-01 4.423871749474186377e-01
6.420000000000000151e-01 4.427019050344573325e-01
6.430000000000000160e-01 4.430154503512234165e-01
6.440000000000000169e-01 4.433278133247103847e-01
6.450000000000000178e-01 4.436389963922825475e-01
6.460000000000000187e-01 4.439490020015590122e-01
6.470000000000000195e-01 4.442578326102973874e-01
6.480000000000000204e-01 4.445654906862770983e-01
6.490000000000000213e-01 4.448719787071827581e-01
6.500000000000000222e-01 4.451772991604882046e-01
6.510000000000000231e-01 4.454814545433391504e-01
6.520000000000000240e-01 4.457844473624368864e-01
6.530000000000000249e-01 4.460862801339217087e-01
6.540000000000000258e-01 4.463869553832555681e-01
6.550000000000000266e-01 4.466864756451063290e-01
6.560000000000000275e-01 4.469848434632298639e-01
6.570000000000000284e-01 4.472820613903543685e-01
6.580000000000000293e-01 4.475781319880627884e-01
6.590000000000000302e-01 4.478730578266768014e-01
6.600000000000000311e-01 4.481668414851396887e-01
6.610000000000000320e-01 4.484594855508999833e-01
6.620000000000000329e-01 4.487509926197947863e-01
6.630000000000000338e-01 4.490413652959334145e-01
6.640000000000000346e-01 4.493306061915809391e-01
6.650000000000000355e-01 4.496187179270416667e-01
6.660000000000000364e-01 4.499057031305431775e-01
6.670000000000000373e-01 4.501915644381200288e-01
6.680000000000000382e-01 4.504763044934979588e-01
6.690000000000000391e-01 4.507599259479777021e-01
6.700000000000000400e-01 4.510424314603194706e-01
6.710000000000000409e-01 4.513238236966270467e-01
6.720000000000000417e-01 4.516041053302327080e-01
6.730000000000000426e-01 4.518832790415814871e-01
6.740000000000000435e-01 4.521613475181164854e-01
6.750000000000000444e-01 4.524383134541634099e-01
6.760000000000000453e-01 4.527141795508161093e-01
6.770000000000000462e-01 4.529889485158219431e-01
6.780000000000000471e-01 4.532626230634673181e-01
6.790000000000000480e-01 4.535352059144633907e-01
6.800000000000000488e-01 4.538066997958323801e-01
6.810000000000000497e-01 4.540771074407937147e-01
6.820000000000000506e-01 4.543464315886502347e-01
6.830000000000000515e-01 4.546146749846753932e-01
6.840000000000000524e-01 4.548818403800000132e-01
6.850000000000000533e-01 4.551479305314994339e-01
6.860000000000000542e-01 4.554129482016811004e-01
6.870000000000000551e-01 4.556768961585724864e-01
6.880000000000000560e-01 4.559397771756089068e-01
6.890000000000000568e-01 4.562015940315220508e-01
6.900000000000000577e-01 4.564623495102286821e-01
6.910000000000000586e-01 4.567220464007191727e-01
6.920000000000000595e-01 4.569806874969472577e-01
6.930000000000000604e-01 4.572382755977194568e-01
6.940000000000000613e-01 4.574948135065847188e-01
6.950000000000000622e-01 4.577503040317251748e-01
6.960000000000000631e-01 4.580047499858461157e-01
6.970000000000000639e-01 4.582581541860671903e-01
6.980000000000000648e-01 4.585105194538139917e-01
6.990000000000000657e-01 4.587618486147090890e-01
7.000000000000000666e-01 4.590121444984642807e-01
7.010000000000000675e-01 4.592614099387730131e-01
7.020000000000000684e-01 4.595096477732033002e-01
7.030000000000000693e-01 4.597568608430903092e-01
7.039999999999999591e-01 4.600030519934303896e-01
7.049999999999999600e-01 4.602482240727747698e-01
7.059999999999999609e-01 4.604923799331238077e-01
7.069999999999999618e-01 4.607355224298219643e-01
7.079999999999999627e-01 4.609776544214526650e-01
7.089999999999999636e-01 4.612187787697341057e-01
7.099999999999999645e-01 4.614588983394147803e-01
7.109999999999999654e-01 4.616980159981706744e-01
7.119999999999999662e-01 4.619361346165013482e-01
7.129999999999999671e-01 4.621732570676275742e-01
7.139999999999999680e-01 4.624093862273893074e-01
7.149999999999999689e-01 4.626445249741432675e-01
7.159999999999999698e-01 4.628786761886621859e-01
7.169999999999999707e-01 4.631118427540334981e-01
7.179999999999999716e-01 4.633440275555593679e-01
7.189999999999999725e-01 4.635752334806560460e-01
7.199999999999999734e-01 4.638054634187552816e-01
7.209999999999999742e-01 4.640347202612045141e-01
7.219999999999999751e-01 4.642630069011689509e-01
7.229999999999999760e-01 4.644903262335332017e-01
7.239999999999999769e-01 4.647166811548039123e-01
7.249999999999999778e-01 4.649420745630127305e-01
7.259999999999999787e-01 4.651665093576199395e-01
7.269999999999999796e-01 4.653899884394178676e-01
7.279999999999999805e-01 4.656125147104360762e-01
7.289999999999999813e-01 4.658340910738462126e-01
7.299999999999999822e-01 4.660547204338672533e-01
7.309999999999999831e-01 4.662744056956715788e-01
7.319999999999999840e-01 4.664931497652921033e-01
7.329999999999999849e-01 4.667109555495287387e-01
7.339999999999999858e-01 4.669278259558561905e-01
7.349999999999999867e-01 4.671437638923325864e-01
7.359999999999999876e-01 4.673587722675075495e-01
7.369999999999999885e-01 4.675728539903319936e-01
7.379999999999999893e-01 4.677860119700674169e-01
7.389999999999999902e-01 4.679982491161967517e-01
7.399999999999999911e-01 4.682095683383351581e-01
7.409999999999999920e-01 4.684199725461410946e-01
7.419999999999999929e-01 4.686294646492288885e-01
7.429999999999999938e-01 4.688380475570809724e-01
7.439999999999999947e-01 4.690457241789612319e-01
7.449999999999999956e-01 4.692524974238281854e-01
7.459999999999999964e-01 4.694583702002503856e-01
7.469999999999999973e-01 4.696633454163199328e-01
7.479999999999999982e-01 4.698674259795689312e-01
7.489999999999999991e-01 4.700706147968847781e-01
7.500000000000000000e-01 4.702729147744270644e-01
7.510000000000000009e-01 4.704743288175449734e-01
7.520000000000000018e-01 4.706748598306944587e-01
7.530000000000000027e-01 4.708745107173568090e-01
7.540000000000000036e-01 4.710732843799575464e-01
7.550000000000000044e-01 4.712711837197860465e-01
7.560000000000000053e-01 4.714682116369152132e-01
7.570000000000000062e-01 4.716643710301225978e-01
7.580000000000000071e-01 4.718596647968112956e-01
7.590000000000000080e-01 4.720540958329320635e-01
7.600000000000000089e-01 4.722476670329052162e-01
7.610000000000000098e-01 4.724403812895444643e-01
7.620000000000000107e-01 4.726322414939798655e-01
7.630000000000000115e-01 4.728232505355821069e-01
7.640000000000000124e-01 4.730134113018878428e-01
7.650000000000000133e-01 4.732027266785244768e-01
7.660000000000000142e-01 4.733911995491363323e-01
7.670000000000000151e-01 4.735788327953117660e-01
7.680000000000000160e-01 4.737656292965094496e-01
7.690000000000000169e-01 4.739515919299869262e-01
7.700000000000000178e-01 4.741367235707289463e-01
7.710000000000000187e-01 4.743210270913758575e-01
7.720000000000000195e-01 4.745045053621541609e-01
7.730000000000000204e-01 4.746871612508058447e-01
7.740000000000000213e-01 4.748689976225201059e-01
7.750000000000000222e-01 4.750500173398635728e-01
7.760000000000000231e-01 4.752302232627136913e-01
7.770000000000000240e-01 4.754096182481902799e-01
7.780000000000000249e-01 4.755882051505893604e-01
7.790000000000000258e-01 4.757659868213168775e-01
7.800000000000000266e-01 4.759429661088229180e-01
7.810000000000000275e-01 4.761191458585370961e-01
7.820000000000000284e-01 4.762945289128038828e-01
7.830000000000000293e-01 4.764691181108189344e-01
7.840000000000000302e-01 4.766429162885664761e-01
7.850000000000000311e-01 4.768159262787558528e-01
7.860000000000000320e-01 4.769881509107603001e-01
7.870000000000000329e-01 4.771595930105552164e-01
7.880000000000000338e-01 4.773302554006575438e-01
7.890000000000000346e-01 4.775001409000658725e-01
7.900000000000000355e-01 4.776692523242004329e-01
7.910000000000000364e-01 4.778375924848446976e-01
7.920000000000000373e-01 4.780051641900865400e-01
7.930000000000000382e-01 4.781719702442606690e-01
7.940000000000000391e-01 4.783380134478916745e-01
7.950000000000000400e-01 4.785032965976373509e-01
7.960000000000000409e-01 4.786678224862325193e-01
7.970000000000000417e-01 4.788315939024341827e-01
7.980000000000000426e-01 4.789946136309660152e-01
7.990000000000000435e-01 4.791568844524650705e-01
8.000000000000000444e-01 4.793184091434273264e-01
8.010000000000000453e-01 4.794791904761554480e-01
8.020000000000000462e-01 4.796392312187056639e-01
8.030000000000000471e-01 4.797985341348365851e-01
8.040000000000000480e-01 4.799571019839575792e-01
8.050000000000000488e-01 4.801149375210781445e-01
8.060000000000000497e-01 4.802720434967578944e-01
8.070000000000000506e-01 4.804284226570572636e-01
8.080000000000000515e-01 4.805840777434882694e-01
8.090000000000000524e-01 4.807390114929662173e-01
8.100000000000000533e-01 4.808932266377620168e-01
8.110000000000000542e-01 4.810467259054552192e-01
8.120000000000000551e-01 4.811995120188871100e-01
8.130000000000000560e-01 4.813515876961145801e-01
8.140000000000000568e-01 4.815029556503648833e-01
8.150000000000000577e-01 4.816536185899906730e-01
8.160000000000000586e-01 4.818035792184255928e-01
8.170000000000000595e-01 4.819528402341407003e-01
8.180000000000000604e-01 4.821014043306009467e-01
8.190000000000000613e-01 4.822492741962225993e-01
8.200000000000000622e-01 4.823964525143311644e-01
8.210000000000000631e-01 4.825429419631200312e-01
8.220000000000000639e-01 4.826887452156094493e-01
8.230000000000000648e-01 4.828338649396053950e-01
8.240000000000000657e-01 4.829783037976607685e-01
8.250000000000000666e-01 4.831220644470353709e-01
8.260000000000000675e-01 4.832651495396570462e-01
8.270000000000000684e-01 4.834075617220838783e-01
8.280000000000000693e-01 4.835493036354659990e-01
8.290000000000000702e-01 4.836903779155086180e-01
8.300000000000000711e-01 4.838307871924357184e-01
8.310000000000000719e-01 4.839705340909530862e-01
8.320000000000000728e-01 4.841096212302135049e-01
8.329999999999999627e-01 4.842480512237815060e-01
8.339999999999999636e-01 4.843858266795985634e-01
8.349999999999999645e-01 4.845229501999494537e-01
8.359999999999999654e-01 4.846594243814284497e-01
8.369999999999999662e-01 4.847952518149067913e-01
8.379999999999999671e-01 4.849304350854995449e-01
8.389999999999999680e-01 4.850649767725344064e-01
8.399999999999999689e-01 4.851988794495199486e-01
8.409999999999999698e-01 4.853321456841145354e-01
8.419999999999999707e-01 4.854647780380961786e-01
8.429999999999999716e-01 4.855967790673325069e-01
8.439999999999999725e-01 4.857281513217514002e-01
8.449999999999999734e-01 4.858588973453121795e-01
8.459999999999999742e-01 4.859890196759767966e-01
8.469999999999999751e-01 4.861185208456825779e-01
8.479999999999999760e-01 4.862474033803140805e-01
8.489999999999999769e-01 4.863756697996766687e-01
8.499999999999999778e-01 4.865033226174698688e-01
8.509999999999999787e-01 4.866303643412612789e-01
8.519999999999999796e-01 4.867567974724612001e-01
8.529999999999999805e-01 4.868826245062976565e-01
8.539999999999999813e-01 4.870078479317918041e-01
8.549999999999999822e-01 4.871324702317337829e-01
8.559999999999999831e-01 4.872564938826590697e-01
8.569999999999999840e-01 4.873799213548254960e-01
8.579999999999999849e-01 4.875027551121904890e-01
8.589999999999999858e-01 4.876249976123888663e-01
8.599999999999999867e-01 4.877466513067109655e-01
8.609999999999999876e-01 4.878677186400812160e-01
8.619999999999999885e-01 4.879882020510379337e-01
8.629999999999999893e-01 4.881081039717118375e-01
8.639999999999999902e-01 4.882274268278070095e-01
8.649999999999999911e-01 4.883461730385809663e-01
8.659999999999999920e-01 4.884643450168255074e-01
8.669999999999999929e-01 4.885819451688482862e-01
8.679999999999999938e-01 4.886989758944541573e-01
8.689999999999999947e-01 4.888154395869280799e-01
8.699999999999999956e-01 4.889313386330169098e-01
8.709999999999999964e-01 4.890466754129133009e-01
8.719999999999999973e-01 4.891614523002384418e-01
8.729999999999999982e-01 4.892756716620262347e-01
8.739999999999999991e-01 4.893893358587080300e-01
8.750000000000000000e-01 4.895024472440965280e-01
8.760000000000000009e-01 4.896150081653715680e-01
8.770000000000000018e-01 4.897270209630652515e-01
8.780000000000000027e-01 4.898384879710482864e-01
8.790000000000000036e-01 4.899494115165157759e-01
8.800000000000000044e-01 4.900597939199745068e-01
8.810000000000000053e-01 4.901696374952299595e-01
8.820000000000000062e-01 4.902789445493731524e-01
8.830000000000000071e-01 4.903877173827697611e-01
8.840000000000000080e-01 4.904959582890472958e-01
8.850000000000000089e-01 4.906036695550843874e-01
8.860000000000000098e-01 4.907108534609997963e-01
8.870000000000000107e-01 4.908175122801415324e-01
8.880000000000000115e-01 4.909236482790769740e-01
8.890000000000000124e-01 4.910292637175827646e-01
8.900000000000000133e-01 4.911343608486357648e-01
8.910000000000000142e-01 4.912389419184034489e-01
8.920000000000000151e-01 4.913430091662356336e-01
8.930000000000000160e-01 4.914465648246556517e-01
8.940000000000000169e-01 4.915496111193526918e-01
8.950000000000000178e-01 4.916521502691739154e-01
8.960000000000000187e-01 4.917541844861174072e-01
8.970000000000000195e-01 4.918557159753247920e-01
8.980000000000000204e-01 4.919567469350749067e-01
8.990000000000000213e-01 4.920572795567772495e-01
9.000000000000000222e-01 4.921573160249664847e-01
9.010000000000000231e-01 4.922568585172963918e-01
9.020000000000000240e-01 4.923559092045345364e-01
9.030000000000000249e-01 4.924544702505576632e-01
9.040000000000000258e-01 4.925525438123466992e-01
9.050000000000000266e-01 4.926501320399828687e-01
9.060000000000000275e-01 4.927472370766431964e-01
9.070000000000000284e-01 4.928438610585972324e-01
9.080000000000000293e-01 4.929400061152033885e-01
9.090000000000000302e-01 4.930356743689059407e-01
9.100000000000000311e-01 4.931308679352326974e-01
9.110000000000000320e-01 4.932255889227917800e-01
9.120000000000000329e-01 4.933198394332702907e-01
9.130000000000000338e-01 4.934136215614318144e-01
9.140000000000000346e-01 4.935069373951152527e-01
9.150000000000000355e-01 4.935997890152335477e-01
9.160000000000000364e-01 4.936921784957724602e-01
9.170000000000000373e-01 4.937841079037902925e-01
9.180000000000000382e-01 4.938755792994170557e-01
9.190000000000000391e-01 4.939665947358547471e-01
9.200000000000000400e-01 4.940571562593771837e-01
9.210000000000000409e-01 4.941472659093308351e-01
9.220000000000000417e-01 4.942369257181352116e-01
9.230000000000000426e-01 4.943261377112839750e-01
9.240000000000000435e-01 4.944149039073461038e-01
9.250000000000000444e-01 4.945032263179677812e-01
9.260000000000000453e-01 4.945911069478735600e-01
9.270000000000000462e-01 4.946785477948689724e-01
9.280000000000000471e-01 4.947655508498426391e-01
9.290000000000000480e-01 4.948521180967685451e-01
9.300000000000000488e-01 4.949382515127093707e-01
9.310000000000000497e-01 4.950239530678191002e-01
9.320000000000000506e-01 4.951092247253466860e-01
9.330000000000000515e-01 4.951940684416392124e-01
9.340000000000000524e-01 4.952784861661460036e-01
9.350000000000000533e-01 4.953624798414223429e-01
9.360000000000000542e-01 4.954460514031340801e-01
9.370000000000000551e-01 4.955292027800619614e-01
9.380000000000000560e-01 4.956119358941061814e-01
9.390000000000000568e-01 4.956942526602915455e-01
9.400000000000000577e-01 4.957761549867727990e-01
9.410000000000000586e-01 4.958576447748392901e-01
9.420000000000000595e-01 4.959387239189217977e-01
9.430000000000000604e-01 4.960193943065970279e-01
9.440000000000000613e-01 4.960996578185946082e-01
9.450000000000000622e-01 4.961795163288030830e-01
9.460000000000000631e-01 4.962589717042762416e-01
9.470000000000000639e-01 4.963380258052397243e-01
9.480000000000000648e-01 4.964166804850984605e-01
9.490000000000000657e-01 4.964949375904428308e-01
9.500000000000000666e-01 4.965727989610570492e-01
9.510000000000000675e-01 4.966502664299254910e-01
9.520000000000000684e-01 4.967273418232413529e-01
9.530000000000000693e-01 4.968040269604138692e-01
9.540000000000000702e-01 4.968803236540766388e-01
9.550000000000000711e-01 4.969562337100957850e-01
9.560000000000000719e-01 4.970317589275785597e-01
9.570000000000000728e-01 4.971069010988816150e-01
9.580000000000000737e-01 4.971816620096200512e-01
9.590000000000000746e-01 4.972560434386762984e-01
9.599999999999999645e-01 4.973300471582092763e-01
9.609999999999999654e-01 4.974036749336637198e-01
9.619999999999999662e-01 4.974769285237796157e-01
9.629999999999999671e-01 4.975498096806019177e-01
9.639999999999999680e-01 4.976223201494901494e-01
9.649999999999999689e-01 4.976944616691288403e-01
9.659999999999999698e-01 4.977662359715371854e-01
9.669999999999999707e-01 4.978376447820797579e-01
9.679999999999999716e-01 4.979086898194764466e-01
9.689999999999999725e-01 4.979793727958138905e-01
9.699999999999999734e-01 4.980496954165553047e-01
9.709999999999999742e-01 4.981196593805519712e-01
9.719999999999999751e-01 4.981892663800543963e-01
9.729999999999999760e-01 4.982585181007230246e-01
9.739999999999999769e-01 4.983274162216401737e-01
9.749999999999999778e-01 4.983959624153210810e-01
9.759999999999999787e-01 4.984641583477256166e-01
9.769999999999999796e-01 4.985320056782704956e-01
9.779999999999999805e-01 4.985995060598403805e-01
9.789999999999999813e-01 4.986666611388009263e-01
9.799999999999999822e-01 4.987334725550101044e-01
9.809999999999999831e-01 4.987999419418309710e-01
9.819999999999999840e-01 4.988660709261439341e-01
9.829999999999999849e-01 4.989318611283594662e-01
9.839999999999999858e-01 4.989973141624305386e-01
9.849999999999999867e-01 4.990624316358656110e-01
9.859999999999999876e-01 4.991272151497417320e-01
9.869999999999999885e-01 4.991916662987170850e-01
9.879999999999999893e-01 4.992557866710446990e-01
9.889999999999999902e-01 4.993195778485853276e-01
9.899999999999999911e-01 4.993830414068210488e-01
9.909999999999999920e-01 4.994461789148686437e-01
9.919999999999999929e-01 4.995089919354931962e-01
9.929999999999999938e-01 4.995714820251221377e-01
9.939999999999999947e-01 4.996336507338585142e-01
9.949999999999999956e-01 4.996954996054953080e-01
9.959999999999999964e-01 4.997570301775292045e-01
9.969999999999999973e-01 4.998182439811751365e-01
9.979999999999999982e-01 4.998791425413797729e-01
9.989999999999999991e-01 4.999397273768366734e-01


==> SSEP_theor_z_at_10000t8000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.074172929673282642e-04
2.000000000000000042e-03 1.014819738674938411e-03
3.000000000000000062e-03 1.522207337104320400e-03
4.000000000000000083e-03 2.029580088244572686e-03
5.000000000000000104e-03 2.536937992081188427e-03
6.000000000000000125e-03 3.044281048605400764e-03
7.000000000000000146e-03 3.551609257797359257e-03
8.000000000000000167e-03 4.058922619648562893e-03
9.000000000000001055e-03 4.566221134146903303e-03
1.000000000000000021e-02 5.073504801278536959e-03
1.099999999999999936e-02 5.580773621033489201e-03
1.200000000000000025e-02 6.088027593392572254e-03
1.300000000000000114e-02 6.595266718344210306e-03
1.400000000000000029e-02 7.102490995882565147e-03
1.499999999999999944e-02 7.609700425985106188e-03
1.600000000000000033e-02 8.116895008646263232e-03
1.700000000000000122e-02 8.624074743847508565e-03
1.800000000000000211e-02 9.131239631585410035e-03
1.899999999999999953e-02 9.638389671839829240e-03
2.000000000000000042e-02 1.014552486459825362e-02
2.100000000000000130e-02 1.065264520985203037e-02
2.199999999999999872e-02 1.115975070758703884e-02
2.299999999999999961e-02 1.166684135778367319e-02
2.400000000000000050e-02 1.217391716044490674e-02
2.500000000000000139e-02 1.268097811554578895e-02
2.600000000000000228e-02 1.318802422307272480e-02
2.699999999999999969e-02 1.369505548302347303e-02
2.800000000000000058e-02 1.420207189537535560e-02
2.900000000000000147e-02 1.470907346012264964e-02
2.999999999999999889e-02 1.521606017725229271e-02
3.099999999999999978e-02 1.572303204675135416e-02
3.200000000000000067e-02 1.622998906860328647e-02
3.300000000000000155e-02 1.673693124280478325e-02
3.400000000000000244e-02 1.724385856933020184e-02
3.500000000000000333e-02 1.775077104818211307e-02
3.600000000000000422e-02 1.825766867933889190e-02
3.699999999999999817e-02 1.876455146279214226e-02
3.799999999999999906e-02 1.927141939852797942e-02
3.899999999999999994e-02 1.977827248653641137e-02
4.000000000000000083e-02 2.028511072680007354e-02
4.100000000000000172e-02 2.079193411931110763e-02
4.200000000000000261e-02 2.129874266406177330e-02
4.300000000000000350e-02 2.180553636103137530e-02
4.399999999999999745e-02 2.231231521021057040e-02
4.499999999999999833e-02 2.281907921159389771e-02
4.599999999999999922e-02 2.332582836515730007e-02
4.700000000000000011e-02 2.383256267090307426e-02
4.800000000000000100e-02 2.433928212880556372e-02
4.900000000000000189e-02 2.484598673886169798e-02
5.000000000000000278e-02 2.535267650106107218e-02
5.100000000000000366e-02 2.585935141538216533e-02
5.200000000000000455e-02 2.636601148182043941e-02
5.299999999999999850e-02 2.687265670036774468e-02
5.399999999999999939e-02 2.737928707100296608e-02
5.500000000000000028e-02 2.788590259372009453e-02
5.600000000000000117e-02 2.839250326850950579e-02
5.700000000000000205e-02 2.889908909535047685e-02
5.800000000000000294e-02 2.940566007423926764e-02
5.900000000000000383e-02 2.991221620516477941e-02
5.999999999999999778e-02 3.041875748810855817e-02
6.099999999999999867e-02 3.092528392306913287e-02
6.199999999999999956e-02 3.143179551002644317e-02
6.300000000000000044e-02 3.193829224897366120e-02
6.400000000000000133e-02 3.244477413989474424e-02
6.500000000000000222e-02 3.295124118278312114e-02
6.600000000000000311e-02 3.345769337762488638e-02
6.700000000000000400e-02 3.396413072441187980e-02
6.800000000000000488e-02 3.447055322312481823e-02
6.900000000000000577e-02 3.497696087375579826e-02
7.000000000000000666e-02 3.548335367630456316e-02
7.100000000000000755e-02 3.598973163074285081e-02
7.200000000000000844e-02 3.649609473707066121e-02
7.299999999999999545e-02 3.700244299527127162e-02
7.399999999999999634e-02 3.750877640533742396e-02
7.499999999999999722e-02 3.801509496725077875e-02
7.599999999999999811e-02 3.852139868101372988e-02
7.699999999999999900e-02 3.902768754660070061e-02
7.799999999999999989e-02 3.953396156400873496e-02
7.900000000000000078e-02 4.004022073322563435e-02
8.000000000000000167e-02 4.054646505423558506e-02
8.100000000000000255e-02 4.105269452703414618e-02
8.200000000000000344e-02 4.155890915160578153e-02
8.300000000000000433e-02 4.206510892794255996e-02
8.400000000000000522e-02 4.257129385603295596e-02
8.500000000000000611e-02 4.307746393586555506e-02
8.600000000000000699e-02 4.358361916742910236e-02
8.700000000000000788e-02 4.408975955071620101e-02
8.799999999999999489e-02 4.459588508570646453e-02
8.899999999999999578e-02 4.510199577239652757e-02
8.999999999999999667e-02 4.560809161077938878e-02
9.099999999999999756e-02 4.611417260083507802e-02
9.199999999999999845e-02 4.662023874256061157e-02
9.299999999999999933e-02 4.712629003594000915e-02
9.400000000000000022e-02 4.763232648096308447e-02
9.500000000000000111e-02 4.813834807762348150e-02
9.600000000000000200e-02 4.864435482590376975e-02
9.700000000000000289e-02 4.915034672579787767e-02
9.800000000000000377e-02 4.965632377729611857e-02
9.900000000000000466e-02 5.016228598038707104e-02
1.000000000000000056e-01 5.066823333505756505e-02
1.010000000000000064e-01 5.117416584130206336e-02
1.020000000000000073e-01 5.168008349910580002e-02
1.030000000000000082e-01 5.218598630845973363e-02
1.040000000000000091e-01 5.269187426935123542e-02
1.049999999999999961e-01 5.319774738177717593e-02
1.059999999999999970e-01 5.370360564571953488e-02
1.069999999999999979e-01 5.420944906116985373e-02
1.079999999999999988e-01 5.471527762811786988e-02
1.089999999999999997e-01 5.522109134655536072e-02
1.100000000000000006e-01 5.572689021646861501e-02
1.110000000000000014e-01 5.623267423785340696e-02
1.120000000000000023e-01 5.673844341069065461e-02
1.130000000000000032e-01 5.724419773498017061e-02
1.140000000000000041e-01 5.774993721070126318e-02
1.150000000000000050e-01 5.825566183785210045e-02
1.160000000000000059e-01 5.876137161642352308e-02
1.170000000000000068e-01 5.926706654639523481e-02
1.180000000000000077e-01 5.977274662776768666e-02
1.190000000000000085e-01 6.027841186052648043e-02
1.199999999999999956e-01 6.078406224466296331e-02
1.209999999999999964e-01 6.128969778016299386e-02
1.219999999999999973e-01 6.179531846702194381e-02
1.229999999999999982e-01 6.230092430522779501e-02
1.239999999999999991e-01 6.280651529476868888e-02
1.250000000000000000e-01 6.331209143563662489e-02
1.260000000000000009e-01 6.381765272782376208e-02
1.270000000000000018e-01 6.432319917131862352e-02
1.280000000000000027e-01 6.482873076611360419e-02
1.290000000000000036e-01 6.533424751219375770e-02
1.300000000000000044e-01 6.583974940954986921e-02
1.310000000000000053e-01 6.634523645817475002e-02
1.320000000000000062e-01 6.685070865806319595e-02
1.330000000000000071e-01 6.735616600919891450e-02
1.340000000000000080e-01 6.786160851157137242e-02
1.350000000000000089e-01 6.836703616517574023e-02
1.360000000000000098e-01 6.887244896999986099e-02
1.370000000000000107e-01 6.937784692603549130e-02
1.380000000000000115e-01 6.988323003327071015e-02
1.390000000000000124e-01 7.038859829169751003e-02
1.400000000000000133e-01 7.089395170130986801e-02
1.410000000000000142e-01 7.139929026209253238e-02
1.420000000000000151e-01 7.190461397404353250e-02
1.430000000000000160e-01 7.240992283714224598e-02
1.440000000000000169e-01 7.291521685138881159e-02
1.449999999999999900e-01 7.342049601677039239e-02
1.459999999999999909e-01 7.392576033327800944e-02
1.469999999999999918e-01 7.443100980090283647e-02
1.479999999999999927e-01 7.493624441963427085e-02
1.489999999999999936e-01 7.544146418946004462e-02
1.499999999999999944e-01 7.594666911038293333e-02
1.509999999999999953e-01 7.645185918238153744e-02
1.519999999999999962e-01 7.695703440545138829e-02
1.529999999999999971e-01 7.746219477958446453e-02
1.539999999999999980e-01 7.796734030476534794e-02
1.549999999999999989e-01 7.847247098099191520e-02
1.559999999999999998e-01 7.897758680825461841e-02
1.570000000000000007e-01 7.948268778654032918e-02
1.580000000000000016e-01 7.998777391584163676e-02
1.590000000000000024e-01 8.049284519615321210e-02
1.600000000000000033e-01 8.099790162746416111e-02
1.610000000000000042e-01 8.150294320976186890e-02
1.620000000000000051e-01 8.200796994304136722e-02
1.630000000000000060e-01 8.251298182729026320e-02
1.640000000000000069e-01 8.301797886250768255e-02
1.650000000000000078e-01 8.352296104867019955e-02
1.660000000000000087e-01 8.402792838578654333e-02
1.670000000000000095e-01 8.453288087383548088e-02
1.680000000000000104e-01 8.503781851281284887e-02
1.690000000000000113e-01 8.554274130270896059e-02
1.700000000000000122e-01 8.604764924351800126e-02
1.710000000000000131e-01 8.655254233522870211e-02
1.720000000000000140e-01 8.705742057782801802e-02
1.730000000000000149e-01 8.756228397131803065e-02
1.740000000000000158e-01 8.806713251567659106e-02
1.750000000000000167e-01 8.857196621090795974e-02
1.759999999999999898e-01 8.907678505699584415e-02
1.769999999999999907e-01 8.958158905393352744e-02
1.779999999999999916e-01 9.008637820171247479e-02
1.789999999999999925e-01 9.059115250032999389e-02
1.799999999999999933e-01 9.109591194976843220e-02
1.809999999999999942e-01 9.160065655002534724e-02
1.819999999999999951e-01 9.210538630108712488e-02
1.829999999999999960e-01 9.261010120294967118e-02
1.839999999999999969e-01 9.311480125560905874e-02
1.849999999999999978e-01 9.361948645904456801e-02
1.859999999999999987e-01 9.412415681326000150e-02
1.869999999999999996e-01 9.462881231824246675e-02
1.880000000000000004e-01 9.513345297398098643e-02
1.890000000000000013e-01 9.563807878047041189e-02
1.900000000000000022e-01 9.614268973770007110e-02
1.910000000000000031e-01 9.664728584566693870e-02
1.920000000000000040e-01 9.715186710436062023e-02
1.930000000000000049e-01 9.765643351376894488e-02
1.940000000000000058e-01 9.816098507389117711e-02
1.950000000000000067e-01 9.866552178471166279e-02
1.960000000000000075e-01 9.917004364622428181e-02
1.970000000000000084e-01 9.967455065842681372e-02
1.980000000000000093e-01 1.001790428213021056e-01
1.990000000000000102e-01 1.006835201348557363e-01
2.000000000000000111e-01 1.011879825990632809e-01
2.010000000000000120e-01 1.016924302139306097e-01
2.020000000000000129e-01 1.021968629794410693e-01
2.030000000000000138e-01 1.027012808955913570e-01
2.040000000000000147e-01 1.032056839623707867e-01
2.050000000000000155e-01 1.037100721797762776e-01
2.060000000000000164e-01 1.042144455477955201e-01
2.070000000000000173e-01 1.047188040664219638e-01
2.080000000000000182e-01 1.052231477356473238e-01
2.089999999999999913e-01 1.057274765554634399e-01
2.099999999999999922e-01 1.062317905258678835e-01
2.109999999999999931e-01 1.067360896468471515e-01
2.119999999999999940e-01 1.072403739183934446e-01
2.129999999999999949e-01 1.077446433405066795e-01
2.139999999999999958e-01 1.082488979131717988e-01
2.149999999999999967e-01 1.087531376363851943e-01
2.159999999999999976e-01 1.092573625101358886e-01
2.169999999999999984e-01 1.097615725344167348e-01
2.179999999999999993e-01 1.102657677092264282e-01
2.190000000000000002e-01 1.107699480345487042e-01
2.200000000000000011e-01 1.112741135103843676e-01
2.210000000000000020e-01 1.117782641367155716e-01
2.220000000000000029e-01 1.122823999135490053e-01
2.230000000000000038e-01 1.127865208408670578e-01
2.240000000000000047e-01 1.132906269186673420e-01
2.250000000000000056e-01 1.137947181469362579e-01
2.260000000000000064e-01 1.142987945256735277e-01
2.270000000000000073e-01 1.148028560548714633e-01
2.280000000000000082e-01 1.153069027345187819e-01
2.290000000000000091e-01 1.158109345646118338e-01
2.300000000000000100e-01 1.163149515451376986e-01
2.310000000000000109e-01 1.168189536760967512e-01
2.320000000000000118e-01 1.173229409574819831e-01
2.330000000000000127e-01 1.178269133892846099e-01
2.340000000000000135e-01 1.183308709714903928e-01
2.350000000000000144e-01 1.188348137041020935e-01
2.360000000000000153e-01 1.193387415871038221e-01
2.370000000000000162e-01 1.198426546204967580e-01
2.380000000000000171e-01 1.203465528042709093e-01
2.390000000000000180e-01 1.208504361384220710e-01
2.399999999999999911e-01 1.213543046229405148e-01
2.409999999999999920e-01 1.218581582578185385e-01
2.419999999999999929e-01 1.223619970430466913e-01
2.429999999999999938e-01 1.228658209786269162e-01
2.439999999999999947e-01 1.233696300645443777e-01
2.449999999999999956e-01 1.238734243007994368e-01
2.459999999999999964e-01 1.243772036873774800e-01
2.469999999999999973e-01 1.248809682242810470e-01
2.479999999999999982e-01 1.253847179114901400e-01
2.489999999999999991e-01 1.258884527490131688e-01
2.500000000000000000e-01 1.263921727368342018e-01
2.510000000000000009e-01 1.268958778749487148e-01
2.520000000000000018e-01 1.273995681633542654e-01
2.530000000000000027e-01 1.279032436020371422e-01
2.540000000000000036e-01 1.284069041909970121e-01
2.550000000000000044e-01 1.289105499302242441e-01
2.560000000000000053e-01 1.294141808197112054e-01
2.570000000000000062e-01 1.299177968594504573e-01
2.580000000000000071e-01 1.304213980494440261e-01
2.590000000000000080e-01 1.309249843896771737e-01
2.600000000000000089e-01 1.314285558801465692e-01
2.610000000000000098e-01 1.319321125208490209e-01
2.620000000000000107e-01 1.324356543117701512e-01
2.630000000000000115e-01 1.329391812529108485e-01
2.640000000000000124e-01 1.334426933442607599e-01
2.650000000000000133e-01 1.339461905858191082e-01
2.660000000000000142e-01 1.344496729775758181e-01
2.670000000000000151e-01 1.349531405195209255e-01
2.680000000000000160e-01 1.354565932116578719e-01
2.690000000000000169e-01 1.359600310539713086e-01
2.700000000000000178e-01 1.364634540464573498e-01
2.710000000000000187e-01 1.369668621891141358e-01
2.720000000000000195e-01 1.374702554819342559e-01
2.730000000000000204e-01 1.379736339249085508e-01
2.740000000000000213e-01 1.384769975180318025e-01
2.750000000000000222e-01 1.389803462613026785e-01
2.760000000000000231e-01 1.394836801547124083e-01
2.770000000000000240e-01 1.399869991982504724e-01
2.780000000000000249e-01 1.404903033919196742e-01
2.790000000000000258e-01 1.409935927357041929e-01
2.800000000000000266e-01 1.414968672296127439e-01
2.810000000000000275e-01 1.420001268736240108e-01
2.820000000000000284e-01 1.425033716677375772e-01
2.830000000000000293e-01 1.430066016119512784e-01
2.840000000000000302e-01 1.435098167062574259e-01
2.850000000000000311e-01 1.440130169506465552e-01
2.860000000000000320e-01 1.445162023451225242e-01
2.870000000000000329e-01 1.450193728896686796e-01
2.880000000000000338e-01 1.455225285842852989e-01
2.889999999999999791e-01 1.460256694289691626e-01
2.899999999999999800e-01 1.465287954237095847e-01
2.909999999999999809e-01 1.470319065684997928e-01
2.919999999999999818e-01 1.475350028633425348e-01
2.929999999999999827e-01 1.480380843082237941e-01
2.939999999999999836e-01 1.485411509031409616e-01
2.949999999999999845e-01 1.490442026480915672e-01
2.959999999999999853e-01 1.495472395430694212e-01
2.969999999999999862e-01 1.500502615880629498e-01
2.979999999999999871e-01 1.505532687830738459e-01
2.989999999999999880e-01 1.510562611280963641e-01
2.999999999999999889e-01 1.515592386231211230e-01
3.009999999999999898e-01 1.520622012681445978e-01
3.019999999999999907e-01 1.525651490631632912e-01
3.029999999999999916e-01 1.530680820081720128e-01
3.039999999999999925e-01 1.535710001031619643e-01
3.049999999999999933e-01 1.540739033481281772e-01
3.059999999999999942e-01 1.545767917430733995e-01
3.069999999999999951e-01 1.550796652879816995e-01
3.079999999999999960e-01 1.555825239828541318e-01
3.089999999999999969e-01 1.560853678276900303e-01
3.099999999999999978e-01 1.565881968224757947e-01
3.109999999999999987e-01 1.570910109672109811e-01
3.119999999999999996e-01 1.575938102618821557e-01
3.130000000000000004e-01 1.580965947064986721e-01
3.140000000000000013e-01 1.585993643010472909e-01
3.150000000000000022e-01 1.591021190455206569e-01
3.160000000000000031e-01 1.596048589399247097e-01
3.170000000000000040e-01 1.601075839842410475e-01
3.180000000000000049e-01 1.606102941784720295e-01
3.190000000000000058e-01 1.611129895226127429e-01
3.200000000000000067e-01 1.616156700166620774e-01
3.210000000000000075e-01 1.621183356606078207e-01
3.220000000000000084e-01 1.626209864544509720e-01
3.230000000000000093e-01 1.631236223981795685e-01
3.240000000000000102e-01 1.636262434917949704e-01
3.250000000000000111e-01 1.641288497352948739e-01
3.260000000000000120e-01 1.646314411286676493e-01
3.270000000000000129e-01 1.651340176719131581e-01
3.280000000000000138e-01 1.656365793650238227e-01
3.290000000000000147e-01 1.661391262079997821e-01
3.300000000000000155e-01 1.666416582008355962e-01
3.310000000000000164e-01 1.671441753435241040e-01
3.320000000000000173e-01 1.676466776360620026e-01
3.330000000000000182e-01 1.681491650784461833e-01
3.340000000000000191e-01 1.686516376706661269e-01
3.350000000000000200e-01 1.691540954127245810e-01
3.360000000000000209e-01 1.696565383046168829e-01
3.370000000000000218e-01 1.701589663463329849e-01
3.380000000000000226e-01 1.706613795378759402e-01
3.390000000000000235e-01 1.711637778792359232e-01
3.400000000000000244e-01 1.716661613704144884e-01
3.410000000000000253e-01 1.721685300114001171e-01
3.420000000000000262e-01 1.726708838021927261e-01
3.430000000000000271e-01 1.731732227427848492e-01
3.440000000000000280e-01 1.736755468331785401e-01
3.450000000000000289e-01 1.741778560733666381e-01
3.460000000000000298e-01 1.746801504633400670e-01
3.470000000000000306e-01 1.751824300031014081e-01
3.480000000000000315e-01 1.756846946926494957e-01
3.490000000000000324e-01 1.761869445319700078e-01
3.500000000000000333e-01 1.766891795210677463e-01
3.510000000000000342e-01 1.771913996599324970e-01
3.519999999999999796e-01 1.776936049485636493e-01
3.529999999999999805e-01 1.781957953869606481e-01
3.539999999999999813e-01 1.786979709751099488e-01
3.549999999999999822e-01 1.792001317130169635e-01
3.559999999999999831e-01 1.797022776006758915e-01
3.569999999999999840e-01 1.802044086380830135e-01
3.579999999999999849e-01 1.807065248252290035e-01
3.589999999999999858e-01 1.812086261621141670e-01
3.599999999999999867e-01 1.817107126487388924e-01
3.609999999999999876e-01 1.822127842850924384e-01
3.619999999999999885e-01 1.827148410711735838e-01
3.629999999999999893e-01 1.832168830069849652e-01
3.639999999999999902e-01 1.837189100925105956e-01
3.649999999999999911e-01 1.842209223277571917e-01
3.659999999999999920e-01 1.847229197127183975e-01
3.669999999999999929e-01 1.852249022473898832e-01
3.679999999999999938e-01 1.857268699317674854e-01
3.689999999999999947e-01 1.862288227658489836e-01
3.699999999999999956e-01 1.867307607496285216e-01
3.709999999999999964e-01 1.872326838831061546e-01
3.719999999999999973e-01 1.877345921662762207e-01
3.729999999999999982e-01 1.882364855991371655e-01
3.739999999999999991e-01 1.887383641816836322e-01
3.750000000000000000e-01 1.892402279139180077e-01
3.760000000000000009e-01 1.897420767958277465e-01
3.770000000000000018e-01 1.902439108274135149e-01
3.780000000000000027e-01 1.907457300086706498e-01
3.790000000000000036e-01 1.912475343396038419e-01
3.800000000000000044e-01 1.917493238201992412e-01
3.810000000000000053e-01 1.922510984504637033e-01
3.820000000000000062e-01 1.927528582303854876e-01
3.830000000000000071e-01 1.932546031599642333e-01
3.840000000000000080e-01 1.937563332391978588e-01
3.850000000000000089e-01 1.942580484680843655e-01
3.860000000000000098e-01 1.947597488466162319e-01
3.870000000000000107e-01 1.952614343747955949e-01
3.880000000000000115e-01 1.957631050526189576e-01
3.890000000000000124e-01 1.962647608800792143e-01
3.900000000000000133e-01 1.967664018571788631e-01
3.910000000000000142e-01 1.972680279839109652e-01
3.920000000000000151e-01 1.977696392602745767e-01
3.930000000000000160e-01 1.982712356862668390e-01
3.940000000000000169e-01 1.987728172618832001e-01
3.950000000000000178e-01 1.992743839871192191e-01
3.960000000000000187e-01 1.997759358619762837e-01
3.970000000000000195e-01 2.002774728864520626e-01
3.980000000000000204e-01 2.007789950605444740e-01
3.990000000000000213e-01 2.012805023842458019e-01
4.000000000000000222e-01 2.017819948575503564e-01
4.010000000000000231e-01 2.022834724804658257e-01
4.020000000000000240e-01 2.027849352529868532e-01
4.030000000000000249e-01 2.032863831751081374e-01
4.040000000000000258e-01 2.037878162468264309e-01
4.050000000000000266e-01 2.042892344681423999e-01
4.060000000000000275e-01 2.047906378390473570e-01
4.070000000000000284e-01 2.052920263595497952e-01
4.080000000000000293e-01 2.057934000296356702e-01
4.090000000000000302e-01 2.062947588493080353e-01
4.100000000000000311e-01 2.067961028185663352e-01
4.110000000000000320e-01 2.072974319374025209e-01
4.120000000000000329e-01 2.077987462058238921e-01
4.130000000000000338e-01 2.083000456238188747e-01
4.140000000000000346e-01 2.088013301913855535e-01
4.150000000000000355e-01 2.093025999085240396e-01
4.160000000000000364e-01 2.098038547752383021e-01
4.169999999999999818e-01 2.103050947915154345e-01
4.179999999999999827e-01 2.108063199573596835e-01
4.189999999999999836e-01 2.113075302727660254e-01
4.199999999999999845e-01 2.118087257377351817e-01
4.209999999999999853e-01 2.123099063522642382e-01
4.219999999999999862e-01 2.128110721163466168e-01
4.229999999999999871e-01 2.133122230299872579e-01
4.239999999999999880e-01 2.138133590931779460e-01
4.249999999999999889e-01 2.143144803059200687e-01
4.259999999999999898e-01 2.148155866682094906e-01
4.269999999999999907e-01 2.153166781800497642e-01
4.279999999999999916e-01 2.158177548414351166e-01
4.289999999999999925e-01 2.163188166523598854e-01
4.299999999999999933e-01 2.168198636128280399e-01
4.309999999999999942e-01 2.173208957228341398e-01
4.319999999999999951e-01 2.178219129823805444e-01
4.329999999999999960e-01 2.183229153914640341e-01
4.339999999999999969e-01 2.188239029500757549e-01
4.349999999999999978e-01 2.193248756582222847e-01
4.359999999999999987e-01 2.198258335159007648e-01
4.369999999999999996e-01 2.203267765231065600e-01
4.380000000000000004e-01 2.208277046798428345e-01
4.390000000000000013e-01 2.213286179861032876e-01
4.400000000000000022e-01 2.218295164418856158e-01
4.410000000000000031e-01 2.223304000471914843e-01
4.420000000000000040e-01 2.228312688020150090e-01
4.430000000000000049e-01 2.233321227063618519e-01
4.440000000000000058e-01 2.238329617602264066e-01
4.450000000000000067e-01 2.243337859636051757e-01
4.460000000000000075e-01 2.248345953164984923e-01
4.470000000000000084e-01 2.253353898189087434e-01
4.480000000000000093e-01 2.258361694708252154e-01
4.490000000000000102e-01 2.263369342722600097e-01
4.500000000000000111e-01 2.268376842231951129e-01
4.510000000000000120e-01 2.273384193236447637e-01
4.520000000000000129e-01 2.278391395735988034e-01
4.530000000000000138e-01 2.283398449730622559e-01
4.540000000000000147e-01 2.288405355220232695e-01
4.550000000000000155e-01 2.293412112204910314e-01
4.560000000000000164e-01 2.298418720684577143e-01
4.570000000000000173e-01 2.303425180659250948e-01
4.580000000000000182e-01 2.308431492128989737e-01
4.590000000000000191e-01 2.313437655093643075e-01
4.600000000000000200e-01 2.318443669553271469e-01
4.610000000000000209e-01 2.323449535507878805e-01
4.620000000000000218e-01 2.328455252957433164e-01
4.630000000000000226e-01 2.333460821901922611e-01
4.640000000000000235e-01 2.338466242341393497e-01
4.650000000000000244e-01 2.343471514275684564e-01
4.660000000000000253e-01 2.348476637704977610e-01
4.670000000000000262e-01 2.353481612629152175e-01
4.680000000000000271e-01 2.358486439048202987e-01
4.690000000000000280e-01 2.363491116962125882e-01
4.700000000000000289e-01 2.368495646370937235e-01
4.710000000000000298e-01 2.373500027274635382e-01
4.720000000000000306e-01 2.378504259673220600e-01
4.730000000000000315e-01 2.383508343566617671e-01
4.740000000000000324e-01 2.388512278954885992e-01
4.750000000000000333e-01 2.393516065837992257e-01
4.760000000000000342e-01 2.398519704215921755e-01
4.770000000000000351e-01 2.403523194088700299e-01
4.780000000000000360e-01 2.408526535456241013e-01
4.790000000000000369e-01 2.413529728318647150e-01
4.799999999999999822e-01 2.418532772675854037e-01
4.809999999999999831e-01 2.423535668527872777e-01
4.819999999999999840e-01 2.428538415874697265e-01
4.829999999999999849e-01 2.433541014716285589e-01
4.839999999999999858e-01 2.438543465052690484e-01
4.849999999999999867e-01 2.443545766883872816e-01
4.859999999999999876e-01 2.448547920209831474e-01
4.869999999999999885e-01 2.453549925030604484e-01
4.879999999999999893e-01 2.458551781346099974e-01
4.889999999999999902e-01 2.463553489156377063e-01
4.899999999999999911e-01 2.468555048461403001e-01
4.909999999999999920e-01 2.473556459261240237e-01
4.919999999999999929e-01 2.478557721555819660e-01
4.929999999999999938e-01 2.483558835345169580e-01
4.939999999999999947e-01 2.488559800629279728e-01
4.949999999999999956e-01 2.493560617408142888e-01
4.959999999999999964e-01 2.498561285681752675e-01
4.969999999999999973e-01 2.503561805450103539e-01
4.979999999999999982e-01 2.508562176713228786e-01
4.989999999999999991e-01 2.513562399471089281e-01
5.000000000000000000e-01 2.518562473723719997e-01
5.010000000000000009e-01 2.523562399471084294e-01
5.020000000000000018e-01 2.528562176713220477e-01
5.030000000000000027e-01 2.533561805450093574e-01
5.040000000000000036e-01 2.538561285681726343e-01
5.050000000000000044e-01 2.543560617408123781e-01
5.060000000000000053e-01 2.548559800629274230e-01
5.070000000000000062e-01 2.553558835345165479e-01
5.080000000000000071e-01 2.558557721555826392e-01
5.090000000000000080e-01 2.563556459261248088e-01
5.100000000000000089e-01 2.568555048461442225e-01
5.110000000000000098e-01 2.573553489156384377e-01
5.120000000000000107e-01 2.578551781346070104e-01
5.130000000000000115e-01 2.583549925030571015e-01
5.140000000000000124e-01 2.588547920209828823e-01
5.150000000000000133e-01 2.593545766883861847e-01
5.160000000000000142e-01 2.598543465052689516e-01
5.170000000000000151e-01 2.603541014716295177e-01
5.180000000000000160e-01 2.608538415874700478e-01
5.190000000000000169e-01 2.613535668527872113e-01
5.200000000000000178e-01 2.618532772675855047e-01
5.210000000000000187e-01 2.623529728318654830e-01
5.220000000000000195e-01 2.628526535456261470e-01
5.230000000000000204e-01 2.633523194088685515e-01
5.240000000000000213e-01 2.638519704215918082e-01
5.250000000000000222e-01 2.643516065837991369e-01
5.260000000000000231e-01 2.648512278954880395e-01
5.270000000000000240e-01 2.653508343566639005e-01
5.280000000000000249e-01 2.658504259673226122e-01
5.290000000000000258e-01 2.663500027274678383e-01
5.300000000000000266e-01 2.668495646370976915e-01
5.310000000000000275e-01 2.673491116962141145e-01
5.320000000000000284e-01 2.678486439048194390e-01
5.330000000000000293e-01 2.683481612629139423e-01
5.340000000000000302e-01 2.688476637704981242e-01
5.350000000000000311e-01 2.693471514275707634e-01
5.360000000000000320e-01 2.698466242341364674e-01
5.370000000000000329e-01 2.703460821901924049e-01
5.380000000000000338e-01 2.708455252957432946e-01
5.390000000000000346e-01 2.713449535507884147e-01
5.400000000000000355e-01 2.718443669553273212e-01
5.410000000000000364e-01 2.723437655093631782e-01
5.420000000000000373e-01 2.728431492128977065e-01
5.430000000000000382e-01 2.733425180659267983e-01
5.440000000000000391e-01 2.738418720684599461e-01
5.450000000000000400e-01 2.743412112204895448e-01
5.460000000000000409e-01 2.748405355220234769e-01
5.470000000000000417e-01 2.753398449730600772e-01
5.480000000000000426e-01 2.758391395735998453e-01
5.490000000000000435e-01 2.763384193236452235e-01
5.500000000000000444e-01 2.768376842231969892e-01
5.510000000000000453e-01 2.773369342722559749e-01
5.520000000000000462e-01 2.778361694708269547e-01
5.530000000000000471e-01 2.783353898189091513e-01
5.540000000000000480e-01 2.788345953164999558e-01
5.550000000000000488e-01 2.793337859636045306e-01
5.560000000000000497e-01 2.798329617602243746e-01
5.570000000000000506e-01 2.803321227063630960e-01
5.580000000000000515e-01 2.808312688020167536e-01
5.590000000000000524e-01 2.813304000471909538e-01
5.600000000000000533e-01 2.818295164418839760e-01
5.610000000000000542e-01 2.823286179860999279e-01
5.620000000000000551e-01 2.828277046798409189e-01
5.630000000000000560e-01 2.833267765231077262e-01
5.640000000000000568e-01 2.838258335159007384e-01
5.650000000000000577e-01 2.843248756582246739e-01
5.660000000000000586e-01 2.848239029500765906e-01
5.670000000000000595e-01 2.853229153914614291e-01
5.680000000000000604e-01 2.858219129823801885e-01
5.690000000000000613e-01 2.863208957228380869e-01
5.700000000000000622e-01 2.868198636128270751e-01
5.710000000000000631e-01 2.873188166523619747e-01
5.720000000000000639e-01 2.878177548414330156e-01
5.730000000000000648e-01 2.883166781800496903e-01
5.740000000000000657e-01 2.888155866682121098e-01
5.750000000000000666e-01 2.893144803059203296e-01
5.760000000000000675e-01 2.898133590931766812e-01
5.769999999999999574e-01 2.903122230299853279e-01
5.779999999999999583e-01 2.908110721163449930e-01
5.789999999999999591e-01 2.913099063522620602e-01
5.799999999999999600e-01 2.918087257377355304e-01
5.809999999999999609e-01 2.923075302727662916e-01
5.819999999999999618e-01 2.928063199573611164e-01
5.829999999999999627e-01 2.933050947915156748e-01
5.839999999999999636e-01 2.938038547752388485e-01
5.849999999999999645e-01 2.943025999085264188e-01
5.859999999999999654e-01 2.948013301913856576e-01
5.869999999999999662e-01 2.953000456238165095e-01
5.879999999999999671e-01 2.957987462058227490e-01
5.889999999999999680e-01 2.962974319374063192e-01
5.899999999999999689e-01 2.967961028185676087e-01
5.909999999999999698e-01 2.972947588493106141e-01
5.919999999999999707e-01 2.977934000296359462e-01
5.929999999999999716e-01 2.982920263595461585e-01
5.939999999999999725e-01 2.987906378390495776e-01
5.949999999999999734e-01 2.992892344681394312e-01
5.959999999999999742e-01 2.997878162468263774e-01
5.969999999999999751e-01 3.002863831751077517e-01
5.979999999999999760e-01 3.007849352529867182e-01
5.989999999999999769e-01 3.012834724804684394e-01
5.999999999999999778e-01 3.017819948575507505e-01
6.009999999999999787e-01 3.022805023842428662e-01
6.019999999999999796e-01 3.027789950605428437e-01
6.029999999999999805e-01 3.032774728864526259e-01
6.039999999999999813e-01 3.037759358619780969e-01
6.049999999999999822e-01 3.042743839871195344e-01
6.059999999999999831e-01 3.047728172618811016e-01
6.069999999999999840e-01 3.052712356862654630e-01
6.079999999999999849e-01 3.057696392602750057e-01
6.089999999999999858e-01 3.062680279839125608e-01
6.099999999999999867e-01 3.067664018571810147e-01
6.109999999999999876e-01 3.072647608800813113e-01
6.119999999999999885e-01 3.077631050526205003e-01
6.129999999999999893e-01 3.082614343747999142e-01
6.139999999999999902e-01 3.087597488466190532e-01
6.149999999999999911e-01 3.092580484680853004e-01
6.159999999999999920e-01 3.097563332392003765e-01
6.169999999999999929e-01 3.102546031599642262e-01
6.179999999999999938e-01 3.107528582303845655e-01
6.189999999999999947e-01 3.112510984504616718e-01
6.199999999999999956e-01 3.117493238201995975e-01
6.209999999999999964e-01 3.122475343396027281e-01
6.219999999999999973e-01 3.127457300086735614e-01
6.229999999999999982e-01 3.132439108274147066e-01
6.239999999999999991e-01 3.137420767958252199e-01
6.250000000000000000e-01 3.142402279139137056e-01
6.260000000000000009e-01 3.147383641816868804e-01
6.270000000000000018e-01 3.152364855991385828e-01
6.280000000000000027e-01 3.157345921662776944e-01
6.290000000000000036e-01 3.162326838831058806e-01
6.300000000000000044e-01 3.167307607496284705e-01
6.310000000000000053e-01 3.172288227658472959e-01
6.320000000000000062e-01 3.177268699317681855e-01
6.330000000000000071e-01 3.182249022473892519e-01
6.340000000000000080e-01 3.187229197127184888e-01
6.350000000000000089e-01 3.192209223277581165e-01
6.360000000000000098e-01 3.197189100925125205e-01
6.370000000000000107e-01 3.202168830069824224e-01
6.380000000000000115e-01 3.207148410711761488e-01
6.390000000000000124e-01 3.212127842850928117e-01
6.400000000000000133e-01 3.217107126487391833e-01
6.410000000000000142e-01 3.222086261621163739e-01
6.420000000000000151e-01 3.227065248252296015e-01
6.430000000000000160e-01 3.232044086380821413e-01
6.440000000000000169e-01 3.237022776006756586e-01
6.450000000000000178e-01 3.242001317130194793e-01
6.460000000000000187e-01 3.246979709751116050e-01
6.470000000000000195e-01 3.251957953869596962e-01
6.480000000000000204e-01 3.256936049485639750e-01
6.490000000000000213e-01 3.261913996599324905e-01
6.500000000000000222e-01 3.266891795210674632e-01
6.510000000000000231e-01 3.271869445319695036e-01
6.520000000000000240e-01 3.276846946926489923e-01
6.530000000000000249e-01 3.281824300031047636e-01
6.540000000000000258e-01 3.286801504633397042e-01
6.550000000000000266e-01 3.291778560733644721e-01
6.560000000000000275e-01 3.296755468331784567e-01
6.570000000000000284e-01 3.301732227427848221e-01
6.580000000000000293e-01 3.306708838021908958e-01
6.590000000000000302e-01 3.311685300113983432e-01
6.600000000000000311e-01 3.316661613704126044e-01
6.610000000000000320e-01 3.321637778792356777e-01
6.620000000000000329e-01 3.326613795378752791e-01
6.630000000000000338e-01 3.331589663463335738e-01
6.640000000000000346e-01 3.336565383046165567e-01
6.650000000000000355e-01 3.341540954127268925e-01
6.660000000000000364e-01 3.346516376706649698e-01
6.670000000000000373e-01 3.351491650784430565e-01
6.680000000000000382e-01 3.356466776360622073e-01
6.690000000000000391e-01 3.361441753435232549e-01
6.700000000000000400e-01 3.366416582008350811e-01
6.710000000000000409e-01 3.371391262080009610e-01
6.720000000000000417e-01 3.376365793650240588e-01
6.730000000000000426e-01 3.381340176719137003e-01
6.740000000000000435e-01 3.386314411286657222e-01
6.750000000000000444e-01 3.391288497352935027e-01
6.760000000000000453e-01 3.396262434917951545e-01
6.770000000000000462e-01 3.401236223981802809e-01
6.780000000000000471e-01 3.406209864544473831e-01
6.790000000000000480e-01 3.411183356606082295e-01
6.800000000000000488e-01 3.416156700166615434e-01
6.810000000000000497e-01 3.421129895226156514e-01
6.820000000000000506e-01 3.426102941784732736e-01
6.830000000000000515e-01 3.431075839842410713e-01
6.840000000000000524e-01 3.436048589399238740e-01
6.850000000000000533e-01 3.441021190455230139e-01
6.860000000000000542e-01 3.445993643010473728e-01
6.870000000000000551e-01 3.450965947064965622e-01
6.880000000000000560e-01 3.455938102618836272e-01
6.890000000000000568e-01 3.460910109672064028e-01
6.900000000000000577e-01 3.465881968224745480e-01
6.910000000000000586e-01 3.470853678276898391e-01
6.920000000000000595e-01 3.475825239828565505e-01
6.930000000000000604e-01 3.480796652879843411e-01
6.940000000000000613e-01 3.485767917430719898e-01
6.950000000000000622e-01 3.490739033481294329e-01
6.960000000000000631e-01 3.495710001031613889e-01
6.970000000000000639e-01 3.500680820081705225e-01
6.980000000000000648e-01 3.505651490631617184e-01
6.990000000000000657e-01 3.510622012681437476e-01
7.000000000000000666e-01 3.515592386231196631e-01
7.010000000000000675e-01 3.520562611280947385e-01
7.020000000000000684e-01 3.525532687830744139e-01
7.030000000000000693e-01 3.530502615880640183e-01
7.039999999999999591e-01 3.535472395430672155e-01
7.049999999999999600e-01 3.540442026480917215e-01
7.059999999999999609e-01 3.545411509031414776e-01
7.069999999999999618e-01 3.550380843082243665e-01
7.079999999999999627e-01 3.555350028633426640e-01
7.089999999999999636e-01 3.560319065685007556e-01
7.099999999999999645e-01 3.565287954237088552e-01
7.109999999999999654e-01 3.570256694289676291e-01
7.119999999999999662e-01 3.575225285842876244e-01
7.129999999999999671e-01 3.580193728896698402e-01
7.139999999999999680e-01 3.585162023451231028e-01
7.149999999999999689e-01 3.590130169506506874e-01
7.159999999999999698e-01 3.595098167062577565e-01
7.169999999999999707e-01 3.600066016119516377e-01
7.179999999999999716e-01 3.605033716677397138e-01
7.189999999999999725e-01 3.610001268736238722e-01
7.199999999999999734e-01 3.614968672296117735e-01
7.209999999999999742e-01 3.619935927357073591e-01
7.219999999999999751e-01 3.624903033919186224e-01
7.229999999999999760e-01 3.629869991982517252e-01
7.239999999999999769e-01 3.634836801547110530e-01
7.249999999999999778e-01 3.639803462613048768e-01
7.259999999999999787e-01 3.644769975180340849e-01
7.269999999999999796e-01 3.649736339249111672e-01
7.279999999999999805e-01 3.654702554819350691e-01
7.289999999999999813e-01 3.659668621891148943e-01
7.299999999999999822e-01 3.664634540464594692e-01
7.309999999999999831e-01 3.669600310539702925e-01
7.319999999999999840e-01 3.674565932116548028e-01
7.329999999999999849e-01 3.679531405195222149e-01
7.339999999999999858e-01 3.684496729775764701e-01
7.349999999999999867e-01 3.689461905858194557e-01
7.359999999999999876e-01 3.694426933442628291e-01
7.369999999999999885e-01 3.699391812529108647e-01
7.379999999999999893e-01 3.704356543117716116e-01
7.389999999999999902e-01 3.709321125208456804e-01
7.399999999999999911e-01 3.714285558801471709e-01
7.409999999999999920e-01 3.719249843896788588e-01
7.419999999999999929e-01 3.724213980494437415e-01
7.429999999999999938e-01 3.729177968594523662e-01
7.439999999999999947e-01 3.734141808197098955e-01
7.449999999999999956e-01 3.739105499302214919e-01
7.459999999999999964e-01 3.744069041909944828e-01
7.469999999999999973e-01 3.749032436020361958e-01
7.479999999999999982e-01 3.753995681633540693e-01
7.489999999999999991e-01 3.758958778749519891e-01
7.500000000000000000e-01 3.763921727368358949e-01
7.510000000000000009e-01 3.768884527490135028e-01
7.520000000000000018e-01 3.773847179114929729e-01
7.530000000000000027e-01 3.778809682242768031e-01
7.540000000000000036e-01 3.783772036873788158e-01
7.550000000000000044e-01 3.788734243007980118e-01
7.560000000000000053e-01 3.793696300645467701e-01
7.570000000000000062e-01 3.798658209786260342e-01
7.580000000000000071e-01 3.803619970430485719e-01
7.590000000000000080e-01 3.808581582578155489e-01
7.600000000000000089e-01 3.813543046229380673e-01
7.610000000000000098e-01 3.818504361384214008e-01
7.620000000000000107e-01 3.823465528042729877e-01
7.630000000000000115e-01 3.828426546204967140e-01
7.640000000000000124e-01 3.833387415871057913e-01
7.650000000000000133e-01 3.838348137040985542e-01
7.660000000000000142e-01 3.843308709714905458e-01
7.670000000000000151e-01 3.848269133892822658e-01
7.680000000000000160e-01 3.853229409574838171e-01
7.690000000000000169e-01 3.858189536761015836e-01
7.700000000000000178e-01 3.863149515451421712e-01
7.710000000000000187e-01 3.868109345646103536e-01
7.720000000000000195e-01 3.873069027345185100e-01
7.730000000000000204e-01 3.878028560548718584e-01
7.740000000000000213e-01 3.882987945256736739e-01
7.750000000000000222e-01 3.887947181469367242e-01
7.760000000000000231e-01 3.892906269186645618e-01
7.770000000000000240e-01 3.897865208408667348e-01
7.780000000000000249e-01 3.902823999135467958e-01
7.790000000000000258e-01 3.907782641367182341e-01
7.800000000000000266e-01 3.912741135103813828e-01
7.810000000000000275e-01 3.917699480345479546e-01
7.820000000000000284e-01 3.922657677092241113e-01
7.830000000000000293e-01 3.927615725344181796e-01
7.840000000000000302e-01 3.932573625101327686e-01
7.850000000000000311e-01 3.937531376363840319e-01
7.860000000000000320e-01 3.942488979131710258e-01
7.870000000000000329e-01 3.947446433405063515e-01
7.880000000000000338e-01 3.952403739183970033e-01
7.890000000000000346e-01 3.957360896468481992e-01
7.900000000000000355e-01 3.962317905258689876e-01
7.910000000000000364e-01 3.967274765554648641e-01
7.920000000000000373e-01 3.972231477356453766e-01
7.930000000000000382e-01 3.977188040664218494e-01
7.940000000000000391e-01 3.982144455477962808e-01
7.950000000000000400e-01 3.987100721797766645e-01
7.960000000000000409e-01 3.992056839623728814e-01
7.970000000000000417e-01 3.997012808955892060e-01
7.980000000000000426e-01 4.001968629794416810e-01
7.990000000000000435e-01 4.006924302139310279e-01
8.000000000000000444e-01 4.011879825990637971e-01
8.010000000000000453e-01 4.016835201348525897e-01
8.020000000000000462e-01 4.021790428213042334e-01
8.030000000000000471e-01 4.026745506584257228e-01
8.040000000000000480e-01 4.031700436462262171e-01
8.050000000000000488e-01 4.036655217847091581e-01
8.060000000000000497e-01 4.041609850738894227e-01
8.070000000000000506e-01 4.046564335137690094e-01
8.080000000000000515e-01 4.051518671043593534e-01
8.090000000000000524e-01 4.056472858456682817e-01
8.100000000000000533e-01 4.061426897377017897e-01
8.110000000000000542e-01 4.066380787804697583e-01
8.120000000000000551e-01 4.071334529739805141e-01
8.130000000000000560e-01 4.076288123182422174e-01
8.140000000000000568e-01 4.081241568132615849e-01
8.150000000000000577e-01 4.086194864590471654e-01
8.160000000000000586e-01 4.091148012556075075e-01
8.170000000000000595e-01 4.096101012029534916e-01
8.180000000000000604e-01 4.101053863010882816e-01
8.190000000000000613e-01 4.106006565500229799e-01
8.200000000000000622e-01 4.110959119497686332e-01
8.210000000000000631e-01 4.115911525003289051e-01
8.220000000000000639e-01 4.120863782017171184e-01
8.230000000000000648e-01 4.125815890539332731e-01
8.240000000000000657e-01 4.130767850569947996e-01
8.250000000000000666e-01 4.135719662109059169e-01
8.260000000000000675e-01 4.140671325156783933e-01
8.270000000000000684e-01 4.145622839713147822e-01
8.280000000000000693e-01 4.150574205778291836e-01
8.290000000000000702e-01 4.155525423352243730e-01
8.300000000000000711e-01 4.160476492435184470e-01
8.310000000000000719e-01 4.165427413027106840e-01
8.320000000000000728e-01 4.170378185128136295e-01
8.329999999999999627e-01 4.175328808738345554e-01
8.339999999999999636e-01 4.180279283857863404e-01
8.349999999999999645e-01 4.185229610486743690e-01
8.359999999999999654e-01 4.190179788625061352e-01
8.369999999999999662e-01 4.195129818272931299e-01
8.379999999999999671e-01 4.200079699430411817e-01
8.389999999999999680e-01 4.205029432097619480e-01
8.399999999999999689e-01 4.209979016274634778e-01
8.409999999999999698e-01 4.214928451961556521e-01
8.419999999999999707e-01 4.219877739158430785e-01
8.429999999999999716e-01 4.224826877865398012e-01
8.439999999999999725e-01 4.229775868082524815e-01
8.449999999999999734e-01 4.234724709809935539e-01
8.459999999999999742e-01 4.239673403047660161e-01
8.469999999999999751e-01 4.244621947795788608e-01
8.479999999999999760e-01 4.249570344054506288e-01
8.489999999999999769e-01 4.254518591823808760e-01
8.499999999999999778e-01 4.259466691103828140e-01
8.509999999999999787e-01 4.264414641894619939e-01
8.519999999999999796e-01 4.269362444196318496e-01
8.529999999999999805e-01 4.274310098009020398e-01
8.539999999999999813e-01 4.279257603332785043e-01
8.549999999999999822e-01 4.284204960167693477e-01
8.559999999999999831e-01 4.289152168513883367e-01
8.569999999999999840e-01 4.294099228371419663e-01
8.579999999999999849e-01 4.299046139740406725e-01
8.589999999999999858e-01 4.303992902620946692e-01
8.599999999999999867e-01 4.308939517013108400e-01
8.609999999999999876e-01 4.313885982916980111e-01
8.619999999999999885e-01 4.318832300332708374e-01
8.629999999999999893e-01 4.323778469260346480e-01
8.639999999999999902e-01 4.328724489699984357e-01
8.649999999999999911e-01 4.333670361651736358e-01
8.659999999999999920e-01 4.338616085115715726e-01
8.669999999999999929e-01 4.343561660091978527e-01
8.679999999999999938e-01 4.348507086580624126e-01
8.689999999999999947e-01 4.353452364581769096e-01
8.699999999999999956e-01 4.358397494095494484e-01
8.709999999999999964e-01 4.363342475121919639e-01
8.719999999999999973e-01 4.368287307661108954e-01
8.729999999999999982e-01 4.373231991713205091e-01
8.739999999999999991e-01 4.378176527278254682e-01
8.750000000000000000e-01 4.383120914356382625e-01
8.760000000000000009e-01 4.388065152947678849e-01
8.770000000000000018e-01 4.393009243052270474e-01
8.780000000000000027e-01 4.397953184670210236e-01
8.790000000000000036e-01 4.402896977801629141e-01
8.800000000000000044e-01 4.407840622446619894e-01
8.810000000000000053e-01 4.412784118605276862e-01
8.820000000000000062e-01 4.417727466277679427e-01
8.830000000000000071e-01 4.422670665463980799e-01
8.840000000000000080e-01 4.427613716164222057e-01
8.850000000000000089e-01 4.432556618378541979e-01
8.860000000000000098e-01 4.437499372107042706e-01
8.870000000000000107e-01 4.442441977349805837e-01
8.880000000000000115e-01 4.447384434106918527e-01
8.890000000000000124e-01 4.452326742378522328e-01
8.900000000000000133e-01 4.457268902164686630e-01
8.910000000000000142e-01 4.462210913465556872e-01
8.920000000000000151e-01 4.467152776281184678e-01
8.930000000000000160e-01 4.472094490611681072e-01
8.940000000000000169e-01 4.477036056457195934e-01
8.950000000000000178e-01 4.481977473817746471e-01
8.960000000000000187e-01 4.486918742693523088e-01
8.970000000000000195e-01 4.491859863084604054e-01
8.980000000000000204e-01 4.496800834991066531e-01
8.990000000000000213e-01 4.501741658413030978e-01
9.000000000000000222e-01 4.506682333350594538e-01
9.010000000000000231e-01 4.511622859803881003e-01
9.020000000000000240e-01 4.516563237772971973e-01
9.030000000000000249e-01 4.521503467258011777e-01
9.040000000000000258e-01 4.526443548259027616e-01
9.050000000000000266e-01 4.531383480776223216e-01
9.060000000000000275e-01 4.536323264809610234e-01
9.070000000000000284e-01 4.541262900359375188e-01
9.080000000000000293e-01 4.546202387425590241e-01
9.090000000000000302e-01 4.551141726008367527e-01
9.100000000000000311e-01 4.556080916107762557e-01
9.110000000000000320e-01 4.561019957723986273e-01
9.120000000000000329e-01 4.565958850857057549e-01
9.130000000000000338e-01 4.570897595507114053e-01
9.140000000000000346e-01 4.575836191674292897e-01
9.150000000000000355e-01 4.580774639358656253e-01
9.160000000000000364e-01 4.585712938560344565e-01
9.170000000000000373e-01 4.590651089279422226e-01
9.180000000000000382e-01 4.595589091516070757e-01
9.190000000000000391e-01 4.600526945270319024e-01
9.200000000000000400e-01 4.605464650542350769e-01
9.210000000000000409e-01 4.610402207332255364e-01
9.220000000000000417e-01 4.615339615640085547e-01
9.230000000000000426e-01 4.620276875465988975e-01
9.240000000000000435e-01 4.625213986810117750e-01
9.250000000000000444e-01 4.630150949672527383e-01
9.260000000000000453e-01 4.635087764053371084e-01
9.270000000000000462e-01 4.640024429952707141e-01
9.280000000000000471e-01 4.644960947370692095e-01
9.290000000000000480e-01 4.649897316307424200e-01
9.300000000000000488e-01 4.654833536763025026e-01
9.310000000000000497e-01 4.659769608737595603e-01
9.320000000000000506e-01 4.664705532231239737e-01
9.330000000000000515e-01 4.669641307244081219e-01
9.340000000000000524e-01 4.674576933776245502e-01
9.350000000000000533e-01 4.679512411827839169e-01
9.360000000000000542e-01 4.684447741398952703e-01
9.370000000000000551e-01 4.689382922489753192e-01
9.380000000000000560e-01 4.694317955100274498e-01
9.390000000000000568e-01 4.699252839230687595e-01
9.400000000000000577e-01 4.704187574881124045e-01
9.410000000000000586e-01 4.709122162051642690e-01
9.420000000000000595e-01 4.714056600742417280e-01
9.430000000000000604e-01 4.718990890953526640e-01
9.440000000000000613e-01 4.723925032685070691e-01
9.450000000000000622e-01 4.728859025937227067e-01
9.460000000000000631e-01 4.733792870710041290e-01
9.470000000000000639e-01 4.738726567003673784e-01
9.480000000000000648e-01 4.743660114818229467e-01
9.490000000000000657e-01 4.748593514153815476e-01
9.500000000000000666e-01 4.753526765010595567e-01
9.510000000000000675e-01 4.758459867388621922e-01
9.520000000000000684e-01 4.763392821288062740e-01
9.530000000000000693e-01 4.768325626708989629e-01
9.540000000000000702e-01 4.773258283651592992e-01
9.550000000000000711e-01 4.778190792115910579e-01
9.560000000000000719e-01 4.783123152102094489e-01
9.570000000000000728e-01 4.788055363610301263e-01
9.580000000000000737e-01 4.792987426640609172e-01
9.590000000000000746e-01 4.797919341193118692e-01
9.599999999999999645e-01 4.802851107267988584e-01
9.609999999999999654e-01 4.807782724865340973e-01
9.619999999999999662e-01 4.812714193985279665e-01
9.629999999999999671e-01 4.817645514627929004e-01
9.639999999999999680e-01 4.822576686793394463e-01
9.649999999999999689e-01 4.827507710481824255e-01
9.659999999999999698e-01 4.832438585693325517e-01
9.669999999999999707e-01 4.837369312428008716e-01
9.679999999999999716e-01 4.842299890686044272e-01
9.689999999999999725e-01 4.847230320467504905e-01
9.699999999999999734e-01 4.852160601772526061e-01
9.709999999999999742e-01 4.857090734601241522e-01
9.719999999999999751e-01 4.862020718953767862e-01
9.729999999999999760e-01 4.866950554830222764e-01
9.739999999999999769e-01 4.871880242230726688e-01
9.749999999999999778e-01 4.876809781155418966e-01
9.759999999999999787e-01 4.881739171604441152e-01
9.769999999999999796e-01 4.886668413577858194e-01
9.779999999999999805e-01 4.891597507075851614e-01
9.789999999999999813e-01 4.896526452098511339e-01
9.799999999999999822e-01 4.901455248645981699e-01
9.809999999999999831e-01 4.906383896718391480e-01
9.819999999999999840e-01 4.911312396315870576e-01
9.829999999999999849e-01 4.916240747438511693e-01
9.839999999999999858e-01 4.921168950086466376e-01
9.849999999999999867e-01 4.926097004259848422e-01
9.859999999999999876e-01 4.931024909958812152e-01
9.869999999999999885e-01 4.935952667183436948e-01
9.879999999999999893e-01 4.940880275933917098e-01
9.889999999999999902e-01 4.945807736210315331e-01
9.899999999999999911e-01 4.950735048012808726e-01
9.909999999999999920e-01 4.955662211341482215e-01
9.919999999999999929e-01 4.960589226196497337e-01
9.929999999999999938e-01 4.965516092577959006e-01
9.939999999999999947e-01 4.970442810486013774e-01
9.949999999999999956e-01 4.975369379920807078e-01
9.959999999999999964e-01 4.980295800882448831e-01
9.969999999999999973e-01 4.985222073371030072e-01
9.979999999999999982e-01 4.990148197386740092e-01
9.989999999999999991e-01 4.995074172929672707e-01


==> SSEP_theor_z_at_10000t9000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.040708290562197430e-04
2.000000000000000042e-03 1.008133508673882996e-03
3.000000000000000062e-03 1.512188038832798119e-03
4.000000000000000083e-03 2.016234419540041591e-03
5.000000000000000104e-03 2.520272650792494164e-03
6.000000000000000125e-03 3.024302732587057837e-03
7.000000000000000146e-03 3.528324664924063509e-03
8.000000000000000167e-03 4.032338447797050203e-03
9.000000000000001055e-03 4.536344081206393486e-03
1.000000000000000021e-02 5.040341565155893704e-03
1.099999999999999936e-02 5.544330899628938276e-03
1.200000000000000025e-02 6.048312084632778349e-03
1.300000000000000114e-02 6.552285120161063965e-03
1.400000000000000029e-02 7.056250006224494900e-03
1.499999999999999944e-02 7.560206742809953175e-03
1.600000000000000033e-02 8.064155329911150416e-03
1.700000000000000122e-02 8.568095767525228668e-03
1.800000000000000211e-02 9.072028055666385774e-03
1.899999999999999953e-02 9.575952194324994018e-03
2.000000000000000042e-02 1.007986818349144650e-02
2.100000000000000130e-02 1.058377602316978687e-02
2.199999999999999872e-02 1.108767571335385858e-02
2.299999999999999961e-02 1.159156725405115565e-02
2.400000000000000050e-02 1.209545064525215617e-02
2.500000000000000139e-02 1.259932588694736601e-02
2.600000000000000228e-02 1.310319297915456434e-02
2.699999999999999969e-02 1.360705192185407419e-02
2.800000000000000058e-02 1.411090271505009187e-02
2.900000000000000147e-02 1.461474535874002223e-02
2.999999999999999889e-02 1.511857985292469619e-02
3.099999999999999978e-02 1.562240619760155852e-02
3.200000000000000067e-02 1.612622439276126945e-02
3.300000000000000155e-02 1.663003443840812764e-02
3.400000000000000244e-02 1.713383633453624197e-02
3.500000000000000333e-02 1.763763008115677711e-02
3.600000000000000422e-02 1.814141567825024517e-02
3.699999999999999817e-02 1.864519312582445243e-02
3.799999999999999906e-02 1.914896242386677355e-02
3.899999999999999994e-02 1.965272357239527742e-02
4.000000000000000083e-02 2.015647657138374543e-02
4.100000000000000172e-02 2.066022142085370897e-02
4.200000000000000261e-02 2.116395812078921551e-02
4.300000000000000350e-02 2.166768667118456129e-02
4.399999999999999745e-02 2.217140707205793662e-02
4.499999999999999833e-02 2.267511932337981997e-02
4.599999999999999922e-02 2.317882342516161542e-02
4.700000000000000011e-02 2.368251937741134780e-02
4.800000000000000100e-02 2.418620718011319989e-02
4.900000000000000189e-02 2.468988683326842071e-02
5.000000000000000278e-02 2.519355833687486959e-02
5.100000000000000366e-02 2.569722169093042671e-02
5.200000000000000455e-02 2.620087689543981746e-02
5.299999999999999850e-02 2.670452395039755664e-02
5.399999999999999939e-02 2.720816285579136587e-02
5.500000000000000028e-02 2.771179361163285046e-02
5.600000000000000117e-02 2.821541621791318413e-02
5.700000000000000205e-02 2.871903067463378936e-02
5.800000000000000294e-02 2.922263698178929198e-02
5.900000000000000383e-02 2.972623513938115261e-02
5.999999999999999778e-02 3.022982514741086660e-02
6.099999999999999867e-02 3.073340700586630475e-02
6.199999999999999956e-02 3.123698071475581803e-02
6.300000000000000044e-02 3.174054627406390494e-02
6.400000000000000133e-02 3.224410368380237896e-02
6.500000000000000222e-02 3.274765294396941168e-02
6.600000000000000311e-02 3.325119405454959876e-02
6.700000000000000400e-02 3.375472701555479182e-02
6.800000000000000488e-02 3.425825182697983529e-02
6.900000000000000577e-02 3.476176848881278036e-02
7.000000000000000666e-02 3.526527700106896202e-02
7.100000000000000755e-02 3.576877736372965910e-02
7.200000000000000844e-02 3.627226957680684816e-02
7.299999999999999545e-02 3.677575364029207761e-02
7.399999999999999634e-02 3.727922955418030981e-02
7.499999999999999722e-02 3.778269731847336277e-02
7.599999999999999811e-02 3.828615693316966134e-02
7.699999999999999900e-02 3.878960839827107210e-02
7.799999999999999989e-02 3.929305171377264760e-02
7.900000000000000078e-02 3.979648687967288212e-02
8.000000000000000167e-02 4.029991389596006279e-02
8.100000000000000255e-02 4.080333276264977438e-02
8.200000000000000344e-02 4.130674347973034566e-02
8.300000000000000433e-02 4.181014604719353323e-02
8.400000000000000522e-02 4.231354046505839822e-02
8.500000000000000611e-02 4.281692673330309701e-02
8.600000000000000699e-02 4.332030485193311131e-02
8.700000000000000788e-02 4.382367482094027406e-02
8.799999999999999489e-02 4.432703664033350172e-02
8.899999999999999578e-02 4.483039031010810360e-02
8.999999999999999667e-02 4.533373583025939596e-02
9.099999999999999756e-02 4.583707320078272279e-02
9.199999999999999845e-02 4.634040242168709772e-02
9.299999999999999933e-02 4.684372349295765764e-02
9.400000000000000022e-02 4.734703641460688561e-02
9.500000000000000111e-02 4.785034118661313923e-02
9.600000000000000200e-02 4.835363780899917113e-02
9.700000000000000289e-02 4.885692628173998048e-02
9.800000000000000377e-02 4.936020660485493372e-02
9.900000000000000466e-02 4.986347877831910635e-02
1.000000000000000056e-01 5.036674280215188565e-02
1.010000000000000064e-01 5.086999867634543759e-02
1.020000000000000073e-01 5.137324640089192124e-02
1.030000000000000082e-01 5.187648597579377213e-02
1.040000000000000091e-01 5.237971740103979090e-02
1.049999999999999961e-01 5.288294067665633147e-02
1.059999999999999970e-01 5.338615580260834548e-02
1.069999999999999979e-01 5.388936277890859355e-02
1.079999999999999988e-01 5.439256160556301539e-02
1.089999999999999997e-01 5.489575228256052958e-02
1.100000000000000006e-01 5.539893480989688951e-02
1.110000000000000014e-01 5.590210918757469033e-02
1.120000000000000023e-01 5.640527541559655494e-02
1.130000000000000032e-01 5.690843349395831308e-02
1.140000000000000041e-01 5.741158342264556652e-02
1.150000000000000050e-01 5.791472520167123550e-02
1.160000000000000059e-01 5.841785883103462612e-02
1.170000000000000068e-01 5.892098431073163056e-02
1.180000000000000077e-01 5.942410164075478951e-02
1.190000000000000085e-01 5.992721082110002984e-02
1.199999999999999956e-01 6.043031185177699660e-02
1.209999999999999964e-01 6.093340473277483738e-02
1.219999999999999973e-01 6.143648946409982492e-02
1.229999999999999982e-01 6.193956604574799019e-02
1.239999999999999991e-01 6.244263447770855707e-02
1.250000000000000000e-01 6.294569475999467478e-02
1.260000000000000009e-01 6.344874689258882261e-02
1.270000000000000018e-01 6.395179087550754982e-02
1.280000000000000027e-01 6.445482670873341202e-02
1.290000000000000036e-01 6.495785439227276525e-02
1.300000000000000044e-01 6.546087392612864875e-02
1.310000000000000053e-01 6.596388531028363200e-02
1.320000000000000062e-01 6.646688854475098218e-02
1.330000000000000071e-01 6.696988362951332430e-02
1.340000000000000080e-01 6.747287056459083665e-02
1.350000000000000089e-01 6.797584934996955819e-02
1.360000000000000098e-01 6.847881998564922523e-02
1.370000000000000107e-01 6.898178247161253218e-02
1.380000000000000115e-01 6.948473680788656848e-02
1.390000000000000124e-01 6.998768299446088414e-02
1.400000000000000133e-01 7.049062103132164303e-02
1.410000000000000142e-01 7.099355091847893429e-02
1.420000000000000151e-01 7.149647265591896339e-02
1.430000000000000160e-01 7.199938624365188888e-02
1.440000000000000169e-01 7.250229168167755811e-02
1.449999999999999900e-01 7.300518896999252938e-02
1.459999999999999909e-01 7.350807810857967750e-02
1.469999999999999918e-01 7.401095909745945833e-02
1.479999999999999927e-01 7.451383193662503013e-02
1.489999999999999936e-01 7.501669662606275102e-02
1.499999999999999944e-01 7.551955316578293220e-02
1.509999999999999953e-01 7.602240155577877356e-02
1.519999999999999962e-01 7.652524179605038612e-02
1.529999999999999971e-01 7.702807388659783927e-02
1.539999999999999980e-01 7.753089782740761604e-02
1.549999999999999989e-01 7.803371361850376664e-02
1.559999999999999998e-01 7.853652125986257393e-02
1.570000000000000007e-01 7.903932075148761838e-02
1.580000000000000016e-01 7.954211209338253596e-02
1.590000000000000024e-01 8.004489528554413480e-02
1.600000000000000033e-01 8.054767032796587845e-02
1.610000000000000042e-01 8.105043722065484457e-02
1.620000000000000051e-01 8.155319596360108281e-02
1.630000000000000060e-01 8.205594655680494010e-02
1.640000000000000069e-01 8.255868900027357737e-02
1.650000000000000078e-01 8.306142329399027191e-02
1.660000000000000087e-01 8.356414943796568184e-02
1.670000000000000095e-01 8.406686743219336788e-02
1.680000000000000104e-01 8.456957727667718805e-02
1.690000000000000113e-01 8.507227897140733075e-02
1.700000000000000122e-01 8.557497251638769564e-02
1.710000000000000131e-01 8.607765791161878233e-02
1.720000000000000140e-01 8.658033515709769035e-02
1.730000000000000149e-01 8.708300425281471913e-02
1.740000000000000158e-01 8.758566519877383771e-02
1.750000000000000167e-01 8.808831799498245685e-02
1.759999999999999898e-01 8.859096264143434540e-02
1.769999999999999907e-01 8.909359913811307208e-02
1.779999999999999916e-01 8.959622748503294487e-02
1.789999999999999925e-01 9.009884768219460216e-02
1.799999999999999933e-01 9.060145972959193772e-02
1.809999999999999942e-01 9.110406362721883144e-02
1.819999999999999951e-01 9.160665937508281897e-02
1.829999999999999960e-01 9.210924697317446341e-02
1.839999999999999969e-01 9.261182642149450028e-02
1.849999999999999978e-01 9.311439772004374837e-02
1.859999999999999987e-01 9.361696086882301260e-02
1.869999999999999996e-01 9.411951586782633938e-02
1.880000000000000004e-01 9.462206271705456140e-02
1.890000000000000013e-01 9.512460141650173895e-02
1.900000000000000022e-01 9.562713196617222966e-02
1.910000000000000031e-01 9.612965436606007996e-02
1.920000000000000040e-01 9.663216861617311693e-02
1.930000000000000049e-01 9.713467471649864238e-02
1.940000000000000058e-01 9.763717266704446951e-02
1.950000000000000067e-01 9.813966246779796954e-02
1.960000000000000075e-01 9.864214411877383903e-02
1.970000000000000084e-01 9.914461761995606304e-02
1.980000000000000093e-01 9.964708297134572401e-02
1.990000000000000102e-01 1.001495401729507462e-01
2.000000000000000111e-01 1.006519892247620257e-01
2.010000000000000120e-01 1.011544301267772866e-01
2.020000000000000129e-01 1.016568628790045226e-01
2.030000000000000138e-01 1.021592874814381269e-01
2.040000000000000147e-01 1.026617039340621956e-01
2.050000000000000155e-01 1.031641122368984753e-01
2.060000000000000164e-01 1.036665123899311453e-01
2.070000000000000173e-01 1.041689043931648961e-01
2.080000000000000182e-01 1.046712882465942046e-01
2.089999999999999913e-01 1.051736639502203891e-01
2.099999999999999922e-01 1.056760315040447956e-01
2.109999999999999931e-01 1.061783909080585286e-01
2.119999999999999940e-01 1.066807421622664176e-01
2.129999999999999949e-01 1.071830852666698364e-01
2.139999999999999958e-01 1.076854202212600004e-01
2.149999999999999967e-01 1.081877470260485946e-01
2.159999999999999976e-01 1.086900656810063509e-01
2.169999999999999984e-01 1.091923761861620934e-01
2.179999999999999993e-01 1.096946785415036929e-01
2.190000000000000002e-01 1.101969727470258203e-01
2.200000000000000011e-01 1.106992588027368996e-01
2.210000000000000020e-01 1.112015367086316708e-01
2.220000000000000029e-01 1.117038064647015022e-01
2.230000000000000038e-01 1.122060680709445896e-01
2.240000000000000047e-01 1.127083215273694261e-01
2.250000000000000056e-01 1.132105668339776633e-01
2.260000000000000064e-01 1.137128039907573523e-01
2.270000000000000073e-01 1.142150329977170281e-01
2.280000000000000082e-01 1.147172538548344861e-01
2.290000000000000091e-01 1.152194665621422837e-01
2.300000000000000100e-01 1.157216711196080022e-01
2.310000000000000109e-01 1.162238675272539434e-01
2.320000000000000118e-01 1.167260557850614416e-01
2.330000000000000127e-01 1.172282358930391566e-01
2.340000000000000135e-01 1.177304078511821339e-01
2.350000000000000144e-01 1.182325716594888332e-01
2.360000000000000153e-01 1.187347273179645973e-01
2.370000000000000162e-01 1.192368748266010997e-01
2.380000000000000171e-01 1.197390141853968831e-01
2.390000000000000180e-01 1.202411453943504765e-01
2.399999999999999911e-01 1.207432684534707618e-01
2.409999999999999920e-01 1.212453833627460398e-01
2.419999999999999929e-01 1.217474901221784062e-01
2.429999999999999938e-01 1.222495887317664454e-01
2.439999999999999947e-01 1.227516791915156530e-01
2.449999999999999956e-01 1.232537615014076965e-01
2.459999999999999964e-01 1.237558356614651967e-01
2.469999999999999973e-01 1.242579016716697515e-01
2.479999999999999982e-01 1.247599595320166982e-01
2.489999999999999991e-01 1.252620092425219267e-01
2.500000000000000000e-01 1.257640508031739879e-01
2.510000000000000009e-01 1.262660842139717021e-01
2.520000000000000018e-01 1.267681094749172621e-01
2.530000000000000027e-01 1.272701265860028130e-01
2.540000000000000036e-01 1.277721355472407894e-01
2.550000000000000044e-01 1.282741363586130667e-01
2.560000000000000053e-01 1.287761290201391018e-01
2.570000000000000062e-01 1.292781135317904451e-01
2.580000000000000071e-01 1.297800898935934366e-01
2.590000000000000080e-01 1.302820581055368077e-01
2.600000000000000089e-01 1.307840181676059588e-01
2.610000000000000098e-01 1.312859700798203189e-01
2.620000000000000107e-01 1.317879138421721996e-01
2.630000000000000115e-01 1.322898494546538017e-01
2.640000000000000124e-01 1.327917769172710927e-01
2.650000000000000133e-01 1.332936962300232120e-01
2.660000000000000142e-01 1.337956073928955325e-01
2.670000000000000151e-01 1.342975104059112579e-01
2.680000000000000160e-01 1.347994052690558442e-01
2.690000000000000169e-01 1.353012919823250726e-01
2.700000000000000178e-01 1.358031705457148353e-01
2.710000000000000187e-01 1.363050409592448109e-01
2.720000000000000195e-01 1.368069032228937942e-01
2.730000000000000204e-01 1.373087573366610359e-01
2.740000000000000213e-01 1.378106033005699060e-01
2.750000000000000222e-01 1.383124411145854327e-01
2.760000000000000231e-01 1.388142707787241303e-01
2.770000000000000240e-01 1.393160922929921886e-01
2.780000000000000249e-01 1.398179056573651269e-01
2.790000000000000258e-01 1.403197108718730879e-01
2.800000000000000266e-01 1.408215079364916189e-01
2.810000000000000275e-01 1.413232968512270482e-01
2.820000000000000284e-01 1.418250776160753790e-01
2.830000000000000293e-01 1.423268502310361949e-01
2.840000000000000302e-01 1.428286146961192660e-01
2.850000000000000311e-01 1.433303710113172924e-01
2.860000000000000320e-01 1.438321191766161744e-01
2.870000000000000329e-01 1.443338591920326486e-01
2.880000000000000338e-01 1.448355910575628847e-01
2.889999999999999791e-01 1.453373147731996939e-01
2.899999999999999800e-01 1.458390303389393017e-01
2.909999999999999809e-01 1.463407377547916721e-01
2.919999999999999818e-01 1.468424370207497276e-01
2.929999999999999827e-01 1.473441281368165212e-01
2.939999999999999836e-01 1.478458111029816169e-01
2.949999999999999845e-01 1.483474859192584205e-01
2.959999999999999853e-01 1.488491525856330822e-01
2.969999999999999862e-01 1.493508111021122353e-01
2.979999999999999871e-01 1.498524614686854994e-01
2.989999999999999880e-01 1.503541036853663637e-01
2.999999999999999889e-01 1.508557377521410614e-01
3.009999999999999898e-01 1.513573636690231650e-01
3.019999999999999907e-01 1.518589814359955215e-01
3.029999999999999916e-01 1.523605910530682894e-01
3.039999999999999925e-01 1.528621925202346410e-01
3.049999999999999933e-01 1.533637858374979901e-01
3.059999999999999942e-01 1.538653710048514811e-01
3.069999999999999951e-01 1.543669480223054391e-01
3.079999999999999960e-01 1.548685168898530640e-01
3.089999999999999969e-01 1.553700776074875556e-01
3.099999999999999978e-01 1.558716301752090805e-01
3.109999999999999987e-01 1.563731745930245498e-01
3.119999999999999996e-01 1.568747108609307439e-01
3.130000000000000004e-01 1.573762389789243321e-01
3.140000000000000013e-01 1.578777589470123921e-01
3.150000000000000022e-01 1.583792707651779930e-01
3.160000000000000031e-01 1.588807744334316818e-01
3.170000000000000040e-01 1.593822699517702390e-01
3.180000000000000049e-01 1.598837573201973838e-01
3.190000000000000058e-01 1.603852365387031242e-01
3.200000000000000067e-01 1.608867076072946489e-01
3.210000000000000075e-01 1.613881705259722910e-01
3.220000000000000084e-01 1.618896252947261416e-01
3.230000000000000093e-01 1.623910719135599756e-01
3.240000000000000102e-01 1.628925103824742093e-01
3.250000000000000111e-01 1.633939407014693146e-01
3.260000000000000120e-01 1.638953628705388244e-01
3.270000000000000129e-01 1.643967768896935355e-01
3.280000000000000138e-01 1.648981827589202087e-01
3.290000000000000147e-01 1.653995804782262269e-01
3.300000000000000155e-01 1.659009700476018478e-01
3.310000000000000164e-01 1.664023514670544546e-01
3.320000000000000173e-01 1.669037247365778021e-01
3.330000000000000182e-01 1.674050898561827705e-01
3.340000000000000191e-01 1.679064468258562315e-01
3.350000000000000200e-01 1.684077956455920511e-01
3.360000000000000209e-01 1.689091363154147929e-01
3.370000000000000218e-01 1.694104688352978116e-01
3.380000000000000226e-01 1.699117932052520707e-01
3.390000000000000235e-01 1.704131094252714085e-01
3.400000000000000244e-01 1.709144174953668993e-01
3.410000000000000253e-01 1.714157174155221952e-01
3.420000000000000262e-01 1.719170091857483151e-01
3.430000000000000271e-01 1.724182928060427056e-01
3.440000000000000280e-01 1.729195682764027853e-01
3.450000000000000289e-01 1.734208355968225035e-01
3.460000000000000298e-01 1.739220947673096596e-01
3.470000000000000306e-01 1.744233457878582305e-01
3.480000000000000315e-01 1.749245886584658016e-01
3.490000000000000324e-01 1.754258233791469723e-01
3.500000000000000333e-01 1.759270499498821749e-01
3.510000000000000342e-01 1.764282683706689392e-01
3.519999999999999796e-01 1.769294786415323284e-01
3.529999999999999805e-01 1.774306807624424775e-01
3.539999999999999813e-01 1.779318747334210360e-01
3.549999999999999822e-01 1.784330605544485193e-01
3.559999999999999831e-01 1.789342382255431352e-01
3.569999999999999840e-01 1.794354077466889241e-01
3.579999999999999849e-01 1.799365691178904103e-01
3.589999999999999858e-01 1.804377223391521734e-01
3.599999999999999867e-01 1.809388674104617234e-01
3.609999999999999876e-01 1.814400043318339650e-01
3.619999999999999885e-01 1.819411331032496082e-01
3.629999999999999893e-01 1.824422537247304410e-01
3.639999999999999902e-01 1.829433661962502622e-01
3.649999999999999911e-01 1.834444705178344404e-01
3.659999999999999920e-01 1.839455666894670993e-01
3.669999999999999929e-01 1.844466547111462129e-01
3.679999999999999938e-01 1.849477345828833275e-01
3.689999999999999947e-01 1.854488063046662027e-01
3.699999999999999956e-01 1.859498698764962266e-01
3.709999999999999964e-01 1.864509252983748144e-01
3.719999999999999973e-01 1.869519725703033819e-01
3.729999999999999982e-01 1.874530116922834555e-01
3.739999999999999991e-01 1.879540426642959117e-01
3.750000000000000000e-01 1.884550654863697272e-01
3.760000000000000009e-01 1.889560801584858618e-01
3.770000000000000018e-01 1.894570866806424003e-01
3.780000000000000027e-01 1.899580850528478360e-01
3.790000000000000036e-01 1.904590752750968397e-01
3.800000000000000044e-01 1.909600573473911045e-01
3.810000000000000053e-01 1.914610312697185290e-01
3.820000000000000062e-01 1.919619970421013733e-01
3.830000000000000071e-01 1.924629546645241496e-01
3.840000000000000080e-01 1.929639041369851649e-01
3.850000000000000089e-01 1.934648454594929401e-01
3.860000000000000098e-01 1.939657786320356236e-01
3.870000000000000107e-01 1.944667036546183225e-01
3.880000000000000115e-01 1.949676205272394547e-01
3.890000000000000124e-01 1.954685292498974103e-01
3.900000000000000133e-01 1.959694298226008491e-01
3.910000000000000142e-01 1.964703222453482168e-01
3.920000000000000151e-01 1.969712065181242755e-01
3.930000000000000160e-01 1.974720826409377405e-01
3.940000000000000169e-01 1.979729506137871964e-01
3.950000000000000178e-01 1.984738104366710332e-01
3.960000000000000187e-01 1.989746621096016299e-01
3.970000000000000195e-01 1.994755056325603348e-01
3.980000000000000204e-01 1.999763410055457324e-01
3.990000000000000213e-01 2.004771682285770296e-01
4.000000000000000222e-01 2.009779873016459550e-01
4.010000000000000231e-01 2.014787982247374931e-01
4.020000000000000240e-01 2.019796009978640228e-01
4.030000000000000249e-01 2.024803956210310674e-01
4.040000000000000258e-01 2.029811820942270806e-01
4.050000000000000266e-01 2.034819604174472885e-01
4.060000000000000275e-01 2.039827305907042920e-01
4.070000000000000284e-01 2.044834926139933451e-01
4.080000000000000293e-01 2.049842464873166958e-01
4.090000000000000302e-01 2.054849922106663784e-01
4.100000000000000311e-01 2.059857297840479995e-01
4.110000000000000320e-01 2.064864592074535932e-01
4.120000000000000329e-01 2.069871804808957605e-01
4.130000000000000338e-01 2.074878936043597633e-01
4.140000000000000346e-01 2.079885985778547053e-01
4.150000000000000355e-01 2.084892954013830846e-01
4.160000000000000364e-01 2.089899840749300519e-01
4.169999999999999818e-01 2.094906645985152582e-01
4.179999999999999827e-01 2.099913369721170819e-01
4.189999999999999836e-01 2.104920011957449044e-01
4.199999999999999845e-01 2.109926572694080515e-01
4.209999999999999853e-01 2.114933051930884267e-01
4.219999999999999862e-01 2.119939449667954945e-01
4.229999999999999871e-01 2.124945765905351669e-01
4.239999999999999880e-01 2.129952000642997834e-01
4.249999999999999889e-01 2.134958153880747722e-01
4.259999999999999898e-01 2.139964225618901927e-01
4.269999999999999907e-01 2.144970215857178175e-01
4.279999999999999916e-01 2.149976124595774363e-01
4.289999999999999925e-01 2.154981951834546439e-01
4.299999999999999933e-01 2.159987697573589605e-01
4.309999999999999942e-01 2.164993361812794226e-01
4.319999999999999951e-01 2.169998944552324616e-01
4.329999999999999960e-01 2.175004445792003138e-01
4.339999999999999969e-01 2.180009865531925828e-01
4.349999999999999978e-01 2.185015203771950021e-01
4.359999999999999987e-01 2.190020460512309419e-01
4.369999999999999996e-01 2.195025635752895499e-01
4.380000000000000004e-01 2.200030729493600012e-01
4.390000000000000013e-01 2.205035741734554799e-01
4.400000000000000022e-01 2.210040672475720169e-01
4.410000000000000031e-01 2.215045521717023125e-01
4.420000000000000040e-01 2.220050289458630199e-01
4.430000000000000049e-01 2.225054975700331561e-01
4.440000000000000058e-01 2.230059580442260159e-01
4.450000000000000067e-01 2.235064103684377135e-01
4.460000000000000075e-01 2.240068545426679436e-01
4.470000000000000084e-01 2.245072905669129038e-01
4.480000000000000093e-01 2.250077184411790887e-01
4.490000000000000102e-01 2.255081381654662209e-01
4.500000000000000111e-01 2.260085497397671395e-01
4.510000000000000120e-01 2.265089531640781806e-01
4.520000000000000129e-01 2.270093484384196059e-01
4.530000000000000138e-01 2.275097355627740958e-01
4.540000000000000147e-01 2.280101145371483118e-01
4.550000000000000155e-01 2.285104853615317344e-01
4.560000000000000164e-01 2.290108480359379639e-01
4.570000000000000173e-01 2.295112025603531225e-01
4.580000000000000182e-01 2.300115489347873965e-01
4.590000000000000191e-01 2.305118871592372887e-01
4.600000000000000200e-01 2.310122172337061019e-01
4.610000000000000209e-01 2.315125391581869529e-01
4.620000000000000218e-01 2.320128529326832556e-01
4.630000000000000226e-01 2.325131585571983961e-01
4.640000000000000235e-01 2.330134560317255465e-01
4.650000000000000244e-01 2.335137453562681764e-01
4.660000000000000253e-01 2.340140265308228995e-01
4.670000000000000262e-01 2.345142995553932685e-01
4.680000000000000271e-01 2.350145644299793390e-01
4.690000000000000280e-01 2.355148211545778081e-01
4.700000000000000289e-01 2.360150697291922561e-01
4.710000000000000298e-01 2.365153101538194358e-01
4.720000000000000306e-01 2.370155424284663692e-01
4.730000000000000315e-01 2.375157665531195395e-01
4.740000000000000324e-01 2.380159825277826380e-01
4.750000000000000333e-01 2.385161903524661842e-01
4.760000000000000342e-01 2.390163900271670416e-01
4.770000000000000351e-01 2.395165815518751906e-01
4.780000000000000360e-01 2.400167649266012060e-01
4.790000000000000369e-01 2.405169401513283789e-01
4.799999999999999822e-01 2.410171072260775815e-01
4.809999999999999831e-01 2.415172661508389051e-01
4.819999999999999840e-01 2.420174169256127938e-01
4.829999999999999849e-01 2.425175595503996084e-01
4.839999999999999858e-01 2.430176940251963513e-01
4.849999999999999867e-01 2.435178203500070748e-01
4.859999999999999876e-01 2.440179385248320842e-01
4.869999999999999885e-01 2.445180485496719902e-01
4.879999999999999893e-01 2.450181504245170228e-01
4.889999999999999902e-01 2.455182441493780621e-01
4.899999999999999911e-01 2.460183297242556077e-01
4.909999999999999920e-01 2.465184071491365314e-01
4.919999999999999929e-01 2.470184764240318243e-01
4.929999999999999938e-01 2.475185375489455386e-01
4.939999999999999947e-01 2.480185905238714572e-01
4.949999999999999956e-01 2.485186353488033628e-01
4.959999999999999964e-01 2.490186720237420326e-01
4.969999999999999973e-01 2.495187005487019272e-01
4.979999999999999982e-01 2.500187209236768293e-01
4.989999999999999991e-01 2.505187331486607438e-01
5.000000000000000000e-01 2.510187372236510339e-01
5.010000000000000009e-01 2.515187331486588018e-01
5.020000000000000018e-01 2.520187209236744996e-01
5.030000000000000027e-01 2.525187005487059544e-01
5.040000000000000036e-01 2.530186720237471709e-01
5.050000000000000044e-01 2.535186353488023681e-01
5.060000000000000053e-01 2.540185905238657726e-01
5.070000000000000062e-01 2.545185375489451007e-01
5.080000000000000071e-01 2.550184764240345237e-01
5.090000000000000080e-01 2.555184071491383713e-01
5.100000000000000089e-01 2.560183297242508149e-01
5.110000000000000098e-01 2.565182441493762955e-01
5.120000000000000107e-01 2.570181504245194204e-01
5.130000000000000115e-01 2.575180485496673666e-01
5.140000000000000124e-01 2.580179385248317359e-01
5.150000000000000133e-01 2.585178203500099747e-01
5.160000000000000142e-01 2.590176940251965321e-01
5.170000000000000151e-01 2.595175595503992905e-01
5.180000000000000160e-01 2.600174169256127543e-01
5.190000000000000169e-01 2.605172661508379783e-01
5.200000000000000178e-01 2.610171072260762393e-01
5.210000000000000187e-01 2.615169401513288694e-01
5.220000000000000195e-01 2.620167649265935372e-01
5.230000000000000204e-01 2.625165815518715751e-01
5.240000000000000213e-01 2.630163900271644817e-01
5.250000000000000222e-01 2.635161903524698701e-01
5.260000000000000231e-01 2.640159825277893502e-01
5.270000000000000240e-01 2.645157665531173152e-01
5.280000000000000249e-01 2.650155424284619810e-01
5.290000000000000258e-01 2.655153101538214044e-01
5.300000000000000266e-01 2.660150697291902011e-01
5.310000000000000275e-01 2.665148211545766421e-01
5.320000000000000284e-01 2.670145644299788401e-01
5.330000000000000293e-01 2.675142995553913550e-01
5.340000000000000302e-01 2.680140265308226244e-01
5.350000000000000311e-01 2.685137453562673193e-01
5.360000000000000320e-01 2.690134560317236079e-01
5.370000000000000329e-01 2.695131585571964861e-01
5.380000000000000338e-01 2.700128529326841775e-01
5.390000000000000346e-01 2.705125391581848504e-01
5.400000000000000355e-01 2.710122172337035562e-01
5.410000000000000364e-01 2.715118871592352434e-01
5.420000000000000373e-01 2.720115489347849080e-01
5.430000000000000382e-01 2.725112025603509402e-01
5.440000000000000391e-01 2.730108480359350609e-01
5.450000000000000400e-01 2.735104853615286657e-01
5.460000000000000409e-01 2.740101145371439673e-01
5.470000000000000417e-01 2.745097355627723612e-01
5.480000000000000426e-01 2.750093484384226183e-01
5.490000000000000435e-01 2.755089531640828038e-01
5.500000000000000444e-01 2.760085497397651855e-01
5.510000000000000453e-01 2.765081381654646564e-01
5.520000000000000462e-01 2.770077184411764426e-01
5.530000000000000471e-01 2.775072905669126455e-01
5.540000000000000480e-01 2.780068545426684357e-01
5.550000000000000488e-01 2.785064103684388170e-01
5.560000000000000497e-01 2.790059580442259546e-01
5.570000000000000506e-01 2.795054975700283495e-01
5.580000000000000515e-01 2.800050289458618225e-01
5.590000000000000524e-01 2.805045521717042800e-01
5.600000000000000533e-01 2.810040672475683787e-01
5.610000000000000542e-01 2.815035741734560060e-01
5.620000000000000551e-01 2.820030729493624433e-01
5.630000000000000560e-01 2.825025635752831388e-01
5.640000000000000568e-01 2.830020460512304159e-01
5.650000000000000577e-01 2.835015203771996672e-01
5.660000000000000586e-01 2.840009865531862854e-01
5.670000000000000595e-01 2.845004445791993186e-01
5.680000000000000604e-01 2.849998944552307178e-01
5.690000000000000613e-01 2.854993361812794284e-01
5.700000000000000622e-01 2.859987697573579402e-01
5.710000000000000631e-01 2.864981951834549845e-01
5.720000000000000639e-01 2.869976124595762235e-01
5.730000000000000648e-01 2.874970215857172717e-01
5.740000000000000657e-01 2.879964225618872886e-01
5.750000000000000666e-01 2.884958153880783915e-01
5.760000000000000675e-01 2.889952000642931340e-01
5.769999999999999574e-01 2.894945765905338475e-01
5.779999999999999583e-01 2.899939449668030855e-01
5.789999999999999591e-01 2.904933051930896348e-01
5.799999999999999600e-01 2.909926572694062630e-01
5.809999999999999609e-01 2.914920011957486401e-01
5.819999999999999618e-01 2.919913369721159890e-01
5.829999999999999627e-01 2.924906645985108078e-01
5.839999999999999636e-01 2.929899840749357054e-01
5.849999999999999645e-01 2.934892954013796906e-01
5.859999999999999654e-01 2.939885985778590283e-01
5.869999999999999662e-01 2.944878936043592854e-01
5.879999999999999671e-01 2.949871804808934517e-01
5.889999999999999680e-01 2.954864592074539775e-01
5.899999999999999689e-01 2.959857297840469692e-01
5.909999999999999698e-01 2.964849922106649327e-01
5.919999999999999707e-01 2.969842464873140853e-01
5.929999999999999716e-01 2.974834926139972580e-01
5.939999999999999725e-01 2.979827305907068458e-01
5.949999999999999734e-01 2.984819604174492880e-01
5.959999999999999742e-01 2.989811820942239184e-01
5.969999999999999751e-01 2.994803956210302931e-01
5.979999999999999760e-01 2.999796009978678013e-01
5.989999999999999769e-01 3.004787982247359990e-01
5.999999999999999778e-01 3.009779873016412144e-01
6.009999999999999787e-01 3.014771682285796173e-01
6.019999999999999796e-01 3.019763410055508190e-01
6.029999999999999805e-01 3.024755056325542646e-01
6.039999999999999813e-01 3.029746621095965597e-01
6.049999999999999822e-01 3.034738104366738742e-01
6.059999999999999831e-01 3.039729506137892057e-01
6.069999999999999840e-01 3.044720826409355041e-01
6.079999999999999849e-01 3.049712065181192089e-01
6.089999999999999858e-01 3.054703222453435396e-01
6.099999999999999867e-01 3.059694298226047771e-01
6.109999999999999876e-01 3.064685292499026992e-01
6.119999999999999885e-01 3.069676205272404701e-01
6.129999999999999893e-01 3.074667036546179788e-01
6.139999999999999902e-01 3.079657786320315060e-01
6.149999999999999911e-01 3.084648454594878797e-01
6.159999999999999920e-01 3.089639041369869332e-01
6.169999999999999929e-01 3.094629546645216167e-01
6.179999999999999938e-01 3.099619970421056969e-01
6.189999999999999947e-01 3.104610312697252961e-01
6.199999999999999956e-01 3.109600573473871865e-01
6.209999999999999964e-01 3.114590752750949765e-01
6.219999999999999973e-01 3.119580850528450022e-01
6.229999999999999982e-01 3.124570866806442582e-01
6.239999999999999991e-01 3.129560801584824747e-01
6.250000000000000000e-01 3.134550654863700325e-01
6.260000000000000009e-01 3.139540426643001036e-01
6.270000000000000018e-01 3.144530116922797380e-01
6.280000000000000027e-01 3.149519725703054940e-01
6.290000000000000036e-01 3.154509252983742629e-01
6.300000000000000044e-01 3.159498698764929281e-01
6.310000000000000053e-01 3.164488063046617672e-01
6.320000000000000062e-01 3.169477345828809467e-01
6.330000000000000071e-01 3.174466547111507442e-01
6.340000000000000080e-01 3.179455666894679955e-01
6.350000000000000089e-01 3.184444705178363644e-01
6.360000000000000098e-01 3.189433661962561284e-01
6.370000000000000107e-01 3.194422537247311178e-01
6.380000000000000115e-01 3.199411331032513406e-01
6.390000000000000124e-01 3.204400043318308966e-01
6.400000000000000133e-01 3.209388674104599048e-01
6.410000000000000142e-01 3.214377223391490235e-01
6.420000000000000151e-01 3.219365691178918132e-01
6.430000000000000160e-01 3.224354077466887181e-01
6.440000000000000169e-01 3.229342382255437904e-01
6.450000000000000178e-01 3.234330605544504245e-01
6.460000000000000187e-01 3.239318747334161697e-01
6.470000000000000195e-01 3.244306807624414701e-01
6.480000000000000204e-01 3.249294786415304337e-01
6.490000000000000213e-01 3.254282683706766210e-01
6.500000000000000222e-01 3.259270499498773122e-01
6.510000000000000231e-01 3.264258233791434427e-01
6.520000000000000240e-01 3.269245886584686844e-01
6.530000000000000249e-01 3.274233457878572562e-01
6.540000000000000258e-01 3.279220947673063269e-01
6.550000000000000266e-01 3.284208355968235016e-01
6.560000000000000275e-01 3.289195682763992323e-01
6.570000000000000284e-01 3.294182928060445104e-01
6.580000000000000293e-01 3.299170091857498988e-01
6.590000000000000302e-01 3.304157174155229471e-01
6.600000000000000311e-01 3.309144174953680961e-01
6.610000000000000320e-01 3.314131094252756871e-01
6.620000000000000329e-01 3.319117932052501052e-01
6.630000000000000338e-01 3.324104688352991221e-01
6.640000000000000346e-01 3.329091363154132455e-01
6.650000000000000355e-01 3.334077956455969716e-01
6.660000000000000364e-01 3.339064468258545193e-01
6.670000000000000373e-01 3.344050898561835572e-01
6.680000000000000382e-01 3.349037247365816428e-01
6.690000000000000391e-01 3.354023514670530504e-01
6.700000000000000400e-01 3.359009700476024984e-01
6.710000000000000409e-01 3.363995804782239918e-01
6.720000000000000417e-01 3.368981827589220823e-01
6.730000000000000426e-01 3.373967768896910524e-01
6.740000000000000435e-01 3.378953628705422263e-01
6.750000000000000444e-01 3.383939407014699419e-01
6.760000000000000453e-01 3.388925103824754204e-01
6.770000000000000462e-01 3.393910719135597165e-01
6.780000000000000471e-01 3.398896252947276042e-01
6.790000000000000480e-01 3.403881705259699242e-01
6.800000000000000488e-01 3.408867076072982227e-01
6.810000000000000497e-01 3.413852365387069487e-01
6.820000000000000506e-01 3.418837573202008207e-01
6.830000000000000515e-01 3.423822699517741763e-01
6.840000000000000524e-01 3.428807744334319008e-01
6.850000000000000533e-01 3.433792707651788234e-01
6.860000000000000542e-01 3.438777589470059515e-01
6.870000000000000551e-01 3.443762389789283840e-01
6.880000000000000560e-01 3.448747108609304668e-01
6.890000000000000568e-01 3.453731745930272989e-01
6.900000000000000577e-01 3.458716301752100541e-01
6.910000000000000586e-01 3.463700776074837284e-01
6.920000000000000595e-01 3.468685168898463234e-01
6.930000000000000604e-01 3.473669480223062211e-01
6.940000000000000613e-01 3.478653710048547065e-01
6.950000000000000622e-01 3.483637858374967755e-01
6.960000000000000631e-01 3.488621925202374796e-01
6.970000000000000639e-01 3.493605910530646619e-01
6.980000000000000648e-01 3.498589814359971961e-01
6.990000000000000657e-01 3.503573636690228699e-01
7.000000000000000666e-01 3.508557377521435150e-01
7.010000000000000675e-01 3.513541036853676247e-01
7.020000000000000684e-01 3.518524614686866503e-01
7.030000000000000693e-01 3.523508111021056988e-01
7.039999999999999591e-01 3.528491525856300437e-01
7.049999999999999600e-01 3.533474859192545781e-01
7.059999999999999609e-01 3.538458111029811337e-01
7.069999999999999618e-01 3.543441281368114870e-01
7.079999999999999627e-01 3.548424370207510226e-01
7.089999999999999636e-01 3.553407377547877499e-01
7.099999999999999645e-01 3.558390303389408760e-01
7.109999999999999654e-01 3.563373147731950796e-01
7.119999999999999662e-01 3.568355910575625733e-01
7.129999999999999671e-01 3.573338591920349749e-01
7.139999999999999680e-01 3.578321191766212772e-01
7.149999999999999689e-01 3.583303710113130425e-01
7.159999999999999698e-01 3.588286146961227052e-01
7.169999999999999707e-01 3.593268502310384971e-01
7.179999999999999716e-01 3.598250776160762388e-01
7.189999999999999725e-01 3.603232968512243284e-01
7.199999999999999734e-01 3.608215079364882616e-01
7.209999999999999742e-01 3.613197108718736450e-01
7.219999999999999751e-01 3.618179056573688768e-01
7.229999999999999760e-01 3.623160922929898886e-01
7.239999999999999769e-01 3.628142707787250787e-01
7.249999999999999778e-01 3.633124411145869925e-01
7.259999999999999787e-01 3.638106033005641393e-01
7.269999999999999796e-01 3.643087573366657339e-01
7.279999999999999805e-01 3.648069032228938857e-01
7.289999999999999813e-01 3.653050409592407677e-01
7.299999999999999822e-01 3.658031705457189808e-01
7.309999999999999831e-01 3.663012919823238622e-01
7.319999999999999840e-01 3.667994052690510265e-01
7.329999999999999849e-01 3.672975104059097995e-01
7.339999999999999858e-01 3.677956073928989600e-01
7.349999999999999867e-01 3.682936962300177308e-01
7.359999999999999876e-01 3.687917769172718296e-01
7.369999999999999885e-01 3.692898494546535404e-01
7.379999999999999893e-01 3.697879138421686918e-01
7.389999999999999902e-01 3.702859700798198928e-01
7.399999999999999911e-01 3.707840181676097524e-01
7.409999999999999920e-01 3.712820581055337188e-01
7.419999999999999929e-01 3.717800898935946230e-01
7.429999999999999938e-01 3.722781135317949075e-01
7.439999999999999947e-01 3.727761290201338507e-01
7.449999999999999956e-01 3.732741363586141725e-01
7.459999999999999964e-01 3.737721355472383711e-01
7.469999999999999973e-01 3.742701265860057802e-01
7.479999999999999982e-01 3.747681094749157338e-01
7.489999999999999991e-01 3.752660842139709518e-01
7.500000000000000000e-01 3.757640508031740434e-01
7.510000000000000009e-01 3.762620092425211227e-01
7.520000000000000018e-01 3.767599595320148542e-01
7.530000000000000027e-01 3.772579016716650080e-01
7.540000000000000036e-01 3.777558356614641455e-01
7.550000000000000044e-01 3.782537615014115451e-01
7.560000000000000053e-01 3.787516791915136460e-01
7.570000000000000062e-01 3.792495887317699488e-01
7.580000000000000071e-01 3.797474901221764010e-01
7.590000000000000080e-01 3.802453833627463808e-01
7.600000000000000089e-01 3.807432684534725054e-01
7.610000000000000098e-01 3.812411453943508333e-01
7.620000000000000107e-01 3.817390141853981844e-01
7.630000000000000115e-01 3.822368748265970173e-01
7.640000000000000124e-01 3.827347273179605991e-01
7.650000000000000133e-01 3.832325716594921494e-01
7.660000000000000142e-01 3.837304078511808436e-01
7.670000000000000151e-01 3.842282358930403374e-01
7.680000000000000160e-01 3.847260557850632479e-01
7.690000000000000169e-01 3.852238675272528501e-01
7.700000000000000178e-01 3.857216711196123637e-01
7.710000000000000187e-01 3.862194665621380141e-01
7.720000000000000195e-01 3.867172538548434568e-01
7.730000000000000204e-01 3.872150329977112615e-01
7.740000000000000213e-01 3.877128039907550283e-01
7.750000000000000222e-01 3.882105668339780880e-01
7.760000000000000231e-01 3.887083215273733350e-01
7.770000000000000240e-01 3.892060680709442666e-01
7.780000000000000249e-01 3.897038064646975997e-01
7.790000000000000258e-01 3.902015367086298370e-01
7.800000000000000266e-01 3.906992588027374258e-01
7.810000000000000275e-01 3.911969727470308578e-01
7.820000000000000284e-01 3.916946785415065801e-01
7.830000000000000293e-01 3.921923761861645930e-01
7.840000000000000302e-01 3.926900656810119461e-01
7.850000000000000311e-01 3.931877470260451979e-01
7.860000000000000320e-01 3.936854202212610176e-01
7.870000000000000329e-01 3.941830852666697860e-01
7.880000000000000338e-01 3.946807421622682832e-01
7.890000000000000346e-01 3.951783909080635593e-01
7.900000000000000355e-01 3.956760315040419029e-01
7.910000000000000364e-01 3.961736639502242974e-01
7.920000000000000373e-01 3.966712882465971979e-01
7.930000000000000382e-01 3.971689043931641572e-01
7.940000000000000391e-01 3.976665123899290610e-01
7.950000000000000400e-01 3.981641122368954622e-01
7.960000000000000409e-01 3.986617039340638047e-01
7.970000000000000417e-01 3.991592874814344216e-01
7.980000000000000426e-01 3.996568628790040933e-01
7.990000000000000435e-01 4.001544301267836445e-01
8.000000000000000444e-01 4.006519892247631387e-01
8.010000000000000453e-01 4.011495401729531785e-01
8.020000000000000462e-01 4.016470829713475466e-01
8.030000000000000471e-01 4.021446176199534039e-01
8.040000000000000480e-01 4.026421441187712502e-01
8.050000000000000488e-01 4.031396624677982543e-01
8.060000000000000497e-01 4.036371726670417437e-01
8.070000000000000506e-01 4.041346747164988318e-01
8.080000000000000515e-01 4.046321686161700737e-01
8.090000000000000524e-01 4.051296543660630189e-01
8.100000000000000533e-01 4.056271319661747254e-01
8.110000000000000542e-01 4.061246014165024731e-01
8.120000000000000551e-01 4.066220627170537005e-01
8.130000000000000560e-01 4.071195158678257431e-01
8.140000000000000568e-01 4.076169608688227086e-01
8.150000000000000577e-01 4.081143977200453188e-01
8.160000000000000586e-01 4.086118264214942952e-01
8.170000000000000595e-01 4.091092469731738568e-01
8.180000000000000604e-01 4.096066593750813389e-01
8.190000000000000613e-01 4.101040636272244022e-01
8.200000000000000622e-01 4.106014597295936097e-01
8.210000000000000631e-01 4.110988476821966220e-01
8.220000000000000639e-01 4.115962274850378244e-01
8.230000000000000648e-01 4.120935991381145524e-01
8.240000000000000657e-01 4.125909626414278608e-01
8.250000000000000666e-01 4.130883179949820239e-01
8.260000000000000675e-01 4.135856651987780408e-01
8.270000000000000684e-01 4.140830042528134136e-01
8.280000000000000693e-01 4.145803351570926387e-01
8.290000000000000702e-01 4.150776579116201015e-01
8.300000000000000711e-01 4.155749725163866426e-01
8.310000000000000719e-01 4.160722789714103587e-01
8.320000000000000728e-01 4.165695772766752070e-01
8.329999999999999627e-01 4.170668674321961755e-01
8.339999999999999636e-01 4.175641494379673246e-01
8.349999999999999645e-01 4.180614232939898756e-01
8.359999999999999654e-01 4.185586890002719329e-01
8.369999999999999662e-01 4.190559465568077235e-01
8.379999999999999671e-01 4.195531959635984687e-01
8.389999999999999680e-01 4.200504372206523285e-01
8.399999999999999689e-01 4.205476703279670825e-01
8.409999999999999698e-01 4.210448952855441185e-01
8.419999999999999707e-01 4.215421120933880439e-01
8.429999999999999716e-01 4.220393207514898659e-01
8.439999999999999725e-01 4.225365212598612974e-01
8.449999999999999734e-01 4.230337136185002289e-01
8.459999999999999742e-01 4.235308978274149871e-01
8.469999999999999751e-01 4.240280738865966348e-01
8.479999999999999760e-01 4.245252417960500013e-01
8.489999999999999769e-01 4.250224015557765300e-01
8.499999999999999778e-01 4.255195531657811614e-01
8.509999999999999787e-01 4.260166966260619525e-01
8.519999999999999796e-01 4.265138319366238440e-01
8.529999999999999805e-01 4.270109590974615066e-01
8.539999999999999813e-01 4.275080781085833781e-01
8.549999999999999822e-01 4.280051889699875711e-01
8.559999999999999831e-01 4.285022916816791927e-01
8.569999999999999840e-01 4.289993862436563554e-01
8.579999999999999849e-01 4.294964726559241108e-01
8.589999999999999858e-01 4.299935509184739102e-01
8.599999999999999867e-01 4.304906210313211301e-01
8.609999999999999876e-01 4.309876829944571663e-01
8.619999999999999885e-01 4.314847368078906231e-01
8.629999999999999893e-01 4.319817824716198906e-01
8.639999999999999902e-01 4.324788199856431370e-01
8.649999999999999911e-01 4.329758493499691885e-01
8.659999999999999920e-01 4.334728705645894964e-01
8.669999999999999929e-01 4.339698836295161621e-01
8.679999999999999938e-01 4.344668885447441897e-01
8.689999999999999947e-01 4.349638853102824054e-01
8.699999999999999956e-01 4.354608739261223160e-01
8.709999999999999964e-01 4.359578543922727478e-01
8.719999999999999973e-01 4.364548267087390854e-01
8.729999999999999982e-01 4.369517908755095603e-01
8.739999999999999991e-01 4.374487468925929989e-01
8.750000000000000000e-01 4.379456947599948413e-01
8.760000000000000009e-01 4.384426344777102580e-01
8.770000000000000018e-01 4.389395660457447446e-01
8.780000000000000027e-01 4.394364894641004105e-01
8.790000000000000036e-01 4.399334047327758679e-01
8.800000000000000044e-01 4.404303118517766680e-01
8.810000000000000053e-01 4.409272108211014785e-01
8.820000000000000062e-01 4.414241016407490781e-01
8.830000000000000071e-01 4.419209843107250735e-01
8.840000000000000080e-01 4.424178588310350713e-01
8.850000000000000089e-01 4.429147252016744085e-01
8.860000000000000098e-01 4.434115834226454167e-01
8.870000000000000107e-01 4.439084334939537579e-01
8.880000000000000115e-01 4.444052754155948248e-01
8.890000000000000124e-01 4.449021091875777767e-01
8.900000000000000133e-01 4.453989348098946754e-01
8.910000000000000142e-01 4.458957522825581776e-01
8.920000000000000151e-01 4.463925616055637313e-01
8.930000000000000160e-01 4.468893627789103373e-01
8.940000000000000169e-01 4.473861558026108187e-01
8.950000000000000178e-01 4.478829406766536847e-01
8.960000000000000187e-01 4.483797174010483721e-01
8.970000000000000195e-01 4.488764859757904402e-01
8.980000000000000204e-01 4.493732464008893257e-01
8.990000000000000213e-01 4.498699986763440850e-01
9.000000000000000222e-01 4.503667428021537744e-01
9.010000000000000231e-01 4.508634787783210029e-01
9.020000000000000240e-01 4.513602066048518213e-01
9.030000000000000249e-01 4.518569262817419552e-01
9.040000000000000258e-01 4.523536378089974552e-01
9.050000000000000266e-01 4.528503411866175443e-01
9.060000000000000275e-01 4.533470364146013898e-01
9.070000000000000284e-01 4.538437234929586506e-01
9.080000000000000293e-01 4.543404024216886050e-01
9.090000000000000302e-01 4.548370732007870343e-01
9.100000000000000311e-01 4.553337358302567695e-01
9.110000000000000320e-01 4.558303903101040278e-01
9.120000000000000329e-01 4.563270366403350264e-01
9.130000000000000338e-01 4.568236748209423270e-01
9.140000000000000346e-01 4.573203048519286495e-01
9.150000000000000355e-01 4.578169267333004333e-01
9.160000000000000364e-01 4.583135404650570122e-01
9.170000000000000373e-01 4.588101460471979420e-01
9.180000000000000382e-01 4.593067434797261095e-01
9.190000000000000391e-01 4.598033327626479538e-01
9.200000000000000400e-01 4.602999138959664172e-01
9.210000000000000409e-01 4.607964868796741720e-01
9.220000000000000417e-01 4.612930517137741604e-01
9.230000000000000426e-01 4.617896083982764854e-01
9.240000000000000435e-01 4.622861569331737641e-01
9.250000000000000444e-01 4.627826973184724912e-01
9.260000000000000453e-01 4.632792295541827698e-01
9.270000000000000462e-01 4.637757536402938308e-01
9.280000000000000471e-01 4.642722695768054519e-01
9.290000000000000480e-01 4.647687773637310671e-01
9.300000000000000488e-01 4.652652770010670680e-01
9.310000000000000497e-01 4.657617684888166742e-01
9.320000000000000506e-01 4.662582518269761112e-01
9.330000000000000515e-01 4.667547270155555927e-01
9.340000000000000524e-01 4.672511940545480691e-01
9.350000000000000533e-01 4.677476529439671959e-01
9.360000000000000542e-01 4.682441036838058679e-01
9.370000000000000551e-01 4.687405462740640294e-01
9.380000000000000560e-01 4.692369807147555028e-01
9.390000000000000568e-01 4.697334070058696853e-01
9.400000000000000577e-01 4.702298251474100188e-01
9.410000000000000586e-01 4.707262351393834976e-01
9.420000000000000595e-01 4.712226369817900662e-01
9.430000000000000604e-01 4.717190306746331108e-01
9.440000000000000613e-01 4.722154162179162951e-01
9.450000000000000622e-01 4.727117936116326247e-01
9.460000000000000631e-01 4.732081628557926467e-01
9.470000000000000639e-01 4.737045239503929195e-01
9.480000000000000648e-01 4.742008768954406039e-01
9.490000000000000657e-01 4.746972216909357001e-01
9.500000000000000666e-01 4.751935583368750438e-01
9.510000000000000675e-01 4.756898868332691266e-01
9.520000000000000684e-01 4.761862071801112317e-01
9.530000000000000693e-01 4.766825193774085756e-01
9.540000000000000702e-01 4.771788234251648220e-01
9.550000000000000711e-01 4.776751193233803039e-01
9.560000000000000719e-01 4.781714070720551879e-01
9.570000000000000728e-01 4.786676866711899181e-01
9.580000000000000737e-01 4.791639581207882692e-01
9.590000000000000746e-01 4.796602214208540160e-01
9.599999999999999645e-01 4.801564765713911553e-01
9.609999999999999654e-01 4.806527235723929148e-01
9.619999999999999662e-01 4.811489624238702301e-01
9.629999999999999671e-01 4.816451931258236563e-01
9.639999999999999680e-01 4.821414156782500293e-01
9.649999999999999689e-01 4.826376300811533460e-01
9.659999999999999698e-01 4.831338363345410447e-01
9.669999999999999707e-01 4.836300344384103500e-01
9.679999999999999716e-01 4.841262243927580977e-01
9.689999999999999725e-01 4.846224061975988318e-01
9.699999999999999734e-01 4.851185798529227267e-01
9.709999999999999742e-01 4.856147453587408847e-01
9.719999999999999751e-01 4.861109027150504747e-01
9.729999999999999760e-01 4.866070519218554935e-01
9.739999999999999769e-01 4.871031929791532766e-01
9.749999999999999778e-01 4.875993258869513181e-01
9.759999999999999787e-01 4.880954506452505615e-01
9.769999999999999796e-01 4.885915672540515620e-01
9.779999999999999805e-01 4.890876757133585939e-01
9.789999999999999813e-01 4.895837760231724900e-01
9.799999999999999822e-01 4.900798681834940829e-01
9.809999999999999831e-01 4.905759521943240942e-01
9.819999999999999840e-01 4.910720280556704620e-01
9.829999999999999849e-01 4.915680957675304108e-01
9.839999999999999858e-01 4.920641553299084370e-01
9.849999999999999867e-01 4.925602067428055397e-01
9.859999999999999876e-01 4.930562500062224962e-01
9.869999999999999885e-01 4.935522851201637473e-01
9.879999999999999893e-01 4.940483120846337339e-01
9.889999999999999902e-01 4.945443308996266829e-01
9.899999999999999911e-01 4.950403415651504213e-01
9.909999999999999920e-01 4.955363440812059483e-01
9.919999999999999929e-01 4.960323384477944852e-01
9.929999999999999938e-01 4.965283246649239701e-01
9.939999999999999947e-01 4.970243027325885743e-01
9.949999999999999956e-01 4.975202726507963469e-01
9.959999999999999964e-01 4.980162344195415702e-01
9.969999999999999973e-01 4.985121880388322935e-01
9.979999999999999982e-01 4.990081335086732905e-01
9.989999999999999991e-01 4.995040708290586218e-01


==> WASEP_n300_aver1000_z_at_10000t1200.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.686666666666666630e-03
6.666666666666667095e-03 5.456666666666666957e-03
1.000000000000000021e-02 8.146666666666666640e-03
1.333333333333333419e-02 1.082666666666666673e-02
1.666666666666666644e-02 1.354000000000000169e-02
2.000000000000000042e-02 1.623333333333333225e-02
2.333333333333333440e-02 1.892666666666666803e-02
2.666666666666666838e-02 2.168333333333333224e-02
2.999999999999999889e-02 2.440999999999999767e-02
3.333333333333333287e-02 2.709333333333333385e-02
3.666666666666666685e-02 2.988333333333333119e-02
4.000000000000000083e-02 3.261666666666666881e-02
4.333333333333333481e-02 3.534666666666666512e-02
4.666666666666666879e-02 3.797999999999999293e-02
5.000000000000000278e-02 4.070333333333332748e-02
5.333333333333333676e-02 4.346999999999999476e-02
5.666666666666666380e-02 4.623999999999999638e-02
5.999999999999999778e-02 4.899333333333332624e-02
6.333333333333333870e-02 5.177999999999999964e-02
6.666666666666666574e-02 5.444666666666666405e-02
7.000000000000000666e-02 5.715999999999999553e-02
7.333333333333333370e-02 5.985999999999999654e-02
7.666666666666666075e-02 6.252333333333331966e-02
8.000000000000000167e-02 6.518999999999999795e-02
8.333333333333332871e-02 6.786999999999998590e-02
8.666666666666666963e-02 7.053999999999999160e-02
8.999999999999999667e-02 7.321999999999997955e-02
9.333333333333333759e-02 7.583999999999999075e-02
9.666666666666666463e-02 7.856333333333331836e-02
1.000000000000000056e-01 8.129999999999998339e-02
1.033333333333333326e-01 8.392333333333332201e-02
1.066666666666666735e-01 8.656333333333332547e-02
1.100000000000000006e-01 8.920333333333332893e-02
1.133333333333333276e-01 9.184333333333333238e-02
1.166666666666666685e-01 9.446666666666667100e-02
1.199999999999999956e-01 9.714666666666665895e-02
1.233333333333333365e-01 9.979999999999998594e-02
1.266666666666666774e-01 1.024633333333333229e-01
1.300000000000000044e-01 1.050799999999999929e-01
1.333333333333333315e-01 1.076999999999999902e-01
1.366666666666666585e-01 1.103099999999999914e-01
1.400000000000000133e-01 1.129266666666666474e-01
1.433333333333333404e-01 1.155399999999999761e-01
1.466666666666666674e-01 1.181199999999999750e-01
1.499999999999999944e-01 1.207166666666666527e-01
1.533333333333333215e-01 1.233499999999999874e-01
1.566666666666666763e-01 1.260199999999999931e-01
1.600000000000000033e-01 1.286366666666666492e-01
1.633333333333333304e-01 1.312566666666666604e-01
1.666666666666666574e-01 1.338166666666666671e-01
1.700000000000000122e-01 1.365099999999999925e-01
1.733333333333333393e-01 1.390666666666666718e-01
1.766666666666666663e-01 1.416566666666666530e-01
1.799999999999999933e-01 1.442733333333333090e-01
1.833333333333333204e-01 1.467999999999999861e-01
1.866666666666666752e-01 1.493933333333333224e-01
1.900000000000000022e-01 1.520033333333333236e-01
1.933333333333333293e-01 1.545499999999999929e-01
1.966666666666666563e-01 1.571000000000000174e-01
2.000000000000000111e-01 1.596133333333333293e-01
2.033333333333333381e-01 1.622833333333333350e-01
2.066666666666666652e-01 1.647500000000000075e-01
2.099999999999999922e-01 1.673200000000000243e-01
2.133333333333333470e-01 1.698133333333333439e-01
2.166666666666666741e-01 1.724033333333333529e-01
2.200000000000000011e-01 1.749033333333333551e-01
2.233333333333333282e-01 1.774533333333333518e-01
2.266666666666666552e-01 1.799233333333333518e-01
2.300000000000000100e-01 1.824533333333333562e-01
2.333333333333333370e-01 1.848566666666666691e-01
2.366666666666666641e-01 1.873499999999999888e-01
2.399999999999999911e-01 1.898133333333333062e-01
2.433333333333333459e-01 1.922166666666666468e-01
2.466666666666666730e-01 1.946533333333333171e-01
2.500000000000000000e-01 1.971333333333332993e-01
2.533333333333333548e-01 1.995166666666666477e-01
2.566666666666666541e-01 2.019399999999999806e-01
2.600000000000000089e-01 2.043499999999999761e-01
2.633333333333333082e-01 2.067866666666666464e-01
2.666666666666666630e-01 2.091833333333333045e-01
2.700000000000000178e-01 2.115866666666666451e-01
2.733333333333333171e-01 2.139533333333333009e-01
2.766666666666666718e-01 2.163699999999999513e-01
2.800000000000000266e-01 2.188166666666666038e-01
2.833333333333333259e-01 2.211833333333332596e-01
2.866666666666666807e-01 2.235033333333332484e-01
2.899999999999999800e-01 2.258066666666666000e-01
2.933333333333333348e-01 2.281466666666665810e-01
2.966666666666666896e-01 2.304799999999999349e-01
2.999999999999999889e-01 2.328199999999999159e-01
3.033333333333333437e-01 2.351566666666665695e-01
3.066666666666666430e-01 2.373266666666665470e-01
3.099999999999999978e-01 2.395966666666665412e-01
3.133333333333333526e-01 2.418333333333332336e-01
3.166666666666666519e-01 2.441133333333332101e-01
3.200000000000000067e-01 2.462599999999998956e-01
3.233333333333333059e-01 2.485166666666666080e-01
3.266666666666666607e-01 2.507966666666666122e-01
3.300000000000000155e-01 2.530466666666665865e-01
3.333333333333333148e-01 2.551366666666665672e-01
3.366666666666666696e-01 2.573633333333332218e-01
3.400000000000000244e-01 2.595633333333332571e-01
3.433333333333333237e-01 2.616933333333332223e-01
3.466666666666666785e-01 2.639066666666665673e-01
3.499999999999999778e-01 2.661133333333332573e-01
3.533333333333333326e-01 2.683399999999999119e-01
3.566666666666666874e-01 2.704799999999999427e-01
3.599999999999999867e-01 2.726966666666665873e-01
3.633333333333333415e-01 2.747466666666665835e-01
3.666666666666666408e-01 2.768333333333332646e-01
3.699999999999999956e-01 2.790233333333332899e-01
3.733333333333333504e-01 2.809699999999999420e-01
3.766666666666666496e-01 2.831099999999999173e-01
3.800000000000000044e-01 2.852099999999999080e-01
3.833333333333333592e-01 2.872833333333332240e-01
3.866666666666666585e-01 2.893199999999999106e-01
3.900000000000000133e-01 2.913466666666665872e-01
3.933333333333333126e-01 2.934566666666665880e-01
3.966666666666666674e-01 2.954666666666665997e-01
4.000000000000000222e-01 2.975166666666665405e-01
4.033333333333333215e-01 2.994933333333332226e-01
4.066666666666666763e-01 3.015566666666665840e-01
4.099999999999999756e-01 3.034499999999998865e-01
4.133333333333333304e-01 3.054033333333332489e-01
4.166666666666666852e-01 3.072966666666665514e-01
4.199999999999999845e-01 3.093166666666665177e-01
4.233333333333333393e-01 3.113566666666665039e-01
4.266666666666666941e-01 3.132899999999998464e-01
4.299999999999999933e-01 3.151333333333331543e-01
4.333333333333333481e-01 3.170333333333331671e-01
4.366666666666666474e-01 3.188366666666664906e-01
4.400000000000000022e-01 3.207133333333331282e-01
4.433333333333333570e-01 3.225433333333331820e-01
4.466666666666666563e-01 3.244633333333331593e-01
4.500000000000000111e-01 3.264499999999997959e-01
4.533333333333333104e-01 3.282733333333331394e-01
4.566666666666666652e-01 3.300499999999997880e-01
4.600000000000000200e-01 3.318066666666664721e-01
4.633333333333333193e-01 3.336333333333331708e-01
4.666666666666666741e-01 3.353799999999998449e-01
4.699999999999999734e-01 3.372333333333331629e-01
4.733333333333333282e-01 3.389666666666664718e-01
4.766666666666666829e-01 3.406933333333331260e-01
4.799999999999999822e-01 3.424733333333331853e-01
4.833333333333333370e-01 3.441599999999997994e-01
4.866666666666666918e-01 3.459166666666664836e-01
4.899999999999999911e-01 3.476599999999998025e-01
4.933333333333333459e-01 3.493599999999998373e-01
4.966666666666666452e-01 3.510999999999998566e-01
5.000000000000000000e-01 3.529066666666665353e-01
5.033333333333332993e-01 3.545733333333331849e-01
5.066666666666667096e-01 3.561466666666665004e-01
5.100000000000000089e-01 3.577999999999998404e-01
5.133333333333333082e-01 3.594366666666664600e-01
5.166666666666667185e-01 3.610266666666664959e-01
5.200000000000000178e-01 3.625366666666665072e-01
5.233333333333333171e-01 3.640499999999998182e-01
5.266666666666666163e-01 3.656233333333331337e-01
5.300000000000000266e-01 3.671333333333331450e-01
5.333333333333333259e-01 3.686899999999997957e-01
5.366666666666666252e-01 3.702766666666664763e-01
5.400000000000000355e-01 3.718233333333331170e-01
5.433333333333333348e-01 3.732699999999997686e-01
5.466666666666666341e-01 3.747933333333330896e-01
5.500000000000000444e-01 3.762666666666664161e-01
5.533333333333333437e-01 3.776533333333330633e-01
5.566666666666666430e-01 3.790533333333330757e-01
5.600000000000000533e-01 3.804533333333330880e-01
5.633333333333333526e-01 3.818733333333330648e-01
5.666666666666666519e-01 3.833566666666664013e-01
5.699999999999999512e-01 3.847633333333330685e-01
5.733333333333333615e-01 3.860366666666664170e-01
5.766666666666666607e-01 3.874233333333330642e-01
5.799999999999999600e-01 3.888099999999997114e-01
5.833333333333333703e-01 3.900766666666663496e-01
5.866666666666666696e-01 3.915933333333330157e-01
5.899999999999999689e-01 3.929266666666663688e-01
5.933333333333333792e-01 3.942566666666663666e-01
5.966666666666666785e-01 3.955799999999997651e-01
5.999999999999999778e-01 3.968999999999997530e-01
6.033333333333333881e-01 3.981866666666664112e-01
6.066666666666666874e-01 3.995499999999997387e-01
6.099999999999999867e-01 4.008666666666664269e-01
6.133333333333332860e-01 4.022133333333330341e-01
6.166666666666666963e-01 4.034533333333330529e-01
6.199999999999999956e-01 4.047733333333330408e-01
6.233333333333332948e-01 4.060899999999997290e-01
6.266666666666667052e-01 4.073499999999997123e-01
6.300000000000000044e-01 4.086133333333330508e-01
6.333333333333333037e-01 4.098099999999997300e-01
6.366666666666667140e-01 4.110233333333330741e-01
6.400000000000000133e-01 4.122266666666664081e-01
6.433333333333333126e-01 4.134166666666663770e-01
6.466666666666666119e-01 4.146066666666664013e-01
6.500000000000000222e-01 4.158733333333330395e-01
6.533333333333333215e-01 4.169633333333330194e-01
6.566666666666666208e-01 4.181633333333330538e-01
6.600000000000000311e-01 4.192999999999996730e-01
6.633333333333333304e-01 4.204599999999996673e-01
6.666666666666666297e-01 4.215633333333330124e-01
6.700000000000000400e-01 4.226833333333330223e-01
6.733333333333333393e-01 4.238133333333330421e-01
6.766666666666666385e-01 4.249299999999996413e-01
6.800000000000000488e-01 4.259766666666662815e-01
6.833333333333333481e-01 4.271033333333329463e-01
6.866666666666666474e-01 4.281866666666662713e-01
6.899999999999999467e-01 4.292133333333328915e-01
6.933333333333333570e-01 4.302799999999995517e-01
6.966666666666666563e-01 4.312599999999995881e-01
6.999999999999999556e-01 4.322733333333328987e-01
7.033333333333333659e-01 4.334166666666662282e-01
7.066666666666666652e-01 4.345033333333328529e-01
7.099999999999999645e-01 4.354666666666661690e-01
7.133333333333333748e-01 4.364933333333327892e-01
7.166666666666666741e-01 4.373733333333328366e-01
7.199999999999999734e-01 4.382933333333328685e-01
7.233333333333333837e-01 4.392899999999995697e-01
7.266666666666666829e-01 4.402533333333328303e-01
7.299999999999999822e-01 4.412599999999994860e-01
7.333333333333332815e-01 4.421766666666661627e-01
7.366666666666666918e-01 4.431299999999995243e-01
7.399999999999999911e-01 4.441166666666661600e-01
7.433333333333332904e-01 4.449666666666661219e-01
7.466666666666667007e-01 4.458866666666661538e-01
7.500000000000000000e-01 4.467799999999995109e-01
7.533333333333332993e-01 4.476366666666661831e-01
7.566666666666667096e-01 4.485199999999994747e-01
7.600000000000000089e-01 4.494066666666661214e-01
7.633333333333333082e-01 4.502766666666661033e-01
7.666666666666667185e-01 4.512233333333327545e-01
7.700000000000000178e-01 4.521233333333327664e-01
7.733333333333333171e-01 4.528933333333327593e-01
7.766666666666666163e-01 4.537033333333327367e-01
7.800000000000000266e-01 4.546033333333327486e-01
7.833333333333333259e-01 4.554499999999994109e-01
7.866666666666666252e-01 4.562533333333327890e-01
7.900000000000000355e-01 4.571033333333327509e-01
7.933333333333333348e-01 4.578999999999994741e-01
7.966666666666666341e-01 4.586366666666661374e-01
8.000000000000000444e-01 4.594199999999994954e-01
8.033333333333333437e-01 4.601799999999995339e-01
8.066666666666666430e-01 4.609799999999995568e-01
8.100000000000000533e-01 4.618366666666662290e-01
8.133333333333333526e-01 4.626766666666662919e-01
8.166666666666666519e-01 4.634366666666663304e-01
8.199999999999999512e-01 4.642466666666663078e-01
8.233333333333333615e-01 4.650366666666662652e-01
8.266666666666666607e-01 4.657833333333328829e-01
8.299999999999999600e-01 4.665466666666662765e-01
8.333333333333333703e-01 4.673066666666663149e-01
8.366666666666666696e-01 4.680133333333329482e-01
8.399999999999999689e-01 4.687366666666663018e-01
8.433333333333333792e-01 4.694233333333329705e-01
8.466666666666666785e-01 4.701799999999996538e-01
8.499999999999999778e-01 4.708133333333329729e-01
8.533333333333333881e-01 4.715299999999996161e-01
8.566666666666666874e-01 4.722266666666662949e-01
8.599999999999999867e-01 4.729233333333329736e-01
8.633333333333332860e-01 4.735899999999996224e-01
8.666666666666666963e-01 4.743266666666662856e-01
8.699999999999999956e-01 4.750266666666663196e-01
8.733333333333332948e-01 4.757933333333329573e-01
8.766666666666667052e-01 4.765233333333329102e-01
8.800000000000000044e-01 4.772266666666662993e-01
8.833333333333333037e-01 4.778799999999996384e-01
8.866666666666667140e-01 4.785433333333329875e-01
8.900000000000000133e-01 4.791866666666663721e-01
8.933333333333333126e-01 4.797499999999997322e-01
8.966666666666666119e-01 4.803666666666664420e-01
9.000000000000000222e-01 4.810299999999997911e-01
9.033333333333333215e-01 4.816766666666664198e-01
9.066666666666666208e-01 4.823533333333331341e-01
9.100000000000000311e-01 4.829466666666664132e-01
9.133333333333333304e-01 4.835266666666664381e-01
9.166666666666666297e-01 4.841166666666664176e-01
9.200000000000000400e-01 4.847299999999997722e-01
9.233333333333333393e-01 4.853399999999997161e-01
9.266666666666666385e-01 4.859766666666663903e-01
9.300000000000000488e-01 4.865999999999997550e-01
9.333333333333333481e-01 4.872599999999998044e-01
9.366666666666666474e-01 4.878733333333331035e-01
9.399999999999999467e-01 4.884933333333331684e-01
9.433333333333333570e-01 4.892433333333331413e-01
9.466666666666666563e-01 4.899366666666664649e-01
9.499999999999999556e-01 4.905266666666664443e-01
9.533333333333333659e-01 4.911233333333331341e-01
9.566666666666666652e-01 4.917099999999997584e-01
9.599999999999999645e-01 4.923133333333331030e-01
9.633333333333333748e-01 4.930133333333331369e-01
9.666666666666666741e-01 4.936733333333331308e-01
9.699999999999999734e-01 4.942533333333331558e-01
9.733333333333333837e-01 4.949766666666665649e-01
9.766666666666666829e-01 4.955866666666665088e-01
9.799999999999999822e-01 4.961966666666665082e-01
9.833333333333332815e-01 4.968166666666665177e-01
9.866666666666666918e-01 4.975033333333331864e-01
9.899999999999999911e-01 4.980799999999998562e-01
9.933333333333332904e-01 4.987866666666664894e-01
9.966666666666667007e-01 4.993666666666664589e-01
1.000000000000000000e+00 4.999999999999998335e-01


==> WASEP_n300_aver1000_z_at_10000t1600.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.439999999999999895e-03
6.666666666666667095e-03 4.883333333333333276e-03
1.000000000000000021e-02 7.359999999999999355e-03
1.333333333333333419e-02 9.736666666666666040e-03
1.666666666666666644e-02 1.219666666666666642e-02
2.000000000000000042e-02 1.456666666666666700e-02
2.333333333333333440e-02 1.705333333333333354e-02
2.666666666666666838e-02 1.938666666666666663e-02
2.999999999999999889e-02 2.183666666666666742e-02
3.333333333333333287e-02 2.437666666666666801e-02
3.666666666666666685e-02 2.690666666666666901e-02
4.000000000000000083e-02 2.934000000000000496e-02
4.333333333333333481e-02 3.180333333333334317e-02
4.666666666666666879e-02 3.428666666666667362e-02
5.000000000000000278e-02 3.678333333333334149e-02
5.333333333333333676e-02 3.930333333333334289e-02
5.666666666666666380e-02 4.185000000000000525e-02
5.999999999999999778e-02 4.430333333333334039e-02
6.333333333333333870e-02 4.677666666666666778e-02
6.666666666666666574e-02 4.912666666666667264e-02
7.000000000000000666e-02 5.159000000000000391e-02
7.333333333333333370e-02 5.407333333333333436e-02
7.666666666666666075e-02 5.649333333333333290e-02
8.000000000000000167e-02 5.895333333333332981e-02
8.333333333333332871e-02 6.143999999999999462e-02
8.666666666666666963e-02 6.387333333333332364e-02
8.999999999999999667e-02 6.639666666666667327e-02
9.333333333333333759e-02 6.889333333333333420e-02
9.666666666666666463e-02 7.139666666666666384e-02
1.000000000000000056e-01 7.384666666666667156e-02
1.033333333333333326e-01 7.634000000000000508e-02
1.066666666666666735e-01 7.878333333333334410e-02
1.100000000000000006e-01 8.132333333333334469e-02
1.133333333333333276e-01 8.378000000000000724e-02
1.166666666666666685e-01 8.614333333333333564e-02
1.199999999999999956e-01 8.862666666666667303e-02
1.233333333333333365e-01 9.108333333333333559e-02
1.266666666666666774e-01 9.356999999999998652e-02
1.300000000000000044e-01 9.607666666666665745e-02
1.333333333333333315e-01 9.853999999999998871e-02
1.366666666666666585e-01 1.009666666666666629e-01
1.400000000000000133e-01 1.033866666666666545e-01
1.433333333333333404e-01 1.057866666666666539e-01
1.466666666666666674e-01 1.081933333333333219e-01
1.499999999999999944e-01 1.106066666666666448e-01
1.533333333333333215e-01 1.130233333333333229e-01
1.566666666666666763e-01 1.154333333333333184e-01
1.600000000000000033e-01 1.177166666666666639e-01
1.633333333333333304e-01 1.200533333333333313e-01
1.666666666666666574e-01 1.224866666666666465e-01
1.700000000000000122e-01 1.248433333333333201e-01
1.733333333333333393e-01 1.271766666666666601e-01
1.766666666666666663e-01 1.295533333333333259e-01
1.799999999999999933e-01 1.319866666666666688e-01
1.833333333333333204e-01 1.343666666666666620e-01
1.866666666666666752e-01 1.367333333333333178e-01
1.900000000000000022e-01 1.390599999999999892e-01
1.933333333333333293e-01 1.413499999999999757e-01
1.966666666666666563e-01 1.436966666666666392e-01
2.000000000000000111e-01 1.461133333333333173e-01
2.033333333333333381e-01 1.484766666666666735e-01
2.066666666666666652e-01 1.508600000000000219e-01
2.099999999999999922e-01 1.531566666666666632e-01
2.133333333333333470e-01 1.555133333333333367e-01
2.166666666666666741e-01 1.578433333333333355e-01
2.200000000000000011e-01 1.602533333333333310e-01
2.233333333333333282e-01 1.625466666666666726e-01
2.266666666666666552e-01 1.648533333333333517e-01
2.300000000000000100e-01 1.671733333333333404e-01
2.333333333333333370e-01 1.694900000000000018e-01
2.366666666666666641e-01 1.717866666666666708e-01
2.399999999999999911e-01 1.741500000000000270e-01
2.433333333333333459e-01 1.763800000000000090e-01
2.466666666666666730e-01 1.786333333333333384e-01
2.500000000000000000e-01 1.809133333333333427e-01
2.533333333333333548e-01 1.831233333333333324e-01
2.566666666666666541e-01 1.854399999999999937e-01
2.600000000000000089e-01 1.877366666666666628e-01
2.633333333333333082e-01 1.900133333333333396e-01
2.666666666666666630e-01 1.922233333333333016e-01
2.700000000000000178e-01 1.945033333333333059e-01
2.733333333333333171e-01 1.966466666666666363e-01
2.766666666666666718e-01 1.988099999999999867e-01
2.800000000000000266e-01 2.010566666666666336e-01
2.833333333333333259e-01 2.031966666666666643e-01
2.866666666666666807e-01 2.052633333333333254e-01
2.899999999999999800e-01 2.075466666666666571e-01
2.933333333333333348e-01 2.097699999999999843e-01
2.966666666666666896e-01 2.119933333333333392e-01
2.999999999999999889e-01 2.141833333333333089e-01
3.033333333333333437e-01 2.163933333333332987e-01
3.066666666666666430e-01 2.185266666666666469e-01
3.099999999999999978e-01 2.207066666666666344e-01
3.133333333333333526e-01 2.228299999999999725e-01
3.166666666666666519e-01 2.249066666666666436e-01
3.200000000000000067e-01 2.269499999999999851e-01
3.233333333333333059e-01 2.290133333333333188e-01
3.266666666666666607e-01 2.311933333333333063e-01
3.300000000000000155e-01 2.333199999999999719e-01
3.333333333333333148e-01 2.354399999999999826e-01
3.366666666666666696e-01 2.375033333333332886e-01
3.400000000000000244e-01 2.395666666666666222e-01
3.433333333333333237e-01 2.416533333333333033e-01
3.466666666666666785e-01 2.437900000000000067e-01
3.499999999999999778e-01 2.458399999999999752e-01
3.533333333333333326e-01 2.479333333333333111e-01
3.566666666666666874e-01 2.499566666666666603e-01
3.599999999999999867e-01 2.519399999999999973e-01
3.633333333333333415e-01 2.539533333333333087e-01
3.666666666666666408e-01 2.559666666666666202e-01
3.699999999999999956e-01 2.579633333333333223e-01
3.733333333333333504e-01 2.599566666666666692e-01
3.766666666666666496e-01 2.618666666666666365e-01
3.800000000000000044e-01 2.638166666666665883e-01
3.833333333333333592e-01 2.658466666666665645e-01
3.866666666666666585e-01 2.678033333333332822e-01
3.900000000000000133e-01 2.697699999999999543e-01
3.933333333333333126e-01 2.717299999999999160e-01
3.966666666666666674e-01 2.738033333333332320e-01
4.000000000000000222e-01 2.758033333333332338e-01
4.033333333333333215e-01 2.777499999999999414e-01
4.066666666666666763e-01 2.796399999999998887e-01
4.099999999999999756e-01 2.815266666666665918e-01
4.133333333333333304e-01 2.834099999999998842e-01
4.166666666666666852e-01 2.852666666666665574e-01
4.199999999999999845e-01 2.872199999999999198e-01
4.233333333333333393e-01 2.891133333333332223e-01
4.266666666666666941e-01 2.909833333333332606e-01
4.299999999999999933e-01 2.927033333333332599e-01
4.333333333333333481e-01 2.945233333333333037e-01
4.366666666666666474e-01 2.963733333333333220e-01
4.400000000000000022e-01 2.981533333333333258e-01
4.433333333333333570e-01 2.997900000000000009e-01
4.466666666666666563e-01 3.016066666666666896e-01
4.500000000000000111e-01 3.034166666666666679e-01
4.533333333333333104e-01 3.052133333333333365e-01
4.566666666666666652e-01 3.069366666666666910e-01
4.600000000000000200e-01 3.086666666666667003e-01
4.633333333333333193e-01 3.103566666666667251e-01
4.666666666666666741e-01 3.120400000000000396e-01
4.699999999999999734e-01 3.137933333333333685e-01
4.733333333333333282e-01 3.155166666666666675e-01
4.766666666666666829e-01 3.172866666666667168e-01
4.799999999999999822e-01 3.190333333333333354e-01
4.833333333333333370e-01 3.207233333333333603e-01
4.866666666666666918e-01 3.224133333333333851e-01
4.899999999999999911e-01 3.241033333333334099e-01
4.933333333333333459e-01 3.257100000000000550e-01
4.966666666666666452e-01 3.274133333333333895e-01
5.000000000000000000e-01 3.291233333333334343e-01
5.033333333333332993e-01 3.307666666666667088e-01
5.066666666666667096e-01 3.324233333333334039e-01
5.100000000000000089e-01 3.340633333333334343e-01
5.133333333333333082e-01 3.356700000000000794e-01
5.166666666666667185e-01 3.373733333333334139e-01
5.200000000000000178e-01 3.389533333333333842e-01
5.233333333333333171e-01 3.404733333333334055e-01
5.266666666666666163e-01 3.421233333333334459e-01
5.300000000000000266e-01 3.436733333333334417e-01
5.333333333333333259e-01 3.451733333333334430e-01
5.366666666666666252e-01 3.467266666666667385e-01
5.400000000000000355e-01 3.483100000000000640e-01
5.433333333333333348e-01 3.498933333333333895e-01
5.466666666666666341e-01 3.514733333333334153e-01
5.500000000000000444e-01 3.530566666666667408e-01
5.533333333333333437e-01 3.545600000000000418e-01
5.566666666666666430e-01 3.561000000000000276e-01
5.600000000000000533e-01 3.575533333333333896e-01
5.633333333333333526e-01 3.590166666666667061e-01
5.666666666666666519e-01 3.604733333333333678e-01
5.699999999999999512e-01 3.619933333333333891e-01
5.733333333333333615e-01 3.634666666666666601e-01
5.766666666666666607e-01 3.649666666666667170e-01
5.799999999999999600e-01 3.663800000000000390e-01
5.833333333333333703e-01 3.677700000000000413e-01
5.866666666666666696e-01 3.691233333333334143e-01
5.899999999999999689e-01 3.705566666666667563e-01
5.933333333333333792e-01 3.719566666666667687e-01
5.966666666666666785e-01 3.733833333333334559e-01
5.999999999999999778e-01 3.747066666666667989e-01
6.033333333333333881e-01 3.760433333333334516e-01
6.066666666666666874e-01 3.773700000000000943e-01
6.099999999999999867e-01 3.787333333333334218e-01
6.133333333333332860e-01 3.801166666666668248e-01
6.166666666666666963e-01 3.814933333333334620e-01
6.199999999999999956e-01 3.828200000000001046e-01
6.233333333333332948e-01 3.842133333333334622e-01
6.266666666666667052e-01 3.855400000000001048e-01
6.300000000000000044e-01 3.868500000000001382e-01
6.333333333333333037e-01 3.881466666666667509e-01
6.366666666666667140e-01 3.895033333333334236e-01
6.400000000000000133e-01 3.908100000000001017e-01
6.433333333333333126e-01 3.919800000000000506e-01
6.466666666666666119e-01 3.932900000000000840e-01
6.500000000000000222e-01 3.946066666666667166e-01
6.533333333333333215e-01 3.957933333333333858e-01
6.566666666666666208e-01 3.970700000000000340e-01
6.600000000000000311e-01 3.983033333333333981e-01
6.633333333333333304e-01 3.995633333333333814e-01
6.666666666666666297e-01 4.007566666666667055e-01
6.700000000000000400e-01 4.019133333333334002e-01
6.733333333333333393e-01 4.031700000000000284e-01
6.766666666666666385e-01 4.043466666666666876e-01
6.800000000000000488e-01 4.055633333333333312e-01
6.833333333333333481e-01 4.068399999999999794e-01
6.866666666666666474e-01 4.080366666666666031e-01
6.899999999999999467e-01 4.092433333333332923e-01
6.933333333333333570e-01 4.104766666666666008e-01
6.966666666666666563e-01 4.116299999999999404e-01
6.999999999999999556e-01 4.128099999999999548e-01
7.033333333333333659e-01 4.140233333333332988e-01
7.066666666666666652e-01 4.152633333333333177e-01
7.099999999999999645e-01 4.164766666666666617e-01
7.133333333333333748e-01 4.176366666666666561e-01
7.166666666666666741e-01 4.188500000000000001e-01
7.199999999999999734e-01 4.200566666666666338e-01
7.233333333333333837e-01 4.212400000000000033e-01
7.266666666666666829e-01 4.223299999999999832e-01
7.299999999999999822e-01 4.234700000000000131e-01
7.333333333333332815e-01 4.246366666666666623e-01
7.366666666666666918e-01 4.257299999999999973e-01
7.399999999999999911e-01 4.268866666666666920e-01
7.433333333333332904e-01 4.279833333333333822e-01
7.466666666666667007e-01 4.291600000000000414e-01
7.500000000000000000e-01 4.301866666666667172e-01
7.533333333333332993e-01 4.312633333333333874e-01
7.566666666666667096e-01 4.323633333333334328e-01
7.600000000000000089e-01 4.334733333333334326e-01
7.633333333333333082e-01 4.345300000000001384e-01
7.666666666666667185e-01 4.355633333333334689e-01
7.700000000000000178e-01 4.366800000000001791e-01
7.733333333333333171e-01 4.377100000000001545e-01
7.766666666666666163e-01 4.386600000000001609e-01
7.800000000000000266e-01 4.396066666666667566e-01
7.833333333333333259e-01 4.406066666666668130e-01
7.866666666666666252e-01 4.417066666666668584e-01
7.900000000000000355e-01 4.427366666666668338e-01
7.933333333333333348e-01 4.437166666666668702e-01
7.966666666666666341e-01 4.446300000000002473e-01
8.000000000000000444e-01 4.455200000000001936e-01
8.033333333333333437e-01 4.465200000000002500e-01
8.066666666666666430e-01 4.475666666666668903e-01
8.100000000000000533e-01 4.485966666666668656e-01
8.133333333333333526e-01 4.495200000000001972e-01
8.166666666666666519e-01 4.504833333333334577e-01
8.199999999999999512e-01 4.514966666666668238e-01
8.233333333333333615e-01 4.524433333333334195e-01
8.266666666666666607e-01 4.533666666666667511e-01
8.299999999999999600e-01 4.542866666666667830e-01
8.333333333333333703e-01 4.551466666666668104e-01
8.366666666666666696e-01 4.560566666666667768e-01
8.399999999999999689e-01 4.570400000000000573e-01
8.433333333333333792e-01 4.579166666666667496e-01
8.466666666666666785e-01 4.588666666666667560e-01
8.499999999999999778e-01 4.598366666666667268e-01
8.533333333333333881e-01 4.606900000000000994e-01
8.566666666666666874e-01 4.616100000000001313e-01
8.599999999999999867e-01 4.625066666666667881e-01
8.633333333333332860e-01 4.634233333333334648e-01
8.666666666666666963e-01 4.642633333333335277e-01
8.699999999999999956e-01 4.650800000000002155e-01
8.733333333333332948e-01 4.659900000000001818e-01
8.766666666666667052e-01 4.668400000000001437e-01
8.800000000000000044e-01 4.677700000000001301e-01
8.833333333333333037e-01 4.686733333333334417e-01
8.866666666666667140e-01 4.695766666666667533e-01
8.900000000000000133e-01 4.704933333333334300e-01
8.933333333333333126e-01 4.714066666666667516e-01
8.966666666666666119e-01 4.723166666666667179e-01
9.000000000000000222e-01 4.732433333333334047e-01
9.033333333333333215e-01 4.741500000000000159e-01
9.066666666666666208e-01 4.750766666666666471e-01
9.100000000000000311e-01 4.760333333333333639e-01
9.133333333333333304e-01 4.769666666666667054e-01
9.166666666666666297e-01 4.778866666666667373e-01
9.200000000000000400e-01 4.787100000000000799e-01
9.233333333333333393e-01 4.795966666666667266e-01
9.266666666666666385e-01 4.805200000000000027e-01
9.300000000000000488e-01 4.813566666666667104e-01
9.333333333333333481e-01 4.822799999999999865e-01
9.366666666666666474e-01 4.832066666666666177e-01
9.399999999999999467e-01 4.840300000000000158e-01
9.433333333333333570e-01 4.848933333333332873e-01
9.466666666666666563e-01 4.857133333333333303e-01
9.499999999999999556e-01 4.865399999999999725e-01
9.533333333333333659e-01 4.874866666666666237e-01
9.566666666666666652e-01 4.884099999999998998e-01
9.599999999999999645e-01 4.892933333333331913e-01
9.633333333333333748e-01 4.901866666666664929e-01
9.666666666666666741e-01 4.910899999999998045e-01
9.699999999999999734e-01 4.919399999999997664e-01
9.733333333333333837e-01 4.927733333333331189e-01
9.766666666666666829e-01 4.936533333333331663e-01
9.799999999999999822e-01 4.946033333333331172e-01
9.833333333333332815e-01 4.954966666666664743e-01
9.866666666666666918e-01 4.964299999999998159e-01
9.899999999999999911e-01 4.973066666666665081e-01
9.933333333333332904e-01 4.981633333333331803e-01
9.966666666666667007e-01 4.990866666666664564e-01
1.000000000000000000e+00 4.999999999999998335e-01


==> WASEP_n300_aver1000_z_at_10000t200.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 3.333333333333333547e-03
6.666666666666667095e-03 6.663333333333333608e-03
1.000000000000000021e-02 9.993333333333333235e-03
1.333333333333333419e-02 1.332666666666666722e-02
1.666666666666666644e-02 1.666000000000000120e-02
2.000000000000000042e-02 1.999333333333333518e-02
2.333333333333333440e-02 2.332666666666666569e-02
2.666666666666666838e-02 2.665999999999999967e-02
2.999999999999999889e-02 2.998999999999999930e-02
3.333333333333333287e-02 3.332333333333332981e-02
3.666666666666666685e-02 3.665666666666666379e-02
4.000000000000000083e-02 3.998666666666667036e-02
4.333333333333333481e-02 4.331666666666666998e-02
4.666666666666666879e-02 4.664666666666666961e-02
5.000000000000000278e-02 4.997333333333333488e-02
5.333333333333333676e-02 5.330333333333334145e-02
5.666666666666666380e-02 5.663666666666666849e-02
5.999999999999999778e-02 5.996666666666666118e-02
6.333333333333333870e-02 6.329666666666665387e-02
6.666666666666666574e-02 6.662666666666665349e-02
7.000000000000000666e-02 6.995666666666665312e-02
7.333333333333333370e-02 7.328666666666663887e-02
7.666666666666666075e-02 7.661666666666663850e-02
8.000000000000000167e-02 7.994999999999997942e-02
8.333333333333332871e-02 8.327999999999996517e-02
8.666666666666666963e-02 8.660333333333330996e-02
8.999999999999999667e-02 8.993333333333329571e-02
9.333333333333333759e-02 9.325999999999996792e-02
9.666666666666666463e-02 9.657666666666664401e-02
1.000000000000000056e-01 9.990333333333331622e-02
1.033333333333333326e-01 1.032199999999999784e-01
1.066666666666666735e-01 1.065433333333333094e-01
1.100000000000000006e-01 1.098666666666666403e-01
1.133333333333333276e-01 1.131933333333332986e-01
1.166666666666666685e-01 1.165199999999999569e-01
1.199999999999999956e-01 1.198333333333332917e-01
1.233333333333333365e-01 1.231466666666666265e-01
1.266666666666666774e-01 1.264766666666666262e-01
1.300000000000000044e-01 1.297966666666666435e-01
1.333333333333333315e-01 1.331099999999999783e-01
1.366666666666666585e-01 1.364199999999999857e-01
1.400000000000000133e-01 1.397433333333333028e-01
1.433333333333333404e-01 1.430633333333333201e-01
1.466666666666666674e-01 1.463833333333333375e-01
1.499999999999999944e-01 1.496866666666666623e-01
1.533333333333333215e-01 1.529999999999999971e-01
1.566666666666666763e-01 1.563200000000000145e-01
1.600000000000000033e-01 1.596066666666666467e-01
1.633333333333333304e-01 1.629233333333333089e-01
1.666666666666666574e-01 1.662266666666666615e-01
1.700000000000000122e-01 1.695266666666666588e-01
1.733333333333333393e-01 1.728099999999999914e-01
1.766666666666666663e-01 1.761066666666666336e-01
1.799999999999999933e-01 1.794066666666666587e-01
1.833333333333333204e-01 1.826966666666666461e-01
1.866666666666666752e-01 1.859933333333333161e-01
1.900000000000000022e-01 1.892533333333333290e-01
1.933333333333333293e-01 1.925333333333333341e-01
1.966666666666666563e-01 1.957933333333333192e-01
2.000000000000000111e-01 1.990599999999999870e-01
2.033333333333333381e-01 2.023233333333333273e-01
2.066666666666666652e-01 2.056033333333333324e-01
2.099999999999999922e-01 2.088766666666666549e-01
2.133333333333333470e-01 2.121466666666666501e-01
2.166666666666666741e-01 2.154033333333333078e-01
2.200000000000000011e-01 2.186400000000000010e-01
2.233333333333333282e-01 2.218766666666666665e-01
2.266666666666666552e-01 2.251299999999999968e-01
2.300000000000000100e-01 2.283733333333333448e-01
2.333333333333333370e-01 2.315900000000000181e-01
2.366666666666666641e-01 2.347933333333333539e-01
2.399999999999999911e-01 2.379866666666666797e-01
2.433333333333333459e-01 2.412166666666666626e-01
2.466666666666666730e-01 2.444433333333333180e-01
2.500000000000000000e-01 2.476200000000000068e-01
2.533333333333333548e-01 2.507766666666667033e-01
2.566666666666666541e-01 2.539299999999999891e-01
2.600000000000000089e-01 2.571100000000000052e-01
2.633333333333333082e-01 2.602799999999999558e-01
2.666666666666666630e-01 2.634799999999999365e-01
2.700000000000000178e-01 2.666199999999999126e-01
2.733333333333333171e-01 2.697466666666665791e-01
2.766666666666666718e-01 2.729033333333332756e-01
2.800000000000000266e-01 2.760766666666665814e-01
2.833333333333333259e-01 2.791666666666666186e-01
2.866666666666666807e-01 2.822566666666666557e-01
2.899999999999999800e-01 2.853533333333332922e-01
2.933333333333333348e-01 2.884333333333333194e-01
2.966666666666666896e-01 2.915033333333333365e-01
2.999999999999999889e-01 2.946033333333333837e-01
3.033333333333333437e-01 2.976500000000000257e-01
3.066666666666666430e-01 3.006800000000000583e-01
3.099999999999999978e-01 3.037633333333333852e-01
3.133333333333333526e-01 3.067566666666667330e-01
3.166666666666666519e-01 3.097666666666667457e-01
3.200000000000000067e-01 3.127300000000000635e-01
3.233333333333333059e-01 3.156600000000000517e-01
3.266666666666666607e-01 3.186066666666667602e-01
3.300000000000000155e-01 3.215366666666667483e-01
3.333333333333333148e-01 3.244533333333334268e-01
3.366666666666666696e-01 3.273600000000000954e-01
3.400000000000000244e-01 3.302700000000001190e-01
3.433333333333333237e-01 3.331533333333334124e-01
3.466666666666666785e-01 3.360266666666667512e-01
3.499999999999999778e-01 3.388933333333333797e-01
3.533333333333333326e-01 3.417233333333334344e-01
3.566666666666666874e-01 3.445533333333334336e-01
3.599999999999999867e-01 3.473666666666667679e-01
3.633333333333333415e-01 3.501633333333333820e-01
3.666666666666666408e-01 3.528633333333334177e-01
3.699999999999999956e-01 3.555233333333334134e-01
3.733333333333333504e-01 3.582433333333334136e-01
3.766666666666666496e-01 3.609433333333334493e-01
3.800000000000000044e-01 3.636066666666668001e-01
3.833333333333333592e-01 3.662433333333334207e-01
3.866666666666666585e-01 3.688200000000000922e-01
3.900000000000000133e-01 3.713400000000001144e-01
3.933333333333333126e-01 3.739300000000000956e-01
3.966666666666666674e-01 3.764400000000001079e-01
4.000000000000000222e-01 3.790100000000001246e-01
4.033333333333333215e-01 3.815233333333334365e-01
4.066666666666666763e-01 3.840366666666668038e-01
4.099999999999999756e-01 3.864400000000001723e-01
4.133333333333333304e-01 3.889433333333334741e-01
4.166666666666666852e-01 3.913100000000001577e-01
4.199999999999999845e-01 3.936566666666667658e-01
4.233333333333333393e-01 3.960066666666667845e-01
4.266666666666666941e-01 3.984000000000001429e-01
4.299999999999999933e-01 4.007433333333334513e-01
4.333333333333333481e-01 4.029966666666668362e-01
4.366666666666666474e-01 4.051366666666668115e-01
4.400000000000000022e-01 4.073233333333334816e-01
4.433333333333333570e-01 4.095066666666667965e-01
4.466666666666666563e-01 4.116633333333334921e-01
4.500000000000000111e-01 4.137133333333334884e-01
4.533333333333333104e-01 4.157866666666668043e-01
4.566666666666666652e-01 4.178600000000001757e-01
4.600000000000000200e-01 4.199000000000001620e-01
4.633333333333333193e-01 4.219133333333334734e-01
4.666666666666666741e-01 4.238800000000001456e-01
4.699999999999999734e-01 4.259000000000001118e-01
4.733333333333333282e-01 4.278266666666667994e-01
4.766666666666666829e-01 4.297533333333334871e-01
4.799999999999999822e-01 4.316366666666668350e-01
4.833333333333333370e-01 4.334433333333334581e-01
4.866666666666666918e-01 4.352133333333335075e-01
4.899999999999999911e-01 4.370100000000001206e-01
4.933333333333333459e-01 4.387733333333334595e-01
4.966666666666666452e-01 4.404633333333334844e-01
5.000000000000000000e-01 4.421700000000001185e-01
5.033333333333332993e-01 4.438600000000001433e-01
5.066666666666667096e-01 4.454466666666668240e-01
5.100000000000000089e-01 4.470066666666667743e-01
5.133333333333333082e-01 4.486033333333334649e-01
5.166666666666667185e-01 4.500733333333334918e-01
5.200000000000000178e-01 4.516200000000001324e-01
5.233333333333333171e-01 4.529933333333335255e-01
5.266666666666666163e-01 4.545033333333335368e-01
5.300000000000000266e-01 4.559533333333335436e-01
5.333333333333333259e-01 4.573000000000002063e-01
5.366666666666666252e-01 4.586600000000001232e-01
5.400000000000000355e-01 4.599000000000001975e-01
5.433333333333333348e-01 4.613166666666668747e-01
5.466666666666666341e-01 4.625800000000002132e-01
5.500000000000000444e-01 4.638133333333335218e-01
5.533333333333333437e-01 4.649666666666668613e-01
5.566666666666666430e-01 4.661600000000002408e-01
5.600000000000000533e-01 4.673200000000002907e-01
5.633333333333333526e-01 4.684333333333336458e-01
5.666666666666666519e-01 4.696433333333336346e-01
5.699999999999999512e-01 4.707433333333336800e-01
5.733333333333333615e-01 4.716300000000002712e-01
5.766666666666666607e-01 4.725966666666669425e-01
5.799999999999999600e-01 4.735733333333336237e-01
5.833333333333333703e-01 4.744666666666669808e-01
5.866666666666666696e-01 4.754133333333335765e-01
5.899999999999999689e-01 4.763100000000002887e-01
5.933333333333333792e-01 4.772100000000003006e-01
5.966666666666666785e-01 4.780400000000002980e-01
5.999999999999999778e-01 4.788833333333336051e-01
6.033333333333333881e-01 4.797133333333336025e-01
6.066666666666666874e-01 4.805600000000002092e-01
6.099999999999999867e-01 4.813566666666668770e-01
6.133333333333332860e-01 4.821033333333335502e-01
6.166666666666666963e-01 4.828466666666669238e-01
6.199999999999999956e-01 4.835733333333335215e-01
6.233333333333332948e-01 4.842266666666668606e-01
6.266666666666667052e-01 4.848600000000001797e-01
6.300000000000000044e-01 4.854633333333335798e-01
6.333333333333333037e-01 4.859833333333336003e-01
6.366666666666667140e-01 4.865500000000002045e-01
6.400000000000000133e-01 4.871066666666668543e-01
6.433333333333333126e-01 4.876366666666668293e-01
6.466666666666666119e-01 4.881000000000002004e-01
6.500000000000000222e-01 4.885833333333335915e-01
6.533333333333333215e-01 4.891266666666669316e-01
6.566666666666666208e-01 4.895733333333335824e-01
6.600000000000000311e-01 4.899900000000002587e-01
6.633333333333333304e-01 4.904433333333335643e-01
6.666666666666666297e-01 4.908500000000002861e-01
6.700000000000000400e-01 4.912566666666670079e-01
6.733333333333333393e-01 4.916133333333336242e-01
6.766666666666666385e-01 4.919566666666669863e-01
6.800000000000000488e-01 4.923533333333336981e-01
6.833333333333333481e-01 4.926966666666670602e-01
6.866666666666666474e-01 4.930000000000003824e-01
6.899999999999999467e-01 4.933700000000003638e-01
6.933333333333333570e-01 4.936233333333336915e-01
6.966666666666666563e-01 4.939533333333336329e-01
6.999999999999999556e-01 4.942266666666669805e-01
7.033333333333333659e-01 4.945600000000002772e-01
7.066666666666666652e-01 4.948100000000002496e-01
7.099999999999999645e-01 4.950433333333335573e-01
7.133333333333333748e-01 4.953233333333335597e-01
7.166666666666666741e-01 4.955566666666668674e-01
7.199999999999999734e-01 4.957666666666667998e-01
7.233333333333333837e-01 4.959566666666667678e-01
7.266666666666666829e-01 4.961300000000000709e-01
7.299999999999999822e-01 4.963000000000000744e-01
7.333333333333332815e-01 4.965100000000000069e-01
7.366666666666666918e-01 4.966799999999999549e-01
7.399999999999999911e-01 4.968533333333332580e-01
7.433333333333332904e-01 4.969966666666666422e-01
7.466666666666667007e-01 4.971733333333333005e-01
7.500000000000000000e-01 4.973333333333332940e-01
7.533333333333332993e-01 4.974733333333333229e-01
7.566666666666667096e-01 4.975866666666666216e-01
7.600000000000000089e-01 4.976933333333333209e-01
7.633333333333333082e-01 4.977933333333333099e-01
7.666666666666667185e-01 4.979399999999999937e-01
7.700000000000000178e-01 4.980566666666666475e-01
7.733333333333333171e-01 4.981633333333333469e-01
7.766666666666666163e-01 4.982933333333333104e-01
7.800000000000000266e-01 4.984066666666666645e-01
7.833333333333333259e-01 4.984999999999999432e-01
7.866666666666666252e-01 4.985999999999999321e-01
7.900000000000000355e-01 4.986999999999999766e-01
7.933333333333333348e-01 4.987766666666665905e-01
7.966666666666666341e-01 4.988566666666666150e-01
8.000000000000000444e-01 4.989433333333332943e-01
8.033333333333333437e-01 4.989933333333332888e-01
8.066666666666666430e-01 4.990633333333331922e-01
8.100000000000000533e-01 4.991266666666665519e-01
8.133333333333333526e-01 4.991766666666665464e-01
8.166666666666666519e-01 4.992533333333331602e-01
8.199999999999999512e-01 4.993166666666665199e-01
8.233333333333333615e-01 4.993499999999998495e-01
8.266666666666666607e-01 4.993999999999997885e-01
8.299999999999999600e-01 4.994266666666664634e-01
8.333333333333333703e-01 4.994599999999997930e-01
8.366666666666666696e-01 4.994966666666664223e-01
8.399999999999999689e-01 4.995266666666663968e-01
8.433333333333333792e-01 4.995833333333330462e-01
8.466666666666666785e-01 4.996433333333330506e-01
8.499999999999999778e-01 4.996699999999997255e-01
8.533333333333333881e-01 4.996899999999997455e-01
8.566666666666666874e-01 4.997199999999997200e-01
8.599999999999999867e-01 4.997299999999996745e-01
8.633333333333332860e-01 4.997499999999996390e-01
8.666666666666666963e-01 4.997633333333329486e-01
8.699999999999999956e-01 4.997733333333329031e-01
8.733333333333332948e-01 4.997833333333328576e-01
8.766666666666667052e-01 4.997966666666661673e-01
8.800000000000000044e-01 4.998099999999994769e-01
8.833333333333333037e-01 4.998199999999994314e-01
8.866666666666667140e-01 4.998366666666660962e-01
8.900000000000000133e-01 4.998499999999994059e-01
8.933333333333333126e-01 4.998599999999993049e-01
8.966666666666666119e-01 4.998633333333326600e-01
9.000000000000000222e-01 4.998699999999993704e-01
9.033333333333333215e-01 4.998866666666660352e-01
9.066666666666666208e-01 4.998899999999993904e-01
9.100000000000000311e-01 4.999033333333327001e-01
9.133333333333333304e-01 4.999133333333326545e-01
9.166666666666666297e-01 4.999199999999993094e-01
9.200000000000000400e-01 4.999266666666660197e-01
9.233333333333333393e-01 4.999333333333327301e-01
9.266666666666666385e-01 4.999333333333327301e-01
9.300000000000000488e-01 4.999433333333326845e-01
9.333333333333333481e-01 4.999499999999993949e-01
9.366666666666666474e-01 4.999533333333327501e-01
9.399999999999999467e-01 4.999566666666661052e-01
9.433333333333333570e-01 4.999599999999994049e-01
9.466666666666666563e-01 4.999633333333327601e-01
9.499999999999999556e-01 4.999633333333327601e-01
9.533333333333333659e-01 4.999666666666661152e-01
9.566666666666666652e-01 4.999666666666661152e-01
9.599999999999999645e-01 4.999699999999994704e-01
9.633333333333333748e-01 4.999733333333328256e-01
9.666666666666666741e-01 4.999733333333328256e-01
9.699999999999999734e-01 4.999733333333328256e-01
9.733333333333333837e-01 4.999766666666661807e-01
9.766666666666666829e-01 4.999833333333328911e-01
9.799999999999999822e-01 4.999833333333328911e-01
9.833333333333332815e-01 4.999833333333328911e-01
9.866666666666666918e-01 4.999866666666662463e-01
9.899999999999999911e-01 4.999866666666662463e-01
9.933333333333332904e-01 4.999866666666662463e-01
9.966666666666667007e-01 4.999933333333329011e-01
1.000000000000000000e+00 4.999999999999996114e-01


==> WASEP_n300_aver1000_z_at_10000t2000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.146666666666666515e-03
6.666666666666667095e-03 4.416666666666666831e-03
1.000000000000000021e-02 6.750000000000000791e-03
1.333333333333333419e-02 8.986666666666668843e-03
1.666666666666666644e-02 1.116666666666666849e-02
2.000000000000000042e-02 1.340000000000000219e-02
2.333333333333333440e-02 1.567000000000000337e-02
2.666666666666666838e-02 1.796000000000000374e-02
2.999999999999999889e-02 2.013000000000000206e-02
3.333333333333333287e-02 2.240666666666666848e-02
3.666666666666666685e-02 2.462666666666666823e-02
4.000000000000000083e-02 2.689000000000000071e-02
4.333333333333333481e-02 2.914666666666666447e-02
4.666666666666666879e-02 3.130666666666666320e-02
5.000000000000000278e-02 3.353333333333333166e-02
5.333333333333333676e-02 3.593333333333333102e-02
5.666666666666666380e-02 3.817666666666666431e-02
5.999999999999999778e-02 4.046999999999999903e-02
6.333333333333333870e-02 4.266666666666667218e-02
6.666666666666666574e-02 4.490000000000000241e-02
7.000000000000000666e-02 4.717666666666666536e-02
7.333333333333333370e-02 4.932333333333333708e-02
7.666666666666666075e-02 5.162666666666666793e-02
8.000000000000000167e-02 5.387000000000000122e-02
8.333333333333332871e-02 5.607000000000000178e-02
8.666666666666666963e-02 5.836000000000000909e-02
8.999999999999999667e-02 6.062666666666667592e-02
9.333333333333333759e-02 6.282666666666666955e-02
9.666666666666666463e-02 6.510666666666667379e-02
1.000000000000000056e-01 6.745333333333335124e-02
1.033333333333333326e-01 6.974000000000001032e-02
1.066666666666666735e-01 7.203000000000002456e-02
1.100000000000000006e-01 7.429000000000002268e-02
1.133333333333333276e-01 7.665333333333335109e-02
1.166666666666666685e-01 7.891666666666667662e-02
1.199999999999999956e-01 8.118333333333334345e-02
1.233333333333333365e-01 8.335333333333334871e-02
1.266666666666666774e-01 8.558666666666668588e-02
1.300000000000000044e-01 8.786333333333334883e-02
1.333333333333333315e-01 9.002333333333334409e-02
1.366666666666666585e-01 9.220000000000001805e-02
1.400000000000000133e-01 9.436666666666666814e-02
1.433333333333333404e-01 9.665333333333334109e-02
1.466666666666666674e-01 9.882666666666667377e-02
1.499999999999999944e-01 1.010500000000000148e-01
1.533333333333333215e-01 1.032800000000000246e-01
1.566666666666666763e-01 1.054700000000000221e-01
1.600000000000000033e-01 1.076700000000000018e-01
1.633333333333333304e-01 1.098766666666666642e-01
1.666666666666666574e-01 1.121433333333333310e-01
1.700000000000000122e-01 1.142999999999999988e-01
1.733333333333333393e-01 1.165133333333333299e-01
1.766666666666666663e-01 1.187499999999999944e-01
1.799999999999999933e-01 1.209200000000000136e-01
1.833333333333333204e-01 1.231933333333333491e-01
1.866666666666666752e-01 1.253400000000000070e-01
1.900000000000000022e-01 1.274933333333333474e-01
1.933333333333333293e-01 1.296599999999999975e-01
1.966666666666666563e-01 1.318766666666666698e-01
2.000000000000000111e-01 1.340666666666666673e-01
2.033333333333333381e-01 1.362599999999999922e-01
2.066666666666666652e-01 1.384633333333333272e-01
2.099999999999999922e-01 1.407333333333333214e-01
2.133333333333333470e-01 1.429466666666666663e-01
2.166666666666666741e-01 1.450866666666666693e-01
2.200000000000000011e-01 1.471866666666666879e-01
2.233333333333333282e-01 1.493766666666666854e-01
2.266666666666666552e-01 1.515333333333333254e-01
2.300000000000000100e-01 1.536933333333333485e-01
2.333333333333333370e-01 1.558666666666666811e-01
2.366666666666666641e-01 1.580633333333333335e-01
2.399999999999999911e-01 1.601700000000000068e-01
2.433333333333333459e-01 1.622533333333333327e-01
2.466666666666666730e-01 1.643466666666666687e-01
2.500000000000000000e-01 1.664966666666666817e-01
2.533333333333333548e-01 1.686700000000000144e-01
2.566666666666666541e-01 1.707866666666666700e-01
2.600000000000000089e-01 1.729900000000000049e-01
2.633333333333333082e-01 1.752433333333333620e-01
2.666666666666666630e-01 1.772300000000000264e-01
2.700000000000000178e-01 1.792866666666666775e-01
2.733333333333333171e-01 1.814400000000000179e-01
2.766666666666666718e-01 1.835733333333333384e-01
2.800000000000000266e-01 1.857733333333333181e-01
2.833333333333333259e-01 1.878766666666666640e-01
2.866666666666666807e-01 1.899033333333333129e-01
2.899999999999999800e-01 1.920233333333333237e-01
2.933333333333333348e-01 1.940533333333333277e-01
2.966666666666666896e-01 1.960833333333333317e-01
2.999999999999999889e-01 1.981233333333333457e-01
3.033333333333333437e-01 2.002099999999999991e-01
3.066666666666666430e-01 2.022633333333333505e-01
3.099999999999999978e-01 2.042233333333333400e-01
3.133333333333333526e-01 2.063200000000000034e-01
3.166666666666666519e-01 2.083500000000000074e-01
3.200000000000000067e-01 2.103233333333333344e-01
3.233333333333333059e-01 2.123866666666666680e-01
3.266666666666666607e-01 2.143966666666666798e-01
3.300000000000000155e-01 2.164300000000000113e-01
3.333333333333333148e-01 2.184966666666667001e-01
3.366666666666666696e-01 2.205800000000000261e-01
3.400000000000000244e-01 2.225300000000000056e-01
3.433333333333333237e-01 2.244733333333333303e-01
3.466666666666666785e-01 2.265666666666666662e-01
3.499999999999999778e-01 2.285366666666666380e-01
3.533333333333333326e-01 2.304033333333333211e-01
3.566666666666666874e-01 2.323533333333333006e-01
3.599999999999999867e-01 2.344066666666666243e-01
3.633333333333333415e-01 2.362833333333332897e-01
3.666666666666666408e-01 2.382333333333332692e-01
3.699999999999999956e-01 2.403299999999999603e-01
3.733333333333333504e-01 2.423099999999999421e-01
3.766666666666666496e-01 2.442333333333332746e-01
3.800000000000000044e-01 2.461466666666665970e-01
3.833333333333333592e-01 2.479733333333332679e-01
3.866666666666666585e-01 2.497933333333332839e-01
3.900000000000000133e-01 2.516533333333333400e-01
3.933333333333333126e-01 2.535733333333333173e-01
3.966666666666666674e-01 2.554899999999999949e-01
4.000000000000000222e-01 2.573466666666666680e-01
4.033333333333333215e-01 2.592266666666666053e-01
4.066666666666666763e-01 2.610466666666666491e-01
4.099999999999999756e-01 2.628333333333333077e-01
4.133333333333333304e-01 2.647133333333333005e-01
4.166666666666666852e-01 2.665599999999999636e-01
4.199999999999999845e-01 2.683233333333333026e-01
4.233333333333333393e-01 2.701166666666666161e-01
4.266666666666666941e-01 2.719699999999999340e-01
4.299999999999999933e-01 2.737933333333332775e-01
4.333333333333333481e-01 2.755599999999999161e-01
4.366666666666666474e-01 2.773599999999999399e-01
4.400000000000000022e-01 2.791799999999999837e-01
4.433333333333333570e-01 2.809900000000000175e-01
4.466666666666666563e-01 2.826733333333333320e-01
4.500000000000000111e-01 2.844499999999999806e-01
4.533333333333333104e-01 2.862399999999999944e-01
4.566666666666666652e-01 2.880066666666666886e-01
4.600000000000000200e-01 2.896833333333333482e-01
4.633333333333333193e-01 2.913499999999999979e-01
4.666666666666666741e-01 2.931166666666666920e-01
4.699999999999999734e-01 2.948999999999999955e-01
4.733333333333333282e-01 2.965833333333333099e-01
4.766666666666666829e-01 2.982299999999999951e-01
4.799999999999999822e-01 2.999566666666666492e-01
4.833333333333333370e-01 3.016766666666666485e-01
4.866666666666666918e-01 3.033533333333333082e-01
4.899999999999999911e-01 3.050300000000000233e-01
4.933333333333333459e-01 3.067666666666666875e-01
4.966666666666666452e-01 3.084133333333333171e-01
5.000000000000000000e-01 3.100499999999999923e-01
5.033333333333332993e-01 3.117766666666666464e-01
5.066666666666667096e-01 3.135299999999999754e-01
5.100000000000000089e-01 3.151766666666666605e-01
5.133333333333333082e-01 3.167699999999999960e-01
5.166666666666667185e-01 3.183366666666666567e-01
5.200000000000000178e-01 3.199399999999999467e-01
5.233333333333333171e-01 3.215666666666666118e-01
5.266666666666666163e-01 3.231899999999999218e-01
5.300000000000000266e-01 3.248066666666665769e-01
5.333333333333333259e-01 3.263999999999999124e-01
5.366666666666666252e-01 3.280133333333332124e-01
5.400000000000000355e-01 3.295466666666665434e-01
5.433333333333333348e-01 3.311033333333331941e-01
5.466666666666666341e-01 3.325866666666665306e-01
5.500000000000000444e-01 3.341733333333331557e-01
5.533333333333333437e-01 3.357366666666665167e-01
5.566666666666666430e-01 3.373799999999997912e-01
5.600000000000000533e-01 3.388633333333331277e-01
5.633333333333333526e-01 3.403766666666664387e-01
5.666666666666666519e-01 3.418566666666664200e-01
5.699999999999999512e-01 3.433499999999997665e-01
5.733333333333333615e-01 3.447899999999997633e-01
5.766666666666666607e-01 3.463099999999997847e-01
5.799999999999999600e-01 3.479299999999997950e-01
5.833333333333333703e-01 3.494733333333330805e-01
5.866666666666666696e-01 3.508999999999997677e-01
5.899999999999999689e-01 3.524066666666664238e-01
5.933333333333333792e-01 3.539266666666664451e-01
5.966666666666666785e-01 3.553866666666664065e-01
5.999999999999999778e-01 3.567933333333330737e-01
6.033333333333333881e-01 3.582866666666664202e-01
6.066666666666666874e-01 3.596733333333330673e-01
6.099999999999999867e-01 3.610966666666663993e-01
6.133333333333332860e-01 3.625499999999997613e-01
6.166666666666666963e-01 3.638699999999997492e-01
6.199999999999999956e-01 3.652766666666664164e-01
6.233333333333332948e-01 3.666933333333330935e-01
6.266666666666667052e-01 3.680999999999997607e-01
6.300000000000000044e-01 3.694633333333330882e-01
6.333333333333333037e-01 3.708533333333330906e-01
6.366666666666667140e-01 3.722333333333330829e-01
6.400000000000000133e-01 3.737599999999997591e-01
6.433333333333333126e-01 3.751133333333331321e-01
6.466666666666666119e-01 3.765199999999997993e-01
6.500000000000000222e-01 3.779333333333331213e-01
6.533333333333333215e-01 3.793133333333331136e-01
6.566666666666666208e-01 3.806399999999998118e-01
6.600000000000000311e-01 3.820699999999997987e-01
6.633333333333333304e-01 3.834833333333331762e-01
6.666666666666666297e-01 3.848399999999997934e-01
6.700000000000000400e-01 3.861866666666664560e-01
6.733333333333333393e-01 3.875433333333331287e-01
6.766666666666666385e-01 3.888233333333331321e-01
6.800000000000000488e-01 3.901299999999997548e-01
6.833333333333333481e-01 3.914666666666664074e-01
6.866666666666666474e-01 3.926966666666664163e-01
6.899999999999999467e-01 3.939233333333330700e-01
6.933333333333333570e-01 3.951766666666663985e-01
6.966666666666666563e-01 3.964699999999997670e-01
6.999999999999999556e-01 3.977766666666664452e-01
7.033333333333333659e-01 3.990133333333330534e-01
7.066666666666666652e-01 4.002799999999997471e-01
7.099999999999999645e-01 4.016099999999997450e-01
7.133333333333333748e-01 4.028699999999997283e-01
7.166666666666666741e-01 4.040966666666663820e-01
7.199999999999999734e-01 4.053299999999997461e-01
7.233333333333333837e-01 4.065366666666663797e-01
7.266666666666666829e-01 4.077066666666663841e-01
7.299999999999999822e-01 4.089533333333330023e-01
7.333333333333332815e-01 4.102166666666663963e-01
7.366666666666666918e-01 4.114566666666663597e-01
7.399999999999999911e-01 4.127099999999997437e-01
7.433333333333332904e-01 4.139499999999997071e-01
7.466666666666667007e-01 4.151433333333330866e-01
7.500000000000000000e-01 4.162566666666664417e-01
7.533333333333332993e-01 4.176166666666664140e-01
7.566666666666667096e-01 4.187766666666664084e-01
7.600000000000000089e-01 4.199733333333330876e-01
7.633333333333333082e-01 4.210666666666664226e-01
7.666666666666667185e-01 4.222599999999997467e-01
7.700000000000000178e-01 4.234599999999997255e-01
7.733333333333333171e-01 4.247299999999997744e-01
7.766666666666666163e-01 4.260166666666664326e-01
7.800000000000000266e-01 4.272366666666664314e-01
7.833333333333333259e-01 4.283533333333331417e-01
7.866666666666666252e-01 4.294666666666664967e-01
7.900000000000000355e-01 4.305933333333331614e-01
7.933333333333333348e-01 4.318233333333331148e-01
7.966666666666666341e-01 4.329666666666664443e-01
8.000000000000000444e-01 4.340333333333330490e-01
8.033333333333333437e-01 4.351433333333330489e-01
8.066666666666666430e-01 4.362533333333330487e-01
8.100000000000000533e-01 4.374099999999997435e-01
8.133333333333333526e-01 4.385766666666663927e-01
8.166666666666666519e-01 4.396699999999997277e-01
8.199999999999999512e-01 4.407733333333330727e-01
8.233333333333333615e-01 4.418966666666663268e-01
8.266666666666666607e-01 4.429499999999996773e-01
8.299999999999999600e-01 4.440199999999996927e-01
8.333333333333333703e-01 4.451133333333330278e-01
8.366666666666666696e-01 4.462033333333330076e-01
8.399999999999999689e-01 4.473399999999996823e-01
8.433333333333333792e-01 4.484699999999997022e-01
8.466666666666666785e-01 4.495199999999996976e-01
8.499999999999999778e-01 4.505899999999997130e-01
8.533333333333333881e-01 4.517233333333330325e-01
8.566666666666666874e-01 4.528399999999997427e-01
8.599999999999999867e-01 4.539466666666663874e-01
8.633333333333332860e-01 4.550366666666663673e-01
8.666666666666666963e-01 4.561699999999996868e-01
8.699999999999999956e-01 4.572933333333329964e-01
8.733333333333332948e-01 4.584266666666663714e-01
8.766666666666667052e-01 4.595799999999997110e-01
8.800000000000000044e-01 4.606666666666663357e-01
8.833333333333333037e-01 4.617833333333330459e-01
8.866666666666667140e-01 4.628066666666663109e-01
8.900000000000000133e-01 4.637899999999996470e-01
8.933333333333333126e-01 4.649199999999996114e-01
8.966666666666666119e-01 4.660299999999996112e-01
9.000000000000000222e-01 4.671633333333329308e-01
9.033333333333333215e-01 4.682833333333329962e-01
9.066666666666666208e-01 4.694366666666663357e-01
9.100000000000000311e-01 4.704266666666663266e-01
9.133333333333333304e-01 4.714133333333329623e-01
9.166666666666666297e-01 4.725066666666662973e-01
9.200000000000000400e-01 4.735766666666663127e-01
9.233333333333333393e-01 4.746033333333329329e-01
9.266666666666666385e-01 4.756699999999995931e-01
9.300000000000000488e-01 4.767733333333328827e-01
9.333333333333333481e-01 4.779466666666662422e-01
9.366666666666666474e-01 4.790433333333329324e-01
9.399999999999999467e-01 4.801233333333329578e-01
9.433333333333333570e-01 4.811999999999996835e-01
9.466666666666666563e-01 4.822133333333329941e-01
9.499999999999999556e-01 4.832499999999996798e-01
9.533333333333333659e-01 4.843333333333330049e-01
9.566666666666666652e-01 4.854499999999996596e-01
9.599999999999999645e-01 4.866033333333330546e-01
9.633333333333333748e-01 4.877199999999997093e-01
9.666666666666666741e-01 4.888199999999997547e-01
9.699999999999999734e-01 4.899466666666664194e-01
9.733333333333333837e-01 4.910666666666664293e-01
9.766666666666666829e-01 4.921633333333331195e-01
9.799999999999999822e-01 4.933233333333331694e-01
9.833333333333332815e-01 4.943866666666664744e-01
9.866666666666666918e-01 4.955133333333331391e-01
9.899999999999999911e-01 4.965666666666664897e-01
9.933333333333332904e-01 4.976433333333331599e-01
9.966666666666667007e-01 4.988899999999998336e-01
1.000000000000000000e+00 4.999999999999998335e-01


==> WASEP_n300_aver1000_z_at_10000t2400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.943333333333333154e-03
6.666666666666667095e-03 3.933333333333332953e-03
1.000000000000000021e-02 5.913333333333333809e-03
1.333333333333333419e-02 8.053333333333332483e-03
1.666666666666666644e-02 1.009999999999999960e-02
2.000000000000000042e-02 1.215333333333333370e-02
2.333333333333333440e-02 1.414333333333333415e-02
2.666666666666666838e-02 1.613000000000000198e-02
2.999999999999999889e-02 1.826000000000000192e-02
3.333333333333333287e-02 2.028333333333333724e-02
3.666666666666666685e-02 2.238666666666666930e-02
4.000000000000000083e-02 2.441666666666666985e-02
4.333333333333333481e-02 2.650000000000000272e-02
4.666666666666666879e-02 2.860333333333333825e-02
5.000000000000000278e-02 3.070000000000000159e-02
5.333333333333333676e-02 3.277333333333333487e-02
5.666666666666666380e-02 3.484999999999999903e-02
5.999999999999999778e-02 3.695000000000000367e-02
6.333333333333333870e-02 3.906666666666666621e-02
6.666666666666666574e-02 4.109000000000000152e-02
7.000000000000000666e-02 4.310333333333333378e-02
7.333333333333333370e-02 4.527333333333333210e-02
7.666666666666666075e-02 4.736999999999999544e-02
8.000000000000000167e-02 4.939666666666666511e-02
8.333333333333332871e-02 5.155666666666666037e-02
8.666666666666666963e-02 5.360666666666665664e-02
8.999999999999999667e-02 5.562333333333332325e-02
9.333333333333333759e-02 5.776666666666666061e-02
9.666666666666666463e-02 5.984999999999999348e-02
1.000000000000000056e-01 6.187333333333332880e-02
1.033333333333333326e-01 6.398666666666666392e-02
1.066666666666666735e-01 6.605666666666665243e-02
1.100000000000000006e-01 6.817666666666664932e-02
1.133333333333333276e-01 7.027666666666665396e-02
1.166666666666666685e-01 7.235333333333332506e-02
1.199999999999999956e-01 7.450333333333332420e-02
1.233333333333333365e-01 7.658666666666665013e-02
1.266666666666666774e-01 7.854999999999998095e-02
1.300000000000000044e-01 8.061666666666665593e-02
1.333333333333333315e-01 8.276999999999998248e-02
1.366666666666666585e-01 8.482333333333332004e-02
1.400000000000000133e-01 8.697666666666666047e-02
1.433333333333333404e-01 8.913333333333331443e-02
1.466666666666666674e-01 9.133333333333332194e-02
1.499999999999999944e-01 9.344666666666665011e-02
1.533333333333333215e-01 9.547666666666664026e-02
1.566666666666666763e-01 9.749999999999997558e-02
1.600000000000000033e-01 9.958999999999997021e-02
1.633333333333333304e-01 1.016766666666666374e-01
1.666666666666666574e-01 1.037199999999999789e-01
1.700000000000000122e-01 1.058233333333333109e-01
1.733333333333333393e-01 1.078099999999999614e-01
1.766666666666666663e-01 1.098999999999999699e-01
1.799999999999999933e-01 1.119533333333333075e-01
1.833333333333333204e-01 1.139633333333333054e-01
1.866666666666666752e-01 1.160966666666666397e-01
1.900000000000000022e-01 1.181966666666666582e-01
1.933333333333333293e-01 1.202999999999999903e-01
1.966666666666666563e-01 1.224433333333333207e-01
2.000000000000000111e-01 1.245066666666666544e-01
2.033333333333333381e-01 1.265799999999999981e-01
2.066666666666666652e-01 1.286866666666666437e-01
2.099999999999999922e-01 1.307833333333333070e-01
2.133333333333333470e-01 1.328866666666666529e-01
2.166666666666666741e-01 1.349733333333333063e-01
2.200000000000000011e-01 1.370233333333333026e-01
2.233333333333333282e-01 1.390799999999999537e-01
2.266666666666666552e-01 1.410799999999999832e-01
2.300000000000000100e-01 1.431033333333333046e-01
2.333333333333333370e-01 1.451166666666666438e-01
2.366666666666666641e-01 1.472133333333332794e-01
2.399999999999999911e-01 1.493333333333332902e-01
2.433333333333333459e-01 1.512299999999999756e-01
2.466666666666666730e-01 1.532299999999999773e-01
2.500000000000000000e-01 1.552799999999999736e-01
2.533333333333333548e-01 1.572733333333333205e-01
2.566666666666666541e-01 1.592399999999999927e-01
2.600000000000000089e-01 1.612933333333333163e-01
2.633333333333333082e-01 1.633099999999999830e-01
2.666666666666666630e-01 1.653199999999999947e-01
2.700000000000000178e-01 1.672233333333333072e-01
2.733333333333333171e-01 1.692799999999999860e-01
2.766666666666666718e-01 1.712433333333333030e-01
2.800000000000000266e-01 1.731699999999999906e-01
2.833333333333333259e-01 1.752166666666666317e-01
2.866666666666666807e-01 1.772566666666666457e-01
2.899999999999999800e-01 1.792733333333332846e-01
2.933333333333333348e-01 1.812266666666666193e-01
2.966666666666666896e-01 1.832333333333332759e-01
2.999999999999999889e-01 1.851933333333332932e-01
3.033333333333333437e-01 1.871666666666666201e-01
3.066666666666666430e-01 1.891033333333332900e-01
3.099999999999999978e-01 1.910299999999999776e-01
3.133333333333333526e-01 1.929466666666666552e-01
3.166666666666666519e-01 1.949099999999999722e-01
3.200000000000000067e-01 1.968499999999999694e-01
3.233333333333333059e-01 1.988033333333333041e-01
3.266666666666666607e-01 2.007566666666666388e-01
3.300000000000000155e-01 2.026666666666666339e-01
3.333333333333333148e-01 2.046099999999999586e-01
3.366666666666666696e-01 2.064166666666666372e-01
3.400000000000000244e-01 2.083399999999999697e-01
3.433333333333333237e-01 2.101899999999999602e-01
3.466666666666666785e-01 2.121366666666666401e-01
3.499999999999999778e-01 2.140533333333333177e-01
3.533333333333333326e-01 2.160066666666666524e-01
3.566666666666666874e-01 2.179966666666666164e-01
3.599999999999999867e-01 2.198866666666665914e-01
3.633333333333333415e-01 2.217099999999999349e-01
3.666666666666666408e-01 2.236599999999999144e-01
3.699999999999999956e-01 2.255466666666665898e-01
3.733333333333333504e-01 2.274133333333332452e-01
3.766666666666666496e-01 2.292533333333332812e-01
3.800000000000000044e-01 2.311033333333332995e-01
3.833333333333333592e-01 2.329066666666666230e-01
3.866666666666666585e-01 2.347433333333333039e-01
3.900000000000000133e-01 2.365933333333333222e-01
3.933333333333333126e-01 2.383766666666666256e-01
3.966666666666666674e-01 2.402066666666666517e-01
4.000000000000000222e-01 2.420599999999999696e-01
4.033333333333333215e-01 2.439000000000000057e-01
4.066666666666666763e-01 2.458299999999999930e-01
4.099999999999999756e-01 2.476133333333332964e-01
4.133333333333333304e-01 2.494199999999999751e-01
4.166666666666666852e-01 2.511900000000000244e-01
4.199999999999999845e-01 2.529933333333333478e-01
4.233333333333333393e-01 2.547366666666666668e-01
4.266666666666666941e-01 2.565033333333333054e-01
4.299999999999999933e-01 2.582366666666666144e-01
4.333333333333333481e-01 2.600799999999999779e-01
4.366666666666666474e-01 2.617399999999999727e-01
4.400000000000000022e-01 2.634900000000000020e-01
4.433333333333333570e-01 2.652566666666666406e-01
4.466666666666666563e-01 2.670033333333333148e-01
4.500000000000000111e-01 2.686966666666666392e-01
4.533333333333333104e-01 2.704499999999999682e-01
4.566666666666666652e-01 2.721966666666666423e-01
4.600000000000000200e-01 2.739599999999999813e-01
4.633333333333333193e-01 2.756533333333333058e-01
4.666666666666666741e-01 2.773933333333333251e-01
4.699999999999999734e-01 2.790799999999999392e-01
4.733333333333333282e-01 2.807133333333332592e-01
4.766666666666666829e-01 2.824099999999999389e-01
4.799999999999999822e-01 2.839633333333332899e-01
4.833333333333333370e-01 2.856099999999999195e-01
4.866666666666666918e-01 2.873133333333332540e-01
4.899999999999999911e-01 2.891033333333332678e-01
4.933333333333333459e-01 2.907433333333332981e-01
4.966666666666666452e-01 2.924633333333332974e-01
5.000000000000000000e-01 2.941433333333333122e-01
5.033333333333332993e-01 2.957666666666666222e-01
5.066666666666667096e-01 2.974066666666666525e-01
5.100000000000000089e-01 2.989899999999999780e-01
5.133333333333333082e-01 3.006566666666666277e-01
5.166666666666667185e-01 3.023899999999999366e-01
5.200000000000000178e-01 3.040566666666666418e-01
5.233333333333333171e-01 3.057233333333332914e-01
5.266666666666666163e-01 3.072966666666666069e-01
5.300000000000000266e-01 3.088566666666666127e-01
5.333333333333333259e-01 3.104566666666666030e-01
5.366666666666666252e-01 3.120133333333333092e-01
5.400000000000000355e-01 3.135666666666666047e-01
5.433333333333333348e-01 3.151599999999998847e-01
5.466666666666666341e-01 3.167433333333332102e-01
5.500000000000000444e-01 3.183433333333332560e-01
5.533333333333333437e-01 3.199999999999998956e-01
5.566666666666666430e-01 3.215133333333332066e-01
5.600000000000000533e-01 3.231233333333332070e-01
5.633333333333333526e-01 3.246733333333332583e-01
5.666666666666666519e-01 3.261966666666665793e-01
5.699999999999999512e-01 3.277733333333331944e-01
5.733333333333333615e-01 3.292966666666665154e-01
5.766666666666666607e-01 3.308099999999998264e-01
5.799999999999999600e-01 3.323399999999998577e-01
5.833333333333333703e-01 3.338233333333331387e-01
5.866666666666666696e-01 3.353499999999998149e-01
5.899999999999999689e-01 3.368799999999998462e-01
5.933333333333333792e-01 3.384399999999998521e-01
5.966666666666666785e-01 3.399299999999998434e-01
5.999999999999999778e-01 3.414233333333331899e-01
6.033333333333333881e-01 3.427799999999998071e-01
6.066666666666666874e-01 3.442899999999998184e-01
6.099999999999999867e-01 3.458266666666665046e-01
6.133333333333332860e-01 3.472666666666665014e-01
6.166666666666666963e-01 3.487999999999998324e-01
6.199999999999999956e-01 3.503599999999998382e-01
6.233333333333332948e-01 3.518166666666664999e-01
6.266666666666667052e-01 3.532699999999998619e-01
6.300000000000000044e-01 3.547266666666665236e-01
6.333333333333333037e-01 3.561366666666664904e-01
6.366666666666667140e-01 3.575133333333331831e-01
6.400000000000000133e-01 3.589866666666664541e-01
6.433333333333333126e-01 3.603433333333331268e-01
6.466666666666666119e-01 3.618666666666664478e-01
6.500000000000000222e-01 3.632899999999997798e-01
6.533333333333333215e-01 3.647033333333331573e-01
6.566666666666666208e-01 3.661799999999997834e-01
6.600000000000000311e-01 3.676733333333331299e-01
6.633333333333333304e-01 3.691033333333331168e-01
6.666666666666666297e-01 3.705699999999997885e-01
6.700000000000000400e-01 3.719666666666664456e-01
6.733333333333333393e-01 3.732466666666664490e-01
6.766666666666666385e-01 3.745266666666664523e-01
6.800000000000000488e-01 3.760299999999997533e-01
6.833333333333333481e-01 3.774599999999997402e-01
6.866666666666666474e-01 3.789099999999997470e-01
6.899999999999999467e-01 3.802566666666664097e-01
6.933333333333333570e-01 3.816399999999997572e-01
6.966666666666666563e-01 3.829499999999997906e-01
6.999999999999999556e-01 3.843433333333331481e-01
7.033333333333333659e-01 3.857833333333331449e-01
7.066666666666666652e-01 3.870599999999997931e-01
7.099999999999999645e-01 3.883899999999997910e-01
7.133333333333333748e-01 3.896066666666664347e-01
7.166666666666666741e-01 3.908866666666664380e-01
7.199999999999999734e-01 3.921933333333331162e-01
7.233333333333333837e-01 3.935999999999997834e-01
7.266666666666666829e-01 3.949566666666664005e-01
7.299999999999999822e-01 3.962833333333330432e-01
7.333333333333332815e-01 3.976499999999997259e-01
7.366666666666666918e-01 3.989499999999997493e-01
7.399999999999999911e-01 4.003299999999997416e-01
7.433333333333332904e-01 4.016933333333330691e-01
7.466666666666667007e-01 4.029899999999997373e-01
7.500000000000000000e-01 4.042533333333330758e-01
7.533333333333332993e-01 4.055866666666664289e-01
7.566666666666667096e-01 4.069633333333330660e-01
7.600000000000000089e-01 4.083233333333330939e-01
7.633333333333333082e-01 4.096099999999997521e-01
7.666666666666667185e-01 4.108799999999997454e-01
7.700000000000000178e-01 4.122433333333331285e-01
7.733333333333333171e-01 4.134933333333331018e-01
7.766666666666666163e-01 4.146999999999997355e-01
7.800000000000000266e-01 4.159966666666664037e-01
7.833333333333333259e-01 4.172933333333330719e-01
7.866666666666666252e-01 4.186766666666664194e-01
7.900000000000000355e-01 4.199799999999997424e-01
7.933333333333333348e-01 4.213333333333331154e-01
7.966666666666666341e-01 4.226266666666664840e-01
8.000000000000000444e-01 4.239933333333331111e-01
8.033333333333333437e-01 4.252799999999997693e-01
8.066666666666666430e-01 4.265333333333330978e-01
8.100000000000000533e-01 4.278166666666664564e-01
8.133333333333333526e-01 4.290799999999997949e-01
8.166666666666666519e-01 4.303833333333330624e-01
8.199999999999999512e-01 4.316333333333330913e-01
8.233333333333333615e-01 4.328766666666663543e-01
8.266666666666666607e-01 4.342199999999996618e-01
8.299999999999999600e-01 4.353733333333330568e-01
8.333333333333333703e-01 4.367833333333330237e-01
8.366666666666666696e-01 4.379999999999997229e-01
8.399999999999999689e-01 4.391999999999997573e-01
8.433333333333333792e-01 4.405666666666664399e-01
8.466666666666666785e-01 4.417999999999998040e-01
8.499999999999999778e-01 4.430099999999997928e-01
8.533333333333333881e-01 4.443166666666664155e-01
8.566666666666666874e-01 4.455966666666663634e-01
8.599999999999999867e-01 4.467933333333330981e-01
8.633333333333332860e-01 4.481433333333331159e-01
8.666666666666666963e-01 4.493966666666664445e-01
8.699999999999999956e-01 4.506499999999997730e-01
8.733333333333332948e-01 4.519766666666664157e-01
8.766666666666667052e-01 4.532566666666664190e-01
8.800000000000000044e-01 4.544666666666664079e-01
8.833333333333333037e-01 4.557166666666663812e-01
8.866666666666667140e-01 4.568233333333330259e-01
8.900000000000000133e-01 4.580666666666663445e-01
8.933333333333333126e-01 4.593633333333330682e-01
8.966666666666666119e-01 4.607099999999996753e-01
9.000000000000000222e-01 4.619299999999997297e-01
9.033333333333333215e-01 4.632199999999997431e-01
9.066666666666666208e-01 4.644833333333330261e-01
9.100000000000000311e-01 4.657799999999997498e-01
9.133333333333333304e-01 4.670199999999997686e-01
9.166666666666666297e-01 4.683633333333330762e-01
9.200000000000000400e-01 4.696466666666663792e-01
9.233333333333333393e-01 4.708499999999997132e-01
9.266666666666666385e-01 4.721833333333330662e-01
9.300000000000000488e-01 4.734566666666664148e-01
9.333333333333333481e-01 4.747699999999997478e-01
9.366666666666666474e-01 4.760466666666664515e-01
9.399999999999999467e-01 4.772399999999997755e-01
9.433333333333333570e-01 4.785499999999998089e-01
9.466666666666666563e-01 4.797999999999997822e-01
9.499999999999999556e-01 4.811033333333331052e-01
9.533333333333333659e-01 4.823466666666664238e-01
9.566666666666666652e-01 4.836466666666663361e-01
9.599999999999999645e-01 4.849133333333330298e-01
9.633333333333333748e-01 4.862099999999996980e-01
9.666666666666666741e-01 4.875033333333330665e-01
9.699999999999999734e-01 4.886333333333330864e-01
9.733333333333333837e-01 4.898633333333330397e-01
9.766666666666666829e-01 4.911499999999996979e-01
9.799999999999999822e-01 4.924466666666664216e-01
9.833333333333332815e-01 4.936966666666663950e-01
9.866666666666666918e-01 4.949399999999997135e-01
9.899999999999999911e-01 4.961766666666664327e-01
9.933333333333332904e-01 4.974333333333331164e-01
9.966666666666667007e-01 4.987333333333330843e-01
1.000000000000000000e+00 4.999999999999997224e-01


==> WASEP_n300_aver1000_z_at_10000t2600.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.040000000000000147e-03
6.666666666666667095e-03 4.053333333333333267e-03
1.000000000000000021e-02 5.966666666666666993e-03
1.333333333333333419e-02 8.046666666666667245e-03
1.666666666666666644e-02 1.007666666666666780e-02
2.000000000000000042e-02 1.214999999999999934e-02
2.333333333333333440e-02 1.417333333333333292e-02
2.666666666666666838e-02 1.611999999999999891e-02
2.999999999999999889e-02 1.816999999999999865e-02
3.333333333333333287e-02 2.021333333333333315e-02
3.666666666666666685e-02 2.230666666666666562e-02
4.000000000000000083e-02 2.438666666666666760e-02
4.333333333333333481e-02 2.643333333333333299e-02
4.666666666666666879e-02 2.840666666666666687e-02
5.000000000000000278e-02 3.038000000000000422e-02
5.333333333333333676e-02 3.240666666666667389e-02
5.666666666666666380e-02 3.437000000000000471e-02
5.999999999999999778e-02 3.637000000000000649e-02
6.333333333333333870e-02 3.830666666666666942e-02
6.666666666666666574e-02 4.029666666666666813e-02
7.000000000000000666e-02 4.237333333333333230e-02
7.333333333333333370e-02 4.443999999999999340e-02
7.666666666666666075e-02 4.637000000000000149e-02
8.000000000000000167e-02 4.839999999999999858e-02
8.333333333333332871e-02 5.036333333333333634e-02
8.666666666666666963e-02 5.238333333333333036e-02
8.999999999999999667e-02 5.442666666666666486e-02
9.333333333333333759e-02 5.636999999999998956e-02
9.666666666666666463e-02 5.834999999999999909e-02
1.000000000000000056e-01 6.032333333333332603e-02
1.033333333333333326e-01 6.234999999999999570e-02
1.066666666666666735e-01 6.445999999999998953e-02
1.100000000000000006e-01 6.645999999999999130e-02
1.133333333333333276e-01 6.848666666666666791e-02
1.166666666666666685e-01 7.058000000000000385e-02
1.199999999999999956e-01 7.258666666666666045e-02
1.233333333333333365e-01 7.464333333333333931e-02
1.266666666666666774e-01 7.663999999999999979e-02
1.300000000000000044e-01 7.870666666666667477e-02
1.333333333333333315e-01 8.073000000000001009e-02
1.366666666666666585e-01 8.275666666666667282e-02
1.400000000000000133e-01 8.485666666666666358e-02
1.433333333333333404e-01 8.688999999999999502e-02
1.466666666666666674e-01 8.886000000000000842e-02
1.499999999999999944e-01 9.092999999999999694e-02
1.533333333333333215e-01 9.293666666666666742e-02
1.566666666666666763e-01 9.499333333333333240e-02
1.600000000000000033e-01 9.693333333333334356e-02
1.633333333333333304e-01 9.889333333333334697e-02
1.666666666666666574e-01 1.009300000000000058e-01
1.700000000000000122e-01 1.029633333333333373e-01
1.733333333333333393e-01 1.050366666666666809e-01
1.766666666666666663e-01 1.070200000000000040e-01
1.799999999999999933e-01 1.089666666666666839e-01
1.833333333333333204e-01 1.109933333333333327e-01
1.866666666666666752e-01 1.130166666666666681e-01
1.900000000000000022e-01 1.150366666666666760e-01
1.933333333333333293e-01 1.170666666666666800e-01
1.966666666666666563e-01 1.190333333333333660e-01
2.000000000000000111e-01 1.210100000000000342e-01
2.033333333333333381e-01 1.230500000000000482e-01
2.066666666666666652e-01 1.250433333333333674e-01
2.099999999999999922e-01 1.269900000000000473e-01
2.133333333333333470e-01 1.289600000000000468e-01
2.166666666666666741e-01 1.309466666666667112e-01
2.200000000000000011e-01 1.329700000000000326e-01
2.233333333333333282e-01 1.350466666666667037e-01
2.266666666666666552e-01 1.369633333333333813e-01
2.300000000000000100e-01 1.389700000000000379e-01
2.333333333333333370e-01 1.409000000000000252e-01
2.366666666666666641e-01 1.427933333333333554e-01
2.399999999999999911e-01 1.447433333333333627e-01
2.433333333333333459e-01 1.466866666666666874e-01
2.466666666666666730e-01 1.485633333333333528e-01
2.500000000000000000e-01 1.505400000000000071e-01
2.533333333333333548e-01 1.524966666666666970e-01
2.566666666666666541e-01 1.543766666666666898e-01
2.600000000000000089e-01 1.563733333333333642e-01
2.633333333333333082e-01 1.582933333333333692e-01
2.666666666666666630e-01 1.602633333333333687e-01
2.700000000000000178e-01 1.621966666666666834e-01
2.733333333333333171e-01 1.641333333333333533e-01
2.766666666666666718e-01 1.660166666666667012e-01
2.800000000000000266e-01 1.679466666666666885e-01
2.833333333333333259e-01 1.699533333333333451e-01
2.866666666666666807e-01 1.719533333333333469e-01
2.899999999999999800e-01 1.738900000000000168e-01
2.933333333333333348e-01 1.758633333333333715e-01
2.966666666666666896e-01 1.777300000000000268e-01
2.999999999999999889e-01 1.796866666666667167e-01
3.033333333333333437e-01 1.816333333333333966e-01
3.066666666666666430e-01 1.834500000000000575e-01
3.099999999999999978e-01 1.853366666666667328e-01
3.133333333333333526e-01 1.872266666666667356e-01
3.166666666666666519e-01 1.890700000000000713e-01
3.200000000000000067e-01 1.909733333333333838e-01
3.233333333333333059e-01 1.929433333333333833e-01
3.266666666666666607e-01 1.949066666666667280e-01
3.300000000000000155e-01 1.967600000000000460e-01
3.333333333333333148e-01 1.987333333333333729e-01
3.366666666666666696e-01 2.005866666666666909e-01
3.400000000000000244e-01 2.024633333333333840e-01
3.433333333333333237e-01 2.042333333333333778e-01
3.466666666666666785e-01 2.061066666666666880e-01
3.499999999999999778e-01 2.080733333333333601e-01
3.533333333333333326e-01 2.098900000000000488e-01
3.566666666666666874e-01 2.117833333333333790e-01
3.599999999999999867e-01 2.135133333333333883e-01
3.633333333333333415e-01 2.153566666666667240e-01
3.666666666666666408e-01 2.171933333333333771e-01
3.699999999999999956e-01 2.190600000000000602e-01
3.733333333333333504e-01 2.208400000000000918e-01
3.766666666666666496e-01 2.227866666666667439e-01
3.800000000000000044e-01 2.245566666666667655e-01
3.833333333333333592e-01 2.263500000000001067e-01
3.866666666666666585e-01 2.281666666666667675e-01
3.900000000000000133e-01 2.299333333333334339e-01
3.933333333333333126e-01 2.318333333333334190e-01
3.966666666666666674e-01 2.336233333333334328e-01
4.000000000000000222e-01 2.354833333333334611e-01
4.033333333333333215e-01 2.372000000000001330e-01
4.066666666666666763e-01 2.390966666666668183e-01
4.099999999999999756e-01 2.408600000000001295e-01
4.133333333333333304e-01 2.426233333333334408e-01
4.166666666666666852e-01 2.444100000000001272e-01
4.199999999999999845e-01 2.462033333333334406e-01
4.233333333333333393e-01 2.480200000000001015e-01
4.266666666666666941e-01 2.496600000000001318e-01
4.299999999999999933e-01 2.513833333333334585e-01
4.333333333333333481e-01 2.531300000000001327e-01
4.366666666666666474e-01 2.549600000000001310e-01
4.400000000000000022e-01 2.566066666666668161e-01
4.433333333333333570e-01 2.582400000000001361e-01
4.466666666666666563e-01 2.599366666666668158e-01
4.500000000000000111e-01 2.616566666666668151e-01
4.533333333333333104e-01 2.632666666666668154e-01
4.566666666666666652e-01 2.649166666666668557e-01
4.600000000000000200e-01 2.666633333333335298e-01
4.633333333333333193e-01 2.684066666666668488e-01
4.666666666666666741e-01 2.701233333333334929e-01
4.699999999999999734e-01 2.719233333333335167e-01
4.733333333333333282e-01 2.736266666666668512e-01
4.766666666666666829e-01 2.753733333333335254e-01
4.799999999999999822e-01 2.770433333333335302e-01
4.833333333333333370e-01 2.787100000000001798e-01
4.866666666666666918e-01 2.803466666666668550e-01
4.899999999999999911e-01 2.820733333333335091e-01
4.933333333333333459e-01 2.837866666666668536e-01
4.966666666666666452e-01 2.854166666666668739e-01
5.000000000000000000e-01 2.870633333333335035e-01
5.033333333333332993e-01 2.886466666666668290e-01
5.066666666666667096e-01 2.902766666666668494e-01
5.100000000000000089e-01 2.918833333333334945e-01
5.133333333333333082e-01 2.936166666666668590e-01
5.166666666666667185e-01 2.952033333333334841e-01
5.200000000000000178e-01 2.968466666666668141e-01
5.233333333333333171e-01 2.985033333333335093e-01
5.266666666666666163e-01 3.001833333333335241e-01
5.300000000000000266e-01 3.018533333333335289e-01
5.333333333333333259e-01 3.034533333333335192e-01
5.366666666666666252e-01 3.050800000000001844e-01
5.400000000000000355e-01 3.066400000000001902e-01
5.433333333333333348e-01 3.082633333333335002e-01
5.466666666666666341e-01 3.098666666666668457e-01
5.500000000000000444e-01 3.114300000000001512e-01
5.533333333333333437e-01 3.130333333333334411e-01
5.566666666666666430e-01 3.146466666666667966e-01
5.600000000000000533e-01 3.161700000000001176e-01
5.633333333333333526e-01 3.177500000000000879e-01
5.666666666666666519e-01 3.192700000000001093e-01
5.699999999999999512e-01 3.207866666666667754e-01
5.733333333333333615e-01 3.222900000000000764e-01
5.766666666666666607e-01 3.237966666666667326e-01
5.799999999999999600e-01 3.252933333333334343e-01
5.833333333333333703e-01 3.268166666666666997e-01
5.866666666666666696e-01 3.283466666666667311e-01
5.899999999999999689e-01 3.299233333333334017e-01
5.933333333333333792e-01 3.314600000000000324e-01
5.966666666666666785e-01 3.330400000000000582e-01
5.999999999999999778e-01 3.345833333333333992e-01
6.033333333333333881e-01 3.361600000000000699e-01
6.066666666666666874e-01 3.376933333333333453e-01
6.099999999999999867e-01 3.391866666666666918e-01
6.133333333333332860e-01 3.406766666666666832e-01
6.166666666666666963e-01 3.421866666666666945e-01
6.199999999999999956e-01 3.437000000000000055e-01
6.233333333333332948e-01 3.452533333333333010e-01
6.266666666666667052e-01 3.467099999999999627e-01
6.300000000000000044e-01 3.482033333333332537e-01
6.333333333333333037e-01 3.497199999999999198e-01
6.366666666666667140e-01 3.512066666666666115e-01
6.400000000000000133e-01 3.527099999999999125e-01
6.433333333333333126e-01 3.540799999999998948e-01
6.466666666666666119e-01 3.555399999999999117e-01
6.500000000000000222e-01 3.570066666666665833e-01
6.533333333333333215e-01 3.584599999999999453e-01
6.566666666666666208e-01 3.598099999999999632e-01
6.600000000000000311e-01 3.612933333333332442e-01
6.633333333333333304e-01 3.628099999999999103e-01
6.666666666666666297e-01 3.643166666666665665e-01
6.700000000000000400e-01 3.657933333333332482e-01
6.733333333333333393e-01 3.672333333333332450e-01
6.766666666666666385e-01 3.686699999999998867e-01
6.800000000000000488e-01 3.701599999999999335e-01
6.833333333333333481e-01 3.714766666666665662e-01
6.866666666666666474e-01 3.729899999999998772e-01
6.899999999999999467e-01 3.744299999999998740e-01
6.933333333333333570e-01 3.758033333333332116e-01
6.966666666666666563e-01 3.773366666666665425e-01
6.999999999999999556e-01 3.787033333333332252e-01
7.033333333333333659e-01 3.801566666666665872e-01
7.066666666666666652e-01 3.815099999999999048e-01
7.099999999999999645e-01 3.829199999999999271e-01
7.133333333333333748e-01 3.843866666666665988e-01
7.166666666666666741e-01 3.858733333333332349e-01
7.199999999999999734e-01 3.872699999999998921e-01
7.233333333333333837e-01 3.886666666666665493e-01
7.266666666666666829e-01 3.901433333333332310e-01
7.299999999999999822e-01 3.915499999999998426e-01
7.333333333333332815e-01 3.928966666666665053e-01
7.366666666666666918e-01 3.943033333333331725e-01
7.399999999999999911e-01 3.957466666666665245e-01
7.433333333333332904e-01 3.970866666666665323e-01
7.466666666666667007e-01 3.983833333333332005e-01
7.500000000000000000e-01 3.997766666666665580e-01
7.533333333333332993e-01 4.012366666666665749e-01
7.566666666666667096e-01 4.026233333333332221e-01
7.600000000000000089e-01 4.039633333333332299e-01
7.633333333333333082e-01 4.052666666666665529e-01
7.666666666666667185e-01 4.066366666666665908e-01
7.700000000000000178e-01 4.079466666666665686e-01
7.733333333333333171e-01 4.093199999999999061e-01
7.766666666666666163e-01 4.106566666666665588e-01
7.800000000000000266e-01 4.119366666666665622e-01
7.833333333333333259e-01 4.133599999999999497e-01
7.866666666666666252e-01 4.147799999999999265e-01
7.900000000000000355e-01 4.160633333333332851e-01
7.933333333333333348e-01 4.172666666666666191e-01
7.966666666666666341e-01 4.185800000000000076e-01
8.000000000000000444e-01 4.199433333333333351e-01
8.033333333333333437e-01 4.212866666666666982e-01
8.066666666666666430e-01 4.226800000000000557e-01
8.100000000000000533e-01 4.240233333333334187e-01
8.133333333333333526e-01 4.254533333333334055e-01
8.166666666666666519e-01 4.267700000000000937e-01
8.199999999999999512e-01 4.281166666666667564e-01
8.233333333333333615e-01 4.294566666666667087e-01
8.266666666666666607e-01 4.307800000000000518e-01
8.299999999999999600e-01 4.320533333333334003e-01
8.333333333333333703e-01 4.333866666666667533e-01
8.366666666666666696e-01 4.346900000000000208e-01
8.399999999999999689e-01 4.359566666666667145e-01
8.433333333333333792e-01 4.372366666666666624e-01
8.466666666666666785e-01 4.385999999999999344e-01
8.499999999999999778e-01 4.399966666666666470e-01
8.533333333333333881e-01 4.414166666666666239e-01
8.566666666666666874e-01 4.428333333333333011e-01
8.599999999999999867e-01 4.441533333333332889e-01
8.633333333333332860e-01 4.454499999999999571e-01
8.666666666666666963e-01 4.468399999999999594e-01
8.699999999999999956e-01 4.481733333333333125e-01
8.733333333333332948e-01 4.495133333333332648e-01
8.766666666666667052e-01 4.508199999999999430e-01
8.800000000000000044e-01 4.522033333333332350e-01
8.833333333333333037e-01 4.533999999999999142e-01
8.866666666666667140e-01 4.547333333333332672e-01
8.900000000000000133e-01 4.560599999999999654e-01
8.933333333333333126e-01 4.574099999999999278e-01
8.966666666666666119e-01 4.586133333333332618e-01
9.000000000000000222e-01 4.598399999999999155e-01
9.033333333333333215e-01 4.612366666666666282e-01
9.066666666666666208e-01 4.625299999999999412e-01
9.100000000000000311e-01 4.638699999999998935e-01
9.133333333333333304e-01 4.651766666666665717e-01
9.166666666666666297e-01 4.664599999999998747e-01
9.200000000000000400e-01 4.677399999999998226e-01
9.233333333333333393e-01 4.691666666666664542e-01
9.266666666666666385e-01 4.704433333333331579e-01
9.300000000000000488e-01 4.716966666666665420e-01
9.333333333333333481e-01 4.730866666666665443e-01
9.366666666666666474e-01 4.744433333333332170e-01
9.399999999999999467e-01 4.757699999999998597e-01
9.433333333333333570e-01 4.770366666666665534e-01
9.466666666666666563e-01 4.783599999999998409e-01
9.499999999999999556e-01 4.797299999999998232e-01
9.533333333333333659e-01 4.810499999999998111e-01
9.566666666666666652e-01 4.823166666666664493e-01
9.599999999999999645e-01 4.837033333333330964e-01
9.633333333333333748e-01 4.850533333333331143e-01
9.666666666666666741e-01 4.863966666666664218e-01
9.699999999999999734e-01 4.876433333333330955e-01
9.733333333333333837e-01 4.889799999999997482e-01
9.766666666666666829e-01 4.904033333333330802e-01
9.799999999999999822e-01 4.918333333333330670e-01
9.833333333333332815e-01 4.932666666666664645e-01
9.866666666666666918e-01 4.945433333333331682e-01
9.899999999999999911e-01 4.959166666666665058e-01
9.933333333333332904e-01 4.973033333333331529e-01
9.966666666666667007e-01 4.986366666666665060e-01
1.000000000000000000e+00 4.999999999999998335e-01


==> WASEP_n300_aver1000_z_at_10000t3000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.750000000000000036e-03
6.666666666666667095e-03 3.620000000000000388e-03
1.000000000000000021e-02 5.576666666666666404e-03
1.333333333333333419e-02 7.466666666666667458e-03
1.666666666666666644e-02 9.286666666666668762e-03
2.000000000000000042e-02 1.113333333333333536e-02
2.333333333333333440e-02 1.300666666666666985e-02
2.666666666666666838e-02 1.481333333333333634e-02
2.999999999999999889e-02 1.659000000000000405e-02
3.333333333333333287e-02 1.844000000000000153e-02
3.666666666666666685e-02 2.036000000000000310e-02
4.000000000000000083e-02 2.219333333333333574e-02
4.333333333333333481e-02 2.408666666666666595e-02
4.666666666666666879e-02 2.588333333333333111e-02
5.000000000000000278e-02 2.773333333333333553e-02
5.333333333333333676e-02 2.963333333333333444e-02
5.666666666666666380e-02 3.152333333333333376e-02
5.999999999999999778e-02 3.343333333333333574e-02
6.333333333333333870e-02 3.537000000000000560e-02
6.666666666666666574e-02 3.722999999999999921e-02
7.000000000000000666e-02 3.916666666666666907e-02
7.333333333333333370e-02 4.110666666666666635e-02
7.666666666666666075e-02 4.305333333333333234e-02
8.000000000000000167e-02 4.488999999999999935e-02
8.333333333333332871e-02 4.678000000000000214e-02
8.666666666666666963e-02 4.859999999999999737e-02
8.999999999999999667e-02 5.041333333333333777e-02
9.333333333333333759e-02 5.239666666666666778e-02
9.666666666666666463e-02 5.429666666666667363e-02
1.000000000000000056e-01 5.617000000000001159e-02
1.033333333333333326e-01 5.805000000000001131e-02
1.066666666666666735e-01 5.996333333333334764e-02
1.100000000000000006e-01 6.186666666666668785e-02
1.133333333333333276e-01 6.371333333333334403e-02
1.166666666666666685e-01 6.557000000000000328e-02
1.199999999999999956e-01 6.740666666666667028e-02
1.233333333333333365e-01 6.932333333333333403e-02
1.266666666666666774e-01 7.117333333333333845e-02
1.300000000000000044e-01 7.312666666666665927e-02
1.333333333333333315e-01 7.501000000000000723e-02
1.366666666666666585e-01 7.690333333333333743e-02
1.400000000000000133e-01 7.890666666666666662e-02
1.433333333333333404e-01 8.089999999999999969e-02
1.466666666666666674e-01 8.279000000000000248e-02
1.499999999999999944e-01 8.471333333333333493e-02
1.533333333333333215e-01 8.662666666666667126e-02
1.566666666666666763e-01 8.854666666666667629e-02
1.600000000000000033e-01 9.046000000000001262e-02
1.633333333333333304e-01 9.241000000000001990e-02
1.666666666666666574e-01 9.425666666666668303e-02
1.700000000000000122e-01 9.619333333333335290e-02
1.733333333333333393e-01 9.809333333333335181e-02
1.766666666666666663e-01 1.000500000000000139e-01
1.799999999999999933e-01 1.019200000000000106e-01
1.833333333333333204e-01 1.038000000000000173e-01
1.866666666666666752e-01 1.056466666666666804e-01
1.900000000000000022e-01 1.075133333333333496e-01
1.933333333333333293e-01 1.093733333333333502e-01
1.966666666666666563e-01 1.112266666666666681e-01
2.000000000000000111e-01 1.131733333333333480e-01
2.033333333333333381e-01 1.150100000000000289e-01
2.066666666666666652e-01 1.169200000000000239e-01
2.099999999999999922e-01 1.188566666666667077e-01
2.133333333333333470e-01 1.207566666666667066e-01
2.166666666666666741e-01 1.227466666666667122e-01
2.200000000000000011e-01 1.246666666666667034e-01
2.233333333333333282e-01 1.264900000000000191e-01
2.266666666666666552e-01 1.283800000000000219e-01
2.300000000000000100e-01 1.301900000000000279e-01
2.333333333333333370e-01 1.320866666666667133e-01
2.366666666666666641e-01 1.339933333333333809e-01
2.399999999999999911e-01 1.358833333333333837e-01
2.433333333333333459e-01 1.376366666666667404e-01
2.466666666666666730e-01 1.395300000000000429e-01
2.500000000000000000e-01 1.414800000000000502e-01
2.533333333333333548e-01 1.433766666666667355e-01
2.566666666666666541e-01 1.453333333333333977e-01
2.600000000000000089e-01 1.472266666666667279e-01
2.633333333333333082e-01 1.491300000000000681e-01
2.666666666666666630e-01 1.509800000000000586e-01
2.700000000000000178e-01 1.528466666666667417e-01
2.733333333333333171e-01 1.547333333333334171e-01
2.766666666666666718e-01 1.566200000000000925e-01
2.800000000000000266e-01 1.584866666666667478e-01
2.833333333333333259e-01 1.603566666666667584e-01
2.866666666666666807e-01 1.622266666666667689e-01
2.899999999999999800e-01 1.640866666666667695e-01
2.933333333333333348e-01 1.659866666666667545e-01
2.966666666666666896e-01 1.678733333333334299e-01
2.999999999999999889e-01 1.697433333333334404e-01
3.033333333333333437e-01 1.716366666666667706e-01
3.066666666666666430e-01 1.734933333333334438e-01
3.099999999999999978e-01 1.753000000000000946e-01
3.133333333333333526e-01 1.770900000000001084e-01
3.166666666666666519e-01 1.788966666666667871e-01
3.200000000000000067e-01 1.807033333333334379e-01
3.233333333333333059e-01 1.825133333333334440e-01
3.266666666666666607e-01 1.843700000000001171e-01
3.300000000000000155e-01 1.861333333333334561e-01
3.333333333333333148e-01 1.878933333333334676e-01
3.366666666666666696e-01 1.896433333333334414e-01
3.400000000000000244e-01 1.914233333333334452e-01
3.433333333333333237e-01 1.933133333333334480e-01
3.466666666666666785e-01 1.950833333333334418e-01
3.499999999999999778e-01 1.968866666666667653e-01
3.533333333333333326e-01 1.987500000000000933e-01
3.566666666666666874e-01 2.005633333333334267e-01
3.599999999999999867e-01 2.023366666666667479e-01
3.633333333333333415e-01 2.041733333333334011e-01
3.666666666666666408e-01 2.059466666666667223e-01
3.699999999999999956e-01 2.077966666666667406e-01
3.733333333333333504e-01 2.096300000000000663e-01
3.766666666666666496e-01 2.114433333333333720e-01
3.800000000000000044e-01 2.132800000000000529e-01
3.833333333333333592e-01 2.149600000000000399e-01
3.866666666666666585e-01 2.167700000000000737e-01
3.900000000000000133e-01 2.185800000000000798e-01
3.933333333333333126e-01 2.203500000000001013e-01
3.966666666666666674e-01 2.220833333333334381e-01
4.000000000000000222e-01 2.238666666666667415e-01
4.033333333333333215e-01 2.256000000000000782e-01
4.066666666666666763e-01 2.273500000000000798e-01
4.099999999999999756e-01 2.291266666666667562e-01
4.133333333333333304e-01 2.308700000000000752e-01
4.166666666666666852e-01 2.325333333333333974e-01
4.199999999999999845e-01 2.342300000000000770e-01
4.233333333333333393e-01 2.358866666666667444e-01
4.266666666666666941e-01 2.375133333333334096e-01
4.299999999999999933e-01 2.391800000000000592e-01
4.333333333333333481e-01 2.408266666666667166e-01
4.366666666666666474e-01 2.425166666666667414e-01
4.400000000000000022e-01 2.442933333333334178e-01
4.433333333333333570e-01 2.460466666666667468e-01
4.466666666666666563e-01 2.477333333333334164e-01
4.500000000000000111e-01 2.495533333333334325e-01
4.533333333333333104e-01 2.512200000000001099e-01
4.566666666666666652e-01 2.528733333333333944e-01
4.600000000000000200e-01 2.545200000000000795e-01
4.633333333333333193e-01 2.562933333333333730e-01
4.666666666666666741e-01 2.579500000000000681e-01
4.699999999999999734e-01 2.595900000000000984e-01
4.733333333333333282e-01 2.612500000000000933e-01
4.766666666666666829e-01 2.629600000000001381e-01
4.799999999999999822e-01 2.647400000000001419e-01
4.833333333333333370e-01 2.664033333333334364e-01
4.866666666666666918e-01 2.680500000000001215e-01
4.899999999999999911e-01 2.698333333333334250e-01
4.933333333333333459e-01 2.715166666666667394e-01
4.966666666666666452e-01 2.731566666666667698e-01
5.000000000000000000e-01 2.748200000000000642e-01
5.033333333333332993e-01 2.764333333333334197e-01
5.066666666666667096e-01 2.780000000000000804e-01
5.100000000000000089e-01 2.797366666666667445e-01
5.133333333333333082e-01 2.813866666666667293e-01
5.166666666666667185e-01 2.830433333333334245e-01
5.200000000000000178e-01 2.846800000000000996e-01
5.233333333333333171e-01 2.862966666666667548e-01
5.266666666666666163e-01 2.879000000000000448e-01
5.300000000000000266e-01 2.895900000000000696e-01
5.333333333333333259e-01 2.913166666666667237e-01
5.366666666666666252e-01 2.929933333333334389e-01
5.400000000000000355e-01 2.946900000000000630e-01
5.433333333333333348e-01 2.962233333333333940e-01
5.466666666666666341e-01 2.978100000000000747e-01
5.500000000000000444e-01 2.994166666666667198e-01
5.533333333333333437e-01 3.010900000000000243e-01
5.566666666666666430e-01 3.026766666666667049e-01
5.600000000000000533e-01 3.043200000000000349e-01
5.633333333333333526e-01 3.059733333333333194e-01
5.666666666666666519e-01 3.075499999999999901e-01
5.699999999999999512e-01 3.090866666666666762e-01
5.733333333333333615e-01 3.106833333333333114e-01
5.766666666666666607e-01 3.122433333333333172e-01
5.799999999999999600e-01 3.138266666666666427e-01
5.833333333333333703e-01 3.154366666666666430e-01
5.866666666666666696e-01 3.169733333333333292e-01
5.899999999999999689e-01 3.185433333333333450e-01
5.933333333333333792e-01 3.202033333333333398e-01
5.966666666666666785e-01 3.217533333333333911e-01
5.999999999999999778e-01 3.233433333333333715e-01
6.033333333333333881e-01 3.249800000000000466e-01
6.066666666666666874e-01 3.265633333333333721e-01
6.099999999999999867e-01 3.281833333333333824e-01
6.133333333333332860e-01 3.297933333333333827e-01
6.166666666666666963e-01 3.312966666666666837e-01
6.199999999999999956e-01 3.328833333333333644e-01
6.233333333333332948e-01 3.344800000000000550e-01
6.266666666666667052e-01 3.360666666666666802e-01
6.300000000000000044e-01 3.376333333333333409e-01
6.333333333333333037e-01 3.392433333333333412e-01
6.366666666666667140e-01 3.407666666666666622e-01
6.400000000000000133e-01 3.423266666666666680e-01
6.433333333333333126e-01 3.439099999999999935e-01
6.466666666666666119e-01 3.453533333333333455e-01
6.500000000000000222e-01 3.468700000000000117e-01
6.533333333333333215e-01 3.484733333333333571e-01
6.566666666666666208e-01 3.499099999999999988e-01
6.600000000000000311e-01 3.514400000000000301e-01
6.633333333333333304e-01 3.528366666666666873e-01
6.666666666666666297e-01 3.544966666666666821e-01
6.700000000000000400e-01 3.560200000000000031e-01
6.733333333333333393e-01 3.575933333333333186e-01
6.766666666666666385e-01 3.591299999999999493e-01
6.800000000000000488e-01 3.606399999999999606e-01
6.833333333333333481e-01 3.620633333333333481e-01
6.866666666666666474e-01 3.635066666666667001e-01
6.899999999999999467e-01 3.649733333333333718e-01
6.933333333333333570e-01 3.664133333333333686e-01
6.966666666666666563e-01 3.678366666666667006e-01
6.999999999999999556e-01 3.692800000000000527e-01
7.033333333333333659e-01 3.708433333333333581e-01
7.066666666666666652e-01 3.723666666666666791e-01
7.099999999999999645e-01 3.739066666666667205e-01
7.133333333333333748e-01 3.753433333333333621e-01
7.166666666666666741e-01 3.767833333333333590e-01
7.199999999999999734e-01 3.782733333333334058e-01
7.233333333333333837e-01 3.797900000000000165e-01
7.266666666666666829e-01 3.811866666666666736e-01
7.299999999999999822e-01 3.825733333333333763e-01
7.333333333333332815e-01 3.839966666666667083e-01
7.366666666666666918e-01 3.855000000000000093e-01
7.399999999999999911e-01 3.868866666666666565e-01
7.433333333333332904e-01 3.883499999999999730e-01
7.466666666666667007e-01 3.898166666666666447e-01
7.500000000000000000e-01 3.913099999999999357e-01
7.533333333333332993e-01 3.927599999999999425e-01
7.566666666666667096e-01 3.941433333333332900e-01
7.600000000000000089e-01 3.956399999999999917e-01
7.633333333333333082e-01 3.970599999999999685e-01
7.666666666666667185e-01 3.985466666666666602e-01
7.700000000000000178e-01 4.000000000000000222e-01
7.733333333333333171e-01 4.015066666666666784e-01
7.766666666666666163e-01 4.030266666666666442e-01
7.800000000000000266e-01 4.044200000000000017e-01
7.833333333333333259e-01 4.057800000000000296e-01
7.866666666666666252e-01 4.072900000000000409e-01
7.900000000000000355e-01 4.087600000000000677e-01
7.933333333333333348e-01 4.102366666666666939e-01
7.966666666666666341e-01 4.116333333333333511e-01
8.000000000000000444e-01 4.129800000000000137e-01
8.033333333333333437e-01 4.144466666666666854e-01
8.066666666666666430e-01 4.158000000000000029e-01
8.100000000000000533e-01 4.171900000000000608e-01
8.133333333333333526e-01 4.186900000000000621e-01
8.166666666666666519e-01 4.201300000000000590e-01
8.199999999999999512e-01 4.214900000000000313e-01
8.233333333333333615e-01 4.229600000000000581e-01
8.266666666666666607e-01 4.244366666666667398e-01
8.299999999999999600e-01 4.258300000000000973e-01
8.333333333333333703e-01 4.272933333333334138e-01
8.366666666666666696e-01 4.286133333333333462e-01
8.399999999999999689e-01 4.300133333333333030e-01
8.433333333333333792e-01 4.313333333333332353e-01
8.466666666666666785e-01 4.327666666666666329e-01
8.499999999999999778e-01 4.341299999999999049e-01
8.533333333333333881e-01 4.355633333333333024e-01
8.566666666666666874e-01 4.368933333333333002e-01
8.599999999999999867e-01 4.383099999999999774e-01
8.633333333333332860e-01 4.397666666666666946e-01
8.666666666666666963e-01 4.411766666666667169e-01
8.699999999999999956e-01 4.425500000000000544e-01
8.733333333333332948e-01 4.440633333333334209e-01
8.766666666666667052e-01 4.454900000000000526e-01
8.800000000000000044e-01 4.468966666666667198e-01
8.833333333333333037e-01 4.483300000000000618e-01
8.866666666666667140e-01 4.496900000000000341e-01
8.900000000000000133e-01 4.511966666666666903e-01
8.933333333333333126e-01 4.526333333333333875e-01
8.966666666666666119e-01 4.541166666666667240e-01
9.000000000000000222e-01 4.555800000000000405e-01
9.033333333333333215e-01 4.570500000000000118e-01
9.066666666666666208e-01 4.585266666666667490e-01
9.100000000000000311e-01 4.599866666666667103e-01
9.133333333333333304e-01 4.613866666666666672e-01
9.166666666666666297e-01 4.629099999999999882e-01
9.200000000000000400e-01 4.642833333333333257e-01
9.233333333333333393e-01 4.656966666666667032e-01
9.266666666666666385e-01 4.671799999999999842e-01
9.300000000000000488e-01 4.686999999999999500e-01
9.333333333333333481e-01 4.701566666666666672e-01
9.366666666666666474e-01 4.716433333333333033e-01
9.399999999999999467e-01 4.731333333333333502e-01
9.433333333333333570e-01 4.745700000000000474e-01
9.466666666666666563e-01 4.759700000000000042e-01
9.499999999999999556e-01 4.774633333333333507e-01
9.533333333333333659e-01 4.789266666666666672e-01
9.566666666666666652e-01 4.804833333333333734e-01
9.599999999999999645e-01 4.820033333333333392e-01
9.633333333333333748e-01 4.834700000000000109e-01
9.666666666666666741e-01 4.850099999999999412e-01
9.699999999999999734e-01 4.864866666666666783e-01
9.733333333333333837e-01 4.879666666666666042e-01
9.766666666666666829e-01 4.894433333333333414e-01
9.799999999999999822e-01 4.909299999999999775e-01
9.833333333333332815e-01 4.924566666666666537e-01
9.866666666666666918e-01 4.940166666666666040e-01
9.899999999999999911e-01 4.955399999999999250e-01
9.933333333333332904e-01 4.970033333333332415e-01
9.966666666666667007e-01 4.984766666666665680e-01
1.000000000000000000e+00 4.999999999999998890e-01


==> WASEP_n300_aver1000_z_at_10000t400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 3.293333333333333442e-03
6.666666666666667095e-03 6.566666666666666832e-03
1.000000000000000021e-02 9.836666666666667169e-03
1.333333333333333419e-02 1.312333333333333407e-02
1.666666666666666644e-02 1.642000000000000057e-02
2.000000000000000042e-02 1.969333333333333352e-02
2.333333333333333440e-02 2.296000000000000124e-02
2.666666666666666838e-02 2.622666666666666896e-02
2.999999999999999889e-02 2.952000000000000110e-02
3.333333333333333287e-02 3.280666666666667147e-02
3.666666666666666685e-02 3.609333333333333838e-02
4.000000000000000083e-02 3.935666666666666480e-02
4.333333333333333481e-02 4.263333333333333558e-02
4.666666666666666879e-02 4.590666666666666507e-02
5.000000000000000278e-02 4.921333333333333115e-02
5.333333333333333676e-02 5.246999999999999581e-02
5.666666666666666380e-02 5.575333333333332836e-02
5.999999999999999778e-02 5.902666666666666478e-02
6.333333333333333870e-02 6.229666666666666686e-02
6.666666666666666574e-02 6.557333333333333070e-02
7.000000000000000666e-02 6.882666666666666100e-02
7.333333333333333370e-02 7.205999999999999905e-02
7.666666666666666075e-02 7.532333333333332548e-02
8.000000000000000167e-02 7.860333333333331673e-02
8.333333333333332871e-02 8.186999999999998445e-02
8.666666666666666963e-02 8.512999999999999734e-02
8.999999999999999667e-02 8.839333333333332376e-02
9.333333333333333759e-02 9.162666666666664794e-02
9.666666666666666463e-02 9.488999999999998824e-02
1.000000000000000056e-01 9.814333333333331855e-02
1.033333333333333326e-01 1.014166666666666411e-01
1.066666666666666735e-01 1.046699999999999714e-01
1.100000000000000006e-01 1.078799999999999620e-01
1.133333333333333276e-01 1.110966666666666491e-01
1.166666666666666685e-01 1.142933333333333162e-01
1.199999999999999956e-01 1.175199999999999995e-01
1.233333333333333365e-01 1.207166666666666804e-01
1.266666666666666774e-01 1.239100000000000062e-01
1.300000000000000044e-01 1.271133333333333282e-01
1.333333333333333315e-01 1.303133333333333366e-01
1.366666666666666585e-01 1.335133333333333450e-01
1.400000000000000133e-01 1.367100000000000259e-01
1.433333333333333404e-01 1.398833333333333317e-01
1.466666666666666674e-01 1.430500000000000105e-01
1.499999999999999944e-01 1.461966666666666970e-01
1.533333333333333215e-01 1.493466666666667109e-01
1.566666666666666763e-01 1.525266666666666993e-01
1.600000000000000033e-01 1.557300000000000351e-01
1.633333333333333304e-01 1.589033333333333686e-01
1.666666666666666574e-01 1.621133333333333593e-01
1.700000000000000122e-01 1.652466666666666806e-01
1.733333333333333393e-01 1.683900000000000119e-01
1.766666666666666663e-01 1.715366666666666984e-01
1.799999999999999933e-01 1.747033333333333494e-01
1.833333333333333204e-01 1.778333333333333710e-01
1.866666666666666752e-01 1.809733333333333749e-01
1.900000000000000022e-01 1.840333333333333543e-01
1.933333333333333293e-01 1.871633333333333482e-01
1.966666666666666563e-01 1.903233333333333721e-01
2.000000000000000111e-01 1.934366666666666734e-01
2.033333333333333381e-01 1.965266666666666828e-01
2.066666666666666652e-01 1.995666666666666700e-01
2.099999999999999922e-01 2.026366666666666871e-01
2.133333333333333470e-01 2.057366666666666788e-01
2.166666666666666741e-01 2.088033333333333408e-01
2.200000000000000011e-01 2.118100000000000260e-01
2.233333333333333282e-01 2.148733333333333329e-01
2.266666666666666552e-01 2.178800000000000181e-01
2.300000000000000100e-01 2.208700000000000385e-01
2.333333333333333370e-01 2.238600000000000589e-01
2.366666666666666641e-01 2.267966666666667297e-01
2.399999999999999911e-01 2.297533333333333927e-01
2.433333333333333459e-01 2.327366666666667028e-01
2.466666666666666730e-01 2.356933333333333658e-01
2.500000000000000000e-01 2.386433333333334017e-01
2.533333333333333548e-01 2.415466666666667150e-01
2.566666666666666541e-01 2.444966666666667232e-01
2.600000000000000089e-01 2.474766666666667336e-01
2.633333333333333082e-01 2.503700000000000370e-01
2.666666666666666630e-01 2.532833333333333603e-01
2.700000000000000178e-01 2.561600000000000543e-01
2.733333333333333171e-01 2.590233333333333832e-01
2.766666666666666718e-01 2.619200000000000417e-01
2.800000000000000266e-01 2.647866666666666702e-01
2.833333333333333259e-01 2.676299999999999790e-01
2.866666666666666807e-01 2.704533333333333234e-01
2.899999999999999800e-01 2.732466666666666377e-01
2.933333333333333348e-01 2.760433333333333072e-01
2.966666666666666896e-01 2.788566666666665861e-01
2.999999999999999889e-01 2.815466666666666118e-01
3.033333333333333437e-01 2.842966666666666420e-01
3.066666666666666430e-01 2.869833333333332570e-01
3.099999999999999978e-01 2.897566666666666069e-01
3.133333333333333526e-01 2.925166666666665916e-01
3.166666666666666519e-01 2.952499999999999014e-01
3.200000000000000067e-01 2.978799999999999226e-01
3.233333333333333059e-01 3.005833333333332580e-01
3.266666666666666607e-01 3.031633333333332847e-01
3.300000000000000155e-01 3.057899999999999507e-01
3.333333333333333148e-01 3.083899999999999419e-01
3.366666666666666696e-01 3.110133333333333083e-01
3.400000000000000244e-01 3.136666666666666492e-01
3.433333333333333237e-01 3.162699999999999956e-01
3.466666666666666785e-01 3.188633333333333320e-01
3.499999999999999778e-01 3.214233333333333387e-01
3.533333333333333326e-01 3.239199999999999857e-01
3.566666666666666874e-01 3.264133333333333331e-01
3.599999999999999867e-01 3.289900000000000047e-01
3.633333333333333415e-01 3.314933333333333620e-01
3.666666666666666408e-01 3.339799999999999991e-01
3.699999999999999956e-01 3.364633333333333365e-01
3.733333333333333504e-01 3.389300000000000090e-01
3.766666666666666496e-01 3.413466666666666316e-01
3.800000000000000044e-01 3.436833333333332852e-01
3.833333333333333592e-01 3.460399999999999587e-01
3.866666666666666585e-01 3.484833333333333116e-01
3.900000000000000133e-01 3.508599999999999497e-01
3.933333333333333126e-01 3.531566666666665633e-01
3.966666666666666674e-01 3.554566666666665875e-01
4.000000000000000222e-01 3.577933333333332411e-01
4.033333333333333215e-01 3.600199999999998957e-01
4.066666666666666763e-01 3.621999999999999109e-01
4.099999999999999756e-01 3.644266666666665655e-01
4.133333333333333304e-01 3.666933333333332601e-01
4.166666666666666852e-01 3.688966666666665950e-01
4.199999999999999845e-01 3.710733333333333106e-01
4.233333333333333393e-01 3.732699999999999907e-01
4.266666666666666941e-01 3.753066666666666773e-01
4.299999999999999933e-01 3.773266666666666436e-01
4.333333333333333481e-01 3.794599999999999640e-01
4.366666666666666474e-01 3.815699999999999648e-01
4.400000000000000022e-01 3.835566666666666569e-01
4.433333333333333570e-01 3.855666666666666131e-01
4.466666666666666563e-01 3.876033333333332997e-01
4.500000000000000111e-01 3.895299999999999874e-01
4.533333333333333104e-01 3.915933333333332933e-01
4.566666666666666652e-01 3.936266666666666247e-01
4.600000000000000200e-01 3.955466666666666020e-01
4.633333333333333193e-01 3.975299999999999390e-01
4.666666666666666741e-01 3.994999999999999107e-01
4.699999999999999734e-01 4.013066666666665894e-01
4.733333333333333282e-01 4.031966666666665922e-01
4.766666666666666829e-01 4.050399999999999001e-01
4.799999999999999822e-01 4.068966666666665732e-01
4.833333333333333370e-01 4.085699999999998777e-01
4.866666666666666918e-01 4.103466666666665819e-01
4.899999999999999911e-01 4.121933333333332450e-01
4.933333333333333459e-01 4.137099999999999111e-01
4.966666666666666452e-01 4.154566666666665853e-01
5.000000000000000000e-01 4.171599999999999198e-01
5.033333333333332993e-01 4.188833333333332187e-01
5.066666666666667096e-01 4.205433333333332135e-01
5.100000000000000089e-01 4.220933333333332649e-01
5.133333333333333082e-01 4.237533333333332597e-01
5.166666666666667185e-01 4.252633333333332710e-01
5.200000000000000178e-01 4.268199999999999772e-01
5.233333333333333171e-01 4.283966666666667034e-01
5.266666666666666163e-01 4.299166666666666692e-01
5.300000000000000266e-01 4.313466666666666560e-01
5.333333333333333259e-01 4.327533333333333232e-01
5.366666666666666252e-01 4.341599999999999904e-01
5.400000000000000355e-01 4.355766666666666675e-01
5.433333333333333348e-01 4.370533333333334047e-01
5.466666666666666341e-01 4.383833333333334026e-01
5.500000000000000444e-01 4.397500000000000298e-01
5.533333333333333437e-01 4.410899999999999821e-01
5.566666666666666430e-01 4.423633333333333306e-01
5.600000000000000533e-01 4.437333333333333685e-01
5.633333333333333526e-01 4.450833333333333308e-01
5.666666666666666519e-01 4.462900000000000200e-01
5.699999999999999512e-01 4.475066666666667192e-01
5.733333333333333615e-01 4.487333333333333729e-01
5.766666666666666607e-01 4.499033333333333218e-01
5.799999999999999600e-01 4.511033333333334117e-01
5.833333333333333703e-01 4.522266666666666657e-01
5.866666666666666696e-01 4.533766666666667056e-01
5.899999999999999689e-01 4.544900000000000051e-01
5.933333333333333792e-01 4.556133333333333146e-01
5.966666666666666785e-01 4.567033333333332945e-01
5.999999999999999778e-01 4.578133333333332944e-01
6.033333333333333881e-01 4.588199999999999501e-01
6.066666666666666874e-01 4.598999999999999755e-01
6.099999999999999867e-01 4.608933333333333215e-01
6.133333333333332860e-01 4.619066666666666876e-01
6.166666666666666963e-01 4.628866666666667240e-01
6.199999999999999956e-01 4.637733333333333707e-01
6.233333333333332948e-01 4.647133333333333671e-01
6.266666666666667052e-01 4.655966666666666587e-01
6.300000000000000044e-01 4.665033333333333254e-01
6.333333333333333037e-01 4.673333333333333228e-01
6.366666666666667140e-01 4.682333333333333347e-01
6.400000000000000133e-01 4.690366666666667128e-01
6.433333333333333126e-01 4.698366666666667357e-01
6.466666666666666119e-01 4.706466666666667131e-01
6.500000000000000222e-01 4.714433333333333809e-01
6.533333333333333215e-01 4.722300000000000386e-01
6.566666666666666208e-01 4.729766666666666564e-01
6.600000000000000311e-01 4.737233333333332741e-01
6.633333333333333304e-01 4.743999999999999884e-01
6.666666666666666297e-01 4.750599999999999823e-01
6.700000000000000400e-01 4.758166666666666655e-01
6.733333333333333393e-01 4.765366666666667195e-01
6.766666666666666385e-01 4.771333333333334092e-01
6.800000000000000488e-01 4.777133333333333787e-01
6.833333333333333481e-01 4.783533333333334081e-01
6.866666666666666474e-01 4.789033333333334030e-01
6.899999999999999467e-01 4.795000000000000928e-01
6.933333333333333570e-01 4.801066666666666816e-01
6.966666666666666563e-01 4.807400000000000007e-01
6.999999999999999556e-01 4.812933333333333508e-01
7.033333333333333659e-01 4.818700000000000205e-01
7.066666666666666652e-01 4.824366666666666248e-01
7.099999999999999645e-01 4.829800000000000204e-01
7.133333333333333748e-01 4.834800000000000209e-01
7.166666666666666741e-01 4.839766666666667216e-01
7.199999999999999734e-01 4.845066666666666966e-01
7.233333333333333837e-01 4.849933333333332763e-01
7.266666666666666829e-01 4.854733333333333123e-01
7.299999999999999822e-01 4.859866666666666224e-01
7.333333333333332815e-01 4.864233333333333187e-01
7.366666666666666918e-01 4.868399999999999950e-01
7.399999999999999911e-01 4.872099999999999209e-01
7.433333333333332904e-01 4.876699999999999369e-01
7.466666666666667007e-01 4.881033333333332780e-01
7.500000000000000000e-01 4.885233333333333094e-01
7.533333333333332993e-01 4.888500000000000068e-01
7.566666666666667096e-01 4.892966666666666020e-01
7.600000000000000089e-01 4.896399999999999642e-01
7.633333333333333082e-01 4.899733333333333163e-01
7.666666666666667185e-01 4.903233333333332777e-01
7.700000000000000178e-01 4.906866666666666044e-01
7.733333333333333171e-01 4.909699999999999620e-01
7.766666666666666163e-01 4.912733333333333396e-01
7.800000000000000266e-01 4.915566666666666973e-01
7.833333333333333259e-01 4.918566666666667198e-01
7.866666666666666252e-01 4.921333333333333671e-01
7.900000000000000355e-01 4.924400000000000999e-01
7.933333333333333348e-01 4.926766666666667627e-01
7.966666666666666341e-01 4.929233333333334355e-01
8.000000000000000444e-01 4.931666666666668086e-01
8.033333333333333437e-01 4.934200000000001363e-01
8.066666666666666430e-01 4.936500000000000887e-01
8.100000000000000533e-01 4.939233333333333809e-01
8.133333333333333526e-01 4.941133333333333488e-01
8.166666666666666519e-01 4.943266666666666920e-01
8.199999999999999512e-01 4.945366666666666244e-01
8.233333333333333615e-01 4.947366666666666579e-01
8.266666666666666607e-01 4.949799999999999756e-01
8.299999999999999600e-01 4.951866666666667194e-01
8.333333333333333703e-01 4.953833333333333422e-01
8.366666666666666696e-01 4.955600000000000005e-01
8.399999999999999689e-01 4.957333333333333036e-01
8.433333333333333792e-01 4.959000000000000075e-01
8.466666666666666785e-01 4.961566666666666903e-01
8.499999999999999778e-01 4.962866666666666537e-01
8.533333333333333881e-01 4.964199999999999724e-01
8.566666666666666874e-01 4.965399999999999814e-01
8.599999999999999867e-01 4.966866666666666652e-01
8.633333333333332860e-01 4.968199999999999839e-01
8.666666666666666963e-01 4.969566666666666577e-01
8.699999999999999956e-01 4.970799999999999663e-01
8.733333333333332948e-01 4.972033333333333305e-01
8.766666666666667052e-01 4.973066666666666746e-01
8.800000000000000044e-01 4.974466666666667036e-01
8.833333333333333037e-01 4.975833333333333774e-01
8.866666666666667140e-01 4.976966666666666761e-01
8.900000000000000133e-01 4.977899999999999547e-01
8.933333333333333126e-01 4.978733333333333344e-01
8.966666666666666119e-01 4.979733333333333234e-01
9.000000000000000222e-01 4.980666666666666020e-01
9.033333333333333215e-01 4.981599999999999362e-01
9.066666666666666208e-01 4.982433333333332603e-01
9.100000000000000311e-01 4.983566666666666145e-01
9.133333333333333304e-01 4.984433333333332938e-01
9.166666666666666297e-01 4.985333333333332728e-01
9.200000000000000400e-01 4.986299999999999066e-01
9.233333333333333393e-01 4.986966666666666215e-01
9.266666666666666385e-01 4.988033333333333208e-01
9.300000000000000488e-01 4.988699999999999801e-01
9.333333333333333481e-01 4.989333333333333398e-01
9.366666666666666474e-01 4.989899999999999891e-01
9.399999999999999467e-01 4.990533333333333488e-01
9.433333333333333570e-01 4.991033333333332878e-01
9.466666666666666563e-01 4.991533333333332823e-01
9.499999999999999556e-01 4.992133333333332867e-01
9.533333333333333659e-01 4.992599999999999816e-01
9.566666666666666652e-01 4.992966666666666109e-01
9.599999999999999645e-01 4.993633333333333257e-01
9.633333333333333748e-01 4.994100000000000206e-01
9.666666666666666741e-01 4.994733333333333802e-01
9.699999999999999734e-01 4.995333333333333847e-01
9.733333333333333837e-01 4.995933333333333892e-01
9.766666666666666829e-01 4.996233333333333082e-01
9.799999999999999822e-01 4.996966666666666224e-01
9.833333333333332815e-01 4.997499999999999165e-01
9.866666666666666918e-01 4.997866666666666013e-01
9.899999999999999911e-01 4.998266666666665858e-01
9.933333333333332904e-01 4.998766666666665248e-01
9.966666666666667007e-01 4.999499999999998390e-01
1.000000000000000000e+00 4.999999999999998335e-01


==> WASEP_n300_aver1000_z_at_10000t4000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.586666666666666564e-03
6.666666666666667095e-03 3.203333333333333206e-03
1.000000000000000021e-02 4.786666666666666500e-03
1.333333333333333419e-02 6.473333333333333543e-03
1.666666666666666644e-02 8.266666666666666954e-03
2.000000000000000042e-02 9.790000000000000091e-03
2.333333333333333440e-02 1.144000000000000052e-02
2.666666666666666838e-02 1.301000000000000073e-02
2.999999999999999889e-02 1.476000000000000055e-02
3.333333333333333287e-02 1.640000000000000138e-02
3.666666666666666685e-02 1.799000000000000252e-02
4.000000000000000083e-02 1.964333333333333556e-02
4.333333333333333481e-02 2.131333333333333691e-02
4.666666666666666879e-02 2.304666666666667016e-02
5.000000000000000278e-02 2.466666666666667007e-02
5.333333333333333676e-02 2.637333333333333543e-02
5.666666666666666380e-02 2.798666666666667011e-02
5.999999999999999778e-02 2.963666666666666533e-02
6.333333333333333870e-02 3.128666666666666402e-02
6.666666666666666574e-02 3.282000000000000195e-02
7.000000000000000666e-02 3.445000000000000145e-02
7.333333333333333370e-02 3.615333333333333593e-02
7.666666666666666075e-02 3.773333333333333400e-02
8.000000000000000167e-02 3.932999999999999691e-02
8.333333333333332871e-02 4.091999999999999804e-02
8.666666666666666963e-02 4.256333333333333496e-02
8.999999999999999667e-02 4.425000000000000461e-02
9.333333333333333759e-02 4.589999999999999636e-02
9.666666666666666463e-02 4.755999999999999811e-02
1.000000000000000056e-01 4.921333333333333115e-02
1.033333333333333326e-01 5.087333333333332597e-02
1.066666666666666735e-01 5.258333333333332915e-02
1.100000000000000006e-01 5.432999999999999635e-02
1.133333333333333276e-01 5.595666666666666150e-02
1.166666666666666685e-01 5.762333333333333196e-02
1.199999999999999956e-01 5.930666666666666031e-02
1.233333333333333365e-01 6.098999999999998867e-02
1.266666666666666774e-01 6.265999999999999348e-02
1.300000000000000044e-01 6.439333333333333020e-02
1.333333333333333315e-01 6.610999999999998822e-02
1.366666666666666585e-01 6.789333333333333331e-02
1.400000000000000133e-01 6.956666666666665166e-02
1.433333333333333404e-01 7.131666666666665322e-02
1.466666666666666674e-01 7.309333333333332960e-02
1.499999999999999944e-01 7.472999999999999088e-02
1.533333333333333215e-01 7.642999999999999794e-02
1.566666666666666763e-01 7.809666666666666146e-02
1.600000000000000033e-01 7.976333333333332498e-02
1.633333333333333304e-01 8.147333333333332817e-02
1.666666666666666574e-01 8.314666666666666039e-02
1.700000000000000122e-01 8.494999999999999774e-02
1.733333333333333393e-01 8.667999999999999317e-02
1.766666666666666663e-01 8.837333333333331764e-02
1.799999999999999933e-01 9.015666666666666273e-02
1.833333333333333204e-01 9.192999999999998395e-02
1.866666666666666752e-01 9.373999999999999000e-02
1.900000000000000022e-01 9.544666666666665189e-02
1.933333333333333293e-01 9.709333333333332317e-02
1.966666666666666563e-01 9.871999999999998832e-02
2.000000000000000111e-01 1.003933333333333205e-01
2.033333333333333381e-01 1.020366666666666505e-01
2.066666666666666652e-01 1.037066666666666553e-01
2.099999999999999922e-01 1.054266666666666408e-01
2.133333333333333470e-01 1.070833333333333082e-01
2.166666666666666741e-01 1.088266666666666549e-01
2.200000000000000011e-01 1.105566666666666503e-01
2.233333333333333282e-01 1.122899999999999870e-01
2.266666666666666552e-01 1.140033333333333315e-01
2.300000000000000100e-01 1.156999999999999973e-01
2.333333333333333370e-01 1.173966666666666769e-01
2.366666666666666641e-01 1.190900000000000153e-01
2.399999999999999911e-01 1.207666666666666749e-01
2.433333333333333459e-01 1.225133333333333491e-01
2.466666666666666730e-01 1.242633333333333506e-01
2.500000000000000000e-01 1.259700000000000264e-01
2.533333333333333548e-01 1.277400000000000202e-01
2.566666666666666541e-01 1.294200000000000073e-01
2.600000000000000089e-01 1.311266666666666691e-01
2.633333333333333082e-01 1.329366666666666752e-01
2.666666666666666630e-01 1.346366666666666545e-01
2.700000000000000178e-01 1.363333333333333341e-01
2.733333333333333171e-01 1.381466666666666399e-01
2.766666666666666718e-01 1.397899999999999976e-01
2.800000000000000266e-01 1.415166666666666517e-01
2.833333333333333259e-01 1.431433333333333169e-01
2.866666666666666807e-01 1.448566666666666614e-01
2.899999999999999800e-01 1.466166666666666729e-01
2.933333333333333348e-01 1.483866666666666667e-01
2.966666666666666896e-01 1.501266666666666583e-01
2.999999999999999889e-01 1.518500000000000127e-01
3.033333333333333437e-01 1.536133333333333517e-01
3.066666666666666430e-01 1.554333333333333400e-01
3.099999999999999978e-01 1.571833333333333416e-01
3.133333333333333526e-01 1.588233333333333164e-01
3.166666666666666519e-01 1.605266666666666786e-01
3.200000000000000067e-01 1.622566666666666602e-01
3.233333333333333059e-01 1.639333333333333198e-01
3.266666666666666607e-01 1.656766666666666665e-01
3.300000000000000155e-01 1.673733333333333462e-01
3.333333333333333148e-01 1.691133333333333377e-01
3.366666666666666696e-01 1.707333333333333203e-01
3.400000000000000244e-01 1.724166666666666625e-01
3.433333333333333237e-01 1.740366666666666728e-01
3.466666666666666785e-01 1.756233333333333257e-01
3.499999999999999778e-01 1.772999999999999854e-01
3.533333333333333326e-01 1.788966666666666483e-01
3.566666666666666874e-01 1.806600000000000150e-01
3.599999999999999867e-01 1.822699999999999876e-01
3.633333333333333415e-01 1.839399999999999924e-01
3.666666666666666408e-01 1.857433333333333159e-01
3.699999999999999956e-01 1.875366666666666293e-01
3.733333333333333504e-01 1.893133333333333057e-01
3.766666666666666496e-01 1.909833333333332828e-01
3.800000000000000044e-01 1.927533333333332766e-01
3.833333333333333592e-01 1.944499999999999562e-01
3.866666666666666585e-01 1.961833333333332929e-01
3.900000000000000133e-01 1.978399999999999603e-01
3.933333333333333126e-01 1.995799999999999519e-01
3.966666666666666674e-01 2.012333333333332919e-01
4.000000000000000222e-01 2.028699999999999670e-01
4.033333333333333215e-01 2.045033333333333148e-01
4.066666666666666763e-01 2.060999999999999777e-01
4.099999999999999756e-01 2.078333333333333144e-01
4.133333333333333304e-01 2.094833333333332992e-01
4.166666666666666852e-01 2.112499999999999656e-01
4.199999999999999845e-01 2.128699999999999759e-01
4.233333333333333393e-01 2.146333333333332871e-01
4.266666666666666941e-01 2.163933333333332987e-01
4.299999999999999933e-01 2.181199999999999806e-01
4.333333333333333481e-01 2.197533333333333005e-01
4.366666666666666474e-01 2.214333333333333154e-01
4.400000000000000022e-01 2.230599999999999805e-01
4.433333333333333570e-01 2.247866666666666347e-01
4.466666666666666563e-01 2.264866666666666695e-01
4.500000000000000111e-01 2.282499999999999807e-01
4.533333333333333104e-01 2.299799999999999900e-01
4.566666666666666652e-01 2.316600000000000048e-01
4.600000000000000200e-01 2.332766666666666877e-01
4.633333333333333193e-01 2.349766666666666948e-01
4.666666666666666741e-01 2.367200000000000137e-01
4.699999999999999734e-01 2.383033333333333392e-01
4.733333333333333282e-01 2.399666666666666615e-01
4.766666666666666829e-01 2.415633333333333244e-01
4.799999999999999822e-01 2.431833333333333347e-01
4.833333333333333370e-01 2.448866666666666414e-01
4.866666666666666918e-01 2.465533333333333188e-01
4.899999999999999911e-01 2.481933333333333214e-01
4.933333333333333459e-01 2.498133333333333317e-01
4.966666666666666452e-01 2.514866666666666362e-01
5.000000000000000000e-01 2.532266666666666555e-01
5.033333333333332993e-01 2.550066666666667148e-01
5.066666666666667096e-01 2.567066666666666941e-01
5.100000000000000089e-01 2.584200000000000386e-01
5.133333333333333082e-01 2.600333333333333385e-01
5.166666666666667185e-01 2.617300000000000182e-01
5.200000000000000178e-01 2.633733333333333482e-01
5.233333333333333171e-01 2.650633333333333730e-01
5.266666666666666163e-01 2.666866666666666830e-01
5.300000000000000266e-01 2.684733333333333416e-01
5.333333333333333259e-01 2.700366666666666471e-01
5.366666666666666252e-01 2.717033333333332967e-01
5.400000000000000355e-01 2.734533333333333260e-01
5.433333333333333348e-01 2.751466666666666505e-01
5.466666666666666341e-01 2.767933333333333357e-01
5.500000000000000444e-01 2.784266666666666556e-01
5.533333333333333437e-01 2.799499999999999766e-01
5.566666666666666430e-01 2.815699999999999870e-01
5.600000000000000533e-01 2.832166666666666166e-01
5.633333333333333526e-01 2.848666666666666569e-01
5.666666666666666519e-01 2.865399999999999614e-01
5.699999999999999512e-01 2.882066666666666110e-01
5.733333333333333615e-01 2.898399999999999310e-01
5.766666666666666607e-01 2.914366666666666217e-01
5.799999999999999600e-01 2.931366666666666010e-01
5.833333333333333703e-01 2.947999999999999510e-01
5.866666666666666696e-01 2.964066666666665961e-01
5.899999999999999689e-01 2.980633333333332913e-01
5.933333333333333792e-01 2.997333333333332961e-01
5.966666666666666785e-01 3.013099999999999667e-01
5.999999999999999778e-01 3.028766666666666274e-01
6.033333333333333881e-01 3.045666666666666522e-01
6.066666666666666874e-01 3.061266666666666580e-01
6.099999999999999867e-01 3.078233333333333377e-01
6.133333333333332860e-01 3.094733333333333225e-01
6.166666666666666963e-01 3.110700000000000132e-01
6.199999999999999956e-01 3.127133333333332876e-01
6.233333333333332948e-01 3.142966666666666131e-01
6.266666666666667052e-01 3.159966666666666479e-01
6.300000000000000044e-01 3.175066666666666593e-01
6.333333333333333037e-01 3.191833333333333189e-01
6.366666666666667140e-01 3.208166666666666389e-01
6.400000000000000133e-01 3.224199999999999289e-01
6.433333333333333126e-01 3.241333333333332734e-01
6.466666666666666119e-01 3.256899999999999240e-01
6.500000000000000222e-01 3.273066666666665792e-01
6.533333333333333215e-01 3.289633333333332743e-01
6.566666666666666208e-01 3.305166666666665698e-01
6.600000000000000311e-01 3.320999999999998953e-01
6.633333333333333304e-01 3.336599999999999011e-01
6.666666666666666297e-01 3.352999999999999314e-01
6.700000000000000400e-01 3.368866666666665566e-01
6.733333333333333393e-01 3.385299999999998866e-01
6.766666666666666385e-01 3.402299999999999214e-01
6.800000000000000488e-01 3.418033333333332369e-01
6.833333333333333481e-01 3.433899999999999175e-01
6.866666666666666474e-01 3.449366666666665582e-01
6.899999999999999467e-01 3.465599999999998682e-01
6.933333333333333570e-01 3.481266666666665288e-01
6.966666666666666563e-01 3.497533333333331940e-01
6.999999999999999556e-01 3.513266666666665095e-01
7.033333333333333659e-01 3.529299999999997994e-01
7.066666666666666652e-01 3.545933333333331494e-01
7.099999999999999645e-01 3.563066666666664384e-01
7.133333333333333748e-01 3.580299999999997929e-01
7.166666666666666741e-01 3.597099999999998077e-01
7.199999999999999734e-01 3.613599999999997925e-01
7.233333333333333837e-01 3.630466666666664621e-01
7.266666666666666829e-01 3.647133333333331673e-01
7.299999999999999822e-01 3.662366666666664883e-01
7.333333333333332815e-01 3.678466666666664886e-01
7.366666666666666918e-01 3.694266666666665144e-01
7.399999999999999911e-01 3.710833333333331541e-01
7.433333333333332904e-01 3.726699999999998347e-01
7.466666666666667007e-01 3.743866666666664789e-01
7.500000000000000000e-01 3.759566666666664947e-01
7.533333333333332993e-01 3.774999999999998357e-01
7.566666666666667096e-01 3.790799999999998060e-01
7.600000000000000089e-01 3.807766666666664856e-01
7.633333333333333082e-01 3.823599999999998111e-01
7.666666666666667185e-01 3.839299999999998270e-01
7.700000000000000178e-01 3.855266666666664621e-01
7.733333333333333171e-01 3.871766666666665024e-01
7.766666666666666163e-01 3.887833333333331476e-01
7.800000000000000266e-01 3.903899999999998482e-01
7.833333333333333259e-01 3.920133333333331582e-01
7.866666666666666252e-01 3.935633333333331541e-01
7.900000000000000355e-01 3.951866666666664640e-01
7.933333333333333348e-01 3.968666666666664788e-01
7.966666666666666341e-01 3.984466666666665047e-01
8.000000000000000444e-01 4.000499999999997947e-01
8.033333333333333437e-01 4.017766666666665043e-01
8.066666666666666430e-01 4.034599999999998188e-01
8.100000000000000533e-01 4.051566666666664429e-01
8.133333333333333526e-01 4.067999999999997729e-01
8.166666666666666519e-01 4.083933333333331084e-01
8.199999999999999512e-01 4.100399999999997380e-01
8.233333333333333615e-01 4.116599999999998039e-01
8.266666666666666607e-01 4.132433333333330738e-01
8.299999999999999600e-01 4.148633333333330842e-01
8.333333333333333703e-01 4.165299999999997893e-01
8.366666666666666696e-01 4.181999999999997941e-01
8.399999999999999689e-01 4.198066666666664393e-01
8.433333333333333792e-01 4.213733333333330999e-01
8.466666666666666785e-01 4.229733333333331458e-01
8.499999999999999778e-01 4.246233333333331306e-01
8.533333333333333881e-01 4.262333333333331864e-01
8.566666666666666874e-01 4.279799999999998050e-01
8.599999999999999867e-01 4.296033333333331705e-01
8.633333333333332860e-01 4.312199999999998812e-01
8.666666666666666963e-01 4.328333333333332367e-01
8.699999999999999956e-01 4.344833333333332215e-01
8.733333333333332948e-01 4.360966666666665770e-01
8.766666666666667052e-01 4.376433333333332731e-01
8.800000000000000044e-01 4.393599999999998618e-01
8.833333333333333037e-01 4.409799999999998721e-01
8.866666666666667140e-01 4.426166666666665472e-01
8.900000000000000133e-01 4.443399999999999017e-01
8.933333333333333126e-01 4.460099999999999065e-01
8.966666666666666119e-01 4.477633333333332910e-01
9.000000000000000222e-01 4.493633333333332258e-01
9.033333333333333215e-01 4.510966666666665903e-01
9.066666666666666208e-01 4.527933333333332144e-01
9.100000000000000311e-01 4.544766666666665289e-01
9.133333333333333304e-01 4.560999999999998389e-01
9.166666666666666297e-01 4.576533333333331899e-01
9.200000000000000400e-01 4.593233333333332502e-01
9.233333333333333393e-01 4.609999999999998543e-01
9.266666666666666385e-01 4.625933333333331898e-01
9.300000000000000488e-01 4.641733333333331601e-01
9.333333333333333481e-01 4.657799999999998608e-01
9.366666666666666474e-01 4.674433333333331553e-01
9.399999999999999467e-01 4.690799999999998859e-01
9.433333333333333570e-01 4.707633333333332004e-01
9.466666666666666563e-01 4.724199999999998956e-01
9.499999999999999556e-01 4.740999999999998549e-01
9.533333333333333659e-01 4.757633333333332049e-01
9.566666666666666652e-01 4.774766666666665493e-01
9.599999999999999645e-01 4.792599999999998528e-01
9.633333333333333748e-01 4.809433333333332228e-01
9.666666666666666741e-01 4.826766666666665873e-01
9.699999999999999734e-01 4.843999999999998862e-01
9.733333333333333837e-01 4.861133333333332307e-01
9.766666666666666829e-01 4.878733333333332145e-01
9.799999999999999822e-01 4.896099999999998231e-01
9.833333333333332815e-01 4.913333333333331776e-01
9.866666666666666918e-01 4.929999999999998272e-01
9.899999999999999911e-01 4.947299999999998366e-01
9.933333333333332904e-01 4.964766666666665107e-01
9.966666666666667007e-01 4.981466666666665155e-01
1.000000000000000000e+00 4.999999999999998890e-01


==> WASEP_n300_aver1000_z_at_10000t5000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.459999999999999926e-03
6.666666666666667095e-03 2.899999999999999800e-03
1.000000000000000021e-02 4.249999999999999438e-03
1.333333333333333419e-02 5.743333333333332930e-03
1.666666666666666644e-02 7.226666666666665961e-03
2.000000000000000042e-02 8.706666666666666374e-03
2.333333333333333440e-02 1.018666666666666505e-02
2.666666666666666838e-02 1.169666666666666424e-02
2.999999999999999889e-02 1.321666666666666476e-02
3.333333333333333287e-02 1.460666666666666537e-02
3.666666666666666685e-02 1.613999999999999810e-02
4.000000000000000083e-02 1.771666666666666529e-02
4.333333333333333481e-02 1.918333333333333349e-02
4.666666666666666879e-02 2.054999999999999882e-02
5.000000000000000278e-02 2.215999999999999914e-02
5.333333333333333676e-02 2.363999999999999782e-02
5.666666666666666380e-02 2.513666666666666480e-02
5.999999999999999778e-02 2.671000000000000110e-02
6.333333333333333870e-02 2.826999999999999999e-02
6.666666666666666574e-02 2.984666666666666718e-02
7.000000000000000666e-02 3.131000000000000449e-02
7.333333333333333370e-02 3.282666666666667066e-02
7.666666666666666075e-02 3.435000000000000553e-02
8.000000000000000167e-02 3.598666666666667374e-02
8.333333333333332871e-02 3.757333333333334052e-02
8.666666666666666963e-02 3.920666666666667438e-02
8.999999999999999667e-02 4.074333333333333973e-02
9.333333333333333759e-02 4.227666666666667766e-02
9.666666666666666463e-02 4.385000000000000703e-02
1.000000000000000056e-01 4.532666666666667482e-02
1.033333333333333326e-01 4.681666666666667309e-02
1.066666666666666735e-01 4.833666666666667361e-02
1.100000000000000006e-01 4.984333333333333671e-02
1.133333333333333276e-01 5.136000000000000287e-02
1.166666666666666685e-01 5.294666666666666965e-02
1.199999999999999956e-01 5.451333333333333031e-02
1.233333333333333365e-01 5.602999999999998954e-02
1.266666666666666774e-01 5.760999999999999455e-02
1.300000000000000044e-01 5.916999999999999343e-02
1.333333333333333315e-01 6.075333333333333280e-02
1.366666666666666585e-01 6.228666666666666379e-02
1.400000000000000133e-01 6.382000000000000173e-02
1.433333333333333404e-01 6.539333333333334497e-02
1.466666666666666674e-01 6.699666666666667658e-02
1.499999999999999944e-01 6.855000000000001370e-02
1.533333333333333215e-01 7.011333333333334694e-02
1.566666666666666763e-01 7.163000000000001311e-02
1.600000000000000033e-01 7.326000000000001955e-02
1.633333333333333304e-01 7.486000000000002375e-02
1.666666666666666574e-01 7.653000000000002856e-02
1.700000000000000122e-01 7.809333333333336180e-02
1.733333333333333393e-01 7.966666666666669117e-02
1.766666666666666663e-01 8.126666666666669536e-02
1.799999999999999933e-01 8.297666666666669855e-02
1.833333333333333204e-01 8.458000000000004404e-02
1.866666666666666752e-01 8.623666666666671143e-02
1.900000000000000022e-01 8.784333333333337046e-02
1.933333333333333293e-01 8.946333333333338078e-02
1.966666666666666563e-01 9.113000000000004430e-02
2.000000000000000111e-01 9.267666666666669884e-02
2.033333333333333381e-01 9.431666666666670140e-02
2.066666666666666652e-01 9.592000000000004689e-02
2.099999999999999922e-01 9.750000000000004496e-02
2.133333333333333470e-01 9.904000000000004467e-02
2.166666666666666741e-01 1.006633333333333685e-01
2.200000000000000011e-01 1.022933333333333750e-01
2.233333333333333282e-01 1.038566666666667082e-01
2.266666666666666552e-01 1.054233333333333827e-01
2.300000000000000100e-01 1.069900000000000573e-01
2.333333333333333370e-01 1.085966666666667163e-01
2.366666666666666641e-01 1.101600000000000495e-01
2.399999999999999911e-01 1.117966666666667247e-01
2.433333333333333459e-01 1.133833333333333776e-01
2.466666666666666730e-01 1.150766666666667298e-01
2.500000000000000000e-01 1.166733333333333927e-01
2.533333333333333548e-01 1.182733333333333831e-01
2.566666666666666541e-01 1.199066666666667169e-01
2.600000000000000089e-01 1.215333333333333821e-01
2.633333333333333082e-01 1.231666666666667298e-01
2.666666666666666630e-01 1.247033333333333882e-01
2.700000000000000178e-01 1.263266666666667259e-01
2.733333333333333171e-01 1.279200000000000614e-01
2.766666666666666718e-01 1.296433333333334159e-01
2.800000000000000266e-01 1.312100000000000766e-01
2.833333333333333259e-01 1.328866666666667362e-01
2.866666666666666807e-01 1.344866666666667265e-01
2.899999999999999800e-01 1.361600000000000588e-01
2.933333333333333348e-01 1.377400000000000568e-01
2.966666666666666896e-01 1.394733333333333936e-01
2.999999999999999889e-01 1.411066666666667413e-01
3.033333333333333437e-01 1.428100000000000758e-01
3.066666666666666430e-01 1.444066666666667387e-01
3.099999999999999978e-01 1.460066666666667290e-01
3.133333333333333526e-01 1.477200000000000735e-01
3.166666666666666519e-01 1.492400000000000948e-01
3.200000000000000067e-01 1.508466666666667677e-01
3.233333333333333059e-01 1.525066666666667348e-01
3.266666666666666607e-01 1.540700000000000958e-01
3.300000000000000155e-01 1.556733333333334135e-01
3.333333333333333148e-01 1.572566666666667667e-01
3.366666666666666696e-01 1.588733333333334219e-01
3.400000000000000244e-01 1.604066666666667529e-01
3.433333333333333237e-01 1.619866666666667510e-01
3.466666666666666785e-01 1.636700000000000932e-01
3.499999999999999778e-01 1.653266666666667606e-01
3.533333333333333326e-01 1.670366666666667499e-01
3.566666666666666874e-01 1.686200000000001031e-01
3.599999999999999867e-01 1.702966666666667628e-01
3.633333333333333415e-01 1.720166666666667621e-01
3.666666666666666408e-01 1.736800000000000843e-01
3.699999999999999956e-01 1.753100000000000769e-01
3.733333333333333504e-01 1.769500000000000794e-01
3.766666666666666496e-01 1.786333333333334217e-01
3.800000000000000044e-01 1.802500000000000768e-01
3.833333333333333592e-01 1.820000000000000784e-01
3.866666666666666585e-01 1.836333333333334261e-01
3.900000000000000133e-01 1.852466666666667539e-01
3.933333333333333126e-01 1.868666666666667364e-01
3.966666666666666674e-01 1.885333333333334138e-01
4.000000000000000222e-01 1.901800000000000712e-01
4.033333333333333215e-01 1.919366666666667554e-01
4.066666666666666763e-01 1.936466666666667447e-01
4.099999999999999756e-01 1.953066666666667395e-01
4.133333333333333304e-01 1.969500000000000695e-01
4.166666666666666852e-01 1.986166666666667469e-01
4.199999999999999845e-01 2.003100000000000713e-01
4.233333333333333393e-01 2.019733333333334213e-01
4.266666666666666941e-01 2.036500000000000810e-01
4.299999999999999933e-01 2.053100000000000758e-01
4.333333333333333481e-01 2.070100000000000828e-01
4.366666666666666474e-01 2.086300000000000654e-01
4.400000000000000022e-01 2.102933333333334154e-01
4.433333333333333570e-01 2.119066666666667431e-01
4.466666666666666563e-01 2.135033333333334338e-01
4.500000000000000111e-01 2.151866666666667482e-01
4.533333333333333104e-01 2.168933333333334101e-01
4.566666666666666652e-01 2.185566666666667324e-01
4.600000000000000200e-01 2.202633333333333943e-01
4.633333333333333193e-01 2.220166666666667232e-01
4.666666666666666741e-01 2.236400000000000332e-01
4.699999999999999734e-01 2.252866666666667184e-01
4.733333333333333282e-01 2.270166666666667277e-01
4.766666666666666829e-01 2.286900000000000321e-01
4.799999999999999822e-01 2.304033333333333766e-01
4.833333333333333370e-01 2.320833333333333914e-01
4.866666666666666918e-01 2.337166666666666837e-01
4.899999999999999911e-01 2.353500000000000036e-01
4.933333333333333459e-01 2.369100000000000372e-01
4.966666666666666452e-01 2.386233333333333539e-01
5.000000000000000000e-01 2.403133333333333510e-01
5.033333333333332993e-01 2.420033333333333758e-01
5.066666666666667096e-01 2.437066666666667103e-01
5.100000000000000089e-01 2.454266666666667096e-01
5.133333333333333082e-01 2.470233333333333725e-01
5.166666666666667185e-01 2.487566666666667092e-01
5.200000000000000178e-01 2.504166666666667318e-01
5.233333333333333171e-01 2.521200000000000108e-01
5.266666666666666163e-01 2.538866666666667049e-01
5.300000000000000266e-01 2.555400000000000449e-01
5.333333333333333259e-01 2.572600000000000442e-01
5.366666666666666252e-01 2.589166666666666838e-01
5.400000000000000355e-01 2.605666666666667242e-01
5.433333333333333348e-01 2.622900000000000231e-01
5.466666666666666341e-01 2.639866666666667028e-01
5.500000000000000444e-01 2.655600000000000183e-01
5.533333333333333437e-01 2.671666666666666634e-01
5.566666666666666430e-01 2.688200000000000034e-01
5.600000000000000533e-01 2.704900000000000082e-01
5.633333333333333526e-01 2.722033333333333527e-01
5.666666666666666519e-01 2.738366666666666727e-01
5.699999999999999512e-01 2.754066666666666885e-01
5.733333333333333615e-01 2.770633333333333281e-01
5.766666666666666607e-01 2.787399999999999878e-01
5.799999999999999600e-01 2.803766666666666629e-01
5.833333333333333703e-01 2.820166666666666933e-01
5.866666666666666696e-01 2.836199999999999832e-01
5.899999999999999689e-01 2.852999999999999980e-01
5.933333333333333792e-01 2.870600000000000374e-01
5.966666666666666785e-01 2.887633333333333718e-01
5.999999999999999778e-01 2.903700000000000170e-01
6.033333333333333881e-01 2.920600000000000418e-01
6.066666666666666874e-01 2.937100000000000266e-01
6.099999999999999867e-01 2.954333333333333811e-01
6.133333333333332860e-01 2.970733333333333559e-01
6.166666666666666963e-01 2.987200000000000411e-01
6.199999999999999956e-01 3.005000000000000449e-01
6.233333333333332948e-01 3.022066666666667345e-01
6.266666666666667052e-01 3.039166666666667793e-01
6.300000000000000044e-01 3.056000000000000938e-01
6.333333333333333037e-01 3.073066666666667279e-01
6.366666666666667140e-01 3.089233333333333831e-01
6.400000000000000133e-01 3.105533333333334034e-01
6.433333333333333126e-01 3.124033333333334217e-01
6.466666666666666119e-01 3.140500000000001068e-01
6.500000000000000222e-01 3.157700000000001062e-01
6.533333333333333215e-01 3.175033333333334706e-01
6.566666666666666208e-01 3.191366666666667351e-01
6.600000000000000311e-01 3.207666666666667554e-01
6.633333333333333304e-01 3.225166666666667847e-01
6.666666666666666297e-01 3.242766666666668240e-01
6.700000000000000400e-01 3.259766666666668034e-01
6.733333333333333393e-01 3.276733333333334830e-01
6.766666666666666385e-01 3.294400000000001771e-01
6.800000000000000488e-01 3.311100000000001820e-01
6.833333333333333481e-01 3.327866666666668416e-01
6.866666666666666474e-01 3.344900000000001761e-01
6.899999999999999467e-01 3.362333333333334950e-01
6.933333333333333570e-01 3.379133333333335099e-01
6.966666666666666563e-01 3.396533333333335292e-01
6.999999999999999556e-01 3.413666666666668181e-01
7.033333333333333659e-01 3.430566666666668429e-01
7.066666666666666652e-01 3.448033333333335171e-01
7.099999999999999645e-01 3.465066666666668516e-01
7.133333333333333748e-01 3.482333333333335057e-01
7.166666666666666741e-01 3.498900000000002009e-01
7.199999999999999734e-01 3.516633333333334943e-01
7.233333333333333837e-01 3.533766666666668388e-01
7.266666666666666829e-01 3.551400000000001222e-01
7.299999999999999822e-01 3.567700000000001426e-01
7.333333333333332815e-01 3.585400000000001919e-01
7.366666666666666918e-01 3.602933333333335209e-01
7.399999999999999911e-01 3.620833333333335347e-01
7.433333333333332904e-01 3.637166666666668546e-01
7.466666666666667007e-01 3.654566666666668739e-01
7.500000000000000000e-01 3.672300000000001674e-01
7.533333333333332993e-01 3.690000000000002167e-01
7.566666666666667096e-01 3.707166666666668609e-01
7.600000000000000089e-01 3.724100000000001853e-01
7.633333333333333082e-01 3.739333333333335063e-01
7.666666666666667185e-01 3.756600000000001605e-01
7.700000000000000178e-01 3.773733333333335049e-01
7.733333333333333171e-01 3.790666666666668294e-01
7.766666666666666163e-01 3.807233333333334691e-01
7.800000000000000266e-01 3.824000000000001287e-01
7.833333333333333259e-01 3.841633333333334677e-01
7.866666666666666252e-01 3.858766666666667566e-01
7.900000000000000355e-01 3.875866666666668015e-01
7.933333333333333348e-01 3.893300000000001204e-01
7.966666666666666341e-01 3.910033333333334249e-01
8.000000000000000444e-01 3.928033333333334487e-01
8.033333333333333437e-01 3.944800000000001083e-01
8.066666666666666430e-01 3.962400000000001477e-01
8.100000000000000533e-01 3.980366666666668163e-01
8.133333333333333526e-01 3.998166666666668201e-01
8.166666666666666519e-01 4.015866666666668694e-01
8.199999999999999512e-01 4.032800000000001939e-01
8.233333333333333615e-01 4.049833333333334728e-01
8.266666666666666607e-01 4.066533333333335332e-01
8.299999999999999600e-01 4.084233333333335270e-01
8.333333333333333703e-01 4.101866666666668659e-01
8.366666666666666696e-01 4.119200000000001749e-01
8.399999999999999689e-01 4.136633333333334939e-01
8.433333333333333792e-01 4.154500000000001525e-01
8.466666666666666785e-01 4.171900000000001718e-01
8.499999999999999778e-01 4.189400000000002011e-01
8.533333333333333881e-01 4.207333333333335146e-01
8.566666666666666874e-01 4.224233333333335394e-01
8.599999999999999867e-01 4.242166666666668529e-01
8.633333333333332860e-01 4.259533333333335170e-01
8.666666666666666963e-01 4.277400000000001756e-01
8.699999999999999956e-01 4.295033333333335146e-01
8.733333333333332948e-01 4.311866666666668291e-01
8.766666666666667052e-01 4.328433333333335242e-01
8.800000000000000044e-01 4.346366666666669487e-01
8.833333333333333037e-01 4.365033333333335763e-01
8.866666666666667140e-01 4.383133333333336101e-01
8.900000000000000133e-01 4.401266666666669991e-01
8.933333333333333126e-01 4.418833333333336277e-01
8.966666666666666119e-01 4.436100000000002819e-01
9.000000000000000222e-01 4.453100000000002612e-01
9.033333333333333215e-01 4.470466666666668698e-01
9.066666666666666208e-01 4.488600000000002588e-01
9.100000000000000311e-01 4.505933333333336233e-01
9.133333333333333304e-01 4.523433333333336526e-01
9.166666666666666297e-01 4.541200000000002457e-01
9.200000000000000400e-01 4.559166666666668588e-01
9.233333333333333393e-01 4.577000000000002178e-01
9.266666666666666385e-01 4.594933333333335868e-01
9.300000000000000488e-01 4.612533333333335150e-01
9.333333333333333481e-01 4.630466666666668840e-01
9.366666666666666474e-01 4.648466666666669078e-01
9.399999999999999467e-01 4.666933333333335709e-01
9.433333333333333570e-01 4.685800000000002186e-01
9.466666666666666563e-01 4.703700000000002324e-01
9.499999999999999556e-01 4.721633333333336013e-01
9.533333333333333659e-01 4.740133333333336196e-01
9.566666666666666652e-01 4.758433333333336734e-01
9.599999999999999645e-01 4.776500000000003521e-01
9.633333333333333748e-01 4.794966666666670152e-01
9.666666666666666741e-01 4.813400000000003232e-01
9.699999999999999734e-01 4.831933333333336966e-01
9.733333333333333837e-01 4.851233333333337394e-01
9.766666666666666829e-01 4.870333333333337622e-01
9.799999999999999822e-01 4.888333333333337305e-01
9.833333333333332815e-01 4.907066666666671240e-01
9.866666666666666918e-01 4.925800000000004619e-01
9.899999999999999911e-01 4.943633333333338209e-01
9.933333333333332904e-01 4.962233333333337937e-01
9.966666666666667007e-01 4.980833333333337665e-01
1.000000000000000000e+00 5.000000000000003331e-01


==> WASEP_n300_aver1000_z_at_10000t6000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.403333333333333256e-03
6.666666666666667095e-03 2.833333333333333103e-03
1.000000000000000021e-02 4.236666666666666359e-03
1.333333333333333419e-02 5.643333333333332667e-03
1.666666666666666644e-02 7.056666666666666816e-03
2.000000000000000042e-02 8.466666666666667479e-03
2.333333333333333440e-02 9.870000000000000301e-03
2.666666666666666838e-02 1.131333333333333149e-02
2.999999999999999889e-02 1.267333333333333159e-02
3.333333333333333287e-02 1.400666666666666726e-02
3.666666666666666685e-02 1.545999999999999978e-02
4.000000000000000083e-02 1.685000000000000039e-02
4.333333333333333481e-02 1.827333333333333240e-02
4.666666666666666879e-02 1.969333333333333005e-02
5.000000000000000278e-02 2.104666666666666491e-02
5.333333333333333676e-02 2.243999999999999814e-02
5.666666666666666380e-02 2.383666666666666226e-02
5.999999999999999778e-02 2.532666666666666400e-02
6.333333333333333870e-02 2.673666666666666206e-02
6.666666666666666574e-02 2.812666666666666440e-02
7.000000000000000666e-02 2.959333333333332913e-02
7.333333333333333370e-02 3.103333333333332944e-02
7.666666666666666075e-02 3.242666666666665920e-02
8.000000000000000167e-02 3.384333333333332944e-02
8.333333333333332871e-02 3.527999999999999192e-02
8.666666666666666963e-02 3.662999999999998896e-02
8.999999999999999667e-02 3.808333333333332321e-02
9.333333333333333759e-02 3.969999999999998530e-02
9.666666666666666463e-02 4.116666666666665697e-02
1.000000000000000056e-01 4.262666666666665299e-02
1.033333333333333326e-01 4.411666666666665126e-02
1.066666666666666735e-01 4.550666666666665361e-02
1.100000000000000006e-01 4.695666666666665351e-02
1.133333333333333276e-01 4.841999999999999083e-02
1.166666666666666685e-01 4.986999999999999073e-02
1.199999999999999956e-01 5.136666666666665770e-02
1.233333333333333365e-01 5.287333333333332080e-02
1.266666666666666774e-01 5.436999999999998778e-02
1.300000000000000044e-01 5.589333333333332265e-02
1.333333333333333315e-01 5.732999999999999208e-02
1.366666666666666585e-01 5.889333333333333226e-02
1.400000000000000133e-01 6.041666666666666713e-02
1.433333333333333404e-01 6.194333333333332942e-02
1.466666666666666674e-01 6.340666666666666673e-02
1.499999999999999944e-01 6.492333333333331902e-02
1.533333333333333215e-01 6.642333333333332035e-02
1.566666666666666763e-01 6.798666666666665359e-02
1.600000000000000033e-01 6.951333333333331588e-02
1.633333333333333304e-01 7.101666666666665850e-02
1.666666666666666574e-01 7.248333333333333017e-02
1.700000000000000122e-01 7.398666666666665892e-02
1.733333333333333393e-01 7.543999999999999317e-02
1.766666666666666663e-01 7.689333333333332743e-02
1.799999999999999933e-01 7.843333333333332713e-02
1.833333333333333204e-01 7.989999999999999880e-02
1.866666666666666752e-01 8.136666666666667047e-02
1.900000000000000022e-01 8.294333333333332725e-02
1.933333333333333293e-01 8.455000000000000016e-02
1.966666666666666563e-01 8.605666666666667020e-02
2.000000000000000111e-01 8.757000000000000894e-02
2.033333333333333381e-01 8.911333333333333606e-02
2.066666666666666652e-01 9.075333333333333863e-02
2.099999999999999922e-01 9.220333333333333159e-02
2.133333333333333470e-01 9.367333333333333067e-02
2.166666666666666741e-01 9.529666666666666841e-02
2.200000000000000011e-01 9.682000000000000328e-02
2.233333333333333282e-01 9.830666666666666720e-02
2.266666666666666552e-01 9.986666666666667302e-02
2.300000000000000100e-01 1.013133333333333386e-01
2.333333333333333370e-01 1.028466666666666696e-01
2.366666666666666641e-01 1.043366666666666748e-01
2.399999999999999911e-01 1.058333333333333487e-01
2.433333333333333459e-01 1.073600000000000249e-01
2.466666666666666730e-01 1.088300000000000239e-01
2.500000000000000000e-01 1.104033333333333672e-01
2.533333333333333548e-01 1.119833333333333514e-01
2.566666666666666541e-01 1.135700000000000182e-01
2.600000000000000089e-01 1.150566666666666821e-01
2.633333333333333082e-01 1.166266666666666701e-01
2.666666666666666630e-01 1.181533333333333324e-01
2.700000000000000178e-01 1.197699999999999876e-01
2.733333333333333171e-01 1.213033333333333325e-01
2.766666666666666718e-01 1.228766666666666618e-01
2.800000000000000266e-01 1.244466666666666499e-01
2.833333333333333259e-01 1.260999999999999899e-01
2.866666666666666807e-01 1.276599999999999957e-01
2.899999999999999800e-01 1.292066666666666641e-01
2.933333333333333348e-01 1.309000000000000163e-01
2.966666666666666896e-01 1.325333333333333641e-01
2.999999999999999889e-01 1.341700000000000115e-01
3.033333333333333437e-01 1.356566666666666754e-01
3.066666666666666430e-01 1.372000000000000164e-01
3.099999999999999978e-01 1.388633333333333664e-01
3.133333333333333526e-01 1.403700000000000225e-01
3.166666666666666519e-01 1.419333333333333558e-01
3.200000000000000067e-01 1.435166666666666813e-01
3.233333333333333059e-01 1.451166666666666716e-01
3.266666666666666607e-01 1.467733333333333390e-01
3.300000000000000155e-01 1.484499999999999986e-01
3.333333333333333148e-01 1.500733333333333641e-01
3.366666666666666696e-01 1.516333333333333699e-01
3.400000000000000244e-01 1.531333333333333713e-01
3.433333333333333237e-01 1.547466666666666990e-01
3.466666666666666785e-01 1.563666666666667093e-01
3.499999999999999778e-01 1.578600000000000281e-01
3.533333333333333326e-01 1.594633333333333736e-01
3.566666666666666874e-01 1.610733333333333739e-01
3.599999999999999867e-01 1.626566666666666994e-01
3.633333333333333415e-01 1.642200000000000326e-01
3.666666666666666408e-01 1.658100000000000407e-01
3.699999999999999956e-01 1.674566666666666981e-01
3.733333333333333504e-01 1.690233333333333587e-01
3.766666666666666496e-01 1.706633333333333613e-01
3.800000000000000044e-01 1.722900000000000265e-01
3.833333333333333592e-01 1.738999999999999990e-01
3.866666666666666585e-01 1.754966666666666619e-01
3.900000000000000133e-01 1.771733333333333493e-01
3.933333333333333126e-01 1.787233333333333452e-01
3.966666666666666674e-01 1.804100000000000148e-01
4.000000000000000222e-01 1.820033333333333503e-01
4.033333333333333215e-01 1.835833333333333484e-01
4.066666666666666763e-01 1.852333333333333332e-01
4.099999999999999756e-01 1.869266666666666854e-01
4.133333333333333304e-01 1.885266666666666757e-01
4.166666666666666852e-01 1.901166666666666560e-01
4.199999999999999845e-01 1.917999999999999983e-01
4.233333333333333393e-01 1.933366666666666567e-01
4.266666666666666941e-01 1.950000000000000067e-01
4.299999999999999933e-01 1.966433333333333366e-01
4.333333333333333481e-01 1.982599999999999918e-01
4.366666666666666474e-01 1.998299999999999799e-01
4.400000000000000022e-01 2.014499999999999902e-01
4.433333333333333570e-01 2.031066666666666576e-01
4.466666666666666563e-01 2.047599999999999976e-01
4.500000000000000111e-01 2.064199999999999924e-01
4.533333333333333104e-01 2.081099999999999894e-01
4.566666666666666652e-01 2.098099999999999687e-01
4.600000000000000200e-01 2.114399999999999613e-01
4.633333333333333193e-01 2.130566666666666165e-01
4.666666666666666741e-01 2.146233333333332771e-01
4.699999999999999734e-01 2.162233333333332952e-01
4.733333333333333282e-01 2.179166666666666197e-01
4.766666666666666829e-01 2.195799999999999419e-01
4.799999999999999822e-01 2.212399999999999645e-01
4.833333333333333370e-01 2.229766666666666286e-01
4.866666666666666918e-01 2.246899999999999453e-01
4.899999999999999911e-01 2.263799999999999701e-01
4.933333333333333459e-01 2.279833333333332601e-01
4.966666666666666452e-01 2.296766666666665846e-01
5.000000000000000000e-01 2.314199999999999036e-01
5.033333333333332993e-01 2.332133333333332448e-01
5.066666666666667096e-01 2.348899999999999044e-01
5.100000000000000089e-01 2.366199999999999137e-01
5.133333333333333082e-01 2.382399999999999241e-01
5.166666666666667185e-01 2.398766666666665992e-01
5.200000000000000178e-01 2.414366666666666050e-01
5.233333333333333171e-01 2.430966666666666276e-01
5.266666666666666163e-01 2.448166666666666547e-01
5.300000000000000266e-01 2.465333333333332988e-01
5.333333333333333259e-01 2.481666666666666188e-01
5.366666666666666252e-01 2.497933333333332839e-01
5.400000000000000355e-01 2.514266666666666317e-01
5.433333333333333348e-01 2.531533333333332858e-01
5.466666666666666341e-01 2.549633333333333196e-01
5.500000000000000444e-01 2.566599999999999437e-01
5.533333333333333437e-01 2.583066666666666289e-01
5.566666666666666430e-01 2.600233333333333285e-01
5.600000000000000533e-01 2.616899999999999782e-01
5.633333333333333526e-01 2.633399999999999630e-01
5.666666666666666519e-01 2.649833333333332930e-01
5.699999999999999512e-01 2.666766666666666175e-01
5.733333333333333615e-01 2.683233333333333026e-01
5.766666666666666607e-01 2.700399999999999467e-01
5.799999999999999600e-01 2.718299999999999605e-01
5.833333333333333703e-01 2.734399999999999609e-01
5.866666666666666696e-01 2.751500000000000057e-01
5.899999999999999689e-01 2.768700000000000050e-01
5.933333333333333792e-01 2.786066666666666691e-01
5.966666666666666785e-01 2.802833333333333843e-01
5.999999999999999778e-01 2.820233333333334036e-01
6.033333333333333881e-01 2.837566666666667126e-01
6.066666666666666874e-01 2.854433333333333822e-01
6.099999999999999867e-01 2.872066666666666657e-01
6.133333333333332860e-01 2.890266666666667095e-01
6.166666666666666963e-01 2.907166666666667343e-01
6.199999999999999956e-01 2.924900000000000277e-01
6.233333333333332948e-01 2.942866666666666964e-01
6.266666666666667052e-01 2.960766666666667657e-01
6.300000000000000044e-01 2.978400000000000492e-01
6.333333333333333037e-01 2.995566666666667488e-01
6.366666666666667140e-01 3.013233333333333874e-01
6.400000000000000133e-01 3.029900000000000926e-01
6.433333333333333126e-01 3.046666666666667522e-01
6.466666666666666119e-01 3.063433333333334119e-01
6.500000000000000222e-01 3.081033333333333957e-01
6.533333333333333215e-01 3.097966666666667201e-01
6.566666666666666208e-01 3.116033333333333988e-01
6.600000000000000311e-01 3.134133333333334326e-01
6.633333333333333304e-01 3.151533333333334519e-01
6.666666666666666297e-01 3.168033333333334922e-01
6.700000000000000400e-01 3.185700000000001308e-01
6.733333333333333393e-01 3.202566666666668005e-01
6.766666666666666385e-01 3.219933333333334646e-01
6.800000000000000488e-01 3.237100000000001643e-01
6.833333333333333481e-01 3.254566666666667829e-01
6.866666666666666474e-01 3.272800000000001264e-01
6.899999999999999467e-01 3.290233333333334453e-01
6.933333333333333570e-01 3.308266666666667688e-01
6.966666666666666563e-01 3.324766666666668091e-01
6.999999999999999556e-01 3.342566666666668129e-01
7.033333333333333659e-01 3.360066666666668422e-01
7.066666666666666652e-01 3.377633333333335264e-01
7.099999999999999645e-01 3.395333333333335202e-01
7.133333333333333748e-01 3.412700000000001843e-01
7.166666666666666741e-01 3.431333333333335123e-01
7.199999999999999734e-01 3.449266666666668257e-01
7.233333333333333837e-01 3.467533333333335244e-01
7.266666666666666829e-01 3.485466666666668378e-01
7.299999999999999822e-01 3.503100000000001768e-01
7.333333333333332815e-01 3.520566666666668509e-01
7.366666666666666918e-01 3.538333333333334996e-01
7.399999999999999911e-01 3.556833333333335179e-01
7.433333333333332904e-01 3.575266666666668258e-01
7.466666666666667007e-01 3.593866666666668541e-01
7.500000000000000000e-01 3.610900000000001886e-01
7.533333333333332993e-01 3.629833333333334910e-01
7.566666666666667096e-01 3.648300000000002097e-01
7.600000000000000089e-01 3.665700000000002290e-01
7.633333333333333082e-01 3.683000000000002383e-01
7.666666666666667185e-01 3.700633333333335218e-01
7.700000000000000178e-01 3.718466666666668807e-01
7.733333333333333171e-01 3.736233333333335294e-01
7.766666666666666163e-01 3.753800000000002135e-01
7.800000000000000266e-01 3.771800000000002373e-01
7.833333333333333259e-01 3.789466666666668759e-01
7.866666666666666252e-01 3.807233333333335801e-01
7.900000000000000355e-01 3.826000000000002177e-01
7.933333333333333348e-01 3.842933333333335422e-01
7.966666666666666341e-01 3.860733333333336015e-01
8.000000000000000444e-01 3.879366666666669294e-01
8.033333333333333437e-01 3.897466666666669077e-01
8.066666666666666430e-01 3.915333333333336219e-01
8.100000000000000533e-01 3.934133333333335591e-01
8.133333333333333526e-01 3.951800000000002533e-01
8.166666666666666519e-01 3.970566666666668909e-01
8.199999999999999512e-01 3.988900000000002444e-01
8.233333333333333615e-01 4.006833333333335578e-01
8.266666666666666607e-01 4.025933333333335251e-01
8.299999999999999600e-01 4.043800000000002393e-01
8.333333333333333703e-01 4.061566666666668879e-01
8.366666666666666696e-01 4.079833333333335310e-01
8.399999999999999689e-01 4.098100000000002296e-01
8.433333333333333792e-01 4.116733333333335576e-01
8.466666666666666785e-01 4.135233333333335759e-01
8.499999999999999778e-01 4.154400000000002535e-01
8.533333333333333881e-01 4.172066666666669477e-01
8.566666666666666874e-01 4.191666666666669094e-01
8.599999999999999867e-01 4.209766666666669432e-01
8.633333333333332860e-01 4.229033333333335754e-01
8.666666666666666963e-01 4.246966666666669443e-01
8.699999999999999956e-01 4.265800000000002368e-01
8.733333333333332948e-01 4.283666666666668954e-01
8.766666666666667052e-01 4.302233333333335685e-01
8.800000000000000044e-01 4.320466666666668565e-01
8.833333333333333037e-01 4.340000000000002189e-01
8.866666666666667140e-01 4.359266666666669066e-01
8.900000000000000133e-01 4.378200000000003200e-01
8.933333333333333126e-01 4.397000000000002573e-01
8.966666666666666119e-01 4.415900000000003156e-01
9.000000000000000222e-01 4.434633333333336536e-01
9.033333333333333215e-01 4.453700000000003212e-01
9.066666666666666208e-01 4.471766666666669998e-01
9.100000000000000311e-01 4.489566666666670036e-01
9.133333333333333304e-01 4.508300000000003416e-01
9.166666666666666297e-01 4.526666666666669947e-01
9.200000000000000400e-01 4.546266666666669565e-01
9.233333333333333393e-01 4.563766666666669858e-01
9.266666666666666385e-01 4.582400000000003137e-01
9.300000000000000488e-01 4.601266666666669614e-01
9.333333333333333481e-01 4.620066666666669541e-01
9.366666666666666474e-01 4.639566666666670169e-01
9.399999999999999467e-01 4.658733333333336391e-01
9.433333333333333570e-01 4.677633333333336418e-01
9.466666666666666563e-01 4.695866666666669853e-01
9.499999999999999556e-01 4.713833333333335984e-01
9.533333333333333659e-01 4.732933333333336212e-01
9.566666666666666652e-01 4.751733333333336140e-01
9.599999999999999645e-01 4.771033333333336013e-01
9.633333333333333748e-01 4.789700000000002844e-01
9.666666666666666741e-01 4.809100000000002817e-01
9.699999999999999734e-01 4.828266666666669038e-01
9.733333333333333837e-01 4.846900000000002318e-01
9.766666666666666829e-01 4.866433333333335942e-01
9.799999999999999822e-01 4.885833333333335915e-01
9.833333333333332815e-01 4.905866666666668929e-01
9.866666666666666918e-01 4.924400000000002664e-01
9.899999999999999911e-01 4.943466666666669340e-01
9.933333333333332904e-01 4.962800000000003320e-01
9.966666666666667007e-01 4.981900000000003548e-01
1.000000000000000000e+00 5.000000000000003331e-01


==> WASEP_n300_aver1000_z_at_10000t7000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.423333333333333308e-03
6.666666666666667095e-03 2.733333333333333708e-03
1.000000000000000021e-02 4.063333333333333727e-03
1.333333333333333419e-02 5.453333333333333470e-03
1.666666666666666644e-02 6.703333333333333713e-03
2.000000000000000042e-02 8.040000000000000271e-03
2.333333333333333440e-02 9.369999999999999857e-03
2.666666666666666838e-02 1.073999999999999955e-02
2.999999999999999889e-02 1.215666666666666632e-02
3.333333333333333287e-02 1.355333333333333216e-02
3.666666666666666685e-02 1.487666666666666651e-02
4.000000000000000083e-02 1.618999999999999953e-02
4.333333333333333481e-02 1.754666666666666874e-02
4.666666666666666879e-02 1.887666666666666659e-02
5.000000000000000278e-02 2.018999999999999961e-02
5.333333333333333676e-02 2.154333333333333447e-02
5.666666666666666380e-02 2.292666666666666811e-02
5.999999999999999778e-02 2.434000000000000052e-02
6.333333333333333870e-02 2.575333333333333641e-02
6.666666666666666574e-02 2.704333333333333936e-02
7.000000000000000666e-02 2.842666666666666953e-02
7.333333333333333370e-02 2.986000000000000112e-02
7.666666666666666075e-02 3.126999999999999919e-02
8.000000000000000167e-02 3.273333333333333650e-02
8.333333333333332871e-02 3.418999999999999817e-02
8.666666666666666963e-02 3.559666666666666535e-02
8.999999999999999667e-02 3.703666666666666912e-02
9.333333333333333759e-02 3.842000000000000276e-02
9.666666666666666463e-02 3.986333333333333395e-02
1.000000000000000056e-01 4.126333333333333242e-02
1.033333333333333326e-01 4.272333333333333538e-02
1.066666666666666735e-01 4.423333333333333284e-02
1.100000000000000006e-01 4.572999999999999982e-02
1.133333333333333276e-01 4.709999999999999604e-02
1.166666666666666685e-01 4.850333333333332886e-02
1.199999999999999956e-01 4.998333333333333101e-02
1.233333333333333365e-01 5.143999999999999267e-02
1.266666666666666774e-01 5.282666666666666067e-02
1.300000000000000044e-01 5.427333333333333315e-02
1.333333333333333315e-01 5.574333333333333224e-02
1.366666666666666585e-01 5.721333333333332438e-02
1.400000000000000133e-01 5.863333333333332203e-02
1.433333333333333404e-01 5.999333333333332213e-02
1.466666666666666674e-01 6.135666666666665658e-02
1.499999999999999944e-01 6.271666666666665668e-02
1.533333333333333215e-01 6.414666666666665740e-02
1.566666666666666763e-01 6.569333333333331193e-02
1.600000000000000033e-01 6.709333333333332428e-02
1.633333333333333304e-01 6.852666666666665241e-02
1.666666666666666574e-01 6.999666666666665149e-02
1.700000000000000122e-01 7.141666666666664220e-02
1.733333333333333393e-01 7.299999999999998157e-02
1.766666666666666663e-01 7.449333333333331419e-02
1.799999999999999933e-01 7.588666666666664395e-02
1.833333333333333204e-01 7.739666666666664141e-02
1.866666666666666752e-01 7.879333333333331246e-02
1.900000000000000022e-01 8.021999999999998576e-02
1.933333333333333293e-01 8.174999999999998934e-02
1.966666666666666563e-01 8.314999999999998781e-02
2.000000000000000111e-01 8.464666666666666173e-02
2.033333333333333381e-01 8.613999999999999435e-02
2.066666666666666652e-01 8.766333333333332922e-02
2.099999999999999922e-01 8.907333333333332381e-02
2.133333333333333470e-01 9.060999999999998222e-02
2.166666666666666741e-01 9.214333333333332710e-02
2.200000000000000011e-01 9.357999999999999652e-02
2.233333333333333282e-01 9.505999999999999173e-02
2.266666666666666552e-01 9.657999999999998531e-02
2.300000000000000100e-01 9.804666666666665698e-02
2.333333333333333370e-01 9.950666666666665994e-02
2.366666666666666641e-01 1.010766666666666619e-01
2.399999999999999911e-01 1.025633333333333258e-01
2.433333333333333459e-01 1.039433333333333320e-01
2.466666666666666730e-01 1.053933333333333250e-01
2.500000000000000000e-01 1.069166666666666460e-01
2.533333333333333548e-01 1.084166666666666612e-01
2.566666666666666541e-01 1.100300000000000028e-01
2.600000000000000089e-01 1.115466666666666690e-01
2.633333333333333082e-01 1.130166666666666681e-01
2.666666666666666630e-01 1.145500000000000129e-01
2.700000000000000178e-01 1.161066666666666636e-01
2.733333333333333171e-01 1.176733333333333381e-01
2.766666666666666718e-01 1.191666666666666707e-01
2.800000000000000266e-01 1.206699999999999995e-01
2.833333333333333259e-01 1.222066666666666579e-01
2.866666666666666807e-01 1.237599999999999950e-01
2.899999999999999800e-01 1.252900000000000125e-01
2.933333333333333348e-01 1.267800000000000316e-01
2.966666666666666896e-01 1.282800000000000329e-01
2.999999999999999889e-01 1.297966666666666991e-01
3.033333333333333437e-01 1.314300000000000190e-01
3.066666666666666430e-01 1.329633333333333778e-01
3.099999999999999978e-01 1.344233333333333669e-01
3.133333333333333526e-01 1.359600000000000253e-01
3.166666666666666519e-01 1.375666666666666982e-01
3.200000000000000067e-01 1.391966666666666907e-01
3.233333333333333059e-01 1.408066666666666911e-01
3.266666666666666607e-01 1.423100000000000198e-01
3.300000000000000155e-01 1.438700000000000256e-01
3.333333333333333148e-01 1.454900000000000082e-01
3.366666666666666696e-01 1.470266666666666666e-01
3.400000000000000244e-01 1.486033333333333373e-01
3.433333333333333237e-01 1.501099999999999934e-01
3.466666666666666785e-01 1.516033333333333399e-01
3.499999999999999778e-01 1.532566666666666799e-01
3.533333333333333326e-01 1.548500000000000154e-01
3.566666666666666874e-01 1.564533333333333609e-01
3.599999999999999867e-01 1.580200000000000216e-01
3.633333333333333415e-01 1.596566666666666967e-01
3.666666666666666408e-01 1.612433333333333496e-01
3.699999999999999956e-01 1.628166666666666929e-01
3.733333333333333504e-01 1.643633333333333613e-01
3.766666666666666496e-01 1.659133333333333571e-01
3.800000000000000044e-01 1.675233333333333574e-01
3.833333333333333592e-01 1.692133333333333545e-01
3.866666666666666585e-01 1.707766666666666877e-01
3.900000000000000133e-01 1.723600000000000132e-01
3.933333333333333126e-01 1.739566666666666761e-01
3.966666666666666674e-01 1.755833333333333413e-01
4.000000000000000222e-01 1.772366666666666812e-01
4.033333333333333215e-01 1.788533333333333641e-01
4.066666666666666763e-01 1.805266666666666964e-01
4.099999999999999756e-01 1.821333333333333693e-01
4.133333333333333304e-01 1.837666666666666893e-01
4.166666666666666852e-01 1.854100000000000470e-01
4.199999999999999845e-01 1.870900000000000341e-01
4.233333333333333393e-01 1.887066666666666892e-01
4.266666666666666941e-01 1.902766666666666773e-01
4.299999999999999933e-01 1.919733333333333569e-01
4.333333333333333481e-01 1.934433333333333560e-01
4.366666666666666474e-01 1.951633333333333553e-01
4.400000000000000022e-01 1.968100000000000127e-01
4.433333333333333570e-01 1.984900000000000275e-01
4.466666666666666563e-01 2.000899999999999901e-01
4.500000000000000111e-01 2.016666666666666607e-01
4.533333333333333104e-01 2.033533333333333304e-01
4.566666666666666652e-01 2.049933333333333330e-01
4.600000000000000200e-01 2.066733333333333200e-01
4.633333333333333193e-01 2.083599999999999897e-01
4.666666666666666741e-01 2.100433333333333319e-01
4.699999999999999734e-01 2.117900000000000060e-01
4.733333333333333282e-01 2.135299999999999976e-01
4.766666666666666829e-01 2.151466666666666527e-01
4.799999999999999822e-01 2.167699999999999627e-01
4.833333333333333370e-01 2.184599999999999875e-01
4.866666666666666918e-01 2.201233333333333098e-01
4.899999999999999911e-01 2.217999999999999694e-01
4.933333333333333459e-01 2.235099999999999865e-01
4.966666666666666452e-01 2.251466666666666616e-01
5.000000000000000000e-01 2.266766666666666652e-01
5.033333333333332993e-01 2.284733333333333338e-01
5.066666666666667096e-01 2.300200000000000022e-01
5.100000000000000089e-01 2.317366666666666741e-01
5.133333333333333082e-01 2.334633333333333283e-01
5.166666666666667185e-01 2.352033333333333476e-01
5.200000000000000178e-01 2.368800000000000350e-01
5.233333333333333171e-01 2.386000000000000343e-01
5.266666666666666163e-01 2.402600000000000569e-01
5.300000000000000266e-01 2.419533333333333813e-01
5.333333333333333259e-01 2.436133333333334039e-01
5.366666666666666252e-01 2.452433333333333965e-01
5.400000000000000355e-01 2.470300000000000828e-01
5.433333333333333348e-01 2.488133333333333863e-01
5.466666666666666341e-01 2.504533333333334166e-01
5.500000000000000444e-01 2.520933333333334470e-01
5.533333333333333437e-01 2.537166666666667569e-01
5.566666666666666430e-01 2.553833333333334066e-01
5.600000000000000533e-01 2.571100000000000607e-01
5.633333333333333526e-01 2.587733333333334107e-01
5.666666666666666519e-01 2.605366666666666942e-01
5.699999999999999512e-01 2.622500000000000386e-01
5.733333333333333615e-01 2.638900000000000690e-01
5.766666666666666607e-01 2.655666666666667286e-01
5.799999999999999600e-01 2.673633333333333972e-01
5.833333333333333703e-01 2.690933333333334065e-01
5.866666666666666696e-01 2.709233333333334048e-01
5.899999999999999689e-01 2.727266666666667283e-01
5.933333333333333792e-01 2.744800000000000573e-01
5.966666666666666785e-01 2.762433333333333962e-01
5.999999999999999778e-01 2.779400000000000759e-01
6.033333333333333881e-01 2.796366666666667555e-01
6.066666666666666874e-01 2.813733333333334197e-01
6.099999999999999867e-01 2.830766666666666986e-01
6.133333333333332860e-01 2.848700000000000676e-01
6.166666666666666963e-01 2.865700000000000469e-01
6.199999999999999956e-01 2.883633333333333604e-01
6.233333333333332948e-01 2.900966666666667249e-01
6.266666666666667052e-01 2.918233333333333790e-01
6.300000000000000044e-01 2.935933333333333728e-01
6.333333333333333037e-01 2.953733333333334321e-01
6.366666666666667140e-01 2.972033333333334304e-01
6.400000000000000133e-01 2.989300000000000845e-01
6.433333333333333126e-01 3.007166666666667987e-01
6.466666666666666119e-01 3.024233333333334328e-01
6.500000000000000222e-01 3.042500000000001315e-01
6.533333333333333215e-01 3.059166666666667811e-01
6.566666666666666208e-01 3.076533333333334452e-01
6.600000000000000311e-01 3.093233333333334500e-01
6.633333333333333304e-01 3.110366666666667945e-01
6.666666666666666297e-01 3.127800000000001135e-01
6.700000000000000400e-01 3.145533333333334070e-01
6.733333333333333393e-01 3.162133333333334573e-01
6.766666666666666385e-01 3.179600000000001314e-01
6.800000000000000488e-01 3.196533333333334559e-01
6.833333333333333481e-01 3.214133333333334397e-01
6.866666666666666474e-01 3.231300000000001393e-01
6.899999999999999467e-01 3.249266666666668080e-01
6.933333333333333570e-01 3.266733333333334821e-01
6.966666666666666563e-01 3.285333333333335104e-01
6.999999999999999556e-01 3.303466666666667884e-01
7.033333333333333659e-01 3.321666666666668322e-01
7.066666666666666652e-01 3.340366666666668705e-01
7.099999999999999645e-01 3.358533333333335036e-01
7.133333333333333748e-01 3.376766666666668470e-01
7.166666666666666741e-01 3.395200000000001550e-01
7.199999999999999734e-01 3.413533333333335085e-01
7.233333333333333837e-01 3.431766666666667964e-01
7.266666666666666829e-01 3.449333333333334806e-01
7.299999999999999822e-01 3.467733333333334889e-01
7.333333333333332815e-01 3.486366666666668168e-01
7.366666666666666918e-01 3.504166666666668761e-01
7.399999999999999911e-01 3.522566666666668844e-01
7.433333333333332904e-01 3.541300000000002224e-01
7.466666666666667007e-01 3.558800000000001962e-01
7.500000000000000000e-01 3.576200000000002155e-01
7.533333333333332993e-01 3.594400000000002593e-01
7.566666666666667096e-01 3.612633333333336028e-01
7.600000000000000089e-01 3.629700000000002369e-01
7.633333333333333082e-01 3.646500000000002517e-01
7.666666666666667185e-01 3.664866666666669603e-01
7.700000000000000178e-01 3.683833333333336180e-01
7.733333333333333171e-01 3.702133333333336163e-01
7.766666666666666163e-01 3.720066666666669852e-01
7.800000000000000266e-01 3.738600000000003032e-01
7.833333333333333259e-01 3.756933333333336011e-01
7.866666666666666252e-01 3.775233333333336549e-01
7.900000000000000355e-01 3.793100000000003136e-01
7.933333333333333348e-01 3.811133333333336370e-01
7.966666666666666341e-01 3.830000000000002847e-01
8.000000000000000444e-01 3.847500000000003140e-01
8.033333333333333437e-01 3.864833333333336229e-01
8.066666666666666430e-01 3.882833333333336467e-01
8.100000000000000533e-01 3.901066666666669902e-01
8.133333333333333526e-01 3.919666666666670185e-01
8.166666666666666519e-01 3.939266666666669803e-01
8.199999999999999512e-01 3.958300000000002927e-01
8.233333333333333615e-01 3.976300000000003165e-01
8.266666666666666607e-01 3.995466666666669941e-01
8.299999999999999600e-01 4.014333333333336973e-01
8.333333333333333703e-01 4.032900000000003704e-01
8.366666666666666696e-01 4.051933333333336829e-01
8.399999999999999689e-01 4.070533333333337112e-01
8.433333333333333792e-01 4.090466666666670581e-01
8.466666666666666785e-01 4.109000000000003761e-01
8.499999999999999778e-01 4.127833333333336685e-01
8.533333333333333881e-01 4.146433333333336968e-01
8.566666666666666874e-01 4.165400000000004099e-01
8.599999999999999867e-01 4.184333333333337124e-01
8.633333333333332860e-01 4.202900000000003855e-01
8.666666666666666963e-01 4.221966666666670531e-01
8.699999999999999956e-01 4.241133333333337307e-01
8.733333333333332948e-01 4.260933333333337125e-01
8.766666666666667052e-01 4.279333333333337208e-01
8.800000000000000044e-01 4.298166666666670133e-01
8.833333333333333037e-01 4.316966666666670061e-01
8.866666666666667140e-01 4.335533333333336237e-01
8.900000000000000133e-01 4.355966666666669651e-01
8.933333333333333126e-01 4.374866666666669679e-01
8.966666666666666119e-01 4.393533333333336510e-01
9.000000000000000222e-01 4.412133333333336238e-01
9.033333333333333215e-01 4.431500000000002659e-01
9.066666666666666208e-01 4.450166666666669490e-01
9.100000000000000311e-01 4.469366666666669263e-01
9.133333333333333304e-01 4.489200000000002633e-01
9.166666666666666297e-01 4.508866666666669354e-01
9.200000000000000400e-01 4.528833333333335265e-01
9.233333333333333393e-01 4.548366666666669444e-01
9.266666666666666385e-01 4.567166666666668817e-01
9.300000000000000488e-01 4.586500000000002797e-01
9.333333333333333481e-01 4.605966666666669318e-01
9.366666666666666474e-01 4.625866666666669791e-01
9.399999999999999467e-01 4.644000000000003681e-01
9.433333333333333570e-01 4.663766666666669947e-01
9.466666666666666563e-01 4.683066666666670375e-01
9.499999999999999556e-01 4.703066666666669837e-01
9.533333333333333659e-01 4.722966666666670310e-01
9.566666666666666652e-01 4.742833333333337231e-01
9.599999999999999645e-01 4.762700000000003597e-01
9.633333333333333748e-01 4.781400000000003980e-01
9.666666666666666741e-01 4.800833333333337505e-01
9.699999999999999734e-01 4.820533333333337778e-01
9.733333333333333837e-01 4.840866666666671647e-01
9.766666666666666829e-01 4.861233333333337958e-01
9.799999999999999822e-01 4.880400000000004179e-01
9.833333333333332815e-01 4.900500000000004297e-01
9.866666666666666918e-01 4.920600000000004415e-01
9.899999999999999911e-01 4.940300000000004688e-01
9.933333333333332904e-01 4.959933333333337857e-01
9.966666666666667007e-01 4.980100000000004523e-01
1.000000000000000000e+00 5.000000000000004441e-01


==> WASEP_n300_aver1000_z_at_10000t800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.993333333333333523e-03
6.666666666666667095e-03 5.960000000000000020e-03
1.000000000000000021e-02 8.943333333333332649e-03
1.333333333333333419e-02 1.195666666666666579e-02
1.666666666666666644e-02 1.498333333333333288e-02
2.000000000000000042e-02 1.804000000000000048e-02
2.333333333333333440e-02 2.101666666666666614e-02
2.666666666666666838e-02 2.398666666666666655e-02
2.999999999999999889e-02 2.705333333333333201e-02
3.333333333333333287e-02 3.005999999999999645e-02
3.666666666666666685e-02 3.302333333333332815e-02
4.000000000000000083e-02 3.604333333333333000e-02
4.333333333333333481e-02 3.908333333333333104e-02
4.666666666666666879e-02 4.202000000000000179e-02
5.000000000000000278e-02 4.503000000000000058e-02
5.333333333333333676e-02 4.803000000000000325e-02
5.666666666666666380e-02 5.103000000000000591e-02
5.999999999999999778e-02 5.403666666666667034e-02
6.333333333333333870e-02 5.709333333333334315e-02
6.666666666666666574e-02 6.013666666666667854e-02
7.000000000000000666e-02 6.316333333333334910e-02
7.333333333333333370e-02 6.614000000000001822e-02
7.666666666666666075e-02 6.910666666666669122e-02
8.000000000000000167e-02 7.209333333333335647e-02
8.333333333333332871e-02 7.505666666666668818e-02
8.666666666666666963e-02 7.801000000000002377e-02
8.999999999999999667e-02 8.099000000000002031e-02
9.333333333333333759e-02 8.392666666666667719e-02
9.666666666666666463e-02 8.689333333333335019e-02
1.000000000000000056e-01 8.988666666666668414e-02
1.033333333333333326e-01 9.284000000000001973e-02
1.066666666666666735e-01 9.574000000000001953e-02
1.100000000000000006e-01 9.865666666666668416e-02
1.133333333333333276e-01 1.016033333333333510e-01
1.166666666666666685e-01 1.045800000000000202e-01
1.199999999999999956e-01 1.075066666666666809e-01
1.233333333333333365e-01 1.105333333333333445e-01
1.266666666666666774e-01 1.134633333333333327e-01
1.300000000000000044e-01 1.163633333333333325e-01
1.333333333333333315e-01 1.192899999999999933e-01
1.366666666666666585e-01 1.222399999999999876e-01
1.400000000000000133e-01 1.251566666666666661e-01
1.433333333333333404e-01 1.280699999999999894e-01
1.466666666666666674e-01 1.309400000000000008e-01
1.499999999999999944e-01 1.338499999999999690e-01
1.533333333333333215e-01 1.366633333333333311e-01
1.566666666666666763e-01 1.396066666666666567e-01
1.600000000000000033e-01 1.424199999999999910e-01
1.633333333333333304e-01 1.452999999999999847e-01
1.666666666666666574e-01 1.481299999999999839e-01
1.700000000000000122e-01 1.509066666666666334e-01
1.733333333333333393e-01 1.536933333333332929e-01
1.766666666666666663e-01 1.564999999999999725e-01
1.799999999999999933e-01 1.593066666666666242e-01
1.833333333333333204e-01 1.621233333333332860e-01
1.866666666666666752e-01 1.648933333333333084e-01
1.900000000000000022e-01 1.676499999999999657e-01
1.933333333333333293e-01 1.704066666666666230e-01
1.966666666666666563e-01 1.732633333333332970e-01
2.000000000000000111e-01 1.760866666666666136e-01
2.033333333333333381e-01 1.788233333333332786e-01
2.066666666666666652e-01 1.815166666666666040e-01
2.099999999999999922e-01 1.841799999999999549e-01
2.133333333333333470e-01 1.869933333333332892e-01
2.166666666666666741e-01 1.897866666666666313e-01
2.200000000000000011e-01 1.925566666666666260e-01
2.233333333333333282e-01 1.952933333333332910e-01
2.266666666666666552e-01 1.980066666666666364e-01
2.300000000000000100e-01 2.007099999999999440e-01
2.333333333333333370e-01 2.034133333333332794e-01
2.366666666666666641e-01 2.060966666666666225e-01
2.399999999999999911e-01 2.087666666666666282e-01
2.433333333333333459e-01 2.114733333333332910e-01
2.466666666666666730e-01 2.141666666666666163e-01
2.500000000000000000e-01 2.167099999999999582e-01
2.533333333333333548e-01 2.193499999999999617e-01
2.566666666666666541e-01 2.219833333333333381e-01
2.600000000000000089e-01 2.245966666666666944e-01
2.633333333333333082e-01 2.271633333333333282e-01
2.666666666666666630e-01 2.297966666666666768e-01
2.700000000000000178e-01 2.323766666666667036e-01
2.733333333333333171e-01 2.349566666666667025e-01
2.766666666666666718e-01 2.375900000000000512e-01
2.800000000000000266e-01 2.401500000000000579e-01
2.833333333333333259e-01 2.426733333333334075e-01
2.866666666666666807e-01 2.452133333333333942e-01
2.899999999999999800e-01 2.478200000000000680e-01
2.933333333333333348e-01 2.503533333333334276e-01
2.966666666666666896e-01 2.528333333333334099e-01
2.999999999999999889e-01 2.553900000000000614e-01
3.033333333333333437e-01 2.579766666666667430e-01
3.066666666666666430e-01 2.604033333333333755e-01
3.099999999999999978e-01 2.629166666666666874e-01
3.133333333333333526e-01 2.654100000000000903e-01
3.166666666666666519e-01 2.678300000000000680e-01
3.200000000000000067e-01 2.702166666666667161e-01
3.233333333333333059e-01 2.725833333333333441e-01
3.266666666666666607e-01 2.749400000000000177e-01
3.300000000000000155e-01 2.772466666666666413e-01
3.333333333333333148e-01 2.796366666666666445e-01
3.366666666666666696e-01 2.819633333333332881e-01
3.400000000000000244e-01 2.843799999999999106e-01
3.433333333333333237e-01 2.867033333333332545e-01
3.466666666666666785e-01 2.890366666666666084e-01
3.499999999999999778e-01 2.913566666666665972e-01
3.533333333333333326e-01 2.936233333333332918e-01
3.566666666666666874e-01 2.959166666666666612e-01
3.599999999999999867e-01 2.980766666666666009e-01
3.633333333333333415e-01 3.002433333333333065e-01
3.666666666666666408e-01 3.025300000000000211e-01
3.699999999999999956e-01 3.047699999999999854e-01
3.733333333333333504e-01 3.069633333333333103e-01
3.766666666666666496e-01 3.091566666666666907e-01
3.800000000000000044e-01 3.113466666666666605e-01
3.833333333333333592e-01 3.134799999999999809e-01
3.866666666666666585e-01 3.156033333333333468e-01
3.900000000000000133e-01 3.176999999999999824e-01
3.933333333333333126e-01 3.198366666666667135e-01
3.966666666666666674e-01 3.219166666666666843e-01
4.000000000000000222e-01 3.240866666666666895e-01
4.033333333333333215e-01 3.261999999999999900e-01
4.066666666666666763e-01 3.283499999999999752e-01
4.099999999999999756e-01 3.303633333333333422e-01
4.133333333333333304e-01 3.323233333333333039e-01
4.166666666666666852e-01 3.343266666666666054e-01
4.199999999999999845e-01 3.363766666666666016e-01
4.233333333333333393e-01 3.383933333333332683e-01
4.266666666666666941e-01 3.402899999999999814e-01
4.299999999999999933e-01 3.423199999999999577e-01
4.333333333333333481e-01 3.443066666666666498e-01
4.366666666666666474e-01 3.462799999999999767e-01
4.400000000000000022e-01 3.482266666666666288e-01
4.433333333333333570e-01 3.500366666666666626e-01
4.466666666666666563e-01 3.520066666666666344e-01
4.500000000000000111e-01 3.539233333333333120e-01
4.533333333333333104e-01 3.557766666666666300e-01
4.566666666666666652e-01 3.576066666666666283e-01
4.600000000000000200e-01 3.595033333333333414e-01
4.633333333333333193e-01 3.613899999999999890e-01
4.666666666666666741e-01 3.632566666666666721e-01
4.699999999999999734e-01 3.651433333333333753e-01
4.733333333333333282e-01 3.669433333333333991e-01
4.766666666666666829e-01 3.687533333333333774e-01
4.799999999999999822e-01 3.704500000000000570e-01
4.833333333333333370e-01 3.721800000000000663e-01
4.866666666666666918e-01 3.740000000000001101e-01
4.899999999999999911e-01 3.757133333333333991e-01
4.933333333333333459e-01 3.773500000000000743e-01
4.966666666666666452e-01 3.790600000000001191e-01
5.000000000000000000e-01 3.807566666666667987e-01
5.033333333333332993e-01 3.823366666666667690e-01
5.066666666666667096e-01 3.840366666666668038e-01
5.100000000000000089e-01 3.855700000000001348e-01
5.133333333333333082e-01 3.870500000000001162e-01
5.166666666666667185e-01 3.886133333333334217e-01
5.200000000000000178e-01 3.901766666666667271e-01
5.233333333333333171e-01 3.917633333333334078e-01
5.266666666666666163e-01 3.933000000000000940e-01
5.300000000000000266e-01 3.947833333333333750e-01
5.333333333333333259e-01 3.962933333333333863e-01
5.366666666666666252e-01 3.978133333333334076e-01
5.400000000000000355e-01 3.993500000000000938e-01
5.433333333333333348e-01 4.007500000000000506e-01
5.466666666666666341e-01 4.023100000000001120e-01
5.500000000000000444e-01 4.037700000000000733e-01
5.533333333333333437e-01 4.051866666666667505e-01
5.566666666666666430e-01 4.066766666666667418e-01
5.600000000000000533e-01 4.080800000000001093e-01
5.633333333333333526e-01 4.094600000000001017e-01
5.666666666666666519e-01 4.107533333333334702e-01
5.699999999999999512e-01 4.121066666666668432e-01
5.733333333333333615e-01 4.134600000000001607e-01
5.766666666666666607e-01 4.148666666666668279e-01
5.799999999999999600e-01 4.162533333333334751e-01
5.833333333333333703e-01 4.175500000000001433e-01
5.866666666666666696e-01 4.188733333333334863e-01
5.899999999999999689e-01 4.200933333333334851e-01
5.933333333333333792e-01 4.213600000000001233e-01
5.966666666666666785e-01 4.225733333333334674e-01
5.999999999999999778e-01 4.238233333333334962e-01
6.033333333333333881e-01 4.250933333333334896e-01
6.066666666666666874e-01 4.262766666666668591e-01
6.099999999999999867e-01 4.275366666666668425e-01
6.133333333333332860e-01 4.286766666666668724e-01
6.166666666666666963e-01 4.298966666666669267e-01
6.199999999999999956e-01 4.310700000000002863e-01
6.233333333333332948e-01 4.322200000000002706e-01
6.266666666666667052e-01 4.333966666666669854e-01
6.300000000000000044e-01 4.345566666666670352e-01
6.333333333333333037e-01 4.356633333333336799e-01
6.366666666666667140e-01 4.367866666666669340e-01
6.400000000000000133e-01 4.379266666666670194e-01
6.433333333333333126e-01 4.390166666666669992e-01
6.466666666666666119e-01 4.400666666666669946e-01
6.500000000000000222e-01 4.411533333333336193e-01
6.533333333333333215e-01 4.421400000000002550e-01
6.566666666666666208e-01 4.431466666666669107e-01
6.600000000000000311e-01 4.441566666666669216e-01
6.633333333333333304e-01 4.451566666666669225e-01
6.666666666666666297e-01 4.461433333333335582e-01
6.700000000000000400e-01 4.471100000000002295e-01
6.733333333333333393e-01 4.480800000000002004e-01
6.766666666666666385e-01 4.490666666666668361e-01
6.800000000000000488e-01 4.498700000000002142e-01
6.833333333333333481e-01 4.507300000000002416e-01
6.866666666666666474e-01 4.515866666666669693e-01
6.899999999999999467e-01 4.525366666666669202e-01
6.933333333333333570e-01 4.534733333333336169e-01
6.966666666666666563e-01 4.544000000000002482e-01
6.999999999999999556e-01 4.552566666666669204e-01
7.033333333333333659e-01 4.560800000000003185e-01
7.066666666666666652e-01 4.568566666666670217e-01
7.099999999999999645e-01 4.576933333333336740e-01
7.133333333333333748e-01 4.585066666666670065e-01
7.166666666666666741e-01 4.593133333333336288e-01
7.199999999999999734e-01 4.601866666666669659e-01
7.233333333333333837e-01 4.609333333333336391e-01
7.266666666666666829e-01 4.617366666666670172e-01
7.299999999999999822e-01 4.624900000000003453e-01
7.333333333333332815e-01 4.632166666666669430e-01
7.366666666666666918e-01 4.639166666666669769e-01
7.399999999999999911e-01 4.647300000000003095e-01
7.433333333333332904e-01 4.654600000000003179e-01
7.466666666666667007e-01 4.661933333333336260e-01
7.500000000000000000e-01 4.669900000000002938e-01
7.533333333333332993e-01 4.677333333333336673e-01
7.566666666666667096e-01 4.683800000000002961e-01
7.600000000000000089e-01 4.690666666666669649e-01
7.633333333333333082e-01 4.697333333333335581e-01
7.666666666666667185e-01 4.704300000000002369e-01
7.700000000000000178e-01 4.710466666666669466e-01
7.733333333333333171e-01 4.716666666666669561e-01
7.766666666666666163e-01 4.723466666666669700e-01
7.800000000000000266e-01 4.728900000000003656e-01
7.833333333333333259e-01 4.735400000000003495e-01
7.866666666666666252e-01 4.741633333333337141e-01
7.900000000000000355e-01 4.747066666666670542e-01
7.933333333333333348e-01 4.752733333333337140e-01
7.966666666666666341e-01 4.758033333333336889e-01
8.000000000000000444e-01 4.763433333333336739e-01
8.033333333333333437e-01 4.769100000000003337e-01
8.066666666666666430e-01 4.774133333333336893e-01
8.100000000000000533e-01 4.779300000000003545e-01
8.133333333333333526e-01 4.784333333333337102e-01
8.166666666666666519e-01 4.789533333333337306e-01
8.199999999999999512e-01 4.794900000000004159e-01
8.233333333333333615e-01 4.800133333333337915e-01
8.266666666666666607e-01 4.805666666666670861e-01
8.299999999999999600e-01 4.810066666666671376e-01
8.333333333333333703e-01 4.814733333333337528e-01
8.366666666666666696e-01 4.820266666666670474e-01
8.399999999999999689e-01 4.825333333333337027e-01
8.433333333333333792e-01 4.830033333333336731e-01
8.466666666666666785e-01 4.834566666666669787e-01
8.499999999999999778e-01 4.839166666666669947e-01
8.533333333333333881e-01 4.843200000000003613e-01
8.566666666666666874e-01 4.847166666666670176e-01
8.599999999999999867e-01 4.851500000000003587e-01
8.633333333333332860e-01 4.856000000000003092e-01
8.666666666666666963e-01 4.860566666666669700e-01
8.699999999999999956e-01 4.864500000000002711e-01
8.733333333333332948e-01 4.869100000000002870e-01
8.766666666666667052e-01 4.873233333333336081e-01
8.800000000000000044e-01 4.876833333333336351e-01
8.833333333333333037e-01 4.880600000000003269e-01
8.866666666666667140e-01 4.884600000000003384e-01
8.900000000000000133e-01 4.888533333333336395e-01
8.933333333333333126e-01 4.892400000000003413e-01
8.966666666666666119e-01 4.895700000000003382e-01
9.000000000000000222e-01 4.899600000000002842e-01
9.033333333333333215e-01 4.903766666666669605e-01
9.066666666666666208e-01 4.908066666666668909e-01
9.100000000000000311e-01 4.911500000000002530e-01
9.133333333333333304e-01 4.915500000000003200e-01
9.166666666666666297e-01 4.918966666666669818e-01
9.200000000000000400e-01 4.921700000000003294e-01
9.233333333333333393e-01 4.924733333333337071e-01
9.266666666666666385e-01 4.928500000000003434e-01
9.300000000000000488e-01 4.931933333333337055e-01
9.333333333333333481e-01 4.935366666666670676e-01
9.366666666666666474e-01 4.938566666666670546e-01
9.399999999999999467e-01 4.941966666666671171e-01
9.433333333333333570e-01 4.945366666666671240e-01
9.466666666666666563e-01 4.948533333333337558e-01
9.499999999999999556e-01 4.951433333333337128e-01
9.533333333333333659e-01 4.954633333333337553e-01
9.566666666666666652e-01 4.957566666666670674e-01
9.599999999999999645e-01 4.960666666666670443e-01
9.633333333333333748e-01 4.963900000000003865e-01
9.666666666666666741e-01 4.966900000000004090e-01
9.699999999999999734e-01 4.970466666666670807e-01
9.733333333333333837e-01 4.973766666666670222e-01
9.766666666666666829e-01 4.977600000000003688e-01
9.799999999999999822e-01 4.980733333333337010e-01
9.833333333333332815e-01 4.983700000000003683e-01
9.866666666666666918e-01 4.986400000000003052e-01
9.899999999999999911e-01 4.990233333333337074e-01
9.933333333333332904e-01 4.993533333333336488e-01
9.966666666666667007e-01 4.996300000000002961e-01
1.000000000000000000e+00 5.000000000000003331e-01


==> WASEP_n300_aver1000_z_at_10000t8000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.196666666666666625e-03
6.666666666666667095e-03 2.423333333333333329e-03
1.000000000000000021e-02 3.690000000000000138e-03
1.333333333333333419e-02 5.086666666666666420e-03
1.666666666666666644e-02 6.340000000000000149e-03
2.000000000000000042e-02 7.643333333333333576e-03
2.333333333333333440e-02 9.003333333333333674e-03
2.666666666666666838e-02 1.034999999999999983e-02
2.999999999999999889e-02 1.171333333333333254e-02
3.333333333333333287e-02 1.307999999999999961e-02
3.666666666666666685e-02 1.428666666666666453e-02
4.000000000000000083e-02 1.562000000000000020e-02
4.333333333333333481e-02 1.700333333333333211e-02
4.666666666666666879e-02 1.840333333333333404e-02
5.000000000000000278e-02 1.979000000000000203e-02
5.333333333333333676e-02 2.106333333333333321e-02
5.666666666666666380e-02 2.242666666666666420e-02
5.999999999999999778e-02 2.370666666666666755e-02
6.333333333333333870e-02 2.500333333333333574e-02
6.666666666666666574e-02 2.637000000000000108e-02
7.000000000000000666e-02 2.775333333333333471e-02
7.333333333333333370e-02 2.914666666666666447e-02
7.666666666666666075e-02 3.046666666666666967e-02
8.000000000000000167e-02 3.191000000000000086e-02
8.333333333333332871e-02 3.321666666666666518e-02
8.666666666666666963e-02 3.459666666666666446e-02
8.999999999999999667e-02 3.601333333333333470e-02
9.333333333333333759e-02 3.744999999999999718e-02
9.666666666666666463e-02 3.882333333333333469e-02
1.000000000000000056e-01 4.011999999999999594e-02
1.033333333333333326e-01 4.146999999999999992e-02
1.066666666666666735e-01 4.279666666666666341e-02
1.100000000000000006e-01 4.424333333333332896e-02
1.133333333333333276e-01 4.567999999999999144e-02
1.166666666666666685e-01 4.696333333333332222e-02
1.199999999999999956e-01 4.837333333333332375e-02
1.233333333333333365e-01 4.978999999999999398e-02
1.266666666666666774e-01 5.117999999999998939e-02
1.300000000000000044e-01 5.245666666666665839e-02
1.333333333333333315e-01 5.394999999999999796e-02
1.366666666666666585e-01 5.530333333333332241e-02
1.400000000000000133e-01 5.672666666666665441e-02
1.433333333333333404e-01 5.812333333333332547e-02
1.466666666666666674e-01 5.945999999999999203e-02
1.499999999999999944e-01 6.083666666666665696e-02
1.533333333333333215e-01 6.231333333333333169e-02
1.566666666666666763e-01 6.369666666666666532e-02
1.600000000000000033e-01 6.516666666666665053e-02
1.633333333333333304e-01 6.656666666666666288e-02
1.666666666666666574e-01 6.794999999999999651e-02
1.700000000000000122e-01 6.942666666666666431e-02
1.733333333333333393e-01 7.090666666666665952e-02
1.766666666666666663e-01 7.229333333333333445e-02
1.799999999999999933e-01 7.370333333333332904e-02
1.833333333333333204e-01 7.515666666666666329e-02
1.866666666666666752e-01 7.658666666666665013e-02
1.900000000000000022e-01 7.798333333333332118e-02
1.933333333333333293e-01 7.941666666666664931e-02
1.966666666666666563e-01 8.082999999999998519e-02
2.000000000000000111e-01 8.240666666666664197e-02
2.033333333333333381e-01 8.395666666666665168e-02
2.066666666666666652e-01 8.539333333333332110e-02
2.099999999999999922e-01 8.683666666666664535e-02
2.133333333333333470e-01 8.834666666666664281e-02
2.166666666666666741e-01 8.989666666666665251e-02
2.200000000000000011e-01 9.135333333333331418e-02
2.233333333333333282e-01 9.282999999999998197e-02
2.266666666666666552e-01 9.426999999999997881e-02
2.300000000000000100e-01 9.577666666666666273e-02
2.333333333333333370e-01 9.726666666666665406e-02
2.366666666666666641e-01 9.868333333333331736e-02
2.399999999999999911e-01 1.001433333333333203e-01
2.433333333333333459e-01 1.016499999999999904e-01
2.466666666666666730e-01 1.032266666666666610e-01
2.500000000000000000e-01 1.047233333333333211e-01
2.533333333333333548e-01 1.061833333333333240e-01
2.566666666666666541e-01 1.076666666666666605e-01
2.600000000000000089e-01 1.091199999999999948e-01
2.633333333333333082e-01 1.106166666666666548e-01
2.666666666666666630e-01 1.121233333333333110e-01
2.700000000000000178e-01 1.135933333333333239e-01
2.733333333333333171e-01 1.150633333333333230e-01
2.766666666666666718e-01 1.165633333333333382e-01
2.800000000000000266e-01 1.180966666666666692e-01
2.833333333333333259e-01 1.195733333333333370e-01
2.866666666666666807e-01 1.210133333333333339e-01
2.899999999999999800e-01 1.225733333333333536e-01
2.933333333333333348e-01 1.241966666666666913e-01
2.966666666666666896e-01 1.258200000000000429e-01
2.999999999999999889e-01 1.273533333333333739e-01
3.033333333333333437e-01 1.288466666666666927e-01
3.066666666666666430e-01 1.304200000000000359e-01
3.099999999999999978e-01 1.318866666666667076e-01
3.133333333333333526e-01 1.334166666666667111e-01
3.166666666666666519e-01 1.349366666666667325e-01
3.200000000000000067e-01 1.365133333333333754e-01
3.233333333333333059e-01 1.380633333333333990e-01
3.266666666666666607e-01 1.396266666666667322e-01
3.300000000000000155e-01 1.411733333333334006e-01
3.333333333333333148e-01 1.427966666666667384e-01
3.366666666666666696e-01 1.442866666666667297e-01
3.400000000000000244e-01 1.458533333333334181e-01
3.433333333333333237e-01 1.474166666666667513e-01
3.466666666666666785e-01 1.489900000000000668e-01
3.499999999999999778e-01 1.506200000000000594e-01
3.533333333333333326e-01 1.521733333333334104e-01
3.566666666666666874e-01 1.537033333333334140e-01
3.599999999999999867e-01 1.553200000000000969e-01
3.633333333333333415e-01 1.569533333333334169e-01
3.666666666666666408e-01 1.585466666666667523e-01
3.699999999999999956e-01 1.600866666666667659e-01
3.733333333333333504e-01 1.616900000000001114e-01
3.766666666666666496e-01 1.633100000000000940e-01
3.800000000000000044e-01 1.648700000000000998e-01
3.833333333333333592e-01 1.663566666666667637e-01
3.866666666666666585e-01 1.678500000000001102e-01
3.900000000000000133e-01 1.693500000000001116e-01
3.933333333333333126e-01 1.709766666666667767e-01
3.966666666666666674e-01 1.725833333333334496e-01
4.000000000000000222e-01 1.742333333333334344e-01
4.033333333333333215e-01 1.758500000000000896e-01
4.066666666666666763e-01 1.774933333333334473e-01
4.099999999999999756e-01 1.790966666666667928e-01
4.133333333333333304e-01 1.807966666666667721e-01
4.166666666666666852e-01 1.823733333333334428e-01
4.199999999999999845e-01 1.839400000000001034e-01
4.233333333333333393e-01 1.856433333333334379e-01
4.266666666666666941e-01 1.873100000000001153e-01
4.299999999999999933e-01 1.888766666666667760e-01
4.333333333333333481e-01 1.905633333333334456e-01
4.366666666666666474e-01 1.921200000000000963e-01
4.400000000000000022e-01 1.936966666666667669e-01
4.433333333333333570e-01 1.953233333333334321e-01
4.466666666666666563e-01 1.970400000000001040e-01
4.500000000000000111e-01 1.986833333333334339e-01
4.533333333333333104e-01 2.002700000000001146e-01
4.566666666666666652e-01 2.019733333333334491e-01
4.600000000000000200e-01 2.035400000000001097e-01
4.633333333333333193e-01 2.052000000000001045e-01
4.666666666666666741e-01 2.068300000000000971e-01
4.699999999999999734e-01 2.085200000000000942e-01
4.733333333333333282e-01 2.101800000000000890e-01
4.766666666666666829e-01 2.118266666666667464e-01
4.799999999999999822e-01 2.135100000000000886e-01
4.833333333333333370e-01 2.151433333333334086e-01
4.866666666666666918e-01 2.168600000000000805e-01
4.899999999999999911e-01 2.184266666666667411e-01
4.933333333333333459e-01 2.201566666666667504e-01
4.966666666666666452e-01 2.218333333333334101e-01
5.000000000000000000e-01 2.234500000000000930e-01
5.033333333333332993e-01 2.252166666666667594e-01
5.066666666666667096e-01 2.268200000000000771e-01
5.100000000000000089e-01 2.285400000000000764e-01
5.133333333333333082e-01 2.302366666666667561e-01
5.166666666666667185e-01 2.318733333333334312e-01
5.200000000000000178e-01 2.336166666666667502e-01
5.233333333333333171e-01 2.353466666666667595e-01
5.266666666666666163e-01 2.369500000000000772e-01
5.300000000000000266e-01 2.385633333333333772e-01
5.333333333333333259e-01 2.402466666666667194e-01
5.366666666666666252e-01 2.419566666666667365e-01
5.400000000000000355e-01 2.436800000000000355e-01
5.433333333333333348e-01 2.453366666666667029e-01
5.466666666666666341e-01 2.470333333333333825e-01
5.500000000000000444e-01 2.486800000000000399e-01
5.533333333333333437e-01 2.504200000000000870e-01
5.566666666666666430e-01 2.521066666666667566e-01
5.600000000000000533e-01 2.537366666666667214e-01
5.633333333333333526e-01 2.554833333333333956e-01
5.666666666666666519e-01 2.571733333333334204e-01
5.699999999999999512e-01 2.589233333333334497e-01
5.733333333333333615e-01 2.606100000000001193e-01
5.766666666666666607e-01 2.622366666666667845e-01
5.799999999999999600e-01 2.638933333333334241e-01
5.833333333333333703e-01 2.657633333333334624e-01
5.866666666666666696e-01 2.674966666666667714e-01
5.899999999999999689e-01 2.692400000000000904e-01
5.933333333333333792e-01 2.709300000000001152e-01
5.966666666666666785e-01 2.726366666666668048e-01
5.999999999999999778e-01 2.743300000000001293e-01
6.033333333333333881e-01 2.761033333333334228e-01
6.066666666666666874e-01 2.778400000000000869e-01
6.099999999999999867e-01 2.795566666666667865e-01
6.133333333333332860e-01 2.811766666666667969e-01
6.166666666666666963e-01 2.829900000000001303e-01
6.199999999999999956e-01 2.847000000000001196e-01
6.233333333333332948e-01 2.865166666666668083e-01
6.266666666666667052e-01 2.882500000000001172e-01
6.300000000000000044e-01 2.899833333333334262e-01
6.333333333333333037e-01 2.917200000000000903e-01
6.366666666666667140e-01 2.935033333333334493e-01
6.400000000000000133e-01 2.952333333333334586e-01
6.433333333333333126e-01 2.969433333333334479e-01
6.466666666666666119e-01 2.987433333333334717e-01
6.500000000000000222e-01 3.004966666666668007e-01
6.533333333333333215e-01 3.022966666666668245e-01
6.566666666666666208e-01 3.040433333333334986e-01
6.600000000000000311e-01 3.057700000000001528e-01
6.633333333333333304e-01 3.075633333333334662e-01
6.666666666666666297e-01 3.093733333333335001e-01
6.700000000000000400e-01 3.112000000000001987e-01
6.733333333333333393e-01 3.130600000000002270e-01
6.766666666666666385e-01 3.149133333333335449e-01
6.800000000000000488e-01 3.167300000000002336e-01
6.833333333333333481e-01 3.184000000000002384e-01
6.866666666666666474e-01 3.202366666666668915e-01
6.899999999999999467e-01 3.220533333333335801e-01
6.933333333333333570e-01 3.238300000000002288e-01
6.966666666666666563e-01 3.257033333333335667e-01
6.999999999999999556e-01 3.274733333333335605e-01
7.033333333333333659e-01 3.293833333333335833e-01
7.066666666666666652e-01 3.311666666666668868e-01
7.099999999999999645e-01 3.329900000000002303e-01
7.133333333333333748e-01 3.348666666666668679e-01
7.166666666666666741e-01 3.367000000000002213e-01
7.199999999999999734e-01 3.385266666666668645e-01
7.233333333333333837e-01 3.402966666666669138e-01
7.266666666666666829e-01 3.421433333333335769e-01
7.299999999999999822e-01 3.439566666666669104e-01
7.333333333333332815e-01 3.457800000000001983e-01
7.366666666666666918e-01 3.476733333333335563e-01
7.399999999999999911e-01 3.495566666666668487e-01
7.433333333333332904e-01 3.514533333333335618e-01
7.466666666666667007e-01 3.532633333333335401e-01
7.500000000000000000e-01 3.550800000000002288e-01
7.533333333333332993e-01 3.569100000000002826e-01
7.566666666666667096e-01 3.586800000000002764e-01
7.600000000000000089e-01 3.605600000000002692e-01
7.633333333333333082e-01 3.623900000000002675e-01
7.666666666666667185e-01 3.642300000000002758e-01
7.700000000000000178e-01 3.661433333333336537e-01
7.733333333333333171e-01 3.679966666666669717e-01
7.766666666666666163e-01 3.698300000000002696e-01
7.800000000000000266e-01 3.716833333333335876e-01
7.833333333333333259e-01 3.734833333333336114e-01
7.866666666666666252e-01 3.754000000000002890e-01
7.900000000000000355e-01 3.773033333333336015e-01
7.933333333333333348e-01 3.792433333333335987e-01
7.966666666666666341e-01 3.811033333333336270e-01
8.000000000000000444e-01 3.829333333333336253e-01
8.033333333333333437e-01 3.848866666666669878e-01
8.066666666666666430e-01 3.867233333333336409e-01
8.100000000000000533e-01 3.886100000000003440e-01
8.133333333333333526e-01 3.905100000000003013e-01
8.166666666666666519e-01 3.924666666666669634e-01
8.199999999999999512e-01 3.943533333333336666e-01
8.233333333333333615e-01 3.963166666666669835e-01
8.266666666666666607e-01 3.981733333333336566e-01
8.299999999999999600e-01 4.000900000000003343e-01
8.333333333333333703e-01 4.019800000000003370e-01
8.366666666666666696e-01 4.038600000000002743e-01
8.399999999999999689e-01 4.057333333333336123e-01
8.433333333333333792e-01 4.076533333333335896e-01
8.466666666666666785e-01 4.096166666666669065e-01
8.499999999999999778e-01 4.115466666666668938e-01
8.533333333333333881e-01 4.134800000000002362e-01
8.566666666666666874e-01 4.153566666666668739e-01
8.599999999999999867e-01 4.172866666666668611e-01
8.633333333333332860e-01 4.191766666666668639e-01
8.666666666666666963e-01 4.211600000000002009e-01
8.699999999999999956e-01 4.229800000000001892e-01
8.733333333333332948e-01 4.248066666666668878e-01
8.766666666666667052e-01 4.266800000000002258e-01
8.800000000000000044e-01 4.286433333333335982e-01
8.833333333333333037e-01 4.305000000000002158e-01
8.866666666666667140e-01 4.324666666666668879e-01
8.900000000000000133e-01 4.344500000000002249e-01
8.933333333333333126e-01 4.364733333333335463e-01
8.966666666666666119e-01 4.383266666666669198e-01
9.000000000000000222e-01 4.402833333333335264e-01
9.033333333333333215e-01 4.423433333333335327e-01
9.066666666666666208e-01 4.443233333333335144e-01
9.100000000000000311e-01 4.463333333333335262e-01
9.133333333333333304e-01 4.482066666666669197e-01
9.166666666666666297e-01 4.501766666666669470e-01
9.200000000000000400e-01 4.522200000000002884e-01
9.233333333333333393e-01 4.542333333333336554e-01
9.266666666666666385e-01 4.560500000000002885e-01
9.300000000000000488e-01 4.580066666666668951e-01
9.333333333333333481e-01 4.601200000000001955e-01
9.366666666666666474e-01 4.622133333333334759e-01
9.399999999999999467e-01 4.642033333333335232e-01
9.433333333333333570e-01 4.661366666666668657e-01
9.466666666666666563e-01 4.680433333333335333e-01
9.499999999999999556e-01 4.699866666666668857e-01
9.533333333333333659e-01 4.720233333333335168e-01
9.566666666666666652e-01 4.740400000000001279e-01
9.599999999999999645e-01 4.760566666666667945e-01
9.633333333333333748e-01 4.780133333333334011e-01
9.666666666666666741e-01 4.799466666666667991e-01
9.699999999999999734e-01 4.820133333333334602e-01
9.733333333333333837e-01 4.840233333333335275e-01
9.766666666666666829e-01 4.859466666666668044e-01
9.799999999999999822e-01 4.879800000000001914e-01
9.833333333333332815e-01 4.900000000000002132e-01
9.866666666666666918e-01 4.919666666666668853e-01
9.899999999999999911e-01 4.939566666666668771e-01
9.933333333333332904e-01 4.959933333333335082e-01
9.966666666666667007e-01 4.979733333333334899e-01
1.000000000000000000e+00 5.000000000000002220e-01


==> WASEP_n300_aver1000_z_at_10000t9000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.280000000000000105e-03
6.666666666666667095e-03 2.606666666666666854e-03
1.000000000000000021e-02 3.886666666666666308e-03
1.333333333333333419e-02 5.179999999999999709e-03
1.666666666666666644e-02 6.516666666666666267e-03
2.000000000000000042e-02 7.820000000000000562e-03
2.333333333333333440e-02 9.129999999999999227e-03
2.666666666666666838e-02 1.047999999999999973e-02
2.999999999999999889e-02 1.173666666666666608e-02
3.333333333333333287e-02 1.316666666666666506e-02
3.666666666666666685e-02 1.447666666666666720e-02
4.000000000000000083e-02 1.576333333333333406e-02
4.333333333333333481e-02 1.711333333333333456e-02
4.666666666666666879e-02 1.836333333333333567e-02
5.000000000000000278e-02 1.965000000000000080e-02
5.333333333333333676e-02 2.100000000000000130e-02
5.666666666666666380e-02 2.232333333333333739e-02
5.999999999999999778e-02 2.367000000000000354e-02
6.333333333333333870e-02 2.504000000000000323e-02
6.666666666666666574e-02 2.647333333333333483e-02
7.000000000000000666e-02 2.775999999999999648e-02
7.333333333333333370e-02 2.904999999999999943e-02
7.666666666666666075e-02 3.042999999999999872e-02
8.000000000000000167e-02 3.179666666666666752e-02
8.333333333333332871e-02 3.314666666666666456e-02
8.666666666666666963e-02 3.452333333333332949e-02
8.999999999999999667e-02 3.595000000000000279e-02
9.333333333333333759e-02 3.726666666666666322e-02
9.666666666666666463e-02 3.858666666666666495e-02
1.000000000000000056e-01 3.992666666666666586e-02
1.033333333333333326e-01 4.138000000000000012e-02
1.066666666666666735e-01 4.273333333333333151e-02
1.100000000000000006e-01 4.406666666666667065e-02
1.133333333333333276e-01 4.552666666666667361e-02
1.166666666666666685e-01 4.695000000000000562e-02
1.199999999999999956e-01 4.840000000000000552e-02
1.233333333333333365e-01 4.988000000000000766e-02
1.266666666666666774e-01 5.134000000000001063e-02
1.300000000000000044e-01 5.276666666666667699e-02
1.333333333333333315e-01 5.411666666666667402e-02
1.366666666666666585e-01 5.557666666666667005e-02
1.400000000000000133e-01 5.695000000000000062e-02
1.433333333333333404e-01 5.829333333333332895e-02
1.466666666666666674e-01 5.971666666666666096e-02
1.499999999999999944e-01 6.109333333333333282e-02
1.533333333333333215e-01 6.238666666666667360e-02
1.566666666666666763e-01 6.381333333333333302e-02
1.600000000000000033e-01 6.526333333333333986e-02
1.633333333333333304e-01 6.668000000000000316e-02
1.666666666666666574e-01 6.808666666666667033e-02
1.700000000000000122e-01 6.944666666666667043e-02
1.733333333333333393e-01 7.077333333333334087e-02
1.766666666666666663e-01 7.225000000000000866e-02
1.799999999999999933e-01 7.365333333333334842e-02
1.833333333333333204e-01 7.510333333333334138e-02
1.866666666666666752e-01 7.662000000000000755e-02
1.900000000000000022e-01 7.807333333333334180e-02
1.933333333333333293e-01 7.948666666666666381e-02
1.966666666666666563e-01 8.092666666666666064e-02
2.000000000000000111e-01 8.239333333333333231e-02
2.033333333333333381e-01 8.386333333333333140e-02
2.066666666666666652e-01 8.525333333333333374e-02
2.099999999999999922e-01 8.658333333333333159e-02
2.133333333333333470e-01 8.810999999999999388e-02
2.166666666666666741e-01 8.956666666666666943e-02
2.200000000000000011e-01 9.098666666666666014e-02
2.233333333333333282e-01 9.236666666666666636e-02
2.266666666666666552e-01 9.385000000000000286e-02
2.300000000000000100e-01 9.525000000000001521e-02
2.333333333333333370e-01 9.667333333333334722e-02
2.366666666666666641e-01 9.810000000000000664e-02
2.399999999999999911e-01 9.948000000000001286e-02
2.433333333333333459e-01 1.010166666666666713e-01
2.466666666666666730e-01 1.024333333333333484e-01
2.500000000000000000e-01 1.039266666666666811e-01
2.533333333333333548e-01 1.053900000000000114e-01
2.566666666666666541e-01 1.068733333333333479e-01
2.600000000000000089e-01 1.084433333333333360e-01
2.633333333333333082e-01 1.099633333333333435e-01
2.666666666666666630e-01 1.114866666666666783e-01
2.700000000000000178e-01 1.129100000000000104e-01
2.733333333333333171e-01 1.144066666666666704e-01
2.766666666666666718e-01 1.158333333333333298e-01
2.800000000000000266e-01 1.172633333333333444e-01
2.833333333333333259e-01 1.187666666666666732e-01
2.866666666666666807e-01 1.202400000000000135e-01
2.899999999999999800e-01 1.217633333333333484e-01
2.933333333333333348e-01 1.233100000000000029e-01
2.966666666666666896e-01 1.249099999999999933e-01
2.999999999999999889e-01 1.263499999999999901e-01
3.033333333333333437e-01 1.278900000000000037e-01
3.066666666666666430e-01 1.294100000000000250e-01
3.099999999999999978e-01 1.309100000000000263e-01
3.133333333333333526e-01 1.324366666666667025e-01
3.166666666666666519e-01 1.339500000000000413e-01
3.200000000000000067e-01 1.354700000000000348e-01
3.233333333333333059e-01 1.369833333333333736e-01
3.266666666666666607e-01 1.384900000000000297e-01
3.300000000000000155e-01 1.399066666666667069e-01
3.333333333333333148e-01 1.413633333333333408e-01
3.366666666666666696e-01 1.428966666666666996e-01
3.400000000000000244e-01 1.444333333333333580e-01
3.433333333333333237e-01 1.459466666666666967e-01
3.466666666666666785e-01 1.475300000000000222e-01
3.499999999999999778e-01 1.490300000000000236e-01
3.533333333333333326e-01 1.504933333333333678e-01
3.566666666666666874e-01 1.520266666666666988e-01
3.599999999999999867e-01 1.536066666666666969e-01
3.633333333333333415e-01 1.551566666666666927e-01
3.666666666666666408e-01 1.567500000000000560e-01
3.699999999999999956e-01 1.583233333333333714e-01
3.733333333333333504e-01 1.598233333333334005e-01
3.766666666666666496e-01 1.614333333333333731e-01
3.800000000000000044e-01 1.629700000000000315e-01
3.833333333333333592e-01 1.644833333333333703e-01
3.866666666666666585e-01 1.659700000000000342e-01
3.900000000000000133e-01 1.676133333333333642e-01
3.933333333333333126e-01 1.692400000000000293e-01
3.966666666666666674e-01 1.707933333333333803e-01
4.000000000000000222e-01 1.724733333333333674e-01
4.033333333333333215e-01 1.740600000000000480e-01
4.066666666666666763e-01 1.756433333333333735e-01
4.099999999999999756e-01 1.772966666666667135e-01
4.133333333333333304e-01 1.788500000000000645e-01
4.166666666666666852e-01 1.804233333333333800e-01
4.199999999999999845e-01 1.819833333333334136e-01
4.233333333333333393e-01 1.834900000000000697e-01
4.266666666666666941e-01 1.851133333333334074e-01
4.299999999999999933e-01 1.866700000000000581e-01
4.333333333333333481e-01 1.883133333333334158e-01
4.366666666666666474e-01 1.898300000000000542e-01
4.400000000000000022e-01 1.913633333333334130e-01
4.433333333333333570e-01 1.930633333333333923e-01
4.466666666666666563e-01 1.947133333333333771e-01
4.500000000000000111e-01 1.963733333333333719e-01
4.533333333333333104e-01 1.980300000000000393e-01
4.566666666666666652e-01 1.997266666666667190e-01
4.600000000000000200e-01 2.013433333333333741e-01
4.633333333333333193e-01 2.029566666666667019e-01
4.666666666666666741e-01 2.044800000000000506e-01
4.699999999999999734e-01 2.062033333333334051e-01
4.733333333333333282e-01 2.078033333333333954e-01
4.766666666666666829e-01 2.094366666666667154e-01
4.799999999999999822e-01 2.111300000000000676e-01
4.833333333333333370e-01 2.127900000000000624e-01
4.866666666666666918e-01 2.145233333333333714e-01
4.899999999999999911e-01 2.162800000000000555e-01
4.933333333333333459e-01 2.179466666666667052e-01
4.966666666666666452e-01 2.195866666666667355e-01
5.000000000000000000e-01 2.213233333333333996e-01
5.033333333333332993e-01 2.230000000000000593e-01
5.066666666666667096e-01 2.247000000000000941e-01
5.100000000000000089e-01 2.263966666666667460e-01
5.133333333333333082e-01 2.280566666666667686e-01
5.166666666666667185e-01 2.297566666666667756e-01
5.200000000000000178e-01 2.314300000000001079e-01
5.233333333333333171e-01 2.331833333333334091e-01
5.266666666666666163e-01 2.350333333333334551e-01
5.300000000000000266e-01 2.366266666666667629e-01
5.333333333333333259e-01 2.383566666666667722e-01
5.366666666666666252e-01 2.400100000000000844e-01
5.400000000000000355e-01 2.416500000000001147e-01
5.433333333333333348e-01 2.433666666666667866e-01
5.466666666666666341e-01 2.450166666666667992e-01
5.500000000000000444e-01 2.467433333333334533e-01
5.533333333333333437e-01 2.483933333333334659e-01
5.566666666666666430e-01 2.500133333333334762e-01
5.600000000000000533e-01 2.516833333333334810e-01
5.633333333333333526e-01 2.533566666666668410e-01
5.666666666666666519e-01 2.551466666666668548e-01
5.699999999999999512e-01 2.568500000000001893e-01
5.733333333333333615e-01 2.584700000000001996e-01
5.766666666666666607e-01 2.602400000000001934e-01
5.799999999999999600e-01 2.619200000000002082e-01
5.833333333333333703e-01 2.637566666666668613e-01
5.866666666666666696e-01 2.654600000000001958e-01
5.899999999999999689e-01 2.672666666666668744e-01
5.933333333333333792e-01 2.688833333333335296e-01
5.966666666666666785e-01 2.706266666666668486e-01
5.999999999999999778e-01 2.723833333333335327e-01
6.033333333333333881e-01 2.740700000000002023e-01
6.066666666666666874e-01 2.758233333333335313e-01
6.099999999999999867e-01 2.775133333333335561e-01
6.133333333333332860e-01 2.792333333333335554e-01
6.166666666666666963e-01 2.809800000000002296e-01
6.199999999999999956e-01 2.826833333333335641e-01
6.233333333333332948e-01 2.844733333333335779e-01
6.266666666666667052e-01 2.862800000000002565e-01
6.300000000000000044e-01 2.880666666666669151e-01
6.333333333333333037e-01 2.898233333333335993e-01
6.366666666666667140e-01 2.916566666666668972e-01
6.400000000000000133e-01 2.935566666666668545e-01
6.433333333333333126e-01 2.952666666666668993e-01
6.466666666666666119e-01 2.970566666666669131e-01
6.500000000000000222e-01 2.988400000000002166e-01
6.533333333333333215e-01 3.006133333333335655e-01
6.566666666666666208e-01 3.024700000000002387e-01
6.600000000000000311e-01 3.043700000000001959e-01
6.633333333333333304e-01 3.061800000000002298e-01
6.666666666666666297e-01 3.078333333333335697e-01
6.700000000000000400e-01 3.095966666666668532e-01
6.733333333333333393e-01 3.113500000000001822e-01
6.766666666666666385e-01 3.131766666666668808e-01
6.800000000000000488e-01 3.150366666666669091e-01
6.833333333333333481e-01 3.168766666666669174e-01
6.866666666666666474e-01 3.186933333333336060e-01
6.899999999999999467e-01 3.204966666666669295e-01
6.933333333333333570e-01 3.222400000000002485e-01
6.966666666666666563e-01 3.240733333333335464e-01
6.999999999999999556e-01 3.258800000000002250e-01
7.033333333333333659e-01 3.276900000000002589e-01
7.066666666666666652e-01 3.295266666666669120e-01
7.099999999999999645e-01 3.313133333333335706e-01
7.133333333333333748e-01 3.331366666666669141e-01
7.166666666666666741e-01 3.350333333333335717e-01
7.199999999999999734e-01 3.368433333333336055e-01
7.233333333333333837e-01 3.386766666666669590e-01
7.266666666666666829e-01 3.406366666666669207e-01
7.299999999999999822e-01 3.423866666666669500e-01
7.333333333333332815e-01 3.441766666666669638e-01
7.366666666666666918e-01 3.459600000000002673e-01
7.399999999999999911e-01 3.478100000000002856e-01
7.433333333333332904e-01 3.496766666666669687e-01
7.466666666666667007e-01 3.515166666666669770e-01
7.500000000000000000e-01 3.533266666666670108e-01
7.533333333333332993e-01 3.553133333333337029e-01
7.566666666666667096e-01 3.571966666666669954e-01
7.600000000000000089e-01 3.591233333333336830e-01
7.633333333333333082e-01 3.611066666666670200e-01
7.666666666666667185e-01 3.629266666666670638e-01
7.700000000000000178e-01 3.647433333333336969e-01
7.733333333333333171e-01 3.666133333333337352e-01
7.766666666666666163e-01 3.684400000000004338e-01
7.800000000000000266e-01 3.703333333333337363e-01
7.833333333333333259e-01 3.721500000000004249e-01
7.866666666666666252e-01 3.740166666666671080e-01
7.900000000000000355e-01 3.759100000000004105e-01
7.933333333333333348e-01 3.777433333333337639e-01
7.966666666666666341e-01 3.796100000000003916e-01
8.000000000000000444e-01 3.816033333333337385e-01
8.033333333333333437e-01 3.835200000000004161e-01
8.066666666666666430e-01 3.853666666666670793e-01
8.100000000000000533e-01 3.872266666666671076e-01
8.133333333333333526e-01 3.891133333333338107e-01
8.166666666666666519e-01 3.910100000000004683e-01
8.199999999999999512e-01 3.929066666666671259e-01
8.233333333333333615e-01 3.947200000000004594e-01
8.266666666666666607e-01 3.966300000000004267e-01
8.299999999999999600e-01 3.985600000000004139e-01
8.333333333333333703e-01 4.005200000000003757e-01
8.366666666666666696e-01 4.024000000000003685e-01
8.399999999999999689e-01 4.043833333333337055e-01
8.433333333333333792e-01 4.062833333333336627e-01
8.466666666666666785e-01 4.082366666666670252e-01
8.499999999999999778e-01 4.102000000000003421e-01
8.533333333333333881e-01 4.121166666666670197e-01
8.566666666666666874e-01 4.141600000000003612e-01
8.599999999999999867e-01 4.160600000000003185e-01
8.633333333333332860e-01 4.180333333333336454e-01
8.666666666666666963e-01 4.199266666666670034e-01
8.699999999999999956e-01 4.219066666666669851e-01
8.733333333333332948e-01 4.238666666666669469e-01
8.766666666666667052e-01 4.257433333333336400e-01
8.800000000000000044e-01 4.276366666666669425e-01
8.833333333333333037e-01 4.295866666666669498e-01
8.866666666666667140e-01 4.316366666666670016e-01
8.900000000000000133e-01 4.336533333333336127e-01
8.933333333333333126e-01 4.356333333333335944e-01
8.966666666666666119e-01 4.376566666666669159e-01
9.000000000000000222e-01 4.395766666666668931e-01
9.033333333333333215e-01 4.415033333333335808e-01
9.066666666666666208e-01 4.435366666666669677e-01
9.100000000000000311e-01 4.454933333333336298e-01
9.133333333333333304e-01 4.475133333333335961e-01
9.166666666666666297e-01 4.494300000000002182e-01
9.200000000000000400e-01 4.514333333333335196e-01
9.233333333333333393e-01 4.534033333333335469e-01
9.266666666666666385e-01 4.554233333333335687e-01
9.300000000000000488e-01 4.574433333333335350e-01
9.333333333333333481e-01 4.594200000000001616e-01
9.366666666666666474e-01 4.613000000000001544e-01
9.399999999999999467e-01 4.633500000000001506e-01
9.433333333333333570e-01 4.653300000000001324e-01
9.466666666666666563e-01 4.673800000000001842e-01
9.499999999999999556e-01 4.694933333333334846e-01
9.533333333333333659e-01 4.715166666666668061e-01
9.566666666666666652e-01 4.735633333333335027e-01
9.599999999999999645e-01 4.756800000000001027e-01
9.633333333333333748e-01 4.777500000000001745e-01
9.666666666666666741e-01 4.797866666666668056e-01
9.699999999999999734e-01 4.818266666666667919e-01
9.733333333333333837e-01 4.838900000000000978e-01
9.766666666666666829e-01 4.859566666666667589e-01
9.799999999999999822e-01 4.879866666666667907e-01
9.833333333333332815e-01 4.899800000000001932e-01
9.866666666666666918e-01 4.918766666666667953e-01
9.899999999999999911e-01 4.939533333333334664e-01
9.933333333333332904e-01 4.959666666666668333e-01
9.966666666666667007e-01 4.979333333333335054e-01
1.000000000000000000e+00 5.000000000000002220e-01


==> WASEP_n300_aver1000_z_at_10000t9800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.340000000000000045e-03
6.666666666666667095e-03 2.606666666666666854e-03
1.000000000000000021e-02 3.950000000000000386e-03
1.333333333333333419e-02 5.283333333333333458e-03
1.666666666666666644e-02 6.553333333333332886e-03
2.000000000000000042e-02 7.766666666666666510e-03
2.333333333333333440e-02 9.060000000000000345e-03
2.666666666666666838e-02 1.034999999999999983e-02
2.999999999999999889e-02 1.163666666666666669e-02
3.333333333333333287e-02 1.289333333333333477e-02
3.666666666666666685e-02 1.416333333333333507e-02
4.000000000000000083e-02 1.541333333333333444e-02
4.333333333333333481e-02 1.672333333333333311e-02
4.666666666666666879e-02 1.802666666666666653e-02
5.000000000000000278e-02 1.946000000000000160e-02
5.333333333333333676e-02 2.083333333333333218e-02
5.666666666666666380e-02 2.211000000000000118e-02
5.999999999999999778e-02 2.354333333333333278e-02
6.333333333333333870e-02 2.485000000000000056e-02
6.666666666666666574e-02 2.618666666666666712e-02
7.000000000000000666e-02 2.750333333333333102e-02
7.333333333333333370e-02 2.879999999999999574e-02
7.666666666666666075e-02 3.021333333333332816e-02
8.000000000000000167e-02 3.152666666666666118e-02
8.333333333333332871e-02 3.291999999999999094e-02
8.666666666666666963e-02 3.425999999999999185e-02
8.999999999999999667e-02 3.549999999999998990e-02
9.333333333333333759e-02 3.687999999999998918e-02
9.666666666666666463e-02 3.821666666666665574e-02
1.000000000000000056e-01 3.949333333333331780e-02
1.033333333333333326e-01 4.078666666666665164e-02
1.066666666666666735e-01 4.210666666666665336e-02
1.100000000000000006e-01 4.346999999999998782e-02
1.133333333333333276e-01 4.477333333333332471e-02
1.166666666666666685e-01 4.615999999999999270e-02
1.199999999999999956e-01 4.747333333333332572e-02
1.233333333333333365e-01 4.892666666666665998e-02
1.266666666666666774e-01 5.026666666666665395e-02
1.300000000000000044e-01 5.162666666666665405e-02
1.333333333333333315e-01 5.306666666666665783e-02
1.366666666666666585e-01 5.441999999999998922e-02
1.400000000000000133e-01 5.578666666666665802e-02
1.433333333333333404e-01 5.719333333333332520e-02
1.466666666666666674e-01 5.850333333333333080e-02
1.499999999999999944e-01 5.983666666666665607e-02
1.533333333333333215e-01 6.124666666666665066e-02
1.566666666666666763e-01 6.271333333333331539e-02
1.600000000000000033e-01 6.409999999999999032e-02
1.633333333333333304e-01 6.549666666666666137e-02
1.666666666666666574e-01 6.697999999999999787e-02
1.700000000000000122e-01 6.849999999999999145e-02
1.733333333333333393e-01 7.000666666666666149e-02
1.766666666666666663e-01 7.136666666666666159e-02
1.799999999999999933e-01 7.279333333333333489e-02
1.833333333333333204e-01 7.416333333333334499e-02
1.866666666666666752e-01 7.564666666666668149e-02
1.900000000000000022e-01 7.706333333333334479e-02
1.933333333333333293e-01 7.848333333333333550e-02
1.966666666666666563e-01 7.996333333333333071e-02
2.000000000000000111e-01 8.132333333333334469e-02
2.033333333333333381e-01 8.274333333333333540e-02
2.066666666666666652e-01 8.425000000000000544e-02
2.099999999999999922e-01 8.571333333333333582e-02
2.133333333333333470e-01 8.716000000000001524e-02
2.166666666666666741e-01 8.859000000000000208e-02
2.200000000000000011e-01 9.002333333333334409e-02
2.233333333333333282e-01 9.148333333333333317e-02
2.266666666666666552e-01 9.288666666666665905e-02
2.300000000000000100e-01 9.435666666666665814e-02
2.333333333333333370e-01 9.591333333333332267e-02
2.366666666666666641e-01 9.737666666666665305e-02
2.399999999999999911e-01 9.876999999999998281e-02
2.433333333333333459e-01 1.001899999999999874e-01
2.466666666666666730e-01 1.016066666666666507e-01
2.500000000000000000e-01 1.030599999999999850e-01
2.533333333333333548e-01 1.044899999999999857e-01
2.566666666666666541e-01 1.060966666666666447e-01
2.600000000000000089e-01 1.075099999999999806e-01
2.633333333333333082e-01 1.088733333333333081e-01
2.666666666666666630e-01 1.103533333333333172e-01
2.700000000000000178e-01 1.118166666666666476e-01
2.733333333333333171e-01 1.132799999999999779e-01
2.766666666666666718e-01 1.147799999999999931e-01
2.800000000000000266e-01 1.162799999999999945e-01
2.833333333333333259e-01 1.177633333333333310e-01
2.866666666666666807e-01 1.193966666666666787e-01
2.899999999999999800e-01 1.208666666666666778e-01
2.933333333333333348e-01 1.223633333333333378e-01
2.966666666666666896e-01 1.238366666666666782e-01
2.999999999999999889e-01 1.252666666666666928e-01
3.033333333333333437e-01 1.268000000000000238e-01
3.066666666666666430e-01 1.282266666666666832e-01
3.099999999999999978e-01 1.296966666666666823e-01
3.133333333333333526e-01 1.312933333333333452e-01
3.166666666666666519e-01 1.328700000000000159e-01
3.200000000000000067e-01 1.343666666666666620e-01
3.233333333333333059e-01 1.358900000000000108e-01
3.266666666666666607e-01 1.373500000000000276e-01
3.300000000000000155e-01 1.389166666666666883e-01
3.333333333333333148e-01 1.405100000000000238e-01
3.366666666666666696e-01 1.421233333333333515e-01
3.400000000000000244e-01 1.437100000000000322e-01
3.433333333333333237e-01 1.452566666666666728e-01
3.466666666666666785e-01 1.468533333333333357e-01
3.499999999999999778e-01 1.483566666666666922e-01
3.533333333333333326e-01 1.498200000000000087e-01
3.566666666666666874e-01 1.513666666666666771e-01
3.599999999999999867e-01 1.528833333333333433e-01
3.633333333333333415e-01 1.545066666666666810e-01
3.666666666666666408e-01 1.560600000000000043e-01
3.699999999999999956e-01 1.576566666666666672e-01
3.733333333333333504e-01 1.592000000000000082e-01
3.766666666666666496e-01 1.607466666666666766e-01
3.800000000000000044e-01 1.622700000000000253e-01
3.833333333333333592e-01 1.637633333333333441e-01
3.866666666666666585e-01 1.651833333333333487e-01
3.900000000000000133e-01 1.667833333333333390e-01
3.933333333333333126e-01 1.683700000000000196e-01
3.966666666666666674e-01 1.698733333333333484e-01
4.000000000000000222e-01 1.715066666666666961e-01
4.033333333333333215e-01 1.731233333333333513e-01
4.066666666666666763e-01 1.747600000000000264e-01
4.099999999999999756e-01 1.763933333333333464e-01
4.133333333333333304e-01 1.779333333333333600e-01
4.166666666666666852e-01 1.794933333333333658e-01
4.199999999999999845e-01 1.811333333333333684e-01
4.233333333333333393e-01 1.826766666666667094e-01
4.266666666666666941e-01 1.843600000000000516e-01
4.299999999999999933e-01 1.859733333333333793e-01
4.333333333333333481e-01 1.877066666666667161e-01
4.366666666666666474e-01 1.892633333333333945e-01
4.400000000000000022e-01 1.908900000000000596e-01
4.433333333333333570e-01 1.925700000000000467e-01
4.466666666666666563e-01 1.941300000000000525e-01
4.500000000000000111e-01 1.958000000000000573e-01
4.533333333333333104e-01 1.974766666666667170e-01
4.566666666666666652e-01 1.991333333333333844e-01
4.600000000000000200e-01 2.008566666666667389e-01
4.633333333333333193e-01 2.024466666666667192e-01
4.666666666666666741e-01 2.040500000000000647e-01
4.699999999999999734e-01 2.056833333333334124e-01
4.733333333333333282e-01 2.073166666666667324e-01
4.766666666666666829e-01 2.090033333333334020e-01
4.799999999999999822e-01 2.105933333333333823e-01
4.833333333333333370e-01 2.122933333333333894e-01
4.866666666666666918e-01 2.138966666666667071e-01
4.899999999999999911e-01 2.156033333333333690e-01
4.933333333333333459e-01 2.172100000000000419e-01
4.966666666666666452e-01 2.188000000000000500e-01
5.000000000000000000e-01 2.204900000000000748e-01
5.033333333333332993e-01 2.221166666666667400e-01
5.066666666666667096e-01 2.237000000000000377e-01
5.100000000000000089e-01 2.254400000000000570e-01
5.133333333333333082e-01 2.270900000000000696e-01
5.166666666666667185e-01 2.288266666666667615e-01
5.200000000000000178e-01 2.305533333333334156e-01
5.233333333333333171e-01 2.322033333333334282e-01
5.266666666666666163e-01 2.339900000000001146e-01
5.300000000000000266e-01 2.356533333333334090e-01
5.333333333333333259e-01 2.374533333333334328e-01
5.366666666666666252e-01 2.391800000000001147e-01
5.400000000000000355e-01 2.408533333333334192e-01
5.433333333333333348e-01 2.425100000000000866e-01
5.466666666666666341e-01 2.441366666666667518e-01
5.500000000000000444e-01 2.458566666666667788e-01
5.533333333333333437e-01 2.475666666666667959e-01
5.566666666666666430e-01 2.493333333333334623e-01
5.600000000000000533e-01 2.510533333333334616e-01
5.633333333333333526e-01 2.526900000000001367e-01
5.666666666666666519e-01 2.544033333333334812e-01
5.699999999999999512e-01 2.561766666666667747e-01
5.733333333333333615e-01 2.579133333333334388e-01
5.766666666666666607e-01 2.596266666666667833e-01
5.799999999999999600e-01 2.612800000000001233e-01
5.833333333333333703e-01 2.630033333333334222e-01
5.866666666666666696e-01 2.647500000000000964e-01
5.899999999999999689e-01 2.664533333333334308e-01
5.933333333333333792e-01 2.681533333333334101e-01
5.966666666666666785e-01 2.698166666666667601e-01
5.999999999999999778e-01 2.715966666666667639e-01
6.033333333333333881e-01 2.733900000000000774e-01
6.066666666666666874e-01 2.751066666666667770e-01
6.099999999999999867e-01 2.768700000000000605e-01
6.133333333333332860e-01 2.785700000000000953e-01
6.166666666666666963e-01 2.803700000000001191e-01
6.199999999999999956e-01 2.820800000000001084e-01
6.233333333333332948e-01 2.837766666666667881e-01
6.266666666666667052e-01 2.856100000000001415e-01
6.300000000000000044e-01 2.873300000000001408e-01
6.333333333333333037e-01 2.891133333333334443e-01
6.366666666666667140e-01 2.910633333333334516e-01
6.400000000000000133e-01 2.928933333333334499e-01
6.433333333333333126e-01 2.945400000000001350e-01
6.466666666666666119e-01 2.963800000000001433e-01
6.500000000000000222e-01 2.981666666666668020e-01
6.533333333333333215e-01 2.999466666666668613e-01
6.566666666666666208e-01 3.017733333333335044e-01
6.600000000000000311e-01 3.036533333333334972e-01
6.633333333333333304e-01 3.054366666666668007e-01
6.666666666666666297e-01 3.071900000000001296e-01
6.700000000000000400e-01 3.090833333333334321e-01
6.733333333333333393e-01 3.108766666666668010e-01
6.766666666666666385e-01 3.127366666666668293e-01
6.800000000000000488e-01 3.144833333333334480e-01
6.833333333333333481e-01 3.163966666666668259e-01
6.866666666666666474e-01 3.182533333333334991e-01
6.899999999999999467e-01 3.200700000000001322e-01
6.933333333333333570e-01 3.218866666666668208e-01
6.966666666666666563e-01 3.237066666666668646e-01
6.999999999999999556e-01 3.254800000000001581e-01
7.033333333333333659e-01 3.273600000000001509e-01
7.066666666666666652e-01 3.292666666666668185e-01
7.099999999999999645e-01 3.310666666666668423e-01
7.133333333333333748e-01 3.329033333333334954e-01
7.166666666666666741e-01 3.347733333333335337e-01
7.199999999999999734e-01 3.364800000000002234e-01
7.233333333333333837e-01 3.382300000000001972e-01
7.266666666666666829e-01 3.400533333333335406e-01
7.299999999999999822e-01 3.418833333333335389e-01
7.333333333333332815e-01 3.436400000000002231e-01
7.366666666666666918e-01 3.454600000000002669e-01
7.399999999999999911e-01 3.472966666666669200e-01
7.433333333333332904e-01 3.490566666666669593e-01
7.466666666666667007e-01 3.508400000000002628e-01
7.500000000000000000e-01 3.527133333333336007e-01
7.533333333333332993e-01 3.545300000000002894e-01
7.566666666666667096e-01 3.563633333333335873e-01
7.600000000000000089e-01 3.582800000000002649e-01
7.633333333333333082e-01 3.601766666666669225e-01
7.666666666666667185e-01 3.620366666666669508e-01
7.700000000000000178e-01 3.638866666666669691e-01
7.733333333333333171e-01 3.657200000000003226e-01
7.766666666666666163e-01 3.676433333333336551e-01
7.800000000000000266e-01 3.695033333333336834e-01
7.833333333333333259e-01 3.714633333333336451e-01
7.866666666666666252e-01 3.732800000000003338e-01
7.900000000000000355e-01 3.753033333333336552e-01
7.933333333333333348e-01 3.771800000000002928e-01
7.966666666666666341e-01 3.790600000000002856e-01
8.000000000000000444e-01 3.809200000000003139e-01
8.033333333333333437e-01 3.827900000000003522e-01
8.066666666666666430e-01 3.846633333333336902e-01
8.100000000000000533e-01 3.865033333333336985e-01
8.133333333333333526e-01 3.884033333333336557e-01
8.166666666666666519e-01 3.903833333333336375e-01
8.199999999999999512e-01 3.923300000000003451e-01
8.233333333333333615e-01 3.942233333333336476e-01
8.266666666666666607e-01 3.961400000000003252e-01
8.299999999999999600e-01 3.980266666666670283e-01
8.333333333333333703e-01 3.999466666666670056e-01
8.366666666666666696e-01 4.019033333333336677e-01
8.399999999999999689e-01 4.038733333333336395e-01
8.433333333333333792e-01 4.058566666666669764e-01
8.466666666666666785e-01 4.077966666666669737e-01
8.499999999999999778e-01 4.097166666666669510e-01
8.533333333333333881e-01 4.116333333333335731e-01
8.566666666666666874e-01 4.134666666666669266e-01
8.599999999999999867e-01 4.154366666666668984e-01
8.633333333333332860e-01 4.173266666666669011e-01
8.666666666666666963e-01 4.193766666666668419e-01
8.699999999999999956e-01 4.213500000000001688e-01
8.733333333333332948e-01 4.233000000000001761e-01
8.766666666666667052e-01 4.252733333333335031e-01
8.800000000000000044e-01 4.272333333333334648e-01
8.833333333333333037e-01 4.292000000000001370e-01
8.866666666666667140e-01 4.311266666666668246e-01
8.900000000000000133e-01 4.330700000000001770e-01
8.933333333333333126e-01 4.351066666666668081e-01
8.966666666666666119e-01 4.369766666666668464e-01
9.000000000000000222e-01 4.389733333333334375e-01
9.033333333333333215e-01 4.409100000000000796e-01
9.066666666666666208e-01 4.429133333333334366e-01
9.100000000000000311e-01 4.449166666666667380e-01
9.133333333333333304e-01 4.469100000000001405e-01
9.166666666666666297e-01 4.488900000000001222e-01
9.200000000000000400e-01 4.509900000000000575e-01
9.233333333333333393e-01 4.529200000000001003e-01
9.266666666666666385e-01 4.549200000000001021e-01
9.300000000000000488e-01 4.569200000000000483e-01
9.333333333333333481e-01 4.588733333333334663e-01
9.366666666666666474e-01 4.609366666666667722e-01
9.399999999999999467e-01 4.629366666666667740e-01
9.433333333333333570e-01 4.650166666666667448e-01
9.466666666666666563e-01 4.670766666666667510e-01
9.499999999999999556e-01 4.691933333333333511e-01
9.533333333333333659e-01 4.712533333333333574e-01
9.566666666666666652e-01 4.732200000000000295e-01
9.599999999999999645e-01 4.752900000000000458e-01
9.633333333333333748e-01 4.773166666666667224e-01
9.666666666666666741e-01 4.793466666666667542e-01
9.699999999999999734e-01 4.814033333333334053e-01
9.733333333333333837e-01 4.834866666666667312e-01
9.766666666666666829e-01 4.855533333333333923e-01
9.799999999999999822e-01 4.875800000000001244e-01
9.833333333333332815e-01 4.897366666666667090e-01
9.866666666666666918e-01 4.917933333333333601e-01
9.899999999999999911e-01 4.938000000000000722e-01
9.933333333333332904e-01 4.958833333333333981e-01
9.966666666666667007e-01 4.979600000000000137e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> WASEP_theor_z_at_10000t1200.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 8.479344611754505330e-04
2.000000000000000042e-03 1.695424777296320254e-03
3.000000000000000062e-03 2.542469885129297873e-03
4.000000000000000083e-03 3.389068720262995368e-03
5.000000000000000104e-03 4.235220217114845677e-03
6.000000000000000125e-03 5.080923308938200753e-03
7.000000000000000146e-03 5.926176927829373241e-03
8.000000000000000167e-03 6.770980004734842087e-03
9.000000000000001055e-03 7.615331469458428218e-03
1.000000000000000021e-02 8.459230250668607273e-03
1.099999999999999936e-02 9.302675275905752938e-03
1.200000000000000025e-02 1.014566547158944100e-02
1.300000000000000114e-02 1.098819976302612897e-02
1.400000000000000029e-02 1.183027707441644018e-02
1.499999999999999944e-02 1.267189632886274106e-02
1.600000000000000033e-02 1.351305644837671148e-02
1.700000000000000122e-02 1.435375635388707466e-02
1.800000000000000211e-02 1.519399496524731497e-02
1.899999999999999953e-02 1.603377120124327426e-02
2.000000000000000042e-02 1.687308397960102235e-02
2.100000000000000130e-02 1.771193221699500844e-02
2.199999999999999872e-02 1.855031482905558290e-02
2.299999999999999961e-02 1.938823073037724762e-02
2.400000000000000050e-02 2.022567883452656978e-02
2.500000000000000139e-02 2.106265805405046695e-02
2.600000000000000228e-02 2.189916730048399249e-02
2.699999999999999969e-02 2.273520548435888772e-02
2.800000000000000058e-02 2.357077151521187741e-02
2.900000000000000147e-02 2.440586430159262868e-02
2.999999999999999889e-02 2.524048275107246622e-02
3.099999999999999978e-02 2.607462577025279615e-02
3.200000000000000067e-02 2.690829226477338409e-02
3.300000000000000155e-02 2.774148113932099063e-02
3.400000000000000244e-02 2.857419129763814902e-02
3.500000000000000333e-02 2.940642164253169308e-02
3.600000000000000422e-02 3.023817107588139957e-02
3.699999999999999817e-02 3.106943849864886309e-02
3.799999999999999906e-02 3.190022281088654432e-02
3.899999999999999994e-02 3.273052291174610717e-02
4.000000000000000083e-02 3.356033769948794238e-02
4.100000000000000172e-02 3.438966607148986887e-02
4.200000000000000261e-02 3.521850692425632784e-02
4.300000000000000350e-02 3.604685915342737551e-02
4.399999999999999745e-02 3.687472165378802985e-02
4.499999999999999833e-02 3.770209331927743684e-02
4.599999999999999922e-02 3.852897304299789799e-02
4.700000000000000011e-02 3.935535971722486231e-02
4.800000000000000100e-02 4.018125223341568325e-02
4.900000000000000189e-02 4.100664948221949269e-02
5.000000000000000278e-02 4.183155035348658235e-02
5.100000000000000366e-02 4.265595373627785458e-02
5.200000000000000455e-02 4.347985851887489067e-02
5.299999999999999850e-02 4.430326358878901999e-02
5.399999999999999939e-02 4.512616783277170057e-02
5.500000000000000028e-02 4.594857013682403929e-02
5.600000000000000117e-02 4.677046938620649241e-02
5.700000000000000205e-02 4.759186446544922539e-02
5.800000000000000294e-02 4.841275425836175095e-02
5.900000000000000383e-02 4.923313764804315706e-02
5.999999999999999778e-02 5.005301351689198097e-02
6.099999999999999867e-02 5.087238074661679793e-02
6.199999999999999956e-02 5.169123821824599119e-02
6.300000000000000044e-02 5.250958481213835460e-02
6.400000000000000133e-02 5.332741940799311936e-02
6.500000000000000222e-02 5.414474088486081332e-02
6.600000000000000311e-02 5.496154812115309346e-02
6.700000000000000400e-02 5.577783999465393827e-02
6.800000000000000488e-02 5.659361538252951490e-02
6.900000000000000577e-02 5.740887316133935769e-02
7.000000000000000666e-02 5.822361220704696388e-02
7.100000000000000755e-02 5.903783139503013949e-02
7.200000000000000844e-02 5.985152960009230971e-02
7.299999999999999545e-02 6.066470569647306604e-02
7.399999999999999634e-02 6.147735855785919912e-02
7.499999999999999722e-02 6.228948705739556502e-02
7.599999999999999811e-02 6.310109006769620832e-02
7.699999999999999900e-02 6.391216646085555453e-02
7.799999999999999989e-02 6.472271510845917231e-02
7.900000000000000078e-02 6.553273488159548632e-02
8.000000000000000167e-02 6.634222465086676845e-02
8.100000000000000255e-02 6.715118328640032330e-02
8.200000000000000344e-02 6.795960965786003449e-02
8.300000000000000433e-02 6.876750263445785549e-02
8.400000000000000522e-02 6.957486108496528654e-02
8.500000000000000611e-02 7.038168387772465728e-02
8.600000000000000699e-02 7.118796988066108944e-02
8.700000000000000788e-02 7.199371796129394596e-02
8.799999999999999489e-02 7.279892698674873819e-02
8.899999999999999578e-02 7.360359582376842236e-02
8.999999999999999667e-02 7.440772333872600064e-02
9.099999999999999756e-02 7.521130839763570664e-02
9.199999999999999845e-02 7.601434986616534273e-02
9.299999999999999933e-02 7.681684660964813172e-02
9.400000000000000022e-02 7.761879749309495702e-02
9.500000000000000111e-02 7.842020138120614492e-02
9.600000000000000200e-02 7.922105713838392682e-02
9.700000000000000289e-02 8.002136362874472109e-02
9.800000000000000377e-02 8.082111971613101242e-02
9.900000000000000466e-02 8.162032426412409170e-02
1.000000000000000056e-01 8.241897613605651818e-02
1.010000000000000064e-01 8.321707419502410996e-02
1.020000000000000073e-01 8.401461730389873928e-02
1.030000000000000082e-01 8.481160432534096127e-02
1.040000000000000091e-01 8.560803412181264282e-02
1.049999999999999961e-01 8.640390555558949415e-02
1.059999999999999970e-01 8.719921748877371148e-02
1.069999999999999979e-01 8.799396878330724425e-02
1.079999999999999988e-01 8.878815830098403528e-02
1.089999999999999997e-01 8.958178490346328793e-02
1.100000000000000006e-01 9.037484745228237248e-02
1.110000000000000014e-01 9.116734480886982961e-02
1.120000000000000023e-01 9.195927583455823506e-02
1.130000000000000032e-01 9.275063939059756402e-02
1.140000000000000041e-01 9.354143433816840270e-02
1.150000000000000050e-01 9.433165953839497964e-02
1.160000000000000059e-01 9.512131385235844672e-02
1.170000000000000068e-01 9.591039614111031286e-02
1.180000000000000077e-01 9.669890526568600264e-02
1.190000000000000085e-01 9.748684008711779037e-02
1.199999999999999956e-01 9.827419946644896931e-02
1.209999999999999964e-01 9.906098226474674417e-02
1.219999999999999973e-01 9.984718734311633093e-02
1.229999999999999982e-01 1.006328135627143766e-01
1.239999999999999991e-01 1.014178597847625873e-01
1.250000000000000000e-01 1.022023248705618698e-01
1.260000000000000009e-01 1.029862076815056954e-01
1.270000000000000018e-01 1.037695070790942281e-01
1.280000000000000027e-01 1.045522219249482715e-01
1.290000000000000036e-01 1.053343510808229383e-01
1.300000000000000044e-01 1.061158934086220557e-01
1.310000000000000053e-01 1.068968477704120290e-01
1.320000000000000062e-01 1.076772130284361084e-01
1.330000000000000071e-01 1.084569880451282942e-01
1.340000000000000080e-01 1.092361716831277696e-01
1.350000000000000089e-01 1.100147628052933479e-01
1.360000000000000098e-01 1.107927602747174195e-01
1.370000000000000107e-01 1.115701629547405510e-01
1.380000000000000115e-01 1.123469697089658631e-01
1.390000000000000124e-01 1.131231794012736297e-01
1.400000000000000133e-01 1.138987908958356277e-01
1.410000000000000142e-01 1.146738030571298889e-01
1.420000000000000151e-01 1.154482147499550915e-01
1.430000000000000160e-01 1.162220248394455757e-01
1.440000000000000169e-01 1.169952321910858323e-01
1.449999999999999900e-01 1.177678356707251295e-01
1.459999999999999909e-01 1.185398341445928483e-01
1.469999999999999918e-01 1.193112264793128457e-01
1.479999999999999927e-01 1.200820115419186790e-01
1.489999999999999936e-01 1.208521881998683989e-01
1.499999999999999944e-01 1.216217553210597185e-01
1.509999999999999953e-01 1.223907117738448763e-01
1.519999999999999962e-01 1.231590564270459293e-01
1.529999999999999971e-01 1.239267881499699075e-01
1.539999999999999980e-01 1.246939058124237887e-01
1.549999999999999989e-01 1.254604082847301516e-01
1.559999999999999998e-01 1.262262944377419427e-01
1.570000000000000007e-01 1.269915631428583935e-01
1.580000000000000016e-01 1.277562132720397869e-01
1.590000000000000024e-01 1.285202436978235552e-01
1.600000000000000033e-01 1.292836532933391291e-01
1.610000000000000042e-01 1.300464409323239812e-01
1.620000000000000051e-01 1.308086054891386407e-01
1.630000000000000060e-01 1.315701458387828759e-01
1.640000000000000069e-01 1.323310608569110980e-01
1.650000000000000078e-01 1.330913494198477376e-01
1.660000000000000087e-01 1.338510104046034266e-01
1.670000000000000095e-01 1.346100426888908186e-01
1.680000000000000104e-01 1.353684451511397713e-01
1.690000000000000113e-01 1.361262166705141108e-01
1.700000000000000122e-01 1.368833561269267585e-01
1.710000000000000131e-01 1.376398624010562177e-01
1.720000000000000140e-01 1.383957343743620616e-01
1.730000000000000149e-01 1.391509709291013919e-01
1.740000000000000158e-01 1.399055709483447429e-01
1.750000000000000167e-01 1.406595333159922079e-01
1.759999999999999898e-01 1.414128569167895089e-01
1.769999999999999907e-01 1.421655406363442342e-01
1.779999999999999916e-01 1.429175833611419366e-01
1.789999999999999925e-01 1.436689839785627865e-01
1.799999999999999933e-01 1.444197413768974481e-01
1.809999999999999942e-01 1.451698544453635942e-01
1.819999999999999951e-01 1.459193220741221708e-01
1.829999999999999960e-01 1.466681431542941616e-01
1.839999999999999969e-01 1.474163165779765750e-01
1.849999999999999978e-01 1.481638412382589587e-01
1.859999999999999987e-01 1.489107160292404974e-01
1.869999999999999996e-01 1.496569398460458333e-01
1.880000000000000004e-01 1.504025115848421634e-01
1.890000000000000013e-01 1.511474301428555322e-01
1.900000000000000022e-01 1.518916944183878737e-01
1.910000000000000031e-01 1.526353033108332480e-01
1.920000000000000040e-01 1.533782557206948838e-01
1.930000000000000049e-01 1.541205505496018868e-01
1.940000000000000058e-01 1.548621867003260044e-01
1.950000000000000067e-01 1.556031630767982787e-01
1.960000000000000075e-01 1.563434785841263663e-01
1.970000000000000084e-01 1.570831321286108861e-01
1.980000000000000093e-01 1.578221226177625724e-01
1.990000000000000102e-01 1.585604489603194556e-01
2.000000000000000111e-01 1.592981100662634875e-01
2.010000000000000120e-01 1.600351048468376391e-01
2.020000000000000129e-01 1.607714322145630537e-01
2.030000000000000138e-01 1.615070910832560047e-01
2.040000000000000147e-01 1.622420803680450496e-01
2.050000000000000155e-01 1.629763989853883210e-01
2.060000000000000164e-01 1.637100458530902358e-01
2.070000000000000173e-01 1.644430198903190365e-01
2.080000000000000182e-01 1.651753200176238889e-01
2.089999999999999913e-01 1.659069451569520903e-01
2.099999999999999922e-01 1.666378942316665557e-01
2.109999999999999931e-01 1.673681661665625819e-01
2.119999999999999940e-01 1.680977598878857504e-01
2.129999999999999949e-01 1.688266743233490241e-01
2.139999999999999958e-01 1.695549084021496233e-01
2.149999999999999967e-01 1.702824610549873441e-01
2.159999999999999976e-01 1.710093312140813504e-01
2.169999999999999984e-01 1.717355178131874383e-01
2.179999999999999993e-01 1.724610197876160489e-01
2.190000000000000002e-01 1.731858360742493941e-01
2.200000000000000011e-01 1.739099656115588588e-01
2.210000000000000020e-01 1.746334073396227926e-01
2.220000000000000029e-01 1.753561602001438569e-01
2.230000000000000038e-01 1.760782231364664552e-01
2.240000000000000047e-01 1.767995950935946636e-01
2.250000000000000056e-01 1.775202750182094669e-01
2.260000000000000064e-01 1.782402618586866605e-01
2.270000000000000073e-01 1.789595545651140318e-01
2.280000000000000082e-01 1.796781520893096507e-01
2.290000000000000091e-01 1.803960533848387449e-01
2.300000000000000100e-01 1.811132574070319634e-01
2.310000000000000109e-01 1.818297631130030845e-01
2.320000000000000118e-01 1.825455694616661129e-01
2.330000000000000127e-01 1.832606754137536542e-01
2.340000000000000135e-01 1.839750799318341512e-01
2.350000000000000144e-01 1.846887819803302022e-01
2.360000000000000153e-01 1.854017805255355200e-01
2.370000000000000162e-01 1.861140745356334725e-01
2.380000000000000171e-01 1.868256629807143465e-01
2.390000000000000180e-01 1.875365448327934170e-01
2.399999999999999911e-01 1.882467190658284883e-01
2.409999999999999920e-01 1.889561846557380465e-01
2.419999999999999929e-01 1.896649405804188282e-01
2.429999999999999938e-01 1.903729858197636404e-01
2.439999999999999947e-01 1.910803193556791513e-01
2.449999999999999956e-01 1.917869401721041811e-01
2.459999999999999964e-01 1.924928472550269110e-01
2.469999999999999973e-01 1.931980395925030902e-01
2.479999999999999982e-01 1.939025161746739945e-01
2.489999999999999991e-01 1.946062759937839948e-01
2.500000000000000000e-01 1.953093180441985710e-01
2.510000000000000009e-01 1.960116413224224086e-01
2.520000000000000018e-01 1.967132448271166623e-01
2.530000000000000027e-01 1.974141275591176914e-01
2.540000000000000036e-01 1.981142885214542682e-01
2.550000000000000044e-01 1.988137267193655078e-01
2.560000000000000053e-01 1.995124411603193815e-01
2.570000000000000062e-01 2.002104308540298694e-01
2.580000000000000071e-01 2.009076948124750850e-01
2.590000000000000080e-01 2.016042320499155105e-01
2.600000000000000089e-01 2.023000415829112331e-01
2.610000000000000098e-01 2.029951224303405688e-01
2.620000000000000107e-01 2.036894736134172712e-01
2.630000000000000115e-01 2.043830941557088499e-01
2.640000000000000124e-01 2.050759830831541952e-01
2.650000000000000133e-01 2.057681394240817863e-01
2.660000000000000142e-01 2.064595622092271210e-01
2.670000000000000151e-01 2.071502504717508131e-01
2.680000000000000160e-01 2.078402032472565497e-01
2.690000000000000169e-01 2.085294195738086609e-01
2.700000000000000178e-01 2.092178984919502993e-01
2.710000000000000187e-01 2.099056390447208709e-01
2.720000000000000195e-01 2.105926402776742701e-01
2.730000000000000204e-01 2.112789012388963938e-01
2.740000000000000213e-01 2.119644209790231548e-01
2.750000000000000222e-01 2.126491985512579952e-01
2.760000000000000231e-01 2.133332330113902331e-01
2.770000000000000240e-01 2.140165234178119658e-01
2.780000000000000249e-01 2.146990688315367768e-01
2.790000000000000258e-01 2.153808683162167781e-01
2.800000000000000266e-01 2.160619209381606509e-01
2.810000000000000275e-01 2.167422257663513818e-01
2.820000000000000284e-01 2.174217818724637763e-01
2.830000000000000293e-01 2.181005883308824445e-01
2.840000000000000302e-01 2.187786442187191205e-01
2.850000000000000311e-01 2.194559486158306205e-01
2.860000000000000320e-01 2.201325006048364119e-01
2.870000000000000329e-01 2.208082992711360437e-01
2.880000000000000338e-01 2.214833437029269103e-01
2.889999999999999791e-01 2.221576329912219316e-01
2.899999999999999800e-01 2.228311662298669560e-01
2.909999999999999809e-01 2.235039425155581627e-01
2.919999999999999818e-01 2.241759609478601312e-01
2.929999999999999827e-01 2.248472206292226050e-01
2.939999999999999836e-01 2.255177206649985056e-01
2.949999999999999845e-01 2.261874601634611681e-01
2.959999999999999853e-01 2.268564382358219111e-01
2.969999999999999862e-01 2.275246539962472170e-01
2.979999999999999871e-01 2.281921065618762734e-01
2.989999999999999880e-01 2.288587950528382653e-01
2.999999999999999889e-01 2.295247185922698052e-01
3.009999999999999898e-01 2.301898763063320585e-01
3.019999999999999907e-01 2.308542673242281185e-01
3.029999999999999916e-01 2.315178907782202977e-01
3.039999999999999925e-01 2.321807458036470873e-01
3.049999999999999933e-01 2.328428315389406700e-01
3.059999999999999942e-01 2.335041471256439904e-01
3.069999999999999951e-01 2.341646917084276025e-01
3.079999999999999960e-01 2.348244644351071553e-01
3.089999999999999969e-01 2.354834644566599633e-01
3.099999999999999978e-01 2.361416909272426590e-01
3.109999999999999987e-01 2.367991430042076795e-01
3.119999999999999996e-01 2.374558198481202809e-01
3.130000000000000004e-01 2.381117206227755800e-01
3.140000000000000013e-01 2.387668444952155966e-01
3.150000000000000022e-01 2.394211906357456565e-01
3.160000000000000031e-01 2.400747582179514894e-01
3.170000000000000040e-01 2.407275464187161040e-01
3.180000000000000049e-01 2.413795544182361086e-01
3.190000000000000058e-01 2.420307814000388358e-01
3.200000000000000067e-01 2.426812265509987465e-01
3.210000000000000075e-01 2.433308890613540831e-01
3.220000000000000084e-01 2.439797681247234395e-01
3.230000000000000093e-01 2.446278629381223590e-01
3.240000000000000102e-01 2.452751727019797101e-01
3.250000000000000111e-01 2.459216966201541454e-01
3.260000000000000120e-01 2.465674338999505055e-01
3.270000000000000129e-01 2.472123837521361389e-01
3.280000000000000138e-01 2.478565453909574168e-01
3.290000000000000147e-01 2.484999180341556368e-01
3.300000000000000155e-01 2.491425009029834270e-01
3.310000000000000164e-01 2.497842932222209822e-01
3.320000000000000173e-01 2.504252942201919963e-01
3.330000000000000182e-01 2.510655031287797878e-01
3.340000000000000191e-01 2.517049191834435096e-01
3.350000000000000200e-01 2.523435416232338024e-01
3.360000000000000209e-01 2.529813696908088105e-01
3.370000000000000218e-01 2.536184026324501684e-01
3.380000000000000226e-01 2.542546396980786549e-01
3.390000000000000235e-01 2.548900801412701811e-01
3.400000000000000244e-01 2.555247232192711104e-01
3.410000000000000253e-01 2.561585681930142466e-01
3.420000000000000262e-01 2.567916143271343765e-01
3.430000000000000271e-01 2.574238608899834246e-01
3.440000000000000280e-01 2.580553071536467180e-01
3.450000000000000289e-01 2.586859523939574745e-01
3.460000000000000298e-01 2.593157958905128457e-01
3.470000000000000306e-01 2.599448369266891268e-01
3.480000000000000315e-01 2.605730747896566890e-01
3.490000000000000324e-01 2.612005087703954120e-01
3.500000000000000333e-01 2.618271381637098383e-01
3.510000000000000342e-01 2.624529622682439944e-01
3.519999999999999796e-01 2.630779803864968791e-01
3.529999999999999805e-01 2.637021918248368402e-01
3.539999999999999813e-01 2.643255958935167294e-01
3.549999999999999822e-01 2.649481919066887792e-01
3.559999999999999831e-01 2.655699791824194245e-01
3.569999999999999840e-01 2.661909570427035132e-01
3.579999999999999849e-01 2.668111248134794611e-01
3.589999999999999858e-01 2.674304818246436843e-01
3.599999999999999867e-01 2.680490274100648107e-01
3.609999999999999876e-01 2.686667609075983898e-01
3.619999999999999885e-01 2.692836816591011595e-01
3.629999999999999893e-01 2.698997890104454789e-01
3.639999999999999902e-01 2.705150823115330949e-01
3.649999999999999911e-01 2.711295609163097420e-01
3.659999999999999920e-01 2.717432241827791306e-01
3.669999999999999929e-01 2.723560714730168253e-01
3.679999999999999938e-01 2.729681021531841223e-01
3.689999999999999947e-01 2.735793155935421495e-01
3.699999999999999956e-01 2.741897111684654109e-01
3.709999999999999964e-01 2.747992882564557759e-01
3.719999999999999973e-01 2.754080462401556906e-01
3.729999999999999982e-01 2.760159845063622219e-01
3.739999999999999991e-01 2.766231024460402699e-01
3.750000000000000000e-01 2.772293994543358897e-01
3.760000000000000009e-01 2.778348749305898924e-01
3.770000000000000018e-01 2.784395282783508341e-01
3.780000000000000027e-01 2.790433589053884500e-01
3.790000000000000036e-01 2.796463662237066994e-01
3.800000000000000044e-01 2.802485496495564776e-01
3.810000000000000053e-01 2.808499086034488834e-01
3.820000000000000062e-01 2.814504425101681528e-01
3.830000000000000071e-01 2.820501507987839829e-01
3.840000000000000080e-01 2.826490329026647430e-01
3.850000000000000089e-01 2.832470882594897432e-01
3.860000000000000098e-01 2.838443163112618906e-01
3.870000000000000107e-01 2.844407165043201235e-01
3.880000000000000115e-01 2.850362882893519023e-01
3.890000000000000124e-01 2.856310311214051989e-01
3.900000000000000133e-01 2.862249444599008763e-01
3.910000000000000142e-01 2.868180277686449564e-01
3.920000000000000151e-01 2.874102805158402218e-01
3.930000000000000160e-01 2.880017021740983729e-01
3.940000000000000169e-01 2.885922922204522401e-01
3.950000000000000178e-01 2.891820501363667750e-01
3.960000000000000187e-01 2.897709754077515409e-01
3.970000000000000195e-01 2.903590675249713704e-01
3.980000000000000204e-01 2.909463259828589665e-01
3.990000000000000213e-01 2.915327502807253390e-01
4.000000000000000222e-01 2.921183399223715171e-01
4.010000000000000231e-01 2.927030944160999848e-01
4.020000000000000240e-01 2.932870132747253389e-01
4.030000000000000249e-01 2.938700960155857245e-01
4.040000000000000258e-01 2.944523421605533819e-01
4.050000000000000266e-01 2.950337512360460268e-01
4.060000000000000275e-01 2.956143227730370082e-01
4.070000000000000284e-01 2.961940563070664667e-01
4.080000000000000293e-01 2.967729513782518258e-01
4.090000000000000302e-01 2.973510075312976730e-01
4.100000000000000311e-01 2.979282243155070842e-01
4.110000000000000320e-01 2.985046012847911712e-01
4.120000000000000329e-01 2.990801379976796848e-01
4.130000000000000338e-01 2.996548340173307290e-01
4.140000000000000346e-01 3.002286889115409196e-01
4.150000000000000355e-01 3.008017022527557649e-01
4.160000000000000364e-01 3.013738736180783251e-01
4.169999999999999818e-01 3.019452025892800373e-01
4.179999999999999827e-01 3.025156887528097083e-01
4.189999999999999836e-01 3.030853316998031732e-01
4.199999999999999845e-01 3.036541310260925663e-01
4.209999999999999853e-01 3.042220863322157576e-01
4.219999999999999862e-01 3.047891972234255120e-01
4.229999999999999871e-01 3.053554633096984272e-01
4.239999999999999880e-01 3.059208842057441480e-01
4.249999999999999889e-01 3.064854595310140817e-01
4.259999999999999898e-01 3.070491889097101135e-01
4.269999999999999907e-01 3.076120719707937656e-01
4.279999999999999916e-01 3.081741083479939136e-01
4.289999999999999925e-01 3.087352976798159454e-01
4.299999999999999933e-01 3.092956396095501437e-01
4.309999999999999942e-01 3.098551337852792908e-01
4.319999999999999951e-01 3.104137798598872733e-01
4.329999999999999960e-01 3.109715774910674635e-01
4.339999999999999969e-01 3.115285263413299921e-01
4.349999999999999978e-01 3.120846260780097414e-01
4.359999999999999987e-01 3.126398763732745056e-01
4.369999999999999996e-01 3.131942769041319297e-01
4.380000000000000004e-01 3.137478273524377803e-01
4.390000000000000013e-01 3.143005274049024966e-01
4.400000000000000022e-01 3.148523767530992945e-01
4.410000000000000031e-01 3.154033750934707725e-01
4.420000000000000040e-01 3.159535221273360173e-01
4.430000000000000049e-01 3.165028175608981531e-01
4.440000000000000058e-01 3.170512611052503371e-01
4.450000000000000067e-01 3.175988524763831977e-01
4.460000000000000075e-01 3.181455913951911074e-01
4.470000000000000084e-01 3.186914775874787331e-01
4.480000000000000093e-01 3.192365107839674199e-01
4.490000000000000102e-01 3.197806907203019633e-01
4.500000000000000111e-01 3.203240171370556610e-01
4.510000000000000120e-01 3.208664897797379179e-01
4.520000000000000129e-01 3.214081083987987975e-01
4.530000000000000138e-01 3.219488727496357949e-01
4.540000000000000147e-01 3.224887825925987772e-01
4.550000000000000155e-01 3.230278376929968664e-01
4.560000000000000164e-01 3.235660378211022148e-01
4.570000000000000173e-01 3.241033827521569988e-01
4.580000000000000182e-01 3.246398722663775827e-01
4.590000000000000191e-01 3.251755061489602916e-01
4.600000000000000200e-01 3.257102841900861856e-01
4.610000000000000209e-01 3.262442061849261665e-01
4.620000000000000218e-01 3.267772719336455856e-01
4.630000000000000226e-01 3.273094812414090171e-01
4.640000000000000235e-01 3.278408339183849773e-01
4.650000000000000244e-01 3.283713297797503650e-01
4.660000000000000253e-01 3.289009686456944026e-01
4.670000000000000262e-01 3.294297503414235773e-01
4.680000000000000271e-01 3.299576746971649710e-01
4.690000000000000280e-01 3.304847415481709794e-01
4.700000000000000289e-01 3.310109507347228086e-01
4.710000000000000298e-01 3.315363021021344170e-01
4.720000000000000306e-01 3.320607955007556789e-01
4.730000000000000315e-01 3.325844307859765481e-01
4.740000000000000324e-01 3.331072078182303886e-01
4.750000000000000333e-01 3.336291264629966391e-01
4.760000000000000342e-01 3.341501865908048097e-01
4.770000000000000351e-01 3.346703880772370354e-01
4.780000000000000360e-01 3.351897308029310740e-01
4.790000000000000369e-01 3.357082146535833034e-01
4.799999999999999822e-01 3.362258395199513306e-01
4.809999999999999831e-01 3.367426052978563233e-01
4.819999999999999840e-01 3.372585118881862298e-01
4.829999999999999849e-01 3.377735591968967221e-01
4.839999999999999858e-01 3.382877471350151377e-01
4.849999999999999867e-01 3.388010756186413674e-01
4.859999999999999876e-01 3.393135445689501872e-01
4.869999999999999885e-01 3.398251539121931453e-01
4.879999999999999893e-01 3.403359035797004495e-01
4.889999999999999902e-01 3.408457935078822443e-01
4.899999999999999911e-01 3.413548236382305534e-01
4.909999999999999920e-01 3.418629939173200571e-01
4.919999999999999929e-01 3.423703042968102017e-01
4.929999999999999938e-01 3.428767547334455323e-01
4.939999999999999947e-01 3.433823451890570810e-01
4.949999999999999956e-01 3.438870756305633103e-01
4.959999999999999964e-01 3.443909460299708902e-01
4.969999999999999973e-01 3.448939563643751427e-01
4.979999999999999982e-01 3.453961066159609294e-01
4.989999999999999991e-01 3.458973967720026521e-01
5.000000000000000000e-01 3.463978268248649184e-01
5.010000000000000009e-01 3.468973967720026530e-01
5.020000000000000018e-01 3.473961066159608202e-01
5.030000000000000027e-01 3.478939563643751454e-01
5.040000000000000036e-01 3.483909460299708383e-01
5.050000000000000044e-01 3.488870756305633147e-01
5.060000000000000053e-01 3.493823451890570309e-01
5.070000000000000062e-01 3.498767547334454830e-01
5.080000000000000071e-01 3.503703042968102643e-01
5.090000000000000080e-01 3.508629939173201207e-01
5.100000000000000089e-01 3.513548236382305623e-01
5.110000000000000098e-01 3.518457935078823096e-01
5.120000000000000107e-01 3.523359035797004601e-01
5.130000000000000115e-01 3.528251539121932123e-01
5.140000000000000124e-01 3.533135445689501997e-01
5.150000000000000133e-01 3.538010756186414363e-01
5.160000000000000142e-01 3.542877471350152074e-01
5.170000000000000151e-01 3.547735591968967928e-01
5.180000000000000160e-01 3.552585118881861903e-01
5.190000000000000169e-01 3.557426052978563957e-01
5.200000000000000178e-01 3.562258395199514038e-01
5.210000000000000187e-01 3.567082146535833220e-01
5.220000000000000195e-01 3.571897308029310936e-01
5.230000000000000204e-01 3.576703880772370558e-01
5.240000000000000213e-01 3.581501865908047755e-01
5.250000000000000222e-01 3.586291264629966613e-01
5.260000000000000231e-01 3.591072078182303562e-01
5.270000000000000240e-01 3.595844307859765721e-01
5.280000000000000249e-01 3.600607955007556482e-01
5.290000000000000258e-01 3.605363021021343872e-01
5.300000000000000266e-01 3.610109507347228908e-01
5.310000000000000275e-01 3.614847415481709514e-01
5.320000000000000284e-01 3.619576746971649439e-01
5.330000000000000293e-01 3.624297503414235511e-01
5.340000000000000302e-01 3.629009686456944328e-01
5.350000000000000311e-01 3.633713297797503960e-01
5.360000000000000320e-01 3.638408339183850093e-01
5.370000000000000329e-01 3.643094812414091055e-01
5.380000000000000338e-01 3.647772719336455638e-01
5.390000000000000346e-01 3.652442061849262012e-01
5.400000000000000355e-01 3.657102841900861656e-01
5.410000000000000364e-01 3.661755061489602170e-01
5.420000000000000373e-01 3.666398722663776200e-01
5.430000000000000382e-01 3.671033827521570370e-01
5.440000000000000391e-01 3.675660378211022539e-01
5.450000000000000400e-01 3.680278376929968509e-01
5.460000000000000409e-01 3.684887825925988736e-01
5.470000000000000417e-01 3.689488727496357257e-01
5.480000000000000426e-01 3.694081083987988401e-01
5.490000000000000435e-01 3.698664897797379614e-01
5.500000000000000444e-01 3.703240171370557055e-01
5.510000000000000453e-01 3.707806907203018976e-01
5.520000000000000462e-01 3.712365107839674661e-01
5.530000000000000471e-01 3.716914775874786692e-01
5.540000000000000480e-01 3.721455913951910999e-01
5.550000000000000488e-01 3.725988524763832466e-01
5.560000000000000497e-01 3.730512611052503869e-01
5.570000000000000506e-01 3.735028175608982037e-01
5.580000000000000515e-01 3.739535221273361243e-01
5.590000000000000524e-01 3.744033750934707694e-01
5.600000000000000533e-01 3.748523767530993478e-01
5.610000000000000542e-01 3.753005274049026063e-01
5.620000000000000551e-01 3.757478273524377799e-01
5.630000000000000560e-01 3.761942769041319856e-01
5.640000000000000568e-01 3.766398763732745070e-01
5.650000000000000577e-01 3.770846260780097992e-01
5.660000000000000586e-01 3.775285263413299952e-01
5.670000000000000595e-01 3.779715774910675230e-01
5.680000000000000604e-01 3.784137798598873337e-01
5.690000000000000613e-01 3.788551337852792966e-01
5.700000000000000622e-01 3.792956396095501503e-01
5.710000000000000631e-01 3.797352976798160640e-01
5.720000000000000639e-01 3.801741083479939776e-01
5.730000000000000648e-01 3.806120719707937750e-01
5.740000000000000657e-01 3.810491889097102347e-01
5.750000000000000666e-01 3.814854595310140373e-01
5.760000000000000675e-01 3.819208842057441045e-01
5.769999999999999574e-01 3.823554633096984401e-01
5.779999999999999583e-01 3.827891972234255258e-01
5.789999999999999591e-01 3.832220863322157722e-01
5.799999999999999600e-01 3.836541310260925264e-01
5.809999999999999609e-01 3.840853316998031342e-01
5.819999999999999618e-01 3.845156887528096701e-01
5.829999999999999627e-01 3.849452025892800000e-01
5.839999999999999636e-01 3.853738736180782332e-01
5.849999999999999645e-01 3.858017022527556739e-01
5.859999999999999654e-01 3.862286889115409960e-01
5.869999999999999662e-01 3.866548340173306397e-01
5.879999999999999671e-01 3.870801379976795964e-01
5.889999999999999680e-01 3.875046012847911392e-01
5.899999999999999689e-01 3.879282243155071086e-01
5.909999999999999698e-01 3.883510075312976428e-01
5.919999999999999707e-01 3.887729513782517410e-01
5.929999999999999716e-01 3.891940563070664938e-01
5.939999999999999725e-01 3.896143227730369252e-01
5.949999999999999734e-01 3.900337512360460002e-01
5.959999999999999742e-01 3.904523421605534117e-01
5.969999999999999751e-01 3.908700960155856441e-01
5.979999999999999760e-01 3.912870132747253149e-01
5.989999999999999769e-01 3.917030944160999617e-01
5.999999999999999778e-01 3.921183399223715504e-01
6.009999999999999787e-01 3.925327502807252622e-01
6.019999999999999796e-01 3.929463259828588906e-01
6.029999999999999805e-01 3.933590675249713509e-01
6.039999999999999813e-01 3.937709754077515223e-01
6.049999999999999822e-01 3.941820501363667573e-01
6.059999999999999831e-01 3.945922922204522232e-01
6.069999999999999840e-01 3.950017021740984124e-01
6.079999999999999849e-01 3.954102805158401512e-01
6.089999999999999858e-01 3.958180277686449977e-01
6.099999999999999867e-01 3.962249444599008630e-01
6.109999999999999876e-01 3.966310311214051310e-01
6.119999999999999885e-01 3.970362882893519463e-01
6.129999999999999893e-01 3.974407165043201684e-01
6.139999999999999902e-01 3.978443163112618253e-01
6.149999999999999911e-01 3.982470882594896788e-01
6.159999999999999920e-01 3.986490329026647350e-01
6.169999999999999929e-01 3.990501507987839203e-01
6.179999999999999938e-01 3.994504425101680911e-01
6.189999999999999947e-01 3.998499086034489336e-01
6.199999999999999956e-01 4.002485496495564177e-01
6.209999999999999964e-01 4.006463662237066958e-01
6.219999999999999973e-01 4.010433589053885028e-01
6.229999999999999982e-01 4.014395282783507768e-01
6.239999999999999991e-01 4.018348749305898360e-01
6.250000000000000000e-01 4.022293994543358897e-01
6.260000000000000009e-01 4.026231024460402708e-01
6.270000000000000018e-01 4.030159845063622237e-01
6.280000000000000027e-01 4.034080462401557488e-01
6.290000000000000036e-01 4.037992882564557240e-01
6.300000000000000044e-01 4.041897111684654709e-01
6.310000000000000053e-01 4.045793155935421548e-01
6.320000000000000062e-01 4.049681021531841285e-01
6.330000000000000071e-01 4.053560714730167769e-01
6.340000000000000080e-01 4.057432241827791386e-01
6.350000000000000089e-01 4.061295609163097509e-01
6.360000000000000098e-01 4.065150823115331047e-01
6.370000000000000107e-01 4.068997890104454895e-01
6.380000000000000115e-01 4.072836816591012266e-01
6.390000000000000124e-01 4.076667609075983467e-01
6.400000000000000133e-01 4.080490274100648240e-01
6.410000000000000142e-01 4.084304818246436986e-01
6.420000000000000151e-01 4.088111248134794762e-01
6.430000000000000160e-01 4.091909570427035292e-01
6.440000000000000169e-01 4.095699791824193858e-01
6.450000000000000178e-01 4.099481919066888524e-01
6.460000000000000187e-01 4.103255958935167480e-01
6.470000000000000195e-01 4.107021918248368597e-01
6.480000000000000204e-01 4.110779803864968995e-01
6.490000000000000213e-01 4.114529622682440713e-01
6.500000000000000222e-01 4.118271381637097495e-01
6.510000000000000231e-01 4.122005087703953796e-01
6.520000000000000240e-01 4.125730747896566575e-01
6.530000000000000249e-01 4.129448369266891516e-01
6.540000000000000258e-01 4.133157958905128715e-01
6.550000000000000266e-01 4.136859523939573902e-01
6.560000000000000275e-01 4.140553071536466900e-01
6.570000000000000284e-01 4.144238608899834531e-01
6.580000000000000293e-01 4.147916143271343503e-01
6.590000000000000302e-01 4.151585681930142768e-01
6.600000000000000311e-01 4.155247232192711415e-01
6.610000000000000320e-01 4.158900801412701576e-01
6.620000000000000329e-01 4.162546396980786323e-01
6.630000000000000338e-01 4.166184026324500911e-01
6.640000000000000346e-01 4.169813696908087342e-01
6.650000000000000355e-01 4.173435416232337825e-01
6.660000000000000364e-01 4.177049191834434905e-01
6.670000000000000373e-01 4.180655031287798251e-01
6.680000000000000382e-01 4.184252942201919789e-01
6.690000000000000391e-01 4.187842932222209380e-01
6.700000000000000400e-01 4.191425009029834392e-01
6.710000000000000409e-01 4.194999180341555944e-01
6.720000000000000417e-01 4.198565453909574585e-01
6.730000000000000426e-01 4.202123837521362093e-01
6.740000000000000435e-01 4.205674338999504935e-01
6.750000000000000444e-01 4.209216966201540511e-01
6.760000000000000453e-01 4.212751727019797832e-01
6.770000000000000462e-01 4.216278629381224330e-01
6.780000000000000471e-01 4.219797681247234311e-01
6.790000000000000480e-01 4.223308890613540756e-01
6.800000000000000488e-01 4.226812265509987676e-01
6.810000000000000497e-01 4.230307814000388023e-01
6.820000000000000506e-01 4.233795544182361037e-01
6.830000000000000515e-01 4.237275464187160723e-01
6.840000000000000524e-01 4.240747582179515418e-01
6.850000000000000533e-01 4.244211906357456821e-01
6.860000000000000542e-01 4.247668444952156230e-01
6.870000000000000551e-01 4.251117206227756351e-01
6.880000000000000560e-01 4.254558198481202536e-01
6.890000000000000568e-01 4.257991430042076808e-01
6.900000000000000577e-01 4.261416909272427445e-01
6.910000000000000586e-01 4.264834644566599664e-01
6.920000000000000595e-01 4.268244644351071315e-01
6.930000000000000604e-01 4.271646917084276351e-01
6.940000000000000613e-01 4.275041471256440517e-01
6.950000000000000622e-01 4.278428315389407044e-01
6.960000000000000631e-01 4.281807458036470670e-01
6.970000000000000639e-01 4.285178907782202784e-01
6.980000000000000648e-01 4.288542673242281555e-01
6.990000000000000657e-01 4.291898763063320965e-01
7.000000000000000666e-01 4.295247185922698718e-01
7.010000000000000675e-01 4.298587950528383050e-01
7.020000000000000684e-01 4.301921065618762863e-01
7.030000000000000693e-01 4.305246539962472307e-01
7.039999999999999591e-01 4.308564382358219258e-01
7.049999999999999600e-01 4.311874601634611559e-01
7.059999999999999609e-01 4.315177206649984942e-01
7.069999999999999618e-01 4.318472206292225946e-01
7.079999999999999627e-01 4.321759609478601494e-01
7.089999999999999636e-01 4.325039425155581818e-01
7.099999999999999645e-01 4.328311662298670037e-01
7.109999999999999654e-01 4.331576329912219525e-01
7.119999999999999662e-01 4.334833437029269043e-01
7.129999999999999671e-01 4.338082992711359553e-01
7.139999999999999680e-01 4.341325006048364354e-01
7.149999999999999689e-01 4.344559486158305894e-01
7.159999999999999698e-01 4.347786442187190348e-01
7.169999999999999707e-01 4.351005883308823874e-01
7.179999999999999716e-01 4.354217818724637201e-01
7.189999999999999725e-01 4.357422257663513543e-01
7.199999999999999734e-01 4.360619209381606520e-01
7.209999999999999742e-01 4.363808683162167523e-01
7.219999999999999751e-01 4.366990688315367519e-01
7.229999999999999760e-01 4.370165234178119973e-01
7.239999999999999769e-01 4.373332330113901545e-01
7.249999999999999778e-01 4.376491985512580007e-01
7.259999999999999787e-01 4.379644209790231058e-01
7.269999999999999796e-01 4.382789012388964012e-01
7.279999999999999805e-01 4.385926402776743060e-01
7.289999999999999813e-01 4.389056390447208522e-01
7.299999999999999822e-01 4.392178984919502538e-01
7.309999999999999831e-01 4.395294195738086440e-01
7.319999999999999840e-01 4.398402032472565337e-01
7.329999999999999849e-01 4.401502504717508257e-01
7.339999999999999858e-01 4.404595622092271068e-01
7.349999999999999867e-01 4.407681394240817729e-01
7.359999999999999876e-01 4.410759830831542661e-01
7.369999999999999885e-01 4.413830941557087550e-01
7.379999999999999893e-01 4.416894736134172050e-01
7.389999999999999902e-01 4.419951224303406145e-01
7.399999999999999911e-01 4.423000415829113074e-01
7.409999999999999920e-01 4.426042320499155025e-01
7.419999999999999929e-01 4.429076948124751612e-01
7.429999999999999938e-01 4.432104308540298354e-01
7.439999999999999947e-01 4.435124411603194039e-01
7.449999999999999956e-01 4.438137267193655866e-01
7.459999999999999964e-01 4.441142885214541813e-01
7.469999999999999973e-01 4.444141275591176887e-01
7.479999999999999982e-01 4.447132448271167160e-01
7.489999999999999991e-01 4.450116413224223799e-01
7.500000000000000000e-01 4.453093180441986543e-01
7.510000000000000009e-01 4.456062759937839957e-01
7.520000000000000018e-01 4.459025161746739685e-01
7.530000000000000027e-01 4.461980395925030929e-01
7.540000000000000036e-01 4.464928472550269145e-01
7.550000000000000044e-01 4.467869401721041855e-01
7.560000000000000053e-01 4.470803193556792121e-01
7.570000000000000062e-01 4.473729858197635911e-01
7.580000000000000071e-01 4.476649405804187798e-01
7.590000000000000080e-01 4.479561846557381100e-01
7.600000000000000089e-01 4.482467190658284695e-01
7.610000000000000098e-01 4.485365448327933713e-01
7.620000000000000107e-01 4.488256629807143572e-01
7.630000000000000115e-01 4.491140745356334008e-01
7.640000000000000124e-01 4.494017805255354769e-01
7.650000000000000133e-01 4.496887819803301323e-01
7.660000000000000142e-01 4.499750799318341654e-01
7.670000000000000151e-01 4.502606754137536416e-01
7.680000000000000160e-01 4.505455694616661844e-01
7.690000000000000169e-01 4.508297631130030458e-01
7.700000000000000178e-01 4.511132574070320089e-01
7.710000000000000187e-01 4.513960533848387913e-01
7.720000000000000195e-01 4.516781520893096147e-01
7.730000000000000204e-01 4.519595545651141077e-01
7.740000000000000213e-01 4.522402618586867096e-01
7.750000000000000222e-01 4.525202750182095168e-01
7.760000000000000231e-01 4.527995950935946867e-01
7.770000000000000240e-01 4.530782231364663959e-01
7.780000000000000249e-01 4.533561602001438540e-01
7.790000000000000258e-01 4.536334073396228184e-01
7.800000000000000266e-01 4.539099656115589410e-01
7.810000000000000275e-01 4.541858360742494494e-01
7.820000000000000284e-01 4.544610197876161051e-01
7.830000000000000293e-01 4.547355178131874953e-01
7.840000000000000302e-01 4.550093312140813251e-01
7.850000000000000311e-01 4.552824610549873752e-01
7.860000000000000320e-01 4.555549084021495720e-01
7.870000000000000329e-01 4.558266743233490015e-01
7.880000000000000338e-01 4.560977598878858119e-01
7.890000000000000346e-01 4.563681661665626166e-01
7.900000000000000355e-01 4.566378942316665634e-01
7.910000000000000364e-01 4.569069451569521267e-01
7.920000000000000373e-01 4.571753200176238430e-01
7.930000000000000382e-01 4.574430198903189915e-01
7.940000000000000391e-01 4.577100458530902749e-01
7.950000000000000400e-01 4.579763989853883888e-01
7.960000000000000409e-01 4.582420803680450905e-01
7.970000000000000417e-01 4.585070910832559909e-01
7.980000000000000426e-01 4.587714322145630685e-01
7.990000000000000435e-01 4.590351048468376272e-01
8.000000000000000444e-01 4.592981100662634764e-01
8.010000000000000453e-01 4.595604489603194454e-01
8.020000000000000462e-01 4.598221226177626186e-01
8.030000000000000471e-01 4.600831321286108500e-01
8.040000000000000480e-01 4.603434785841263865e-01
8.050000000000000488e-01 4.606031630767983276e-01
8.060000000000000497e-01 4.608621867003260819e-01
8.070000000000000506e-01 4.611205505496019375e-01
8.080000000000000515e-01 4.613782557206949075e-01
8.090000000000000524e-01 4.616353033108333004e-01
8.100000000000000533e-01 4.618916944183879547e-01
8.110000000000000542e-01 4.621474301428555864e-01
8.120000000000000551e-01 4.624025115848421352e-01
8.130000000000000560e-01 4.626569398460458893e-01
8.140000000000000568e-01 4.629107160292404988e-01
8.150000000000000577e-01 4.631638412382589887e-01
8.160000000000000586e-01 4.634163165779764948e-01
8.170000000000000595e-01 4.636681431542942211e-01
8.180000000000000604e-01 4.639193220741222867e-01
8.190000000000000613e-01 4.641698544453636277e-01
8.200000000000000622e-01 4.644197413768974547e-01
8.210000000000000631e-01 4.646689839785627663e-01
8.220000000000000639e-01 4.649175833611419173e-01
8.230000000000000648e-01 4.651655406363441880e-01
8.240000000000000657e-01 4.654128569167895191e-01
8.250000000000000666e-01 4.656595333159923022e-01
8.260000000000000675e-01 4.659055709483448382e-01
8.270000000000000684e-01 4.661509709291014603e-01
8.280000000000000693e-01 4.663957343743620476e-01
8.290000000000000702e-01 4.666398624010562046e-01
8.300000000000000711e-01 4.668833561269267740e-01
8.310000000000000719e-01 4.671262166705141272e-01
8.320000000000000728e-01 4.673684451511397886e-01
8.329999999999999627e-01 4.676100426888907258e-01
8.339999999999999636e-01 4.678510104046033624e-01
8.349999999999999645e-01 4.680913494198477021e-01
8.359999999999999654e-01 4.683310608569110078e-01
8.369999999999999662e-01 4.685701458387829255e-01
8.379999999999999671e-01 4.688086054891386634e-01
8.389999999999999680e-01 4.690464409323239492e-01
8.399999999999999689e-01 4.692836532933391536e-01
8.409999999999999698e-01 4.695202436978235250e-01
8.419999999999999707e-01 4.697562132720398131e-01
8.429999999999999716e-01 4.699915631428583374e-01
8.439999999999999725e-01 4.702262944377419429e-01
8.449999999999999734e-01 4.704604082847301805e-01
8.459999999999999742e-01 4.706939058124238184e-01
8.469999999999999751e-01 4.709267881499698549e-01
8.479999999999999760e-01 4.711590564270459192e-01
8.489999999999999769e-01 4.713907117738448949e-01
8.499999999999999778e-01 4.716217553210597102e-01
8.509999999999999787e-01 4.718521881998684608e-01
8.519999999999999796e-01 4.720820115419187002e-01
8.529999999999999805e-01 4.723112264793128956e-01
8.539999999999999813e-01 4.725398341445928851e-01
8.549999999999999822e-01 4.727678356707251117e-01
8.559999999999999831e-01 4.729952321910857460e-01
8.569999999999999840e-01 4.732220248394455875e-01
8.579999999999999849e-01 4.734482147499550764e-01
8.589999999999999858e-01 4.736738030571299163e-01
8.599999999999999867e-01 4.738987908958356421e-01
8.609999999999999876e-01 4.741231794012735756e-01
8.619999999999999885e-01 4.743469697089658377e-01
8.629999999999999893e-01 4.745701629547405265e-01
8.639999999999999902e-01 4.747927602747174514e-01
8.649999999999999911e-01 4.750147628052934223e-01
8.659999999999999920e-01 4.752361716831277616e-01
8.669999999999999929e-01 4.754569880451282593e-01
8.679999999999999938e-01 4.756772130284360744e-01
8.689999999999999947e-01 4.758968477704120792e-01
8.699999999999999956e-01 4.761158934086220373e-01
8.709999999999999964e-01 4.763343510808228376e-01
8.719999999999999973e-01 4.765522219249482272e-01
8.729999999999999982e-01 4.767695070790943235e-01
8.739999999999999991e-01 4.769862076815056806e-01
8.750000000000000000e-01 4.772023248705618559e-01
8.760000000000000009e-01 4.774178597847625882e-01
8.770000000000000018e-01 4.776328135627143645e-01
8.780000000000000027e-01 4.778471873431163197e-01
8.790000000000000036e-01 4.780609822647467477e-01
8.800000000000000044e-01 4.782741994664490015e-01
8.810000000000000053e-01 4.784868400871178373e-01
8.820000000000000062e-01 4.786989052656859811e-01
8.830000000000000071e-01 4.789103961411103061e-01
8.840000000000000080e-01 4.791213138523585102e-01
8.850000000000000089e-01 4.793316595383949608e-01
8.860000000000000098e-01 4.795414343381684819e-01
8.870000000000000107e-01 4.797506393905975886e-01
8.880000000000000115e-01 4.799592758345582744e-01
8.890000000000000124e-01 4.801673448088698559e-01
8.900000000000000133e-01 4.803748474522824830e-01
8.910000000000000142e-01 4.805817849034633715e-01
8.920000000000000151e-01 4.807881583009840365e-01
8.930000000000000160e-01 4.809939687833073019e-01
8.940000000000000169e-01 4.811992174887738116e-01
8.950000000000000178e-01 4.814039055555894842e-01
8.960000000000000187e-01 4.816080341218126892e-01
8.970000000000000195e-01 4.818116043253409808e-01
8.980000000000000204e-01 4.820146173038987181e-01
8.990000000000000213e-01 4.822170741950241313e-01
9.000000000000000222e-01 4.824189761360566098e-01
9.010000000000000231e-01 4.826203242641242119e-01
9.020000000000000240e-01 4.828211197161310086e-01
9.030000000000000249e-01 4.830213636287447598e-01
9.040000000000000258e-01 4.832210571383839803e-01
9.050000000000000266e-01 4.834202013812061716e-01
9.060000000000000275e-01 4.836187974930949429e-01
9.070000000000000284e-01 4.838168466096482434e-01
9.080000000000000293e-01 4.840143498661653165e-01
9.090000000000000302e-01 4.842113083976357646e-01
9.100000000000000311e-01 4.844077233387260040e-01
9.110000000000000320e-01 4.846035958237684960e-01
9.120000000000000329e-01 4.847989269867487572e-01
9.130000000000000338e-01 4.849937179612939797e-01
9.140000000000000346e-01 4.851879698806611518e-01
9.150000000000000355e-01 4.853816838777246234e-01
9.160000000000000364e-01 4.855748610849652258e-01
9.170000000000000373e-01 4.857675026344578373e-01
9.180000000000000382e-01 4.859596096578599478e-01
9.190000000000000391e-01 4.861511832864003346e-01
9.200000000000000400e-01 4.863422246508667390e-01
9.210000000000000409e-01 4.865327348815955966e-01
9.220000000000000417e-01 4.867227151084592141e-01
9.230000000000000426e-01 4.869121664608555000e-01
9.240000000000000435e-01 4.871010900676962518e-01
9.250000000000000444e-01 4.872894870573955539e-01
9.260000000000000453e-01 4.874773585578592305e-01
9.270000000000000462e-01 4.876647056964731330e-01
9.280000000000000471e-01 4.878515296000923707e-01
9.290000000000000480e-01 4.880378313950301528e-01
9.300000000000000488e-01 4.882236122070469642e-01
9.310000000000000497e-01 4.884088731613393519e-01
9.320000000000000506e-01 4.885936153825294892e-01
9.330000000000000515e-01 4.887778399946539620e-01
9.340000000000000524e-01 4.889615481211531112e-01
9.350000000000000533e-01 4.891447408848608180e-01
9.360000000000000542e-01 4.893274194079931805e-01
9.370000000000000551e-01 4.895095848121383542e-01
9.380000000000000560e-01 4.896912382182460055e-01
9.390000000000000568e-01 4.898723807466168201e-01
9.400000000000000577e-01 4.900530135168920109e-01
9.410000000000000586e-01 4.902331376480431047e-01
9.420000000000000595e-01 4.904127542583617827e-01
9.430000000000000604e-01 4.905918644654493344e-01
9.440000000000000613e-01 4.907704693862064982e-01
9.450000000000000622e-01 4.909485701368240251e-01
9.460000000000000631e-01 4.911261678327717983e-01
9.470000000000000639e-01 4.913032635887890076e-01
9.480000000000000648e-01 4.914798585188748237e-01
9.490000000000000657e-01 4.916559537362779064e-01
9.500000000000000666e-01 4.918315503534866351e-01
9.510000000000000675e-01 4.920066494822195602e-01
9.520000000000000684e-01 4.921812522334156337e-01
9.530000000000000693e-01 4.923553597172248830e-01
9.540000000000000702e-01 4.925289730429979196e-01
9.550000000000000711e-01 4.927020933192773899e-01
9.560000000000000719e-01 4.928747216537880949e-01
9.570000000000000728e-01 4.930468591534274969e-01
9.580000000000000737e-01 4.932185069242564501e-01
9.590000000000000746e-01 4.933896660714899296e-01
9.599999999999999645e-01 4.935603376994879277e-01
9.609999999999999654e-01 4.937305229117461280e-01
9.619999999999999662e-01 4.939002228108865800e-01
9.629999999999999671e-01 4.940694384986489274e-01
9.639999999999999680e-01 4.942381710758814162e-01
9.649999999999999689e-01 4.944064216425316793e-01
9.659999999999999698e-01 4.945741912976381327e-01
9.669999999999999707e-01 4.947414811393209821e-01
9.679999999999999716e-01 4.949082922647733418e-01
9.689999999999999725e-01 4.950746257702527964e-01
9.699999999999999734e-01 4.952404827510724639e-01
9.709999999999999742e-01 4.954058643015925578e-01
9.719999999999999751e-01 4.955707715152118387e-01
9.729999999999999760e-01 4.957352054843588429e-01
9.739999999999999769e-01 4.958991673004838896e-01
9.749999999999999778e-01 4.960626580540504760e-01
9.759999999999999787e-01 4.962256788345266179e-01
9.769999999999999796e-01 4.963882307303772445e-01
9.779999999999999805e-01 4.965503148290555391e-01
9.789999999999999813e-01 4.967119322169950002e-01
9.799999999999999822e-01 4.968730839796010601e-01
9.809999999999999831e-01 4.970337712012432574e-01
9.819999999999999840e-01 4.971939949652472990e-01
9.829999999999999849e-01 4.973537563538871220e-01
9.839999999999999858e-01 4.975130564483766782e-01
9.849999999999999867e-01 4.976718963288627173e-01
9.859999999999999876e-01 4.978302770744164607e-01
9.869999999999999885e-01 4.979881997630261070e-01
9.879999999999999893e-01 4.981456654715893939e-01
9.889999999999999902e-01 4.983026752759057154e-01
9.899999999999999911e-01 4.984592302506685724e-01
9.909999999999999920e-01 4.986153314694584116e-01
9.919999999999999929e-01 4.987709800047348541e-01
9.929999999999999938e-01 4.989261769278294234e-01
9.939999999999999947e-01 4.990809233089381625e-01
9.949999999999999956e-01 4.992352202171148612e-01
9.959999999999999964e-01 4.993890687202630074e-01
9.969999999999999973e-01 4.995424698851292922e-01
9.979999999999999982e-01 4.996954247772963931e-01
9.989999999999999991e-01 4.998479344611755359e-01


==> WASEP_theor_z_at_10000t1600.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 7.661911728541451107e-04
2.000000000000000042e-03 1.531956392892784178e-03
3.000000000000000062e-03 2.297295121780868355e-03
4.000000000000000083e-03 3.062206821368526621e-03
5.000000000000000104e-03 3.826690953694768769e-03
6.000000000000000125e-03 4.590746980990594896e-03
7.000000000000000146e-03 5.354374365682641572e-03
8.000000000000000167e-03 6.117572570397267553e-03
9.000000000000001055e-03 6.880341057962964177e-03
1.000000000000000021e-02 7.642679291415230801e-03
1.099999999999999936e-02 8.404586733998822140e-03
1.200000000000000025e-02 9.166062849172536969e-03
1.300000000000000114e-02 9.927107100611667553e-03
1.400000000000000029e-02 1.068771895221258886e-02
1.499999999999999944e-02 1.144789786809530252e-02
1.600000000000000033e-02 1.220764331260799918e-02
1.700000000000000122e-02 1.296695475032982013e-02
1.800000000000000211e-02 1.372583164607542837e-02
1.899999999999999953e-02 1.448427346489739378e-02
2.000000000000000042e-02 1.524227967209085439e-02
2.100000000000000130e-02 1.599984973319651740e-02
2.199999999999999872e-02 1.675698311400476009e-02
2.299999999999999961e-02 1.751367928055856671e-02
2.400000000000000050e-02 1.826993769915771781e-02
2.500000000000000139e-02 1.902575783636282700e-02
2.600000000000000228e-02 1.978113915899774172e-02
2.699999999999999969e-02 2.053608113415426178e-02
2.800000000000000058e-02 2.129058322919569202e-02
2.900000000000000147e-02 2.204464491175990581e-02
2.999999999999999889e-02 2.279826564976359174e-02
3.099999999999999978e-02 2.355144491140562235e-02
3.200000000000000067e-02 2.430418216517108917e-02
3.300000000000000155e-02 2.505647687983464725e-02
3.400000000000000244e-02 2.580832852446433498e-02
3.500000000000000333e-02 2.655973656842513381e-02
3.600000000000000422e-02 2.731070048138337786e-02
3.699999999999999817e-02 2.806121973330928318e-02
3.799999999999999906e-02 2.881129379448162456e-02
3.899999999999999994e-02 2.956092213549127087e-02
4.000000000000000083e-02 3.031010422724455047e-02
4.100000000000000172e-02 3.105883954096743185e-02
4.200000000000000261e-02 3.180712754820891330e-02
4.300000000000000350e-02 3.255496772084522789e-02
4.399999999999999745e-02 3.330235953108304919e-02
4.499999999999999833e-02 3.404930245146372408e-02
4.599999999999999922e-02 3.479579595486667620e-02
4.700000000000000011e-02 3.554183951451345830e-02
4.800000000000000100e-02 3.628743260397141596e-02
4.900000000000000189e-02 3.703257469715753175e-02
5.000000000000000278e-02 3.777726526834199877e-02
5.100000000000000366e-02 3.852150379215240478e-02
5.200000000000000455e-02 3.926528974357713225e-02
5.299999999999999850e-02 4.000862259796950787e-02
5.399999999999999939e-02 4.075150183105132745e-02
5.500000000000000028e-02 4.149392691891681806e-02
5.600000000000000117e-02 4.223589733803650298e-02
5.700000000000000205e-02 4.297741256526095566e-02
5.800000000000000294e-02 4.371847207782465772e-02
5.900000000000000383e-02 4.445907535334974597e-02
5.999999999999999778e-02 4.519922186984996065e-02
6.099999999999999867e-02 4.593891110573451037e-02
6.199999999999999956e-02 4.667814253981189543e-02
6.300000000000000044e-02 4.741691565129364100e-02
6.400000000000000133e-02 4.815522991979839101e-02
6.500000000000000222e-02 4.889308482535557887e-02
6.600000000000000311e-02 4.963047984840937565e-02
6.700000000000000400e-02 5.036741446982254816e-02
6.800000000000000488e-02 5.110388817088049734e-02
6.900000000000000577e-02 5.183990043329465836e-02
7.000000000000000666e-02 5.257545073920711493e-02
7.100000000000000755e-02 5.331053857119391615e-02
7.200000000000000844e-02 5.404516341226906634e-02
7.299999999999999545e-02 5.477932474588875084e-02
7.399999999999999634e-02 5.551302205595493727e-02
7.499999999999999722e-02 5.624625482681911565e-02
7.599999999999999811e-02 5.697902254328688493e-02
7.699999999999999900e-02 5.771132469062118658e-02
7.799999999999999989e-02 5.844316075454649567e-02
7.900000000000000078e-02 5.917453022125288009e-02
8.000000000000000167e-02 5.990543257739974065e-02
8.100000000000000255e-02 6.063586731011974540e-02
8.200000000000000344e-02 6.136583390702272933e-02
8.300000000000000433e-02 6.209533185620008666e-02
8.400000000000000522e-02 6.282436064622796967e-02
8.500000000000000611e-02 6.355291976617197247e-02
8.600000000000000699e-02 6.428100870559036450e-02
8.700000000000000788e-02 6.500862695453879514e-02
8.799999999999999489e-02 6.573577400357359657e-02
8.899999999999999578e-02 6.646244934375628022e-02
8.999999999999999667e-02 6.718865246665724211e-02
9.099999999999999756e-02 6.791438286435956539e-02
9.199999999999999845e-02 6.863964002946330856e-02
9.299999999999999933e-02 6.936442345508943286e-02
9.400000000000000022e-02 7.008873263488353544e-02
9.500000000000000111e-02 7.081256706302015147e-02
9.600000000000000200e-02 7.153592623420662600e-02
9.700000000000000289e-02 7.225880964368699977e-02
9.800000000000000377e-02 7.298121678724604766e-02
9.900000000000000466e-02 7.370314716121344201e-02
1.000000000000000056e-01 7.442460026246755511e-02
1.010000000000000064e-01 7.514557558843945606e-02
1.020000000000000073e-01 7.586607263711712956e-02
1.030000000000000082e-01 7.658609090704927846e-02
1.040000000000000091e-01 7.730562989734938995e-02
1.049999999999999961e-01 7.802468910769971844e-02
1.059999999999999970e-01 7.874326803835549060e-02
1.069999999999999979e-01 7.946136619014862457e-02
1.079999999999999988e-01 8.017898306449212920e-02
1.089999999999999997e-01 8.089611816338347638e-02
1.100000000000000006e-01 8.161277098940941666e-02
1.110000000000000014e-01 8.232894104574957350e-02
1.120000000000000023e-01 8.304462783618053734e-02
1.130000000000000032e-01 8.375983086507987618e-02
1.140000000000000041e-01 8.447454963743007694e-02
1.150000000000000050e-01 8.518878365882297243e-02
1.160000000000000059e-01 8.590253243546323858e-02
1.170000000000000068e-01 8.661579547417294633e-02
1.180000000000000077e-01 8.732857228239519765e-02
1.190000000000000085e-01 8.804086236819839983e-02
1.199999999999999956e-01 8.875266524028024850e-02
1.209999999999999964e-01 8.946398040797184925e-02
1.219999999999999973e-01 9.017480738124150630e-02
1.229999999999999982e-01 9.088514567069916339e-02
1.239999999999999991e-01 9.159499478760013691e-02
1.250000000000000000e-01 9.230435424384941800e-02
1.260000000000000009e-01 9.301322355200537795e-02
1.270000000000000018e-01 9.372160222528423679e-02
1.280000000000000027e-01 9.442948977756392137e-02
1.290000000000000036e-01 9.513688572338795113e-02
1.300000000000000044e-01 9.584378957797000387e-02
1.310000000000000053e-01 9.655020085719727418e-02
1.320000000000000062e-01 9.725611907763527519e-02
1.330000000000000071e-01 9.796154375653136348e-02
1.340000000000000080e-01 9.866647441181898570e-02
1.350000000000000089e-01 9.937091056212163376e-02
1.360000000000000098e-01 1.000748517267574661e-01
1.370000000000000107e-01 1.007782974257423469e-01
1.380000000000000115e-01 1.014812471797948840e-01
1.390000000000000124e-01 1.021837005103399393e-01
1.400000000000000133e-01 1.028856569395129872e-01
1.410000000000000142e-01 1.035871159901640276e-01
1.420000000000000151e-01 1.042880771858616107e-01
1.430000000000000160e-01 1.049885400508971389e-01
1.440000000000000169e-01 1.056885041102885586e-01
1.449999999999999900e-01 1.063879688897850506e-01
1.459999999999999909e-01 1.070869339158702083e-01
1.469999999999999918e-01 1.077853987157669363e-01
1.479999999999999927e-01 1.084833628174412257e-01
1.489999999999999936e-01 1.091808257496061502e-01
1.499999999999999944e-01 1.098777870417257524e-01
1.509999999999999953e-01 1.105742462240196788e-01
1.519999999999999962e-01 1.112702028274666355e-01
1.529999999999999971e-01 1.119656563838088703e-01
1.539999999999999980e-01 1.126606064255562811e-01
1.549999999999999989e-01 1.133550524859899405e-01
1.559999999999999998e-01 1.140489940991668560e-01
1.570000000000000007e-01 1.147424307999236059e-01
1.580000000000000016e-01 1.154353621238804473e-01
1.590000000000000024e-01 1.161277876074456039e-01
1.600000000000000033e-01 1.168197067878190276e-01
1.610000000000000042e-01 1.175111192029967416e-01
1.620000000000000051e-01 1.182020243917747820e-01
1.630000000000000060e-01 1.188924218937533195e-01
1.640000000000000069e-01 1.195823112493403506e-01
1.650000000000000078e-01 1.202716919997564721e-01
1.660000000000000087e-01 1.209605636870383222e-01
1.670000000000000095e-01 1.216489258540428969e-01
1.680000000000000104e-01 1.223367780444515884e-01
1.690000000000000113e-01 1.230241198027743205e-01
1.700000000000000122e-01 1.237109506743532955e-01
1.710000000000000131e-01 1.243972702053674217e-01
1.720000000000000140e-01 1.250830779428361572e-01
1.730000000000000149e-01 1.257683734346236315e-01
1.740000000000000158e-01 1.264531562294425315e-01
1.750000000000000167e-01 1.271374258768584731e-01
1.759999999999999898e-01 1.278211819272938032e-01
1.769999999999999907e-01 1.285044239320316251e-01
1.779999999999999916e-01 1.291871514432199330e-01
1.789999999999999925e-01 1.298693640138756933e-01
1.799999999999999933e-01 1.305510611978888125e-01
1.809999999999999942e-01 1.312322425500259959e-01
1.819999999999999951e-01 1.319129076259351607e-01
1.829999999999999960e-01 1.325930559821492660e-01
1.839999999999999969e-01 1.332726871760901155e-01
1.849999999999999978e-01 1.339518007660728538e-01
1.859999999999999987e-01 1.346303963113096858e-01
1.869999999999999996e-01 1.353084733719138177e-01
1.880000000000000004e-01 1.359860315089037042e-01
1.890000000000000013e-01 1.366630702842070166e-01
1.900000000000000022e-01 1.373395892606644464e-01
1.910000000000000031e-01 1.380155880020339232e-01
1.920000000000000040e-01 1.386910660729947509e-01
1.930000000000000049e-01 1.393660230391512156e-01
1.940000000000000058e-01 1.400404584670367492e-01
1.950000000000000067e-01 1.407143719241182589e-01
1.960000000000000075e-01 1.413877629787995971e-01
1.970000000000000084e-01 1.420606312004256688e-01
1.980000000000000093e-01 1.427329761592868729e-01
1.990000000000000102e-01 1.434047974266224879e-01
2.000000000000000111e-01 1.440760945746249744e-01
2.010000000000000120e-01 1.447468671764440551e-01
2.020000000000000129e-01 1.454171148061902397e-01
2.030000000000000138e-01 1.460868370389392656e-01
2.040000000000000147e-01 1.467560334507357067e-01
2.050000000000000155e-01 1.474247036185973025e-01
2.060000000000000164e-01 1.480928471205184838e-01
2.070000000000000173e-01 1.487604635354745908e-01
2.080000000000000182e-01 1.494275524434260649e-01
2.089999999999999913e-01 1.500941134253216680e-01
2.099999999999999922e-01 1.507601460631031731e-01
2.109999999999999931e-01 1.514256499397088618e-01
2.119999999999999940e-01 1.520906246390776040e-01
2.129999999999999949e-01 1.527550697461526052e-01
2.139999999999999958e-01 1.534189848468858752e-01
2.149999999999999967e-01 1.540823695282412253e-01
2.159999999999999976e-01 1.547452233781991815e-01
2.169999999999999984e-01 1.554075459857600927e-01
2.179999999999999993e-01 1.560693369409485720e-01
2.190000000000000002e-01 1.567305958348171602e-01
2.200000000000000011e-01 1.573913222594499617e-01
2.210000000000000020e-01 1.580515158079671412e-01
2.220000000000000029e-01 1.587111760745283096e-01
2.230000000000000038e-01 1.593703026543367152e-01
2.240000000000000047e-01 1.600288951436426577e-01
2.250000000000000056e-01 1.606869531397481510e-01
2.260000000000000064e-01 1.613444762410097266e-01
2.270000000000000073e-01 1.620014640468434020e-01
2.280000000000000082e-01 1.626579161577274835e-01
2.290000000000000091e-01 1.633138321752074240e-01
2.300000000000000100e-01 1.639692117018987927e-01
2.310000000000000109e-01 1.646240543414916324e-01
2.320000000000000118e-01 1.652783596987539017e-01
2.330000000000000127e-01 1.659321273795359708e-01
2.340000000000000135e-01 1.665853569907734810e-01
2.350000000000000144e-01 1.672380481404920072e-01
2.360000000000000153e-01 1.678902004378103607e-01
2.370000000000000162e-01 1.685418134929446699e-01
2.380000000000000171e-01 1.691928869172116268e-01
2.390000000000000180e-01 1.698434203230334283e-01
2.399999999999999911e-01 1.704934133239401073e-01
2.409999999999999920e-01 1.711428655345743066e-01
2.419999999999999929e-01 1.717917765706946098e-01
2.429999999999999938e-01 1.724401460491797045e-01
2.439999999999999947e-01 1.730879735880316017e-01
2.449999999999999956e-01 1.737352588063797998e-01
2.459999999999999964e-01 1.743820013244846145e-01
2.469999999999999973e-01 1.750282007637413983e-01
2.479999999999999982e-01 1.756738567466838707e-01
2.489999999999999991e-01 1.763189688969881708e-01
2.500000000000000000e-01 1.769635368394762709e-01
2.510000000000000009e-01 1.776075602001195575e-01
2.520000000000000018e-01 1.782510386060431884e-01
2.530000000000000027e-01 1.788939716855288686e-01
2.540000000000000036e-01 1.795363590680194854e-01
2.550000000000000044e-01 1.801782003841219948e-01
2.560000000000000053e-01 1.808194952656113352e-01
2.570000000000000062e-01 1.814602433454345076e-01
2.580000000000000071e-01 1.821004442577134619e-01
2.590000000000000080e-01 1.827400976377493158e-01
2.600000000000000089e-01 1.833792031220257135e-01
2.610000000000000098e-01 1.840177603482128221e-01
2.620000000000000107e-01 1.846557689551701076e-01
2.630000000000000115e-01 1.852932285829510528e-01
2.640000000000000124e-01 1.859301388728058224e-01
2.650000000000000133e-01 1.865664994671856480e-01
2.660000000000000142e-01 1.872023100097456316e-01
2.670000000000000151e-01 1.878375701453487145e-01
2.680000000000000160e-01 1.884722795200697021e-01
2.690000000000000169e-01 1.891064377811975394e-01
2.700000000000000178e-01 1.897400445772402799e-01
2.710000000000000187e-01 1.903730995579278606e-01
2.720000000000000195e-01 1.910056023742157660e-01
2.730000000000000204e-01 1.916375526782883865e-01
2.740000000000000213e-01 1.922689501235631260e-01
2.750000000000000222e-01 1.928997943646930113e-01
2.760000000000000231e-01 1.935300850575710219e-01
2.770000000000000240e-01 1.941598218593331149e-01
2.780000000000000249e-01 1.947890044283617783e-01
2.790000000000000258e-01 1.954176324242895557e-01
2.800000000000000266e-01 1.960457055080025435e-01
2.810000000000000275e-01 1.966732233416437214e-01
2.820000000000000284e-01 1.973001855886164502e-01
2.830000000000000293e-01 1.979265919135879681e-01
2.840000000000000302e-01 1.985524419824925002e-01
2.850000000000000311e-01 1.991777354625353935e-01
2.860000000000000320e-01 1.998024720221956152e-01
2.870000000000000329e-01 2.004266513312296938e-01
2.880000000000000338e-01 2.010502730606749944e-01
2.889999999999999791e-01 2.016733368828532158e-01
2.899999999999999800e-01 2.022958424713733883e-01
2.909999999999999809e-01 2.029177895011354260e-01
2.919999999999999818e-01 2.035391776483337634e-01
2.929999999999999827e-01 2.041600065904601302e-01
2.939999999999999836e-01 2.047802760063072158e-01
2.949999999999999845e-01 2.053999855759719717e-01
2.959999999999999853e-01 2.060191349808589700e-01
2.969999999999999862e-01 2.066377239036832625e-01
2.979999999999999871e-01 2.072557520284740995e-01
2.989999999999999880e-01 2.078732190405782054e-01
2.999999999999999889e-01 2.084901246266628871e-01
3.009999999999999898e-01 2.091064684747189206e-01
3.019999999999999907e-01 2.097222502740646588e-01
3.029999999999999916e-01 2.103374697153484185e-01
3.039999999999999925e-01 2.109521264905520888e-01
3.049999999999999933e-01 2.115662202929945723e-01
3.059999999999999942e-01 2.121797508173340063e-01
3.069999999999999951e-01 2.127927177595723141e-01
3.079999999999999960e-01 2.134051208170570924e-01
3.089999999999999969e-01 2.140169596884859693e-01
3.099999999999999978e-01 2.146282340739082972e-01
3.109999999999999987e-01 2.152389436747299545e-01
3.119999999999999996e-01 2.158490881937151218e-01
3.130000000000000004e-01 2.164586673349897794e-01
3.140000000000000013e-01 2.170676808040454264e-01
3.150000000000000022e-01 2.176761283077411624e-01
3.160000000000000031e-01 2.182840095543076564e-01
3.170000000000000040e-01 2.188913242533494785e-01
3.180000000000000049e-01 2.194980721158485415e-01
3.190000000000000058e-01 2.201042528541674037e-01
3.200000000000000067e-01 2.207098661820515173e-01
3.210000000000000075e-01 2.213149118146329197e-01
3.220000000000000084e-01 2.219193894684330648e-01
3.230000000000000093e-01 2.225232988613657648e-01
3.240000000000000102e-01 2.231266397127397438e-01
3.250000000000000111e-01 2.237294117432627738e-01
3.260000000000000120e-01 2.243316146750432283e-01
3.270000000000000129e-01 2.249332482315939685e-01
3.280000000000000138e-01 2.255343121378347582e-01
3.290000000000000147e-01 2.261348061200956772e-01
3.300000000000000155e-01 2.267347299061193699e-01
3.310000000000000164e-01 2.273340832250647925e-01
3.320000000000000173e-01 2.279328658075091829e-01
3.330000000000000182e-01 2.285310773854513089e-01
3.340000000000000191e-01 2.291287176923146873e-01
3.350000000000000200e-01 2.297257864629496382e-01
3.360000000000000209e-01 2.303222834336370040e-01
3.370000000000000218e-01 2.309182083420901199e-01
3.380000000000000226e-01 2.315135609274580619e-01
3.390000000000000235e-01 2.321083409303286715e-01
3.400000000000000244e-01 2.327025480927305545e-01
3.410000000000000253e-01 2.332961821581365780e-01
3.420000000000000262e-01 2.338892428714662852e-01
3.430000000000000271e-01 2.344817299790885878e-01
3.440000000000000280e-01 2.350736432288245692e-01
3.450000000000000289e-01 2.356649823699503710e-01
3.460000000000000298e-01 2.362557471531992748e-01
3.470000000000000306e-01 2.368459373307654214e-01
3.480000000000000315e-01 2.374355526563049767e-01
3.490000000000000324e-01 2.380245928849406833e-01
3.500000000000000333e-01 2.386130577732625824e-01
3.510000000000000342e-01 2.392009470793317605e-01
3.519999999999999796e-01 2.397882605626828201e-01
3.529999999999999805e-01 2.403749979843262663e-01
3.539999999999999813e-01 2.409611591067512826e-01
3.549999999999999822e-01 2.415467436939278956e-01
3.559999999999999831e-01 2.421317515113100838e-01
3.569999999999999840e-01 2.427161823258376094e-01
3.579999999999999849e-01 2.433000359059393214e-01
3.589999999999999858e-01 2.438833120215353201e-01
3.599999999999999867e-01 2.444660104440390946e-01
3.609999999999999876e-01 2.450481309463605761e-01
3.619999999999999885e-01 2.456296733029081913e-01
3.629999999999999893e-01 2.462106372895914719e-01
3.639999999999999902e-01 2.467910226838233578e-01
3.649999999999999911e-01 2.473708292645230566e-01
3.659999999999999920e-01 2.479500568121177639e-01
3.669999999999999929e-01 2.485287051085454668e-01
3.679999999999999938e-01 2.491067739372572754e-01
3.689999999999999947e-01 2.496842630832197818e-01
3.699999999999999956e-01 2.502611723329171145e-01
3.709999999999999964e-01 2.508375014743538522e-01
3.719999999999999973e-01 2.514132502970566896e-01
3.729999999999999982e-01 2.519884185920772679e-01
3.739999999999999991e-01 2.525630061519938963e-01
3.750000000000000000e-01 2.531370127709145490e-01
3.760000000000000009e-01 2.537104382444780870e-01
3.770000000000000018e-01 2.542832823698577549e-01
3.780000000000000027e-01 2.548555449457622912e-01
3.790000000000000036e-01 2.554272257724387596e-01
3.800000000000000044e-01 2.559983246516745470e-01
3.810000000000000053e-01 2.565688413867993622e-01
3.820000000000000062e-01 2.571387757826878451e-01
3.830000000000000071e-01 2.577081276457610093e-01
3.840000000000000080e-01 2.582768967839892960e-01
3.850000000000000089e-01 2.588450830068939057e-01
3.860000000000000098e-01 2.594126861255489080e-01
3.870000000000000107e-01 2.599797059525838505e-01
3.880000000000000115e-01 2.605461423021854794e-01
3.890000000000000124e-01 2.611119949900997383e-01
3.900000000000000133e-01 2.616772638336338774e-01
3.910000000000000142e-01 2.622419486516587295e-01
3.920000000000000151e-01 2.628060492646098756e-01
3.930000000000000160e-01 2.633695654944904763e-01
3.940000000000000169e-01 2.639324971648731588e-01
3.950000000000000178e-01 2.644948441009015161e-01
3.960000000000000187e-01 2.650566061292921605e-01
3.970000000000000195e-01 2.656177830783368887e-01
3.980000000000000204e-01 2.661783747779045139e-01
3.990000000000000213e-01 2.667383810594421423e-01
4.000000000000000222e-01 2.672978017559782260e-01
4.010000000000000231e-01 2.678566367021232297e-01
4.020000000000000240e-01 2.684148857340721839e-01
4.030000000000000249e-01 2.689725486896061835e-01
4.040000000000000258e-01 2.695296254080942755e-01
4.050000000000000266e-01 2.700861157304951243e-01
4.060000000000000275e-01 2.706420194993591766e-01
4.070000000000000284e-01 2.711973365588296603e-01
4.080000000000000293e-01 2.717520667546453050e-01
4.090000000000000302e-01 2.723062099341407305e-01
4.100000000000000311e-01 2.728597659462497216e-01
4.110000000000000320e-01 2.734127346415057280e-01
4.120000000000000329e-01 2.739651158720434743e-01
4.130000000000000338e-01 2.745169094916019570e-01
4.140000000000000346e-01 2.750681153555242786e-01
4.150000000000000355e-01 2.756187333207604784e-01
4.160000000000000364e-01 2.761687632458687536e-01
4.169999999999999818e-01 2.767182049910167918e-01
4.179999999999999827e-01 2.772670584179839359e-01
4.189999999999999836e-01 2.778153233901620167e-01
4.199999999999999845e-01 2.783629997725571847e-01
4.209999999999999853e-01 2.789100874317917422e-01
4.219999999999999862e-01 2.794565862361051423e-01
4.229999999999999871e-01 2.800024960553555986e-01
4.239999999999999880e-01 2.805478167610215290e-01
4.249999999999999889e-01 2.810925482262032205e-01
4.259999999999999898e-01 2.816366903256238841e-01
4.269999999999999907e-01 2.821802429356310427e-01
4.279999999999999916e-01 2.827232059341986403e-01
4.289999999999999925e-01 2.832655792009274864e-01
4.299999999999999933e-01 2.838073626170468100e-01
4.309999999999999942e-01 2.843485560654161470e-01
4.319999999999999951e-01 2.848891594305259511e-01
4.329999999999999960e-01 2.854291725984992034e-01
4.339999999999999969e-01 2.859685954570929667e-01
4.349999999999999978e-01 2.865074278956988296e-01
4.359999999999999987e-01 2.870456698053451272e-01
4.369999999999999996e-01 2.875833210786974403e-01
4.380000000000000004e-01 2.881203816100600390e-01
4.390000000000000013e-01 2.886568512953771037e-01
4.400000000000000022e-01 2.891927300322340022e-01
4.410000000000000031e-01 2.897280177198581774e-01
4.420000000000000040e-01 2.902627142591200360e-01
4.430000000000000049e-01 2.907968195525351129e-01
4.440000000000000058e-01 2.913303335042639053e-01
4.450000000000000067e-01 2.918632560201138704e-01
4.460000000000000075e-01 2.923955870075397034e-01
4.470000000000000084e-01 2.929273263756451695e-01
4.480000000000000093e-01 2.934584740351837140e-01
4.490000000000000102e-01 2.939890298985591288e-01
4.500000000000000111e-01 2.945189938798275509e-01
4.510000000000000120e-01 2.950483658946969623e-01
4.520000000000000129e-01 2.955771458605296331e-01
4.530000000000000138e-01 2.961053336963420102e-01
4.540000000000000147e-01 2.966329293228063269e-01
4.550000000000000155e-01 2.971599326622505477e-01
4.560000000000000164e-01 2.976863436386605888e-01
4.570000000000000173e-01 2.982121621776798182e-01
4.580000000000000182e-01 2.987373882066109432e-01
4.590000000000000191e-01 2.992620216544160106e-01
4.600000000000000200e-01 2.997860624517179051e-01
4.610000000000000209e-01 3.003095105308006829e-01
4.620000000000000218e-01 3.008323658256104594e-01
4.630000000000000226e-01 3.013546282717560754e-01
4.640000000000000235e-01 3.018762978065100411e-01
4.650000000000000244e-01 3.023973743688092020e-01
4.660000000000000253e-01 3.029178578992547943e-01
4.670000000000000262e-01 3.034377483401145548e-01
4.680000000000000271e-01 3.039570456353214989e-01
4.690000000000000280e-01 3.044757497304761418e-01
4.700000000000000289e-01 3.049938605728461649e-01
4.710000000000000298e-01 3.055113781113676374e-01
4.720000000000000306e-01 3.060283022966450162e-01
4.730000000000000315e-01 3.065446330809520337e-01
4.740000000000000324e-01 3.070603704182323090e-01
4.750000000000000333e-01 3.075755142640995143e-01
4.760000000000000342e-01 3.080900645758383738e-01
4.770000000000000351e-01 3.086040213124044973e-01
4.780000000000000360e-01 3.091173844344257682e-01
4.790000000000000369e-01 3.096301539042015105e-01
4.799999999999999822e-01 3.101423296857041545e-01
4.809999999999999831e-01 3.106539117445789588e-01
4.819999999999999840e-01 3.111649000481446770e-01
4.829999999999999849e-01 3.116752945653936124e-01
4.839999999999999858e-01 3.121850952669922852e-01
4.849999999999999867e-01 3.126943021252816535e-01
4.859999999999999876e-01 3.132029151142773915e-01
4.869999999999999885e-01 3.137109342096701114e-01
4.879999999999999893e-01 3.142183593888259741e-01
4.889999999999999902e-01 3.147251906307864666e-01
4.899999999999999911e-01 3.152314279162691246e-01
4.909999999999999920e-01 3.157370712276673097e-01
4.919999999999999929e-01 3.162421205490504317e-01
4.929999999999999938e-01 3.167465758661647812e-01
4.939999999999999947e-01 3.172504371664328082e-01
4.949999999999999956e-01 3.177537044389538989e-01
4.959999999999999964e-01 3.182563776745040984e-01
4.969999999999999973e-01 3.187584568655364436e-01
4.979999999999999982e-01 3.192599420061809634e-01
4.989999999999999991e-01 3.197608330922449005e-01
5.000000000000000000e-01 3.202611301212123229e-01
5.010000000000000009e-01 3.207608330922448459e-01
5.020000000000000018e-01 3.212599420061809652e-01
5.030000000000000027e-01 3.217584568655364463e-01
5.040000000000000036e-01 3.222563776745041575e-01
5.050000000000000044e-01 3.227537044389539034e-01
5.060000000000000053e-01 3.232504371664328136e-01
5.070000000000000062e-01 3.237465758661647874e-01
5.080000000000000071e-01 3.242421205490504388e-01
5.090000000000000080e-01 3.247370712276672622e-01
5.100000000000000089e-01 3.252314279162691890e-01
5.110000000000000098e-01 3.257251906307865319e-01
5.120000000000000107e-01 3.262183593888259847e-01
5.130000000000000115e-01 3.267109342096701230e-01
5.140000000000000124e-01 3.272029151142774039e-01
5.150000000000000133e-01 3.276943021252816113e-01
5.160000000000000142e-01 3.281850952669923549e-01
5.170000000000000151e-01 3.286752945653936275e-01
5.180000000000000160e-01 3.291649000481446929e-01
5.190000000000000169e-01 3.296539117445789757e-01
5.200000000000000178e-01 3.301423296857041167e-01
5.210000000000000187e-01 3.306301539042014737e-01
5.220000000000000195e-01 3.311173844344257322e-01
5.230000000000000204e-01 3.316040213124045732e-01
5.240000000000000213e-01 3.320900645758382841e-01
5.250000000000000222e-01 3.325755142640995365e-01
5.260000000000000231e-01 3.330603704182322766e-01
5.270000000000000240e-01 3.335446330809520021e-01
5.280000000000000249e-01 3.340283022966448745e-01
5.290000000000000258e-01 3.345113781113676077e-01
5.300000000000000266e-01 3.349938605728461360e-01
5.310000000000000275e-01 3.354757497304761138e-01
5.320000000000000284e-01 3.359570456353215273e-01
5.330000000000000293e-01 3.364377483401145841e-01
5.340000000000000302e-01 3.369178578992548800e-01
5.350000000000000311e-01 3.373973743688091775e-01
5.360000000000000320e-01 3.378762978065100731e-01
5.370000000000000329e-01 3.383546282717561082e-01
5.380000000000000338e-01 3.388323658256104931e-01
5.390000000000000346e-01 3.393095105308006620e-01
5.400000000000000355e-01 3.397860624517178851e-01
5.410000000000000364e-01 3.402620216544160470e-01
5.420000000000000373e-01 3.407373882066108695e-01
5.430000000000000382e-01 3.412121621776798563e-01
5.440000000000000391e-01 3.416863436386605724e-01
5.450000000000000400e-01 3.421599326622506432e-01
5.460000000000000409e-01 3.426329293228062567e-01
5.470000000000000417e-01 3.431053336963420519e-01
5.480000000000000426e-01 3.435771458605295647e-01
5.490000000000000435e-01 3.440483658946968948e-01
5.500000000000000444e-01 3.445189938798274842e-01
5.510000000000000453e-01 3.449890298985591741e-01
5.520000000000000462e-01 3.454584740351837047e-01
5.530000000000000471e-01 3.459273263756452166e-01
5.540000000000000480e-01 3.463955870075397514e-01
5.550000000000000488e-01 3.468632560201138637e-01
5.560000000000000497e-01 3.473303335042639550e-01
5.570000000000000506e-01 3.477968195525351636e-01
5.580000000000000515e-01 3.482627142591200875e-01
5.590000000000000524e-01 3.487280177198581188e-01
5.600000000000000533e-01 3.491927300322341110e-01
5.610000000000000542e-01 3.496568512953772134e-01
5.620000000000000551e-01 3.501203816100600941e-01
5.630000000000000560e-01 3.505833210786974408e-01
5.640000000000000568e-01 3.510456698053451841e-01
5.650000000000000577e-01 3.515074278956988874e-01
5.660000000000000586e-01 3.519685954570929698e-01
5.670000000000000595e-01 3.524291725984992074e-01
5.680000000000000604e-01 3.528891594305259005e-01
5.690000000000000613e-01 3.533485560654161528e-01
5.700000000000000622e-01 3.538073626170468722e-01
5.710000000000000631e-01 3.542655792009274940e-01
5.720000000000000639e-01 3.547232059341987043e-01
5.730000000000000648e-01 3.551802429356311630e-01
5.740000000000000657e-01 3.556366903256238388e-01
5.750000000000000666e-01 3.560925482262032316e-01
5.760000000000000675e-01 3.565478167610215965e-01
5.769999999999999574e-01 3.570024960553555560e-01
5.779999999999999583e-01 3.574565862361051560e-01
5.789999999999999591e-01 3.579100874317917569e-01
5.799999999999999600e-01 3.583629997725570893e-01
5.809999999999999609e-01 3.588153233901619221e-01
5.819999999999999618e-01 3.592670584179838422e-01
5.829999999999999627e-01 3.597182049910167545e-01
5.839999999999999636e-01 3.601687632458687172e-01
5.849999999999999645e-01 3.606187333207604429e-01
5.859999999999999654e-01 3.610681153555242440e-01
5.869999999999999662e-01 3.615169094916019232e-01
5.879999999999999671e-01 3.619651158720434969e-01
5.889999999999999680e-01 3.624127346415055850e-01
5.899999999999999689e-01 3.628597659462496905e-01
5.909999999999999698e-01 3.633062099341407003e-01
5.919999999999999707e-01 3.637520667546452202e-01
5.929999999999999716e-01 3.641973365588296874e-01
5.939999999999999725e-01 3.646420194993591490e-01
5.949999999999999734e-01 3.650861157304951532e-01
5.959999999999999742e-01 3.655296254080941942e-01
5.969999999999999751e-01 3.659725486896061586e-01
5.979999999999999760e-01 3.664148857340721599e-01
5.989999999999999769e-01 3.668566367021232066e-01
5.999999999999999778e-01 3.672978017559782038e-01
6.009999999999999787e-01 3.677383810594421210e-01
6.019999999999999796e-01 3.681783747779044380e-01
6.029999999999999805e-01 3.686177830783369247e-01
6.039999999999999813e-01 3.690566061292922528e-01
6.049999999999999822e-01 3.694948441009014983e-01
6.059999999999999831e-01 3.699324971648731974e-01
6.069999999999999840e-01 3.703695654944905158e-01
6.079999999999999849e-01 3.708060492646097495e-01
6.089999999999999858e-01 3.712419486516586598e-01
6.099999999999999867e-01 3.716772638336338641e-01
6.109999999999999876e-01 3.721119949900997814e-01
6.119999999999999885e-01 3.725461423021854679e-01
6.129999999999999893e-01 3.729797059525838954e-01
6.139999999999999902e-01 3.734126861255488983e-01
6.149999999999999911e-01 3.738450830068938413e-01
6.159999999999999920e-01 3.742768967839893435e-01
6.169999999999999929e-01 3.747081276457610577e-01
6.179999999999999938e-01 3.751387757826877833e-01
6.189999999999999947e-01 3.755688413867993569e-01
6.199999999999999956e-01 3.759983246516745981e-01
6.209999999999999964e-01 3.764272257724387560e-01
6.219999999999999973e-01 3.768555449457622886e-01
6.229999999999999982e-01 3.772832823698577531e-01
6.239999999999999991e-01 3.777104382444780861e-01
6.250000000000000000e-01 3.781370127709144935e-01
6.260000000000000009e-01 3.785630061519938971e-01
6.270000000000000018e-01 3.789884185920772142e-01
6.280000000000000027e-01 3.794132502970567478e-01
6.290000000000000036e-01 3.798375014743538558e-01
6.300000000000000044e-01 3.802611723329171189e-01
6.310000000000000053e-01 3.806842630832196761e-01
6.320000000000000062e-01 3.811067739372572816e-01
6.330000000000000071e-01 3.815287051085454739e-01
6.340000000000000080e-01 3.819500568121177442e-01
6.350000000000000089e-01 3.823708292645231488e-01
6.360000000000000098e-01 3.827910226838234786e-01
6.370000000000000107e-01 3.832106372895914270e-01
6.380000000000000115e-01 3.836296733029082029e-01
6.390000000000000124e-01 3.840481309463606441e-01
6.400000000000000133e-01 3.844660104440392190e-01
6.410000000000000142e-01 3.848833120215353620e-01
6.420000000000000151e-01 3.853000359059394198e-01
6.430000000000000160e-01 3.857161823258375977e-01
6.440000000000000169e-01 3.861317515113100174e-01
6.450000000000000178e-01 3.865467436939279966e-01
6.460000000000000187e-01 3.869611591067513290e-01
6.470000000000000195e-01 3.873749979843263413e-01
6.480000000000000204e-01 3.877882605626828405e-01
6.490000000000000213e-01 3.882009470793316708e-01
6.500000000000000222e-01 3.886130577732624936e-01
6.510000000000000231e-01 3.890245928849406787e-01
6.520000000000000240e-01 3.894355526563051395e-01
6.530000000000000249e-01 3.898459373307653908e-01
6.540000000000000258e-01 3.902557471531993283e-01
6.550000000000000266e-01 3.906649823699502866e-01
6.560000000000000275e-01 3.910736432288245967e-01
6.570000000000000284e-01 3.914817299790886440e-01
6.580000000000000293e-01 3.918892428714662590e-01
6.590000000000000302e-01 3.922961821581366637e-01
6.600000000000000311e-01 3.927025480927306411e-01
6.610000000000000320e-01 3.931083409303287590e-01
6.620000000000000329e-01 3.935135609274581503e-01
6.630000000000000338e-01 3.939182083420901259e-01
6.640000000000000346e-01 3.943222834336369553e-01
6.650000000000000355e-01 3.947257864629497015e-01
6.660000000000000364e-01 3.951287176923147237e-01
6.670000000000000373e-01 3.955310773854513462e-01
6.680000000000000382e-01 3.959328658075091378e-01
6.690000000000000391e-01 3.963340832250648038e-01
6.700000000000000400e-01 3.967347299061194654e-01
6.710000000000000409e-01 3.971348061200956625e-01
6.720000000000000417e-01 3.975343121378347444e-01
6.730000000000000426e-01 3.979332482315938724e-01
6.740000000000000435e-01 3.983316146750432996e-01
6.750000000000000444e-01 3.987294117432628182e-01
6.760000000000000453e-01 3.991266397127398169e-01
6.770000000000000462e-01 3.995232988613657277e-01
6.780000000000000471e-01 3.999193894684330841e-01
6.790000000000000480e-01 4.003149118146329677e-01
6.800000000000000488e-01 4.007098661820515106e-01
6.810000000000000497e-01 4.011042528541673979e-01
6.820000000000000506e-01 4.014980721158486476e-01
6.830000000000000515e-01 4.018913242533494468e-01
6.840000000000000524e-01 4.022840095543076533e-01
6.850000000000000533e-01 4.026761283077411879e-01
6.860000000000000542e-01 4.030676808040454251e-01
6.870000000000000551e-01 4.034586673349898067e-01
6.880000000000000560e-01 4.038490881937150667e-01
6.890000000000000568e-01 4.042389436747299558e-01
6.900000000000000577e-01 4.046282340739083550e-01
6.910000000000000586e-01 4.050169596884858891e-01
6.920000000000000595e-01 4.054051208170572074e-01
6.930000000000000604e-01 4.057927177595722634e-01
6.940000000000000613e-01 4.061797508173339843e-01
6.950000000000000622e-01 4.065662202929945512e-01
6.960000000000000631e-01 4.069521264905522351e-01
6.970000000000000639e-01 4.073374697153484547e-01
6.980000000000000648e-01 4.077222502740646681e-01
6.990000000000000657e-01 4.081064684747189308e-01
7.000000000000000666e-01 4.084901246266628427e-01
7.010000000000000675e-01 4.088732190405783284e-01
7.020000000000000684e-01 4.092557520284741956e-01
7.030000000000000693e-01 4.096377239036833040e-01
7.039999999999999591e-01 4.100191349808590124e-01
7.049999999999999600e-01 4.103999855759720150e-01
7.059999999999999609e-01 4.107802760063072323e-01
7.069999999999999618e-01 4.111600065904600920e-01
7.079999999999999627e-01 4.115391776483338093e-01
7.089999999999999636e-01 4.119177895011354451e-01
7.099999999999999645e-01 4.122958424713733527e-01
7.109999999999999654e-01 4.126733368828531812e-01
7.119999999999999662e-01 4.130502730606750439e-01
7.129999999999999671e-01 4.134266513312296332e-01
7.139999999999999680e-01 4.138024720221955555e-01
7.149999999999999689e-01 4.141777354625353347e-01
7.159999999999999698e-01 4.145524419824925255e-01
7.169999999999999707e-01 4.149265919135878833e-01
7.179999999999999716e-01 4.153001855886164218e-01
7.189999999999999725e-01 4.156732233416437494e-01
7.199999999999999734e-01 4.160457055080025168e-01
7.209999999999999742e-01 4.164176324242895855e-01
7.219999999999999751e-01 4.167890044283616979e-01
7.229999999999999760e-01 4.171598218593331464e-01
7.239999999999999769e-01 4.175300850575710543e-01
7.249999999999999778e-01 4.178997943646930446e-01
7.259999999999999787e-01 4.182689501235631879e-01
7.269999999999999796e-01 4.186375526782884493e-01
7.279999999999999805e-01 4.190056023742157465e-01
7.289999999999999813e-01 4.193730995579278975e-01
7.299999999999999822e-01 4.197400445772402344e-01
7.309999999999999831e-01 4.201064377811975503e-01
7.319999999999999840e-01 4.204722795200696583e-01
7.329999999999999849e-01 4.208375701453487272e-01
7.339999999999999858e-01 4.212023100097456174e-01
7.349999999999999867e-01 4.215664994671856625e-01
7.359999999999999876e-01 4.219301388728057822e-01
7.369999999999999885e-01 4.222932285829509302e-01
7.379999999999999893e-01 4.226557689551700414e-01
7.389999999999999902e-01 4.230177603482127013e-01
7.399999999999999911e-01 4.233792031220257601e-01
7.409999999999999920e-01 4.237400976377492801e-01
7.419999999999999929e-01 4.241004442577134825e-01
7.429999999999999938e-01 4.244602433454344736e-01
7.439999999999999947e-01 4.248194952656114132e-01
7.449999999999999956e-01 4.251782003841219626e-01
7.459999999999999964e-01 4.255363590680194541e-01
7.469999999999999973e-01 4.258939716855289492e-01
7.479999999999999982e-01 4.262510386060430756e-01
7.489999999999999991e-01 4.266075602001195288e-01
7.500000000000000000e-01 4.269635368394762431e-01
7.510000000000000009e-01 4.273189688969882827e-01
7.520000000000000018e-01 4.276738567466839003e-01
7.530000000000000027e-01 4.280282007637414288e-01
7.540000000000000036e-01 4.283820013244845626e-01
7.550000000000000044e-01 4.287352588063798042e-01
7.560000000000000053e-01 4.290879735880316348e-01
7.570000000000000062e-01 4.294401460491796829e-01
7.580000000000000071e-01 4.297917765706946169e-01
7.590000000000000080e-01 4.301428655345742036e-01
7.600000000000000089e-01 4.304934133239400329e-01
7.610000000000000098e-01 4.308434203230334658e-01
7.620000000000000107e-01 4.311928869172118040e-01
7.630000000000000115e-01 4.315418134929446259e-01
7.640000000000000124e-01 4.318902004378103454e-01
7.650000000000000133e-01 4.322380481404921038e-01
7.660000000000000142e-01 4.325853569907734397e-01
7.670000000000000151e-01 4.329321273795360137e-01
7.680000000000000160e-01 4.332783596987539454e-01
7.690000000000000169e-01 4.336240543414915938e-01
7.700000000000000178e-01 4.339692117018987272e-01
7.710000000000000187e-01 4.343138321752074704e-01
7.720000000000000195e-01 4.346579161577274752e-01
7.730000000000000204e-01 4.350014640468433669e-01
7.740000000000000213e-01 4.353444762410097479e-01
7.750000000000000222e-01 4.356869531397480899e-01
7.760000000000000231e-01 4.360288951436427363e-01
7.770000000000000240e-01 4.363703026543367391e-01
7.780000000000000249e-01 4.367111760745282512e-01
7.790000000000000258e-01 4.370515158079671947e-01
7.800000000000000266e-01 4.373913222594499328e-01
7.810000000000000275e-01 4.377305958348171044e-01
7.820000000000000284e-01 4.380693369409486837e-01
7.830000000000000293e-01 4.384075459857601498e-01
7.840000000000000302e-01 4.387452233781992672e-01
7.850000000000000311e-01 4.390823695282413119e-01
7.860000000000000320e-01 4.394189848468857962e-01
7.870000000000000329e-01 4.397550697461525826e-01
7.880000000000000338e-01 4.400906246390776655e-01
7.890000000000000346e-01 4.404256499397088409e-01
7.900000000000000355e-01 4.407601460631032086e-01
7.910000000000000364e-01 4.410941134253216767e-01
7.920000000000000373e-01 4.414275524434260745e-01
7.930000000000000382e-01 4.417604635354745457e-01
7.940000000000000391e-01 4.420928471205183841e-01
7.950000000000000400e-01 4.424247036185972592e-01
7.960000000000000409e-01 4.427560334507357198e-01
7.970000000000000417e-01 4.430868370389393629e-01
7.980000000000000426e-01 4.434171148061902823e-01
7.990000000000000435e-01 4.437468671764441264e-01
8.000000000000000444e-01 4.440760945746249355e-01
8.010000000000000453e-01 4.444047974266224776e-01
8.020000000000000462e-01 4.447329761592869191e-01
8.030000000000000471e-01 4.450606312004256604e-01
8.040000000000000480e-01 4.453877629787995063e-01
8.050000000000000488e-01 4.457143719241183355e-01
8.060000000000000497e-01 4.460404584670368822e-01
8.070000000000000506e-01 4.463660230391511829e-01
8.080000000000000515e-01 4.466910660729947469e-01
8.090000000000000524e-01 4.470155880020338923e-01
8.100000000000000533e-01 4.473395892606643609e-01
8.110000000000000542e-01 4.476630702842070431e-01
8.120000000000000551e-01 4.479860315089037037e-01
8.130000000000000560e-01 4.483084733719138182e-01
8.140000000000000568e-01 4.486303963113097426e-01
8.150000000000000577e-01 4.489518007660729393e-01
8.160000000000000586e-01 4.492726871760900909e-01
8.170000000000000595e-01 4.495930559821492700e-01
8.180000000000000604e-01 4.499129076259351101e-01
8.190000000000000613e-01 4.502322425500259184e-01
8.200000000000000622e-01 4.505510611978888469e-01
8.210000000000000631e-01 4.508693640138757286e-01
8.220000000000000639e-01 4.511871514432200247e-01
8.230000000000000648e-01 4.515044239320316066e-01
8.240000000000000657e-01 4.518211819272937579e-01
8.250000000000000666e-01 4.521374258768584564e-01
8.260000000000000675e-01 4.524531562294424880e-01
8.270000000000000684e-01 4.527683734346235056e-01
8.280000000000000693e-01 4.530830779428361432e-01
8.290000000000000702e-01 4.533972702053674086e-01
8.300000000000000711e-01 4.537109506743533527e-01
8.310000000000000719e-01 4.540241198027742398e-01
8.320000000000000728e-01 4.543367780444516058e-01
8.329999999999999627e-01 4.546489258540428735e-01
8.339999999999999636e-01 4.549605636870382441e-01
8.349999999999999645e-01 4.552716919997564227e-01
8.359999999999999654e-01 4.555823112493403437e-01
8.369999999999999662e-01 4.558924218937532857e-01
8.379999999999999671e-01 4.562020243917748186e-01
8.389999999999999680e-01 4.565111192029966958e-01
8.399999999999999689e-01 4.568197067878190798e-01
8.409999999999999698e-01 4.571277876074455460e-01
8.419999999999999707e-01 4.574353621238804180e-01
8.429999999999999716e-01 4.577424307999236053e-01
8.439999999999999725e-01 4.580489940991668285e-01
8.449999999999999734e-01 4.583550524859898445e-01
8.459999999999999742e-01 4.586606064255562276e-01
8.469999999999999751e-01 4.589656563838089287e-01
8.479999999999999760e-01 4.592702028274665560e-01
8.489999999999999769e-01 4.595742462240196002e-01
8.499999999999999778e-01 4.598777870417257718e-01
8.509999999999999787e-01 4.601808257496060595e-01
8.519999999999999796e-01 4.604833628174412885e-01
8.529999999999999805e-01 4.607853987157669584e-01
8.539999999999999813e-01 4.610869339158701341e-01
8.549999999999999822e-01 4.613879688897848941e-01
8.559999999999999831e-01 4.616885041102885556e-01
8.569999999999999840e-01 4.619885400508970674e-01
8.579999999999999849e-01 4.622880771858615678e-01
8.589999999999999858e-01 4.625871159901639995e-01
8.599999999999999867e-01 4.628856569395130016e-01
8.609999999999999876e-01 4.631837005103399130e-01
8.619999999999999885e-01 4.634812471797948308e-01
8.629999999999999893e-01 4.637782974257422808e-01
8.639999999999999902e-01 4.640748517267573869e-01
8.649999999999999911e-01 4.643709105621217081e-01
8.659999999999999920e-01 4.646664744118189083e-01
8.669999999999999929e-01 4.649615437565313147e-01
8.679999999999999938e-01 4.652561190776353661e-01
8.689999999999999947e-01 4.655502008571972827e-01
8.699999999999999956e-01 4.658437895779699578e-01
8.709999999999999964e-01 4.661368857233879615e-01
8.719999999999999973e-01 4.664294897775638216e-01
8.729999999999999982e-01 4.667216022252843044e-01
8.739999999999999991e-01 4.670132235520053632e-01
8.750000000000000000e-01 4.673043542438494180e-01
8.760000000000000009e-01 4.675949947876002488e-01
8.770000000000000018e-01 4.678851456706992207e-01
8.780000000000000027e-01 4.681748073812415645e-01
8.790000000000000036e-01 4.684639804079718806e-01
8.800000000000000044e-01 4.687526652402803085e-01
8.810000000000000053e-01 4.690408623681984190e-01
8.820000000000000062e-01 4.693285722823952177e-01
8.830000000000000071e-01 4.696157954741729257e-01
8.840000000000000080e-01 4.699025324354632605e-01
8.850000000000000089e-01 4.701887836588229952e-01
8.860000000000000098e-01 4.704745496374301839e-01
8.870000000000000107e-01 4.707598308650798313e-01
8.880000000000000115e-01 4.710446278361805073e-01
8.890000000000000124e-01 4.713289410457496831e-01
8.900000000000000133e-01 4.716127709894094577e-01
8.910000000000000142e-01 4.718961181633834490e-01
8.920000000000000151e-01 4.721789830644920749e-01
8.930000000000000160e-01 4.724613661901486683e-01
8.940000000000000169e-01 4.727432680383555352e-01
8.950000000000000178e-01 4.730246891076997362e-01
8.960000000000000187e-01 4.733056298973493670e-01
8.970000000000000195e-01 4.735860909070492286e-01
8.980000000000000204e-01 4.738660726371171084e-01
8.990000000000000213e-01 4.741455755884393941e-01
9.000000000000000222e-01 4.744246002624675218e-01
9.010000000000000231e-01 4.747031471612135345e-01
9.020000000000000240e-01 4.749812167872460855e-01
9.030000000000000249e-01 4.752588096436869969e-01
9.040000000000000258e-01 4.755359262342066518e-01
9.050000000000000266e-01 4.758125670630202197e-01
9.060000000000000275e-01 4.760887326348835491e-01
9.070000000000000284e-01 4.763644234550894474e-01
9.080000000000000293e-01 4.766396400294633517e-01
9.090000000000000302e-01 4.769143828643595540e-01
9.100000000000000311e-01 4.771886524666573148e-01
9.110000000000000320e-01 4.774624493437563122e-01
9.120000000000000329e-01 4.777357740035736988e-01
9.130000000000000338e-01 4.780086269545387734e-01
9.140000000000000346e-01 4.782810087055903714e-01
9.150000000000000355e-01 4.785529197661718692e-01
9.160000000000000364e-01 4.788243606462280755e-01
9.170000000000000373e-01 4.790953318562000685e-01
9.180000000000000382e-01 4.793658339070226981e-01
9.190000000000000391e-01 4.796358673101197567e-01
9.200000000000000400e-01 4.799054325773997598e-01
9.210000000000000409e-01 4.801745302212528932e-01
9.220000000000000417e-01 4.804431607545465166e-01
9.230000000000000426e-01 4.807113246906211113e-01
9.240000000000000435e-01 4.809790225432868382e-01
9.250000000000000444e-01 4.812462548268191531e-01
9.260000000000000453e-01 4.815130220559549201e-01
9.270000000000000462e-01 4.817793247458888040e-01
9.280000000000000471e-01 4.820451634122691065e-01
9.290000000000000480e-01 4.823105385711938808e-01
9.300000000000000488e-01 4.825754507392072679e-01
9.310000000000000497e-01 4.828399004332947775e-01
9.320000000000000506e-01 4.831038881708804578e-01
9.330000000000000515e-01 4.833674144698225650e-01
9.340000000000000524e-01 4.836304798484094003e-01
9.350000000000000533e-01 4.838930848253555905e-01
9.360000000000000542e-01 4.841552299197983689e-01
9.370000000000000551e-01 4.844169156512935781e-01
9.380000000000000560e-01 4.846781425398118959e-01
9.390000000000000568e-01 4.849389111057345603e-01
9.400000000000000577e-01 4.851992218698499282e-01
9.410000000000000586e-01 4.854590753533496450e-01
9.420000000000000595e-01 4.857184720778245368e-01
9.430000000000000604e-01 4.859774125652608912e-01
9.440000000000000613e-01 4.862358973380366267e-01
9.450000000000000622e-01 4.864939269189169080e-01
9.460000000000000631e-01 4.867515018310513142e-01
9.470000000000000639e-01 4.870086225979695094e-01
9.480000000000000648e-01 4.872652897435772457e-01
9.490000000000000657e-01 4.875215037921524219e-01
9.500000000000000666e-01 4.877772652683420307e-01
9.510000000000000675e-01 4.880325746971574952e-01
9.520000000000000684e-01 4.882874326039714497e-01
9.530000000000000693e-01 4.885418395145135206e-01
9.540000000000000702e-01 4.887957959548666631e-01
9.550000000000000711e-01 4.890493024514637743e-01
9.560000000000000719e-01 4.893023595310830864e-01
9.570000000000000728e-01 4.895549677208452799e-01
9.580000000000000737e-01 4.898071275482090425e-01
9.590000000000000746e-01 4.900588395409675169e-01
9.599999999999999645e-01 4.903101042272445809e-01
9.609999999999999654e-01 4.905609221354912952e-01
9.619999999999999662e-01 4.908112937944816290e-01
9.629999999999999671e-01 4.910612197333092954e-01
9.639999999999999680e-01 4.913107004813833112e-01
9.649999999999999689e-01 4.915597365684251652e-01
9.659999999999999698e-01 4.918083285244642666e-01
9.669999999999999707e-01 4.920564768798346700e-01
9.679999999999999716e-01 4.923041821651710781e-01
9.689999999999999725e-01 4.925514449114056226e-01
9.699999999999999734e-01 4.927982656497634784e-01
9.709999999999999742e-01 4.930446449117599217e-01
9.719999999999999751e-01 4.932905832291956671e-01
9.729999999999999760e-01 4.935360811341543141e-01
9.739999999999999769e-01 4.937811391589976839e-01
9.749999999999999778e-01 4.940257578363627666e-01
9.759999999999999787e-01 4.942699376991577243e-01
9.769999999999999796e-01 4.945136792805583936e-01
9.779999999999999805e-01 4.947569831140046781e-01
9.789999999999999813e-01 4.949998497331965508e-01
9.799999999999999822e-01 4.952422796720908349e-01
9.809999999999999831e-01 4.954842734648974845e-01
9.819999999999999840e-01 4.957258316460754766e-01
9.829999999999999849e-01 4.959669547503299247e-01
9.839999999999999858e-01 4.962076433126079711e-01
9.849999999999999867e-01 4.964478978680952337e-01
9.859999999999999876e-01 4.966877189522125868e-01
9.869999999999999885e-01 4.969271071006117202e-01
9.879999999999999893e-01 4.971660628491725853e-01
9.889999999999999902e-01 4.974045867339988991e-01
9.899999999999999911e-01 4.976426792914152020e-01
9.909999999999999920e-01 4.978803410579629163e-01
9.919999999999999929e-01 4.981175725703972379e-01
9.929999999999999938e-01 4.983543743656827507e-01
9.939999999999999947e-01 4.985907469809905956e-01
9.949999999999999956e-01 4.988266909536948068e-01
9.959999999999999964e-01 4.990622068213685925e-01
9.969999999999999973e-01 4.992972951217808375e-01
9.979999999999999982e-01 4.995319563928928286e-01
9.989999999999999991e-01 4.997661911728542017e-01


==> WASEP_theor_z_at_10000t200.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 9.977823493879706043e-04
2.000000000000000042e-03 1.995537470707644655e-03
3.000000000000000062e-03 2.993265030417260886e-03
4.000000000000000083e-03 3.990964690907802814e-03
5.000000000000000104e-03 4.988636110454289230e-03
6.000000000000000125e-03 5.986278943165795723e-03
7.000000000000000146e-03 6.983892838935225333e-03
8.000000000000000167e-03 7.981477443388260845e-03
9.000000000000001055e-03 8.979032397832164419e-03
1.000000000000000021e-02 9.976557339203495633e-03
1.099999999999999936e-02 1.097405190001539063e-02
1.200000000000000025e-02 1.197151570830433213e-02
1.300000000000000114e-02 1.296894838757586647e-02
1.400000000000000029e-02 1.396634955675044726e-02
1.499999999999999944e-02 1.496371883010788259e-02
1.600000000000000033e-02 1.596105581723156891e-02
1.700000000000000122e-02 1.695836012295168227e-02
1.800000000000000211e-02 1.795563134728834359e-02
1.899999999999999953e-02 1.895286908539339094e-02
2.000000000000000042e-02 1.995007292749199565e-02
2.100000000000000130e-02 2.094724245882333483e-02
2.199999999999999872e-02 2.194437725958042762e-02
2.299999999999999961e-02 2.294147690484982238e-02
2.400000000000000050e-02 2.393854096454996888e-02
2.500000000000000139e-02 2.493556900336930254e-02
2.600000000000000228e-02 2.593256058070303460e-02
2.699999999999999969e-02 2.692951525059010531e-02
2.800000000000000058e-02 2.792643256164850998e-02
2.900000000000000147e-02 2.892331205701039604e-02
2.999999999999999889e-02 2.992015327425626148e-02
3.099999999999999978e-02 3.091695574534802579e-02
3.200000000000000067e-02 3.191371899656227779e-02
3.300000000000000155e-02 3.291044254842161870e-02
3.400000000000000244e-02 3.390712591562599493e-02
3.500000000000000333e-02 3.490376860698261863e-02
3.600000000000000422e-02 3.590037012533585370e-02
3.699999999999999817e-02 3.689692996749548148e-02
3.799999999999999906e-02 3.789344762416489015e-02
3.899999999999999994e-02 3.888992257986732815e-02
4.000000000000000083e-02 3.988635431287271271e-02
4.100000000000000172e-02 4.088274229512255109e-02
4.200000000000000261e-02 4.187908599215445921e-02
4.300000000000000350e-02 4.287538486302529955e-02
4.399999999999999745e-02 4.387163836023434682e-02
4.499999999999999833e-02 4.486784592964469798e-02
4.599999999999999922e-02 4.586400701040409256e-02
4.700000000000000011e-02 4.686012103486497660e-02
4.800000000000000100e-02 4.785618742850315799e-02
4.900000000000000189e-02 4.885220560983629529e-02
5.000000000000000278e-02 4.984817499034076976e-02
5.100000000000000366e-02 5.084409497436791908e-02
5.200000000000000455e-02 5.183996495905893176e-02
5.299999999999999850e-02 5.283578433425956816e-02
5.399999999999999939e-02 5.383155248243307739e-02
5.500000000000000028e-02 5.482726877857247577e-02
5.600000000000000117e-02 5.582293259011187475e-02
5.700000000000000205e-02 5.681854327683647649e-02
5.800000000000000294e-02 5.781410019079209761e-02
5.900000000000000383e-02 5.880960267619310400e-02
5.999999999999999778e-02 5.980505006932965856e-02
6.099999999999999867e-02 6.080044169847348412e-02
6.199999999999999956e-02 6.179577688378325856e-02
6.300000000000000044e-02 6.279105493720826825e-02
6.400000000000000133e-02 6.378627516239127049e-02
6.500000000000000222e-02 6.478143685457027345e-02
6.600000000000000311e-02 6.577653930047884512e-02
6.700000000000000400e-02 6.677158177824604746e-02
6.800000000000000488e-02 6.776656355729443471e-02
6.900000000000000577e-02 6.876148389823741325e-02
7.000000000000000666e-02 6.975634205277496391e-02
7.100000000000000755e-02 7.075113726358897570e-02
7.200000000000000844e-02 7.174586876423653947e-02
7.299999999999999545e-02 7.274053577904257550e-02
7.399999999999999634e-02 7.373513752299115653e-02
7.499999999999999722e-02 7.472967320161526261e-02
7.599999999999999811e-02 7.572414201088596697e-02
7.699999999999999900e-02 7.671854313709985940e-02
7.799999999999999989e-02 7.771287575676534554e-02
7.900000000000000078e-02 7.870713903648760001e-02
8.000000000000000167e-02 7.970133213285254814e-02
8.100000000000000255e-02 8.069545419230922390e-02
8.200000000000000344e-02 8.168950435105092056e-02
8.300000000000000433e-02 8.268348173489514785e-02
8.400000000000000522e-02 8.367738545916185433e-02
8.500000000000000611e-02 8.467121462855102532e-02
8.600000000000000699e-02 8.566496833701817137e-02
8.700000000000000788e-02 8.665864566764903965e-02
8.799999999999999489e-02 8.765224569253217413e-02
8.899999999999999578e-02 8.864576747263135104e-02
8.999999999999999667e-02 8.963921005765519701e-02
9.099999999999999756e-02 9.063257248592626603e-02
9.199999999999999845e-02 9.162585378424827065e-02
9.299999999999999933e-02 9.261905296777228624e-02
9.400000000000000022e-02 9.361216903986113724e-02
9.500000000000000111e-02 9.460520099195234012e-02
9.600000000000000200e-02 9.559814780341946427e-02
9.700000000000000289e-02 9.659100844143250764e-02
9.800000000000000377e-02 9.758378186081612116e-02
9.900000000000000466e-02 9.857646700390666761e-02
1.000000000000000056e-01 9.956906280040761503e-02
1.010000000000000064e-01 1.005615681672432649e-01
1.020000000000000073e-01 1.015539820084111894e-01
1.030000000000000082e-01 1.025463032148329484e-01
1.040000000000000091e-01 1.035385306642031128e-01
1.049999999999999961e-01 1.045306632208365116e-01
1.059999999999999970e-01 1.055226997355144802e-01
1.069999999999999979e-01 1.065146390453288600e-01
1.079999999999999988e-01 1.075064799735244575e-01
1.089999999999999997e-01 1.084982213293401304e-01
1.100000000000000006e-01 1.094898619078475827e-01
1.110000000000000014e-01 1.104814004897893276e-01
1.120000000000000023e-01 1.114728358414141252e-01
1.130000000000000032e-01 1.124641667143111562e-01
1.140000000000000041e-01 1.134553918452420734e-01
1.150000000000000050e-01 1.144465099559718868e-01
1.160000000000000059e-01 1.154375197530975033e-01
1.170000000000000068e-01 1.164284199278746990e-01
1.180000000000000077e-01 1.174192091560433832e-01
1.190000000000000085e-01 1.184098860976506989e-01
1.199999999999999956e-01 1.194004493968729014e-01
1.209999999999999964e-01 1.203908976818347382e-01
1.219999999999999973e-01 1.213812295644274841e-01
1.229999999999999982e-01 1.223714436401245331e-01
1.239999999999999991e-01 1.233615384877958104e-01
1.250000000000000000e-01 1.243515126695197703e-01
1.260000000000000009e-01 1.253413647303935896e-01
1.270000000000000018e-01 1.263310931983415430e-01
1.280000000000000027e-01 1.273206965839211169e-01
1.290000000000000036e-01 1.283101733801277067e-01
1.300000000000000044e-01 1.292995220621969144e-01
1.310000000000000053e-01 1.302887410874049301e-01
1.320000000000000062e-01 1.312778288948667493e-01
1.330000000000000071e-01 1.322667839053330574e-01
1.340000000000000080e-01 1.332556045209841722e-01
1.350000000000000089e-01 1.342442891252225712e-01
1.360000000000000098e-01 1.352328360824631426e-01
1.370000000000000107e-01 1.362212437379210772e-01
1.380000000000000115e-01 1.372095104173984836e-01
1.390000000000000124e-01 1.381976344270680612e-01
1.400000000000000133e-01 1.391856140532551078e-01
1.410000000000000142e-01 1.401734475622169462e-01
1.420000000000000151e-01 1.411611331999212127e-01
1.430000000000000160e-01 1.421486691918206757e-01
1.440000000000000169e-01 1.431360537426268897e-01
1.449999999999999900e-01 1.441232850360812945e-01
1.459999999999999909e-01 1.451103612347238725e-01
1.469999999999999918e-01 1.460972804796602242e-01
1.479999999999999927e-01 1.470840408903259233e-01
1.489999999999999936e-01 1.480706405642488455e-01
1.499999999999999944e-01 1.490570775768089162e-01
1.509999999999999953e-01 1.500433499809964155e-01
1.519999999999999962e-01 1.510294558071670346e-01
1.529999999999999971e-01 1.520153930627954342e-01
1.539999999999999980e-01 1.530011597322260830e-01
1.549999999999999989e-01 1.539867537764216532e-01
1.559999999999999998e-01 1.549721731327098895e-01
1.570000000000000007e-01 1.559574157145272866e-01
1.580000000000000016e-01 1.569424794111608790e-01
1.590000000000000024e-01 1.579273620874874773e-01
1.600000000000000033e-01 1.589120615837109896e-01
1.610000000000000042e-01 1.598965757150967171e-01
1.620000000000000051e-01 1.608809022717039849e-01
1.630000000000000060e-01 1.618650390181158027e-01
1.640000000000000069e-01 1.628489836931662771e-01
1.650000000000000078e-01 1.638327340096662199e-01
1.660000000000000087e-01 1.648162876541254540e-01
1.670000000000000095e-01 1.657996422864733699e-01
1.680000000000000104e-01 1.667827955397765682e-01
1.690000000000000113e-01 1.677657450199546985e-01
1.700000000000000122e-01 1.687484883054933549e-01
1.710000000000000131e-01 1.697310229471546694e-01
1.720000000000000140e-01 1.707133464676856283e-01
1.730000000000000149e-01 1.716954563615235851e-01
1.740000000000000158e-01 1.726773500944999151e-01
1.750000000000000167e-01 1.736590251035406707e-01
1.759999999999999898e-01 1.746404787963647953e-01
1.769999999999999907e-01 1.756217085511806164e-01
1.779999999999999916e-01 1.766027117163788684e-01
1.789999999999999925e-01 1.775834856102237458e-01
1.799999999999999933e-01 1.785640275205417071e-01
1.809999999999999942e-01 1.795443347044074767e-01
1.819999999999999951e-01 1.805244043878275750e-01
1.829999999999999960e-01 1.815042337654217686e-01
1.839999999999999969e-01 1.824838200001014099e-01
1.849999999999999978e-01 1.834631602227462244e-01
1.859999999999999987e-01 1.844422515318775990e-01
1.869999999999999996e-01 1.854210909933303175e-01
1.880000000000000004e-01 1.863996756399213806e-01
1.890000000000000013e-01 1.873780024711163839e-01
1.900000000000000022e-01 1.883560684526937590e-01
1.910000000000000031e-01 1.893338705164061553e-01
1.920000000000000040e-01 1.903114055596399623e-01
1.930000000000000049e-01 1.912886704450716957e-01
1.940000000000000058e-01 1.922656620003227734e-01
1.950000000000000067e-01 1.932423770176112388e-01
1.960000000000000075e-01 1.942188122534014572e-01
1.970000000000000084e-01 1.951949644280513707e-01
1.980000000000000093e-01 1.961708302254573655e-01
1.990000000000000102e-01 1.971464062926969463e-01
2.000000000000000111e-01 1.981216892396685247e-01
2.010000000000000120e-01 1.990966756387299863e-01
2.020000000000000129e-01 2.000713620243335655e-01
2.030000000000000138e-01 2.010457448926598334e-01
2.040000000000000147e-01 2.020198207012482428e-01
2.050000000000000155e-01 2.029935858686263972e-01
2.060000000000000164e-01 2.039670367739362944e-01
2.070000000000000173e-01 2.049401697565589875e-01
2.080000000000000182e-01 2.059129811157368317e-01
2.089999999999999913e-01 2.068854671101934550e-01
2.099999999999999922e-01 2.078576239577520079e-01
2.109999999999999931e-01 2.088294478349507766e-01
2.119999999999999940e-01 2.098009348766572968e-01
2.129999999999999949e-01 2.107720811756799983e-01
2.139999999999999958e-01 2.117428827823780724e-01
2.149999999999999967e-01 2.127133357042695072e-01
2.159999999999999976e-01 2.136834359056369037e-01
2.169999999999999984e-01 2.146531793071313199e-01
2.179999999999999993e-01 2.156225617853749776e-01
2.190000000000000002e-01 2.165915791725611661e-01
2.200000000000000011e-01 2.175602272560530903e-01
2.210000000000000020e-01 2.185285017779807770e-01
2.220000000000000029e-01 2.194963984348362596e-01
2.230000000000000038e-01 2.204639128770670975e-01
2.240000000000000047e-01 2.214310407086683696e-01
2.250000000000000056e-01 2.223977774867733903e-01
2.260000000000000064e-01 2.233641187212422330e-01
2.270000000000000073e-01 2.243300598742495877e-01
2.280000000000000082e-01 2.252955963598708977e-01
2.290000000000000091e-01 2.262607235436671638e-01
2.300000000000000100e-01 2.272254367422684163e-01
2.310000000000000109e-01 2.281897312229564656e-01
2.320000000000000118e-01 2.291536022032456821e-01
2.330000000000000127e-01 2.301170448504637756e-01
2.340000000000000135e-01 2.310800542813305769e-01
2.350000000000000144e-01 2.320426255615362920e-01
2.360000000000000153e-01 2.330047537053194784e-01
2.370000000000000162e-01 2.339664336750430784e-01
2.380000000000000171e-01 2.349276603807706476e-01
2.390000000000000180e-01 2.358884286798418051e-01
2.399999999999999911e-01 2.368487333764469349e-01
2.409999999999999920e-01 2.378085692212013880e-01
2.419999999999999929e-01 2.387679309107197667e-01
2.429999999999999938e-01 2.397268130871894609e-01
2.439999999999999947e-01 2.406852103379441277e-01
2.449999999999999956e-01 2.416431171950373102e-01
2.459999999999999964e-01 2.426005281348156961e-01
2.469999999999999973e-01 2.435574375774929023e-01
2.479999999999999982e-01 2.445138398867229834e-01
2.489999999999999991e-01 2.454697293691747995e-01
2.500000000000000000e-01 2.464251002741062457e-01
2.510000000000000009e-01 2.473799467929395923e-01
2.520000000000000018e-01 2.483342630588370736e-01
2.530000000000000027e-01 2.492880431462772828e-01
2.540000000000000036e-01 2.502412810706328150e-01
2.550000000000000044e-01 2.511939707877481887e-01
2.560000000000000053e-01 2.521461061935200698e-01
2.570000000000000062e-01 2.530976811234773027e-01
2.580000000000000071e-01 2.540486893523637990e-01
2.590000000000000080e-01 2.549991245937218154e-01
2.600000000000000089e-01 2.559489804994775075e-01
2.610000000000000098e-01 2.568982506595285376e-01
2.620000000000000107e-01 2.578469286013327366e-01
2.630000000000000115e-01 2.587950077894996537e-01
2.640000000000000124e-01 2.597424816253843805e-01
2.650000000000000133e-01 2.606893434466833748e-01
2.660000000000000142e-01 2.616355865270330039e-01
2.670000000000000151e-01 2.625812040756112520e-01
2.680000000000000160e-01 2.635261892367415371e-01
2.690000000000000169e-01 2.644705350895005802e-01
2.700000000000000178e-01 2.654142346473287728e-01
2.710000000000000187e-01 2.663572808576440409e-01
2.720000000000000195e-01 2.672996666014600398e-01
2.730000000000000204e-01 2.682413846930072898e-01
2.740000000000000213e-01 2.691824278793587544e-01
2.750000000000000222e-01 2.701227888400594690e-01
2.760000000000000231e-01 2.710624601867607786e-01
2.770000000000000240e-01 2.720014344628586822e-01
2.780000000000000249e-01 2.729397041431376181e-01
2.790000000000000258e-01 2.738772616334184118e-01
2.800000000000000266e-01 2.748140992702123309e-01
2.810000000000000275e-01 2.757502093203798577e-01
2.820000000000000284e-01 2.766855839807955131e-01
2.830000000000000293e-01 2.776202153780182313e-01
2.840000000000000302e-01 2.785540955679681741e-01
2.850000000000000311e-01 2.794872165356094285e-01
2.860000000000000320e-01 2.804195701946398667e-01
2.870000000000000329e-01 2.813511483871870000e-01
2.880000000000000338e-01 2.822819428835117717e-01
2.889999999999999791e-01 2.832119453817186772e-01
2.899999999999999800e-01 2.841411475074744342e-01
2.909999999999999809e-01 2.850695408137334241e-01
2.919999999999999818e-01 2.859971167804720715e-01
2.929999999999999827e-01 2.869238668144309390e-01
2.939999999999999836e-01 2.878497822488654267e-01
2.949999999999999845e-01 2.887748543433060200e-01
2.959999999999999853e-01 2.896990742833266408e-01
2.969999999999999862e-01 2.906224331803230476e-01
2.979999999999999871e-01 2.915449220713007272e-01
2.989999999999999880e-01 2.924665319186728341e-01
2.999999999999999889e-01 2.933872536100683992e-01
3.009999999999999898e-01 2.943070779581507534e-01
3.019999999999999907e-01 2.952259957004474411e-01
3.029999999999999916e-01 2.961439974991904034e-01
3.039999999999999925e-01 2.970610739411688184e-01
3.049999999999999933e-01 2.979772155375922105e-01
3.059999999999999942e-01 2.988924127239670492e-01
3.069999999999999951e-01 2.998066558599846165e-01
3.079999999999999960e-01 3.007199352294224748e-01
3.089999999999999969e-01 3.016322410400581466e-01
3.099999999999999978e-01 3.025435634235967286e-01
3.109999999999999987e-01 3.034538924356121603e-01
3.119999999999999996e-01 3.043632180555018163e-01
3.130000000000000004e-01 3.052715301864563635e-01
3.140000000000000013e-01 3.061788186554438851e-01
3.150000000000000022e-01 3.070850732132084926e-01
3.160000000000000031e-01 3.079902835342854250e-01
3.170000000000000040e-01 3.088944392170308029e-01
3.180000000000000049e-01 3.097975297836680353e-01
3.190000000000000058e-01 3.106995446803501038e-01
3.200000000000000067e-01 3.116004732772394981e-01
3.210000000000000075e-01 3.125003048686039731e-01
3.220000000000000084e-01 3.133990286729309571e-01
3.230000000000000093e-01 3.142966338330589471e-01
3.240000000000000102e-01 3.151931094163274993e-01
3.250000000000000111e-01 3.160884444147455952e-01
3.260000000000000120e-01 3.169826277451787133e-01
3.270000000000000129e-01 3.178756482495558311e-01
3.280000000000000138e-01 3.187674946950948551e-01
3.290000000000000147e-01 3.196581557745493685e-01
3.300000000000000155e-01 3.205476201064745845e-01
3.310000000000000164e-01 3.214358762355146726e-01
3.320000000000000173e-01 3.223229126327109006e-01
3.330000000000000182e-01 3.232087176958312602e-01
3.340000000000000191e-01 3.240932797497218520e-01
3.350000000000000200e-01 3.249765870466801987e-01
3.360000000000000209e-01 3.258586277668518716e-01
3.370000000000000218e-01 3.267393900186488231e-01
3.380000000000000226e-01 3.276188618391918106e-01
3.390000000000000235e-01 3.284970311947763011e-01
3.400000000000000244e-01 3.293738859813618025e-01
3.410000000000000253e-01 3.302494140250861188e-01
3.420000000000000262e-01 3.311236030828041410e-01
3.430000000000000271e-01 3.319964408426511193e-01
3.440000000000000280e-01 3.328679149246319136e-01
3.450000000000000289e-01 3.337380128812357793e-01
3.460000000000000298e-01 3.346067221980768003e-01
3.470000000000000306e-01 3.354740302945613539e-01
3.480000000000000315e-01 3.363399245245815572e-01
3.490000000000000324e-01 3.372043921772363007e-01
3.500000000000000333e-01 3.380674204775792613e-01
3.510000000000000342e-01 3.389289965873948929e-01
3.519999999999999796e-01 3.397891076060019500e-01
3.529999999999999805e-01 3.406477405710858775e-01
3.539999999999999813e-01 3.415048824595592336e-01
3.549999999999999822e-01 3.423605201884512006e-01
3.559999999999999831e-01 3.432146406158263496e-01
3.569999999999999840e-01 3.440672305417327159e-01
3.579999999999999849e-01 3.449182767091793500e-01
3.589999999999999858e-01 3.457677658051446223e-01
3.599999999999999867e-01 3.466156844616135047e-01
3.609999999999999876e-01 3.474620192566464927e-01
3.619999999999999885e-01 3.483067567154785604e-01
3.629999999999999893e-01 3.491498833116493117e-01
3.639999999999999902e-01 3.499913854681638847e-01
3.649999999999999911e-01 3.508312495586857760e-01
3.659999999999999920e-01 3.516694619087608054e-01
3.669999999999999929e-01 3.525060087970727785e-01
3.679999999999999938e-01 3.533408764567311233e-01
3.689999999999999947e-01 3.541740510765910011e-01
3.699999999999999956e-01 3.550055188026046138e-01
3.709999999999999964e-01 3.558352657392057639e-01
3.719999999999999973e-01 3.566632779507264428e-01
3.729999999999999982e-01 3.574895414628461721e-01
3.739999999999999991e-01 3.583140422640735956e-01
3.750000000000000000e-01 3.591367663072612126e-01
3.760000000000000009e-01 3.599576995111525846e-01
3.770000000000000018e-01 3.607768277619626263e-01
3.780000000000000027e-01 3.615941369149907603e-01
3.790000000000000036e-01 3.624096127962662672e-01
3.800000000000000044e-01 3.632232412042275538e-01
3.810000000000000053e-01 3.640350079114334503e-01
3.820000000000000062e-01 3.648448986663076488e-01
3.830000000000000071e-01 3.656528991949156704e-01
3.840000000000000080e-01 3.664589952027750841e-01
3.850000000000000089e-01 3.672631723766970335e-01
3.860000000000000098e-01 3.680654163866619588e-01
3.870000000000000107e-01 3.688657128877260716e-01
3.880000000000000115e-01 3.696640475219608590e-01
3.890000000000000124e-01 3.704604059204244515e-01
3.900000000000000133e-01 3.712547737051645202e-01
3.910000000000000142e-01 3.720471364912529832e-01
3.920000000000000151e-01 3.728374798888522967e-01
3.930000000000000160e-01 3.736257895053121114e-01
3.940000000000000169e-01 3.744120509472975700e-01
3.950000000000000178e-01 3.751962498229474696e-01
3.960000000000000187e-01 3.759783717440629558e-01
3.970000000000000195e-01 3.767584023283258587e-01
3.980000000000000204e-01 3.775363272015467841e-01
3.990000000000000213e-01 3.783121319999417365e-01
4.000000000000000222e-01 3.790858023724379411e-01
4.010000000000000231e-01 3.798573239830073667e-01
4.020000000000000240e-01 3.806266825130285580e-01
4.030000000000000249e-01 3.813938636636750035e-01
4.040000000000000258e-01 3.821588531583309245e-01
4.050000000000000266e-01 3.829216367450326564e-01
4.060000000000000275e-01 3.836822001989360631e-01
4.070000000000000284e-01 3.844405293248087663e-01
4.080000000000000293e-01 3.851966099595467985e-01
4.090000000000000302e-01 3.859504279747151267e-01
4.100000000000000311e-01 3.867019692791114904e-01
4.110000000000000320e-01 3.874512198213517222e-01
4.120000000000000329e-01 3.881981655924781616e-01
4.130000000000000338e-01 3.889427926285881076e-01
4.140000000000000346e-01 3.896850870134825340e-01
4.150000000000000355e-01 3.904250348813346205e-01
4.160000000000000364e-01 3.911626224193766044e-01
4.169999999999999818e-01 3.918978358706042830e-01
4.179999999999999827e-01 3.926306615364991148e-01
4.189999999999999836e-01 3.933610857797649740e-01
4.199999999999999845e-01 3.940890950270819482e-01
4.209999999999999853e-01 3.948146757718724031e-01
4.219999999999999862e-01 3.955378145770815368e-01
4.229999999999999871e-01 3.962584980779698118e-01
4.239999999999999880e-01 3.969767129849164355e-01
4.249999999999999889e-01 3.976924460862333865e-01
4.259999999999999898e-01 3.984056842509883234e-01
4.269999999999999907e-01 3.991164144318362084e-01
4.279999999999999916e-01 3.998246236678571486e-01
4.289999999999999925e-01 4.005302990874005653e-01
4.299999999999999933e-01 4.012334279109345814e-01
4.309999999999999942e-01 4.019339974538981841e-01
4.319999999999999951e-01 4.026319951295568855e-01
4.329999999999999960e-01 4.033274084518586600e-01
4.339999999999999969e-01 4.040202250382909366e-01
4.349999999999999978e-01 4.047104326127359819e-01
4.359999999999999987e-01 4.053980190083238955e-01
4.369999999999999996e-01 4.060829721702826078e-01
4.380000000000000004e-01 4.067652801587822164e-01
4.390000000000000013e-01 4.074449311517739369e-01
4.400000000000000022e-01 4.081219134478212274e-01
4.410000000000000031e-01 4.087962154689226413e-01
4.420000000000000040e-01 4.094678257633239116e-01
4.430000000000000049e-01 4.101367330083198204e-01
4.440000000000000058e-01 4.108029260130423577e-01
4.450000000000000067e-01 4.114663937212356681e-01
4.460000000000000075e-01 4.121271252140149555e-01
4.470000000000000084e-01 4.127851097126098434e-01
4.480000000000000093e-01 4.134403365810880859e-01
4.490000000000000102e-01 4.140927953290615138e-01
4.500000000000000111e-01 4.147424756143699431e-01
4.510000000000000120e-01 4.153893672457439901e-01
4.520000000000000129e-01 4.160334601854434045e-01
4.530000000000000138e-01 4.166747445518714787e-01
4.540000000000000147e-01 4.173132106221623672e-01
4.550000000000000155e-01 4.179488488347419817e-01
4.560000000000000164e-01 4.185816497918582457e-01
4.570000000000000173e-01 4.192116042620829264e-01
4.580000000000000182e-01 4.198387031827803817e-01
4.590000000000000191e-01 4.204629376625440562e-01
4.600000000000000200e-01 4.210842989835985595e-01
4.610000000000000209e-01 4.217027786041658288e-01
4.620000000000000218e-01 4.223183681607945994e-01
4.630000000000000226e-01 4.229310594706515714e-01
4.640000000000000235e-01 4.235408445337731087e-01
4.650000000000000244e-01 4.241477155352755823e-01
4.660000000000000253e-01 4.247516648475246903e-01
4.670000000000000262e-01 4.253526850322603137e-01
4.680000000000000271e-01 4.259507688426775740e-01
4.690000000000000280e-01 4.265459092254617612e-01
4.700000000000000289e-01 4.271380993227767986e-01
4.710000000000000298e-01 4.277273324742048577e-01
4.720000000000000306e-01 4.283136022186373459e-01
4.730000000000000315e-01 4.288969022961155453e-01
4.740000000000000324e-01 4.294772266496191260e-01
4.750000000000000333e-01 4.300545694268030905e-01
4.760000000000000342e-01 4.306289249816803166e-01
4.770000000000000351e-01 4.312002878762500879e-01
4.780000000000000360e-01 4.317686528820708358e-01
4.790000000000000369e-01 4.323340149817760381e-01
4.799999999999999822e-01 4.328963693705336069e-01
4.809999999999999831e-01 4.334557114574458803e-01
4.819999999999999840e-01 4.340120368668911599e-01
4.829999999999999849e-01 4.345653414398048531e-01
4.839999999999999858e-01 4.351156212348997743e-01
4.849999999999999867e-01 4.356628725298256066e-01
4.859999999999999876e-01 4.362070918222646365e-01
4.869999999999999885e-01 4.367482758309663149e-01
4.879999999999999893e-01 4.372864214967165375e-01
4.889999999999999902e-01 4.378215259832440864e-01
4.899999999999999911e-01 4.383535866780609025e-01
4.909999999999999920e-01 4.388826011932386861e-01
4.919999999999999929e-01 4.394085673661180524e-01
4.929999999999999938e-01 4.399314832599527936e-01
4.939999999999999947e-01 4.404513471644864175e-01
4.949999999999999956e-01 4.409681575964622957e-01
4.959999999999999964e-01 4.414819133000666973e-01
4.969999999999999973e-01 4.419926132473028235e-01
4.979999999999999982e-01 4.425002566382993940e-01
4.989999999999999991e-01 4.430048429015482347e-01
5.000000000000000000e-01 4.435063716940764733e-01
5.010000000000000009e-01 4.440048429015482356e-01
5.020000000000000018e-01 4.445002566382993403e-01
5.030000000000000027e-01 4.449926132473028262e-01
5.040000000000000036e-01 4.454819133000665898e-01
5.050000000000000044e-01 4.459681575964623002e-01
5.060000000000000053e-01 4.464513471644864229e-01
5.070000000000000062e-01 4.469314832599527998e-01
5.080000000000000071e-01 4.474085673661181151e-01
5.090000000000000080e-01 4.478826011932386386e-01
5.100000000000000089e-01 4.483535866780609114e-01
5.110000000000000098e-01 4.488215259832440407e-01
5.120000000000000107e-01 4.492864214967166037e-01
5.130000000000000115e-01 4.497482758309663264e-01
5.140000000000000124e-01 4.502070918222646490e-01
5.150000000000000133e-01 4.506628725298256199e-01
5.160000000000000142e-01 4.511156212348998440e-01
5.170000000000000151e-01 4.515653414398048127e-01
5.180000000000000160e-01 4.520120368668912314e-01
5.190000000000000169e-01 4.524557114574458971e-01
5.200000000000000178e-01 4.528963693705336802e-01
5.210000000000000187e-01 4.533340149817760012e-01
5.220000000000000195e-01 4.537686528820707998e-01
5.230000000000000204e-01 4.542002878762501084e-01
5.240000000000000213e-01 4.546289249816803379e-01
5.250000000000000222e-01 4.550545694268030572e-01
5.260000000000000231e-01 4.554772266496190936e-01
5.270000000000000240e-01 4.558969022961155138e-01
5.280000000000000249e-01 4.563136022186373708e-01
5.290000000000000258e-01 4.567273324742048279e-01
5.300000000000000266e-01 4.571380993227767697e-01
5.310000000000000275e-01 4.575459092254617888e-01
5.320000000000000284e-01 4.579507688426776024e-01
5.330000000000000293e-01 4.583526850322602875e-01
5.340000000000000302e-01 4.587516648475246650e-01
5.350000000000000311e-01 4.591477155352755579e-01
5.360000000000000320e-01 4.595408445337730297e-01
5.370000000000000329e-01 4.599310594706515487e-01
5.380000000000000338e-01 4.603183681607945221e-01
5.390000000000000346e-01 4.607027786041658080e-01
5.400000000000000355e-01 4.610842989835985950e-01
5.410000000000000364e-01 4.614629376625440926e-01
5.420000000000000373e-01 4.618387031827803635e-01
5.430000000000000382e-01 4.622116042620829646e-01
5.440000000000000391e-01 4.625816497918582293e-01
5.450000000000000400e-01 4.629488488347419661e-01
5.460000000000000409e-01 4.633132106221624080e-01
5.470000000000000417e-01 4.636747445518714650e-01
5.480000000000000426e-01 4.640334601854433916e-01
5.490000000000000435e-01 4.643893672457439781e-01
5.500000000000000444e-01 4.647424756143699875e-01
5.510000000000000453e-01 4.650927953290615036e-01
5.520000000000000462e-01 4.654403365810881321e-01
5.530000000000000471e-01 4.657851097126098350e-01
5.540000000000000480e-01 4.661271252140150034e-01
5.550000000000000488e-01 4.664663937212356060e-01
5.560000000000000497e-01 4.668029260130424074e-01
5.570000000000000506e-01 4.671367330083198155e-01
5.580000000000000515e-01 4.674678257633239076e-01
5.590000000000000524e-01 4.677962154689226382e-01
5.600000000000000533e-01 4.681219134478212807e-01
5.610000000000000542e-01 4.684449311517739356e-01
5.620000000000000551e-01 4.687652801587822160e-01
5.630000000000000560e-01 4.690829721702826083e-01
5.640000000000000568e-01 4.693980190083239523e-01
5.650000000000000577e-01 4.697104326127359841e-01
5.660000000000000586e-01 4.700202250382909952e-01
5.670000000000000595e-01 4.703274084518587195e-01
5.680000000000000604e-01 4.706319951295568904e-01
5.690000000000000613e-01 4.709339974538982454e-01
5.700000000000000622e-01 4.712334279109345880e-01
5.710000000000000631e-01 4.715302990874005729e-01
5.720000000000000639e-01 4.718246236678572125e-01
5.730000000000000648e-01 4.721164144318362732e-01
5.740000000000000657e-01 4.724056842509883891e-01
5.750000000000000666e-01 4.726924460862333977e-01
5.760000000000000675e-01 4.729767129849164475e-01
5.769999999999999574e-01 4.732584980779698802e-01
5.779999999999999583e-01 4.735378145770814950e-01
5.789999999999999591e-01 4.738146757718723623e-01
5.799999999999999600e-01 4.740890950270819637e-01
5.809999999999999609e-01 4.743610857797649905e-01
5.819999999999999618e-01 4.746306615364990766e-01
5.829999999999999627e-01 4.748978358706043568e-01
5.839999999999999636e-01 4.751626224193765680e-01
5.849999999999999645e-01 4.754250348813346405e-01
5.859999999999999654e-01 4.756850870134825549e-01
5.869999999999999662e-01 4.759427926285880739e-01
5.879999999999999671e-01 4.761981655924781287e-01
5.889999999999999680e-01 4.764512198213516347e-01
5.899999999999999689e-01 4.767019692791114038e-01
5.909999999999999698e-01 4.769504279747151521e-01
5.919999999999999707e-01 4.771966099595467137e-01
5.929999999999999716e-01 4.774405293248087379e-01
5.939999999999999725e-01 4.776822001989360356e-01
5.949999999999999734e-01 4.779216367450326297e-01
5.959999999999999742e-01 4.781588531583309543e-01
5.969999999999999751e-01 4.783938636636749786e-01
5.979999999999999760e-01 4.786266825130285341e-01
5.989999999999999769e-01 4.788573239830072881e-01
5.999999999999999778e-01 4.790858023724378634e-01
6.009999999999999787e-01 4.793121319999417151e-01
6.019999999999999796e-01 4.795363272015467637e-01
6.029999999999999805e-01 4.797584023283258392e-01
6.039999999999999813e-01 4.799783717440629371e-01
6.049999999999999822e-01 4.801962498229474519e-01
6.059999999999999831e-01 4.804120509472976086e-01
6.069999999999999840e-01 4.806257895053121509e-01
6.079999999999999849e-01 4.808374798888522816e-01
6.089999999999999858e-01 4.810471364912529690e-01
6.099999999999999867e-01 4.812547737051645069e-01
6.109999999999999876e-01 4.814604059204244391e-01
6.119999999999999885e-01 4.816640475219609030e-01
6.129999999999999893e-01 4.818657128877260054e-01
6.139999999999999902e-01 4.820654163866619490e-01
6.149999999999999911e-01 4.822631723766970246e-01
6.159999999999999920e-01 4.824589952027750761e-01
6.169999999999999929e-01 4.826528991949157188e-01
6.179999999999999938e-01 4.828448986663076425e-01
6.189999999999999947e-01 4.830350079114334449e-01
6.199999999999999956e-01 4.832232412042275493e-01
6.209999999999999964e-01 4.834096127962663192e-01
6.219999999999999973e-01 4.835941369149907576e-01
6.229999999999999982e-01 4.837768277619626800e-01
6.239999999999999991e-01 4.839576995111525282e-01
6.250000000000000000e-01 4.841367663072612126e-01
6.260000000000000009e-01 4.843140422640736520e-01
6.270000000000000018e-01 4.844895414628461738e-01
6.280000000000000027e-01 4.846632779507264455e-01
6.290000000000000036e-01 4.848352657392057674e-01
6.300000000000000044e-01 4.850055188026045627e-01
6.310000000000000053e-01 4.851740510765910064e-01
6.320000000000000062e-01 4.853408764567311851e-01
6.330000000000000071e-01 4.855060087970727856e-01
6.340000000000000080e-01 4.856694619087608134e-01
6.350000000000000089e-01 4.858312495586858404e-01
6.360000000000000098e-01 4.859913854681639500e-01
6.370000000000000107e-01 4.861498833116493778e-01
6.380000000000000115e-01 4.863067567154785720e-01
6.390000000000000124e-01 4.864620192566464496e-01
6.400000000000000133e-01 4.866156844616134625e-01
6.410000000000000142e-01 4.867677658051445810e-01
6.420000000000000151e-01 4.869182767091793651e-01
6.430000000000000160e-01 4.870672305417327319e-01
6.440000000000000169e-01 4.872146406158264220e-01
6.450000000000000178e-01 4.873605201884512739e-01
6.460000000000000187e-01 4.875048824595591968e-01
6.470000000000000195e-01 4.876477405710858970e-01
6.480000000000000204e-01 4.877891076060019149e-01
6.490000000000000213e-01 4.879289965873948587e-01
6.500000000000000222e-01 4.880674204775792280e-01
6.510000000000000231e-01 4.882043921772362682e-01
6.520000000000000240e-01 4.883399245245815812e-01
6.530000000000000249e-01 4.884740302945613233e-01
6.540000000000000258e-01 4.886067221980768260e-01
6.550000000000000266e-01 4.887380128812357505e-01
6.560000000000000275e-01 4.888679149246318856e-01
6.570000000000000284e-01 4.889964408426510922e-01
6.580000000000000293e-01 4.891236030828041703e-01
6.590000000000000302e-01 4.892494140250861490e-01
6.600000000000000311e-01 4.893738859813617781e-01
6.610000000000000320e-01 4.894970311947763331e-01
6.620000000000000329e-01 4.896188618391918435e-01
6.630000000000000338e-01 4.897393900186488014e-01
6.640000000000000346e-01 4.898586277668518507e-01
6.650000000000000355e-01 4.899765870466801787e-01
6.660000000000000364e-01 4.900932797497218329e-01
6.670000000000000373e-01 4.902087176958312975e-01
6.680000000000000382e-01 4.903229126327109388e-01
6.690000000000000391e-01 4.904358762355147117e-01
6.700000000000000400e-01 4.905476201064746244e-01
6.710000000000000409e-01 4.906581557745493538e-01
6.720000000000000417e-01 4.907674946950948969e-01
6.730000000000000426e-01 4.908756482495558737e-01
6.740000000000000435e-01 4.909826277451787013e-01
6.750000000000000444e-01 4.910884444147455841e-01
6.760000000000000453e-01 4.911931094163275446e-01
6.770000000000000462e-01 4.912966338330589378e-01
6.780000000000000471e-01 4.913990286729309487e-01
6.790000000000000480e-01 4.915003048686039655e-01
6.800000000000000488e-01 4.916004732772394914e-01
6.810000000000000497e-01 4.916995446803501535e-01
6.820000000000000506e-01 4.917975297836679749e-01
6.830000000000000515e-01 4.918944392170308544e-01
6.840000000000000524e-01 4.919902835342854774e-01
6.850000000000000533e-01 4.920850732132084904e-01
6.860000000000000542e-01 4.921788186554438838e-01
6.870000000000000551e-01 4.922715301864564186e-01
6.880000000000000560e-01 4.923632180555018723e-01
6.890000000000000568e-01 4.924538924356121616e-01
6.900000000000000577e-01 4.925435634235967863e-01
6.910000000000000586e-01 4.926322410400581497e-01
6.920000000000000595e-01 4.927199352294224788e-01
6.930000000000000604e-01 4.928066558599846769e-01
6.940000000000000613e-01 4.928924127239670550e-01
6.950000000000000622e-01 4.929772155375922726e-01
6.960000000000000631e-01 4.930610739411688259e-01
6.970000000000000639e-01 4.931439974991904673e-01
6.980000000000000648e-01 4.932259957004473949e-01
6.990000000000000657e-01 4.933070779581507637e-01
7.000000000000000666e-01 4.933872536100683548e-01
7.010000000000000675e-01 4.934665319186729016e-01
7.020000000000000684e-01 4.935449220713007401e-01
7.030000000000000693e-01 4.936224331803230614e-01
7.039999999999999591e-01 4.936990742833267110e-01
7.049999999999999600e-01 4.937748543433060355e-01
7.059999999999999609e-01 4.938497822488654432e-01
7.069999999999999618e-01 4.939238668144309563e-01
7.079999999999999627e-01 4.939971167804720897e-01
7.089999999999999636e-01 4.940695408137334432e-01
7.099999999999999645e-01 4.941411475074744541e-01
7.109999999999999654e-01 4.942119453817186980e-01
7.119999999999999662e-01 4.942819428835117379e-01
7.129999999999999671e-01 4.943511483871869672e-01
7.139999999999999680e-01 4.944195701946398347e-01
7.149999999999999689e-01 4.944872165356093974e-01
7.159999999999999698e-01 4.945540955679681439e-01
7.169999999999999707e-01 4.946202153780182020e-01
7.179999999999999716e-01 4.946855839807954847e-01
7.189999999999999725e-01 4.947502093203798301e-01
7.199999999999999734e-01 4.948140992702123597e-01
7.209999999999999742e-01 4.948772616334183305e-01
7.219999999999999751e-01 4.949397041431375932e-01
7.229999999999999760e-01 4.950014344628586582e-01
7.239999999999999769e-01 4.950624601867607555e-01
7.249999999999999778e-01 4.951227888400594468e-01
7.259999999999999787e-01 4.951824278793587331e-01
7.269999999999999796e-01 4.952413846930072694e-01
7.279999999999999805e-01 4.952996666014600757e-01
7.289999999999999813e-01 4.953572808576440223e-01
7.299999999999999822e-01 4.954142346473287550e-01
7.309999999999999831e-01 4.954705350895006188e-01
7.319999999999999840e-01 4.955261892367415766e-01
7.329999999999999849e-01 4.955812040756112369e-01
7.339999999999999858e-01 4.956355865270330452e-01
7.349999999999999867e-01 4.956893434466833614e-01
7.359999999999999876e-01 4.957424816253844235e-01
7.369999999999999885e-01 4.957950077894996421e-01
7.379999999999999893e-01 4.958469286013327260e-01
7.389999999999999902e-01 4.958982506595285833e-01
7.399999999999999911e-01 4.959489804994775541e-01
7.409999999999999920e-01 4.959991245937218074e-01
7.419999999999999929e-01 4.960486893523637919e-01
7.429999999999999938e-01 4.960976811234773520e-01
7.439999999999999947e-01 4.961461061935200645e-01
7.449999999999999956e-01 4.961939707877482397e-01
7.459999999999999964e-01 4.962412810706328115e-01
7.469999999999999973e-01 4.962880431462773356e-01
7.479999999999999982e-01 4.963342630588370996e-01
7.489999999999999991e-01 4.963799467929395637e-01
7.500000000000000000e-01 4.964251002741062457e-01
7.510000000000000009e-01 4.964697293691748281e-01
7.520000000000000018e-01 4.965138398867229852e-01
7.530000000000000027e-01 4.965574375774929328e-01
7.540000000000000036e-01 4.966005281348156997e-01
7.550000000000000044e-01 4.966431171950373424e-01
7.560000000000000053e-01 4.966852103379441052e-01
7.570000000000000062e-01 4.967268130871895226e-01
7.580000000000000071e-01 4.967679309107198571e-01
7.590000000000000080e-01 4.968085692212014237e-01
7.600000000000000089e-01 4.968487333764469716e-01
7.610000000000000098e-01 4.968884286798418426e-01
7.620000000000000107e-01 4.969276603807706860e-01
7.630000000000000115e-01 4.969664336750431177e-01
7.640000000000000124e-01 4.970047537053195463e-01
7.650000000000000133e-01 4.970426255615363331e-01
7.660000000000000142e-01 4.970800542813306189e-01
7.670000000000000151e-01 4.971170448504638739e-01
7.680000000000000160e-01 4.971536022032457813e-01
7.690000000000000169e-01 4.971897312229564547e-01
7.700000000000000178e-01 4.972254367422684340e-01
7.710000000000000187e-01 4.972607235436671824e-01
7.720000000000000195e-01 4.972955963598709173e-01
7.730000000000000204e-01 4.973300598742496637e-01
7.740000000000000213e-01 4.973641187212423098e-01
7.750000000000000222e-01 4.973977774867734403e-01
7.760000000000000231e-01 4.974310407086685037e-01
7.770000000000000240e-01 4.974639128770671492e-01
7.780000000000000249e-01 4.974963984348362844e-01
7.790000000000000258e-01 4.975285017779808028e-01
7.800000000000000266e-01 4.975602272560531447e-01
7.810000000000000275e-01 4.975915791725611936e-01
7.820000000000000284e-01 4.976225617853750616e-01
7.830000000000000293e-01 4.976531793071313770e-01
7.840000000000000302e-01 4.976834359056369617e-01
7.850000000000000311e-01 4.977133357042696216e-01
7.860000000000000320e-01 4.977428827823781599e-01
7.870000000000000329e-01 4.977720811756800035e-01
7.880000000000000338e-01 4.978009348766573305e-01
7.890000000000000346e-01 4.978294478349508667e-01
7.900000000000000355e-01 4.978576239577520712e-01
7.910000000000000364e-01 4.978854671101935470e-01
7.920000000000000373e-01 4.979129811157368413e-01
7.930000000000000382e-01 4.979401697565589702e-01
7.940000000000000391e-01 4.979670367739363335e-01
7.950000000000000400e-01 4.979935858686264094e-01
7.960000000000000409e-01 4.980198207012482836e-01
7.970000000000000417e-01 4.980457448926598474e-01
7.980000000000000426e-01 4.980713620243336082e-01
7.990000000000000435e-01 4.980966756387299466e-01
8.000000000000000444e-01 4.981216892396685969e-01
8.010000000000000453e-01 4.981464062926969083e-01
8.020000000000000462e-01 4.981708302254574394e-01
8.030000000000000471e-01 4.981949644280513900e-01
8.040000000000000480e-01 4.982188122534014774e-01
8.050000000000000488e-01 4.982423770176112598e-01
8.060000000000000497e-01 4.982656620003228509e-01
8.070000000000000506e-01 4.982886704450717463e-01
8.080000000000000515e-01 4.983114055596399861e-01
8.090000000000000524e-01 4.983338705164062077e-01
8.100000000000000533e-01 4.983560684526937568e-01
8.110000000000000542e-01 4.983780024711164103e-01
8.120000000000000551e-01 4.983996756399213801e-01
8.130000000000000560e-01 4.984210909933303735e-01
8.140000000000000568e-01 4.984422515318776559e-01
8.150000000000000577e-01 4.984631602227462821e-01
8.160000000000000586e-01 4.984838200001014963e-01
8.170000000000000595e-01 4.985042337654217448e-01
8.180000000000000604e-01 4.985244043878276354e-01
8.190000000000000613e-01 4.985443347044075102e-01
8.200000000000000622e-01 4.985640275205417415e-01
8.210000000000000631e-01 4.985834856102237533e-01
8.220000000000000639e-01 4.986027117163788769e-01
8.230000000000000648e-01 4.986217085511807090e-01
8.240000000000000657e-01 4.986404787963648055e-01
8.250000000000000666e-01 4.986590251035405985e-01
8.260000000000000675e-01 4.986773500944999271e-01
8.270000000000000684e-01 4.986954563615236258e-01
8.280000000000000693e-01 4.987133464676856143e-01
8.290000000000000702e-01 4.987310229471546563e-01
8.300000000000000711e-01 4.987484883054933427e-01
8.310000000000000719e-01 4.987657450199546871e-01
8.320000000000000728e-01 4.987827955397765023e-01
8.329999999999999627e-01 4.987996422864732771e-01
8.339999999999999636e-01 4.988162876541254453e-01
8.349999999999999645e-01 4.988327340096662121e-01
8.359999999999999654e-01 4.988489836931662702e-01
8.369999999999999662e-01 4.988650390181157412e-01
8.379999999999999671e-01 4.988809022717040076e-01
8.389999999999999680e-01 4.988965757150967129e-01
8.399999999999999689e-01 4.989120615837109307e-01
8.409999999999999698e-01 4.989273620874874471e-01
8.419999999999999707e-01 4.989424794111608774e-01
8.429999999999999716e-01 4.989574157145272859e-01
8.439999999999999725e-01 4.989721731327099175e-01
8.449999999999999734e-01 4.989867537764215988e-01
8.459999999999999742e-01 4.990011597322260850e-01
8.469999999999999751e-01 4.990153930627954648e-01
8.479999999999999760e-01 4.990294558071670661e-01
8.489999999999999769e-01 4.990433499809964202e-01
8.499999999999999778e-01 4.990570775768088940e-01
8.509999999999999787e-01 4.990706405642487686e-01
8.519999999999999796e-01 4.990840408903259307e-01
8.529999999999999805e-01 4.990972804796602325e-01
8.539999999999999813e-01 4.991103612347238538e-01
8.549999999999999822e-01 4.991232850360812767e-01
8.559999999999999831e-01 4.991360537426269284e-01
8.569999999999999840e-01 4.991486691918206597e-01
8.579999999999999849e-01 4.991611331999212253e-01
8.589999999999999858e-01 4.991734475622169320e-01
8.599999999999999867e-01 4.991856140532550667e-01
8.609999999999999876e-01 4.991976344270680488e-01
8.619999999999999885e-01 4.992095104173985276e-01
8.629999999999999893e-01 4.992212437379210943e-01
8.639999999999999902e-01 4.992328360824631051e-01
8.649999999999999911e-01 4.992442891252226178e-01
8.659999999999999920e-01 4.992556045209842197e-01
8.669999999999999929e-01 4.992667839053330225e-01
8.679999999999999938e-01 4.992778288948667709e-01
8.689999999999999947e-01 4.992887410874048970e-01
8.699999999999999956e-01 4.992995220621969099e-01
8.709999999999999964e-01 4.993101733801277309e-01
8.719999999999999973e-01 4.993206965839211420e-01
8.729999999999999982e-01 4.993310931983415690e-01
8.739999999999999991e-01 4.993413647303936442e-01
8.750000000000000000e-01 4.993515126695198258e-01
8.760000000000000009e-01 4.993615384877958530e-01
8.770000000000000018e-01 4.993714436401245349e-01
8.780000000000000027e-01 4.993812295644274868e-01
8.790000000000000036e-01 4.993908976818348111e-01
8.800000000000000044e-01 4.994004493968729474e-01
8.810000000000000053e-01 4.994098860976507459e-01
8.820000000000000062e-01 4.994192091560434310e-01
8.830000000000000071e-01 4.994284199278747893e-01
8.840000000000000080e-01 4.994375197530975252e-01
8.850000000000000089e-01 4.994465099559719512e-01
8.860000000000000098e-01 4.994553918452420693e-01
8.870000000000000107e-01 4.994641667143111530e-01
8.880000000000000115e-01 4.994728358414141645e-01
8.890000000000000124e-01 4.994814004897893400e-01
8.900000000000000133e-01 4.994898619078476099e-01
8.910000000000000142e-01 4.994982213293401863e-01
8.920000000000000151e-01 4.995064799735245420e-01
8.930000000000000160e-01 4.995146390453289453e-01
8.940000000000000169e-01 4.995226997355145526e-01
8.950000000000000178e-01 4.995306632208365571e-01
8.960000000000000187e-01 4.995385306642031731e-01
8.970000000000000195e-01 4.995463032148330651e-01
8.980000000000000204e-01 4.995539820084112792e-01
8.990000000000000213e-01 4.995615681672432862e-01
9.000000000000000222e-01 4.995690628004076927e-01
9.010000000000000231e-01 4.995764670039067878e-01
9.020000000000000240e-01 4.995837818608162006e-01
9.030000000000000249e-01 4.995910084414325047e-01
9.040000000000000258e-01 4.995981478034194900e-01
9.050000000000000266e-01 4.996052009919523251e-01
9.060000000000000275e-01 4.996121690398612203e-01
9.070000000000000284e-01 4.996190529677723147e-01
9.080000000000000293e-01 4.996258537842482861e-01
9.090000000000000302e-01 4.996325724859263517e-01
9.100000000000000311e-01 4.996392100576553252e-01
9.110000000000000320e-01 4.996457674726313969e-01
9.120000000000000329e-01 4.996522456925322486e-01
9.130000000000000338e-01 4.996586456676490040e-01
9.140000000000000346e-01 4.996649683370182338e-01
9.150000000000000355e-01 4.996712146285510747e-01
9.160000000000000364e-01 4.996773854591618491e-01
9.170000000000000373e-01 4.996834817348951852e-01
9.180000000000000382e-01 4.996895043510509171e-01
9.190000000000000391e-01 4.996954541923092630e-01
9.200000000000000400e-01 4.997013321328525604e-01
9.210000000000000409e-01 4.997071390364875576e-01
9.220000000000000417e-01 4.997128757567653179e-01
9.230000000000000426e-01 4.997185431370998465e-01
9.240000000000000435e-01 4.997241420108859966e-01
9.250000000000000444e-01 4.997296732016152654e-01
9.260000000000000453e-01 4.997351375229912018e-01
9.270000000000000462e-01 4.997405357790426494e-01
9.280000000000000471e-01 4.997458687642365449e-01
9.290000000000000480e-01 4.997511372635889959e-01
9.300000000000000488e-01 4.997563420527749711e-01
9.310000000000000497e-01 4.997614838982374352e-01
9.320000000000000506e-01 4.997665635572944853e-01
9.330000000000000515e-01 4.997715817782460990e-01
9.340000000000000524e-01 4.997765393004788281e-01
9.350000000000000533e-01 4.997814368545702712e-01
9.360000000000000542e-01 4.997862751623913247e-01
9.370000000000000551e-01 4.997910549372083233e-01
9.380000000000000560e-01 4.997957768837832382e-01
9.390000000000000568e-01 4.998004416984735410e-01
9.400000000000000577e-01 4.998050500693296816e-01
9.410000000000000586e-01 4.998096026761931210e-01
9.420000000000000595e-01 4.998141001907921432e-01
9.430000000000000604e-01 4.998185432768364467e-01
9.440000000000000613e-01 4.998229325901118458e-01
9.450000000000000622e-01 4.998272687785725865e-01
9.460000000000000631e-01 4.998315524824331613e-01
9.470000000000000639e-01 4.998357843342595697e-01
9.480000000000000648e-01 4.998399649590589688e-01
9.490000000000000657e-01 4.998440949743679362e-01
9.500000000000000666e-01 4.998481749903408433e-01
9.510000000000000675e-01 4.998522056098363420e-01
9.520000000000000684e-01 4.998561874285031847e-01
9.530000000000000693e-01 4.998601210348649904e-01
9.540000000000000702e-01 4.998640070104041766e-01
9.550000000000000711e-01 4.998678459296447274e-01
9.560000000000000719e-01 4.998716383602343494e-01
9.570000000000000728e-01 4.998753848630253516e-01
9.580000000000000737e-01 4.998790859921545260e-01
9.590000000000000746e-01 4.998827422951225841e-01
9.599999999999999645e-01 4.998863543128728160e-01
9.609999999999999654e-01 4.998899225798673629e-01
9.619999999999999662e-01 4.998934476241648772e-01
9.629999999999999671e-01 4.998969299674956290e-01
9.639999999999999680e-01 4.999003701253358356e-01
9.649999999999999689e-01 4.999037686069826014e-01
9.659999999999999698e-01 4.999071259156259717e-01
9.669999999999999707e-01 4.999104425484216518e-01
9.679999999999999716e-01 4.999137189965622841e-01
9.689999999999999725e-01 4.999169557453480572e-01
9.699999999999999734e-01 4.999201532742562071e-01
9.709999999999999742e-01 4.999233120570104050e-01
9.719999999999999751e-01 4.999264325616485927e-01
9.729999999999999760e-01 4.999295152505900952e-01
9.739999999999999769e-01 4.999325605807030115e-01
9.749999999999999778e-01 4.999355690033693289e-01
9.759999999999999787e-01 4.999385409645500378e-01
9.769999999999999796e-01 4.999414769048498020e-01
9.779999999999999805e-01 4.999443772595804636e-01
9.789999999999999813e-01 4.999472424588233266e-01
9.799999999999999822e-01 4.999500729274920507e-01
9.809999999999999831e-01 4.999528690853933810e-01
9.819999999999999840e-01 4.999556313472883207e-01
9.829999999999999849e-01 4.999583601229516949e-01
9.839999999999999858e-01 4.999610558172316033e-01
9.849999999999999867e-01 4.999637188301079282e-01
9.859999999999999876e-01 4.999663495567504556e-01
9.869999999999999885e-01 4.999689483875758844e-01
9.879999999999999893e-01 4.999715157083043926e-01
9.889999999999999902e-01 4.999740519000154260e-01
9.899999999999999911e-01 4.999765573392035423e-01
9.909999999999999920e-01 4.999790323978322015e-01
9.919999999999999929e-01 4.999814774433882780e-01
9.929999999999999938e-01 4.999838928389352399e-01
9.939999999999999947e-01 4.999862789431658294e-01
9.949999999999999956e-01 4.999886361104542987e-01
9.959999999999999964e-01 4.999909646909078687e-01
9.969999999999999973e-01 4.999932650304172999e-01
9.979999999999999982e-01 4.999955374707076849e-01
9.989999999999999991e-01 4.999977823493879647e-01


==> WASEP_theor_z_at_10000t2000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 6.912845997302247006e-04
2.000000000000000042e-03 1.382224675262479869e-03
3.000000000000000062e-03 2.072820014198223718e-03
4.000000000000000083e-03 2.763070404392141584e-03
5.000000000000000104e-03 3.452975633952460894e-03
6.000000000000000125e-03 4.142535491242110499e-03
7.000000000000000146e-03 4.831749764879534476e-03
8.000000000000000167e-03 5.520618243739509184e-03
9.000000000000001055e-03 6.209140716954056165e-03
1.000000000000000021e-02 6.897316973913127786e-03
1.099999999999999936e-02 7.585146804265600375e-03
1.200000000000000025e-02 8.272629997920468575e-03
1.300000000000000114e-02 8.959766345047012748e-03
1.400000000000000029e-02 9.646555636076291698e-03
1.499999999999999944e-02 1.033299766170167090e-02
1.600000000000000033e-02 1.101909221287956236e-02
1.700000000000000122e-02 1.170483908083086617e-02
1.800000000000000211e-02 1.239023805704104336e-02
1.899999999999999953e-02 1.307528893326198247e-02
2.000000000000000042e-02 1.375999150151159360e-02
2.100000000000000130e-02 1.444434555407569758e-02
2.199999999999999872e-02 1.512835088350846478e-02
2.299999999999999961e-02 1.581200728263341959e-02
2.400000000000000050e-02 1.649531454454409435e-02
2.500000000000000139e-02 1.717827246260512225e-02
2.600000000000000228e-02 1.786088083045290348e-02
2.699999999999999969e-02 1.854313944199658185e-02
2.800000000000000058e-02 1.922504809141898849e-02
2.900000000000000147e-02 1.990660657317714841e-02
2.999999999999999889e-02 2.058781468200367865e-02
3.099999999999999978e-02 2.126867221290713872e-02
3.200000000000000067e-02 2.194917896117295347e-02
3.300000000000000155e-02 2.262933472236479046e-02
3.400000000000000244e-02 2.330913929232477158e-02
3.500000000000000333e-02 2.398859246717465268e-02
3.600000000000000422e-02 2.466769404331662502e-02
3.699999999999999817e-02 2.534644381743427974e-02
3.799999999999999906e-02 2.602484158649300341e-02
3.899999999999999994e-02 2.670288714774153582e-02
4.000000000000000083e-02 2.738058029871252852e-02
4.100000000000000172e-02 2.805792083722294730e-02
4.200000000000000261e-02 2.873490856137551550e-02
4.300000000000000350e-02 2.941154326955949458e-02
4.399999999999999745e-02 3.008782476045120113e-02
4.499999999999999833e-02 3.076375283301531482e-02
4.599999999999999922e-02 3.143932728650517677e-02
4.700000000000000011e-02 3.211454792046427448e-02
4.800000000000000100e-02 3.278941453472646039e-02
4.900000000000000189e-02 3.346392692941732583e-02
5.000000000000000278e-02 3.413808490495465198e-02
5.100000000000000366e-02 3.481188826204975606e-02
5.200000000000000455e-02 3.548533680170766480e-02
5.299999999999999850e-02 3.615843032522863404e-02
5.399999999999999939e-02 3.683116863420842629e-02
5.500000000000000028e-02 3.750355153053956669e-02
5.600000000000000117e-02 3.817557881641196055e-02
5.700000000000000205e-02 3.884725029431392723e-02
5.800000000000000294e-02 3.951856576703306756e-02
5.900000000000000383e-02 4.018952503765649970e-02
5.999999999999999778e-02 4.086012790957275348e-02
6.099999999999999867e-02 4.153037418647163165e-02
6.199999999999999956e-02 4.220026367234570863e-02
6.300000000000000044e-02 4.286979617149099669e-02
6.400000000000000133e-02 4.353897148850737614e-02
6.500000000000000222e-02 4.420778942830017738e-02
6.600000000000000311e-02 4.487624979608040299e-02
6.700000000000000400e-02 4.554435239736591423e-02
6.800000000000000488e-02 4.621209703798213886e-02
6.900000000000000577e-02 4.687948352406301478e-02
7.000000000000000666e-02 4.754651166205148966e-02
7.100000000000000755e-02 4.821318125870095034e-02
7.200000000000000844e-02 4.887949212107526448e-02
7.299999999999999545e-02 4.954544405655079975e-02
7.399999999999999634e-02 5.021103687281581324e-02
7.499999999999999722e-02 5.087627037787262330e-02
7.599999999999999811e-02 5.154114438003722792e-02
7.699999999999999900e-02 5.220565868794122683e-02
7.799999999999999989e-02 5.286981311053202959e-02
7.900000000000000078e-02 5.353360745707375079e-02
8.000000000000000167e-02 5.419704153714829248e-02
8.100000000000000255e-02 5.486011516065601723e-02
8.200000000000000344e-02 5.552282813781640736e-02
8.300000000000000433e-02 5.618518027916916818e-02
8.400000000000000522e-02 5.684717139557482479e-02
8.500000000000000611e-02 5.750880129821594328e-02
8.600000000000000699e-02 5.817006979859771360e-02
8.700000000000000788e-02 5.883097670854834510e-02
8.799999999999999489e-02 5.949152184022062084e-02
8.899999999999999578e-02 6.015170500609257759e-02
8.999999999999999667e-02 6.081152601896773480e-02
9.099999999999999756e-02 6.147098469197691262e-02
9.199999999999999845e-02 6.213008083857775310e-02
9.299999999999999933e-02 6.278881427255703085e-02
9.400000000000000022e-02 6.344718480803022975e-02
9.500000000000000111e-02 6.410519225944304178e-02
9.600000000000000200e-02 6.476283644157226904e-02
9.700000000000000289e-02 6.542011716952585154e-02
9.800000000000000377e-02 6.607703425874476844e-02
9.900000000000000466e-02 6.673358752500294089e-02
1.000000000000000056e-01 6.738977678440841168e-02
1.010000000000000064e-01 6.804560185340460809e-02
1.020000000000000073e-01 6.870106254877017538e-02
1.030000000000000082e-01 6.935615868762069758e-02
1.040000000000000091e-01 7.001089008740905839e-02
1.049999999999999961e-01 7.066525656592637095e-02
1.059999999999999970e-01 7.131925794130254681e-02
1.069999999999999979e-01 7.197289403200786417e-02
1.079999999999999988e-01 7.262616465685255152e-02
1.089999999999999997e-01 7.327906963498884152e-02
1.100000000000000006e-01 7.393160878591092944e-02
1.110000000000000014e-01 7.458378192945629148e-02
1.120000000000000023e-01 7.523558888580618442e-02
1.130000000000000032e-01 7.588702947548656152e-02
1.140000000000000041e-01 7.653810351936859990e-02
1.150000000000000050e-01 7.718881083867043524e-02
1.160000000000000059e-01 7.783915125495675935e-02
1.170000000000000068e-01 7.848912459014004139e-02
1.180000000000000077e-01 7.913873066648217935e-02
1.190000000000000085e-01 7.978796930659387554e-02
1.199999999999999956e-01 8.043684033343630191e-02
1.209999999999999964e-01 8.108534357032202988e-02
1.219999999999999973e-01 8.173347884091526627e-02
1.229999999999999982e-01 8.238124596923292187e-02
1.239999999999999991e-01 8.302864477964561063e-02
1.250000000000000000e-01 8.367567509687783012e-02
1.260000000000000009e-01 8.432233674600958517e-02
1.270000000000000018e-01 8.496862955247673488e-02
1.280000000000000027e-01 8.561455334207145051e-02
1.290000000000000036e-01 8.626010794094371437e-02
1.300000000000000044e-01 8.690529317560152789e-02
1.310000000000000053e-01 8.755010887291227173e-02
1.320000000000000062e-01 8.819455486010251144e-02
1.330000000000000071e-01 8.883863096476023180e-02
1.340000000000000080e-01 8.948233701483433722e-02
1.350000000000000089e-01 9.012567283863616441e-02
1.360000000000000098e-01 9.076863826483939912e-02
1.370000000000000107e-01 9.141123312248221333e-02
1.380000000000000115e-01 9.205345724096718196e-02
1.390000000000000124e-01 9.269531045006186576e-02
1.400000000000000133e-01 9.333679257990015743e-02
1.410000000000000142e-01 9.397790346098294778e-02
1.420000000000000151e-01 9.461864292417818123e-02
1.430000000000000160e-01 9.525901080072297911e-02
1.440000000000000169e-01 9.589900692222323719e-02
1.449999999999999900e-01 9.653863112065490248e-02
1.459999999999999909e-01 9.717788322836458381e-02
1.469999999999999918e-01 9.781676307807070370e-02
1.479999999999999927e-01 9.845527050286352611e-02
1.489999999999999936e-01 9.909340533620668301e-02
1.499999999999999944e-01 9.973116741193761847e-02
1.509999999999999953e-01 1.003685565642681993e-01
1.519999999999999962e-01 1.010055726277858668e-01
1.529999999999999971e-01 1.016422154374539283e-01
1.539999999999999980e-01 1.022784848286126674e-01
1.549999999999999989e-01 1.029143806369800795e-01
1.559999999999999998e-01 1.035499026986526766e-01
1.570000000000000007e-01 1.041850508501055705e-01
1.580000000000000016e-01 1.048198249281945965e-01
1.590000000000000024e-01 1.054542247701557439e-01
1.600000000000000033e-01 1.060882502136065719e-01
1.610000000000000042e-01 1.067219010965465148e-01
1.620000000000000051e-01 1.073551772573587415e-01
1.630000000000000060e-01 1.079880785348091704e-01
1.640000000000000069e-01 1.086206047680488840e-01
1.650000000000000078e-01 1.092527557966137403e-01
1.660000000000000087e-01 1.098845314604256357e-01
1.670000000000000095e-01 1.105159315997932962e-01
1.680000000000000104e-01 1.111469560554125408e-01
1.690000000000000113e-01 1.117776046683679747e-01
1.700000000000000122e-01 1.124078772801322124e-01
1.710000000000000131e-01 1.130377737325685139e-01
1.720000000000000140e-01 1.136672938679297445e-01
1.730000000000000149e-01 1.142964375288602202e-01
1.740000000000000158e-01 1.149252045583964710e-01
1.750000000000000167e-01 1.155535947999667828e-01
1.759999999999999898e-01 1.161816080973936266e-01
1.769999999999999907e-01 1.168092442948931997e-01
1.779999999999999916e-01 1.174365032370765644e-01
1.789999999999999925e-01 1.180633847689501192e-01
1.799999999999999933e-01 1.186898887359167654e-01
1.809999999999999942e-01 1.193160149837763362e-01
1.819999999999999951e-01 1.199417633587263193e-01
1.829999999999999960e-01 1.205671337073627170e-01
1.839999999999999969e-01 1.211921258766808229e-01
1.849999999999999978e-01 1.218167397140755004e-01
1.859999999999999987e-01 1.224409750673426112e-01
1.869999999999999996e-01 1.230648317846788631e-01
1.880000000000000004e-01 1.236883097146834060e-01
1.890000000000000013e-01 1.243114087063581646e-01
1.900000000000000022e-01 1.249341286091083664e-01
1.910000000000000031e-01 1.255564692727433873e-01
1.920000000000000040e-01 1.261784305474775991e-01
1.930000000000000049e-01 1.268000122839311739e-01
1.940000000000000058e-01 1.274212143331302782e-01
1.950000000000000067e-01 1.280420365465080590e-01
1.960000000000000075e-01 1.286624787759058919e-01
1.970000000000000084e-01 1.292825408735731874e-01
1.980000000000000093e-01 1.299022226921686118e-01
1.990000000000000102e-01 1.305215240847605318e-01
2.000000000000000111e-01 1.311404449048280962e-01
2.010000000000000120e-01 1.317589850062615697e-01
2.020000000000000129e-01 1.323771442433632206e-01
2.030000000000000138e-01 1.329949224708478206e-01
2.040000000000000147e-01 1.336123195438434774e-01
2.050000000000000155e-01 1.342293353178925508e-01
2.060000000000000164e-01 1.348459696489518189e-01
2.070000000000000173e-01 1.354622223933935332e-01
2.080000000000000182e-01 1.360780934080062232e-01
2.089999999999999913e-01 1.366935825499948076e-01
2.099999999999999922e-01 1.373086896769822596e-01
2.109999999999999931e-01 1.379234146470088851e-01
2.119999999999999940e-01 1.385377573185344324e-01
2.129999999999999949e-01 1.391517175504378701e-01
2.139999999999999958e-01 1.397652952020186079e-01
2.149999999999999967e-01 1.403784901329965529e-01
2.159999999999999976e-01 1.409913022035131913e-01
2.169999999999999984e-01 1.416037312741325882e-01
2.179999999999999993e-01 1.422157772058411096e-01
2.190000000000000002e-01 1.428274398600490880e-01
2.200000000000000011e-01 1.434387190985908500e-01
2.210000000000000020e-01 1.440496147837256879e-01
2.220000000000000029e-01 1.446601267781384148e-01
2.230000000000000038e-01 1.452702549449398917e-01
2.240000000000000047e-01 1.458799991476680269e-01
2.250000000000000056e-01 1.464893592502882758e-01
2.260000000000000064e-01 1.470983351171939457e-01
2.270000000000000073e-01 1.477069266132076397e-01
2.280000000000000082e-01 1.483151336035809786e-01
2.290000000000000091e-01 1.489229559539958780e-01
2.300000000000000100e-01 1.495303935305653809e-01
2.310000000000000109e-01 1.501374461998335741e-01
2.320000000000000118e-01 1.507441138287765048e-01
2.330000000000000127e-01 1.513503962848034845e-01
2.340000000000000135e-01 1.519562934357567008e-01
2.350000000000000144e-01 1.525618051499125771e-01
2.360000000000000153e-01 1.531669312959820506e-01
2.370000000000000162e-01 1.537716717431115987e-01
2.380000000000000171e-01 1.543760263608834060e-01
2.390000000000000180e-01 1.549799950193162523e-01
2.399999999999999911e-01 1.555835775888660399e-01
2.409999999999999920e-01 1.561867739404268485e-01
2.419999999999999929e-01 1.567895839453307960e-01
2.429999999999999938e-01 1.573920074753490939e-01
2.439999999999999947e-01 1.579940444026931012e-01
2.449999999999999956e-01 1.585956946000139367e-01
2.459999999999999964e-01 1.591969579404042823e-01
2.469999999999999973e-01 1.597978342973977173e-01
2.479999999999999982e-01 1.603983235449707168e-01
2.489999999999999991e-01 1.609984255575418188e-01
2.500000000000000000e-01 1.615981402099735675e-01
2.510000000000000009e-01 1.621974673775724574e-01
2.520000000000000018e-01 1.627964069360891830e-01
2.530000000000000027e-01 1.633949587617203880e-01
2.540000000000000036e-01 1.639931227311079986e-01
2.550000000000000044e-01 1.645908987213406116e-01
2.560000000000000053e-01 1.651882866099539937e-01
2.570000000000000062e-01 1.657852862749313871e-01
2.580000000000000071e-01 1.663818975947046752e-01
2.590000000000000080e-01 1.669781204481539660e-01
2.600000000000000089e-01 1.675739547146096187e-01
2.610000000000000098e-01 1.681694002738512439e-01
2.620000000000000107e-01 1.687644570061097304e-01
2.630000000000000115e-01 1.693591247920668286e-01
2.640000000000000124e-01 1.699534035128564546e-01
2.650000000000000133e-01 1.705472930500646078e-01
2.660000000000000142e-01 1.711407932857305914e-01
2.670000000000000151e-01 1.717339041023469570e-01
2.680000000000000160e-01 1.723266253828604488e-01
2.690000000000000169e-01 1.729189570106729468e-01
2.700000000000000178e-01 1.735108988696412169e-01
2.710000000000000187e-01 1.741024508440782159e-01
2.720000000000000195e-01 1.746936128187530080e-01
2.730000000000000204e-01 1.752843846788921245e-01
2.740000000000000213e-01 1.758747663101791758e-01
2.750000000000000222e-01 1.764647575987564054e-01
2.760000000000000231e-01 1.770543584312244678e-01
2.770000000000000240e-01 1.776435686946435943e-01
2.780000000000000249e-01 1.782323882765336487e-01
2.790000000000000258e-01 1.788208170648750706e-01
2.800000000000000266e-01 1.794088549481089034e-01
2.810000000000000275e-01 1.799965018151379603e-01
2.820000000000000284e-01 1.805837575553273511e-01
2.830000000000000293e-01 1.811706220585044824e-01
2.840000000000000302e-01 1.817570952149598629e-01
2.850000000000000311e-01 1.823431769154482129e-01
2.860000000000000320e-01 1.829288670511877990e-01
2.870000000000000329e-01 1.835141655138622097e-01
2.880000000000000338e-01 1.840990721956201615e-01
2.889999999999999791e-01 1.846835869890763038e-01
2.899999999999999800e-01 1.852677097873118017e-01
2.909999999999999809e-01 1.858514404838744472e-01
2.919999999999999818e-01 1.864347789727798799e-01
2.929999999999999827e-01 1.870177251485114212e-01
2.939999999999999836e-01 1.876002789060212117e-01
2.949999999999999845e-01 1.881824401407299896e-01
2.959999999999999853e-01 1.887642087485287834e-01
2.969999999999999862e-01 1.893455846257778852e-01
2.979999999999999871e-01 1.899265676693090155e-01
2.989999999999999880e-01 1.905071577764243240e-01
2.999999999999999889e-01 1.910873548448981107e-01
3.009999999999999898e-01 1.916671587729765480e-01
3.019999999999999907e-01 1.922465694593785968e-01
3.029999999999999916e-01 1.928255868032963671e-01
3.039999999999999925e-01 1.934042107043955072e-01
3.049999999999999933e-01 1.939824410628160911e-01
3.059999999999999942e-01 1.945602777791727855e-01
3.069999999999999951e-01 1.951377207545552106e-01
3.079999999999999960e-01 1.957147698905291888e-01
3.089999999999999969e-01 1.962914250891361345e-01
3.099999999999999978e-01 1.968676862528945248e-01
3.109999999999999987e-01 1.974435532847996777e-01
3.119999999999999996e-01 1.980190260883249176e-01
3.130000000000000004e-01 1.985941045674213257e-01
3.140000000000000013e-01 1.991687886265186835e-01
3.150000000000000022e-01 1.997430781705263336e-01
3.160000000000000031e-01 2.003169731048323465e-01
3.170000000000000040e-01 2.008904733353055749e-01
3.180000000000000049e-01 2.014635787682951262e-01
3.190000000000000058e-01 2.020362893106309732e-01
3.200000000000000067e-01 2.026086048696247033e-01
3.210000000000000075e-01 2.031805253530696853e-01
3.220000000000000084e-01 2.037520506692420130e-01
3.230000000000000093e-01 2.043231807269001998e-01
3.240000000000000102e-01 2.048939154352863723e-01
3.250000000000000111e-01 2.054642547041264644e-01
3.260000000000000120e-01 2.060341984436303842e-01
3.270000000000000129e-01 2.066037465644929294e-01
3.280000000000000138e-01 2.071728989778940377e-01
3.290000000000000147e-01 2.077416555954990363e-01
3.300000000000000155e-01 2.083100163294595575e-01
3.310000000000000164e-01 2.088779810924135394e-01
3.320000000000000173e-01 2.094455497974860025e-01
3.330000000000000182e-01 2.100127223582892166e-01
3.340000000000000191e-01 2.105794986889229226e-01
3.350000000000000200e-01 2.111458787039759977e-01
3.360000000000000209e-01 2.117118623185248460e-01
3.370000000000000218e-01 2.122774494481357854e-01
3.380000000000000226e-01 2.128426400088645476e-01
3.390000000000000235e-01 2.134074339172565560e-01
3.400000000000000244e-01 2.139718310903477583e-01
3.410000000000000253e-01 2.145358314456646542e-01
3.420000000000000262e-01 2.150994349012256834e-01
3.430000000000000271e-01 2.156626413755399763e-01
3.440000000000000280e-01 2.162254507876095466e-01
3.450000000000000289e-01 2.167878630569281262e-01
3.460000000000000298e-01 2.173498781034828298e-01
3.470000000000000306e-01 2.179114958477538500e-01
3.480000000000000315e-01 2.184727162107150678e-01
3.490000000000000324e-01 2.190335391138346632e-01
3.500000000000000333e-01 2.195939644790750322e-01
3.510000000000000342e-01 2.201539922288934525e-01
3.519999999999999796e-01 2.207136222862424724e-01
3.529999999999999805e-01 2.212728545745706599e-01
3.539999999999999813e-01 2.218316890178221590e-01
3.549999999999999822e-01 2.223901255404379107e-01
3.559999999999999831e-01 2.229481640673554310e-01
3.569999999999999840e-01 2.235058045240097824e-01
3.579999999999999849e-01 2.240630468363330186e-01
3.589999999999999858e-01 2.246198909307560998e-01
3.599999999999999867e-01 2.251763367342074496e-01
3.609999999999999876e-01 2.257323841741145642e-01
3.619999999999999885e-01 2.262880331784040688e-01
3.629999999999999893e-01 2.268432836755021886e-01
3.639999999999999902e-01 2.273981355943345550e-01
3.649999999999999911e-01 2.279525888643273712e-01
3.659999999999999920e-01 2.285066434154070791e-01
3.669999999999999929e-01 2.290602991780015529e-01
3.679999999999999938e-01 2.296135560830393496e-01
3.689999999999999947e-01 2.301664140619507914e-01
3.699999999999999956e-01 2.307188730466685489e-01
3.709999999999999964e-01 2.312709329696270300e-01
3.719999999999999973e-01 2.318225937637638234e-01
3.729999999999999982e-01 2.323738553625193659e-01
3.739999999999999991e-01 2.329247176998369973e-01
3.750000000000000000e-01 2.334751807101646259e-01
3.760000000000000009e-01 2.340252443284535355e-01
3.770000000000000018e-01 2.345749084901592729e-01
3.780000000000000027e-01 2.351241731312427308e-01
3.790000000000000036e-01 2.356730381881692871e-01
3.800000000000000044e-01 2.362215035979097211e-01
3.810000000000000053e-01 2.367695692979406019e-01
3.820000000000000062e-01 2.373172352262444273e-01
3.830000000000000071e-01 2.378645013213101234e-01
3.840000000000000080e-01 2.384113675221330997e-01
3.850000000000000089e-01 2.389578337682157494e-01
3.860000000000000098e-01 2.395038999995675599e-01
3.870000000000000107e-01 2.400495661567061123e-01
3.880000000000000115e-01 2.405948321806562484e-01
3.890000000000000124e-01 2.411396980129510703e-01
3.900000000000000133e-01 2.416841635956324119e-01
3.910000000000000142e-01 2.422282288712508114e-01
3.920000000000000151e-01 2.427718937828656498e-01
3.930000000000000160e-01 2.433151582740458729e-01
3.940000000000000169e-01 2.438580222888701576e-01
3.950000000000000178e-01 2.444004857719268009e-01
3.960000000000000187e-01 2.449425486683144138e-01
3.970000000000000195e-01 2.454842109236422265e-01
3.980000000000000204e-01 2.460254724840302276e-01
3.990000000000000213e-01 2.465663332961096355e-01
4.000000000000000222e-01 2.471067933070226208e-01
4.010000000000000231e-01 2.476468524644232783e-01
4.020000000000000240e-01 2.481865107164771267e-01
4.030000000000000249e-01 2.487257680118625247e-01
4.040000000000000258e-01 2.492646242997696437e-01
4.050000000000000266e-01 2.498030795299016338e-01
4.060000000000000275e-01 2.503411336524746234e-01
4.070000000000000284e-01 2.508787866182174975e-01
4.080000000000000293e-01 2.514160383783733410e-01
4.090000000000000302e-01 2.519528888846979120e-01
4.100000000000000311e-01 2.524893380894622230e-01
4.110000000000000320e-01 2.530253859454500431e-01
4.120000000000000329e-01 2.535610324059606180e-01
4.130000000000000338e-01 2.540962774248075040e-01
4.140000000000000346e-01 2.546311209563192346e-01
4.150000000000000355e-01 2.551655629553393201e-01
4.160000000000000364e-01 2.556996033772268584e-01
4.169999999999999818e-01 2.562332421778564240e-01
4.179999999999999827e-01 2.567664793136186230e-01
4.189999999999999836e-01 2.572993147414199822e-01
4.199999999999999845e-01 2.578317484186832820e-01
4.209999999999999853e-01 2.583637803033481117e-01
4.219999999999999862e-01 2.588954103538703144e-01
4.229999999999999871e-01 2.594266385292229860e-01
4.239999999999999880e-01 2.599574647888964751e-01
4.249999999999999889e-01 2.604878890928981061e-01
4.259999999999999898e-01 2.610179114017531221e-01
4.269999999999999907e-01 2.615475316765047409e-01
4.279999999999999916e-01 2.620767498787132110e-01
4.289999999999999925e-01 2.626055659704581990e-01
4.299999999999999933e-01 2.631339799143370684e-01
4.309999999999999942e-01 2.636619916734656011e-01
4.319999999999999951e-01 2.641896012114787751e-01
4.329999999999999960e-01 2.647168084925304310e-01
4.339999999999999969e-01 2.652436134812931612e-01
4.349999999999999978e-01 2.657700161429594754e-01
4.359999999999999987e-01 2.662960164432407462e-01
4.369999999999999996e-01 2.668216143483688185e-01
4.380000000000000004e-01 2.673468098250943448e-01
4.390000000000000013e-01 2.678716028406890048e-01
4.400000000000000022e-01 2.683959933629442296e-01
4.410000000000000031e-01 2.689199813601717004e-01
4.420000000000000040e-01 2.694435668012036822e-01
4.430000000000000049e-01 2.699667496553934676e-01
4.440000000000000058e-01 2.704895298926148217e-01
4.450000000000000067e-01 2.710119074832625374e-01
4.460000000000000075e-01 2.715338823982525462e-01
4.470000000000000084e-01 2.720554546090226955e-01
4.480000000000000093e-01 2.725766240875314161e-01
4.490000000000000102e-01 2.730973908062591105e-01
4.500000000000000111e-01 2.736177547382082076e-01
4.510000000000000120e-01 2.741377158569024974e-01
4.520000000000000129e-01 2.746572741363880188e-01
4.530000000000000138e-01 2.751764295512333369e-01
4.540000000000000147e-01 2.756951820765287664e-01
4.550000000000000155e-01 2.762135316878871483e-01
4.560000000000000164e-01 2.767314783614440721e-01
4.570000000000000173e-01 2.772490220738577649e-01
4.580000000000000182e-01 2.777661628023090912e-01
4.590000000000000191e-01 2.782829005245019971e-01
4.600000000000000200e-01 2.787992352186634548e-01
4.610000000000000209e-01 2.793151668635433515e-01
4.620000000000000218e-01 2.798306954384149337e-01
4.630000000000000226e-01 2.803458209230750842e-01
4.640000000000000235e-01 2.808605432978437122e-01
4.650000000000000244e-01 2.813748625435646411e-01
4.660000000000000253e-01 2.818887786416049424e-01
4.670000000000000262e-01 2.824022915738560457e-01
4.680000000000000271e-01 2.829154013227327957e-01
4.690000000000000280e-01 2.834281078711741730e-01
4.700000000000000289e-01 2.839404112026429061e-01
4.710000000000000298e-01 2.844523113011262483e-01
4.720000000000000306e-01 2.849638081511355336e-01
4.730000000000000315e-01 2.854749017377063436e-01
4.740000000000000324e-01 2.859855920463984513e-01
4.750000000000000333e-01 2.864958790632964880e-01
4.760000000000000342e-01 2.870057627750089435e-01
4.770000000000000351e-01 2.875152431686696652e-01
4.780000000000000360e-01 2.880243202319366369e-01
4.790000000000000369e-01 2.885329939529928667e-01
4.799999999999999822e-01 2.890412643205456655e-01
4.809999999999999831e-01 2.895491313238274800e-01
4.819999999999999840e-01 2.900565949525959475e-01
4.829999999999999849e-01 2.905636551971335080e-01
4.839999999999999858e-01 2.910703120482469042e-01
4.849999999999999867e-01 2.915765654972685139e-01
4.859999999999999876e-01 2.920824155360561836e-01
4.869999999999999885e-01 2.925878621569921179e-01
4.879999999999999893e-01 2.930929053529841566e-01
4.889999999999999902e-01 2.935975451174651085e-01
4.899999999999999911e-01 2.941017814443933620e-01
4.909999999999999920e-01 2.946056143282521078e-01
4.919999999999999929e-01 2.951090437640501163e-01
4.929999999999999938e-01 2.956120697473214598e-01
4.939999999999999947e-01 2.961146922741255683e-01
4.949999999999999956e-01 2.966169113410473401e-01
4.959999999999999964e-01 2.971187269451965873e-01
4.969999999999999973e-01 2.976201390842092009e-01
4.979999999999999982e-01 2.981211477562459855e-01
4.989999999999999991e-01 2.986217529599936582e-01
5.000000000000000000e-01 2.991219546946637942e-01
5.010000000000000009e-01 2.996217529599936591e-01
5.020000000000000018e-01 3.001211477562460983e-01
5.030000000000000027e-01 3.006201390842092591e-01
5.040000000000000036e-01 3.011187269451965909e-01
5.050000000000000044e-01 3.016169113410472336e-01
5.060000000000000053e-01 3.021146922741255181e-01
5.070000000000000062e-01 3.026120697473214105e-01
5.080000000000000071e-01 3.031090437640500124e-01
5.090000000000000080e-01 3.036056143282521158e-01
5.100000000000000089e-01 3.041017814443933709e-01
5.110000000000000098e-01 3.045975451174652293e-01
5.120000000000000107e-01 3.050929053529842228e-01
5.130000000000000115e-01 3.055878621569921849e-01
5.140000000000000124e-01 3.060824155360561960e-01
5.150000000000000133e-01 3.065765654972686383e-01
5.160000000000000142e-01 3.070703120482467519e-01
5.170000000000000151e-01 3.075636551971334121e-01
5.180000000000000160e-01 3.080565949525960745e-01
5.190000000000000169e-01 3.085491313238276079e-01
5.200000000000000178e-01 3.090412643205455723e-01
5.210000000000000187e-01 3.095329939529927743e-01
5.220000000000000195e-01 3.100243202319367120e-01
5.230000000000000204e-01 3.105152431686697412e-01
5.240000000000000213e-01 3.110057627750089648e-01
5.250000000000000222e-01 3.114958790632963437e-01
5.260000000000000231e-01 3.119855920463984744e-01
5.270000000000000240e-01 3.124749017377063676e-01
5.280000000000000249e-01 3.129638081511356695e-01
5.290000000000000258e-01 3.134523113011262185e-01
5.300000000000000266e-01 3.139404112026429883e-01
5.310000000000000275e-01 3.144281078711740895e-01
5.320000000000000284e-01 3.149154013227328797e-01
5.330000000000000293e-01 3.154022915738560751e-01
5.340000000000000302e-01 3.158887786416049726e-01
5.350000000000000311e-01 3.163748625435645057e-01
5.360000000000000320e-01 3.168605432978436887e-01
5.370000000000000329e-01 3.173458209230750615e-01
5.380000000000000338e-01 3.178306954384150229e-01
5.390000000000000346e-01 3.183151668635433862e-01
5.400000000000000355e-01 3.187992352186634348e-01
5.410000000000000364e-01 3.192829005245020335e-01
5.420000000000000373e-01 3.197661628023092395e-01
5.430000000000000382e-01 3.202490220738577476e-01
5.440000000000000391e-01 3.207314783614441112e-01
5.450000000000000400e-01 3.212135316878870217e-01
5.460000000000000409e-01 3.216951820765286962e-01
5.470000000000000417e-01 3.221764295512333787e-01
5.480000000000000426e-01 3.226572741363881169e-01
5.490000000000000435e-01 3.231377158569024854e-01
5.500000000000000444e-01 3.236177547382082520e-01
5.510000000000000453e-01 3.240973908062592113e-01
5.520000000000000462e-01 3.245766240875313513e-01
5.530000000000000471e-01 3.250554546090227426e-01
5.540000000000000480e-01 3.255338823982527052e-01
5.550000000000000488e-01 3.260119074832625308e-01
5.560000000000000497e-01 3.264895298926147049e-01
5.570000000000000506e-01 3.269667496553933517e-01
5.580000000000000515e-01 3.274435668012037337e-01
5.590000000000000524e-01 3.279199813601715863e-01
5.600000000000000533e-01 3.283959933629442274e-01
5.610000000000000542e-01 3.288716028406890590e-01
5.620000000000000551e-01 3.293468098250944553e-01
5.630000000000000560e-01 3.298216143483688745e-01
5.640000000000000568e-01 3.302960164432408585e-01
5.650000000000000577e-01 3.307700161429594221e-01
5.660000000000000586e-01 3.312436134812932198e-01
5.670000000000000595e-01 3.317168084925304905e-01
5.680000000000000604e-01 3.321896012114789465e-01
5.690000000000000613e-01 3.326619916734656623e-01
5.700000000000000622e-01 3.331339799143370750e-01
5.710000000000000631e-01 3.336055659704583731e-01
5.720000000000000639e-01 3.340767498787133860e-01
5.730000000000000648e-01 3.345475316765046392e-01
5.740000000000000657e-01 3.350179114017532434e-01
5.750000000000000666e-01 3.354878890928981727e-01
5.760000000000000675e-01 3.359574647888965426e-01
5.769999999999999574e-01 3.364266385292230543e-01
5.779999999999999583e-01 3.368954103538703282e-01
5.789999999999999591e-01 3.373637803033480709e-01
5.799999999999999600e-01 3.378317484186832975e-01
5.809999999999999609e-01 3.382993147414199431e-01
5.819999999999999618e-01 3.387664793136186403e-01
5.829999999999999627e-01 3.392332421778563867e-01
5.839999999999999636e-01 3.396996033772268220e-01
5.849999999999999645e-01 3.401655629553393401e-01
5.859999999999999654e-01 3.406311209563191444e-01
5.869999999999999662e-01 3.410962774248075258e-01
5.879999999999999671e-01 3.415610324059606406e-01
5.889999999999999680e-01 3.420253859454500112e-01
5.899999999999999689e-01 3.424893380894621919e-01
5.909999999999999698e-01 3.429528888846981038e-01
5.919999999999999707e-01 3.434160383783732007e-01
5.929999999999999716e-01 3.438787866182175246e-01
5.939999999999999725e-01 3.443411336524745403e-01
5.949999999999999734e-01 3.448030795299016904e-01
5.959999999999999742e-01 3.452646242997695625e-01
5.969999999999999751e-01 3.457257680118624443e-01
5.979999999999999760e-01 3.461865107164772137e-01
5.989999999999999769e-01 3.466468524644231719e-01
5.999999999999999778e-01 3.471067933070225986e-01
6.009999999999999787e-01 3.475663332961096419e-01
6.019999999999999796e-01 3.480254724840303182e-01
6.029999999999999805e-01 3.484842109236422902e-01
6.039999999999999813e-01 3.489425486683142563e-01
6.049999999999999822e-01 3.494004857719267831e-01
6.059999999999999831e-01 3.498580222888701408e-01
6.069999999999999840e-01 3.503151582740459125e-01
6.079999999999999849e-01 3.507718937828657180e-01
6.089999999999999858e-01 3.512282288712508249e-01
6.099999999999999867e-01 3.516841635956324263e-01
6.109999999999999876e-01 3.521396980129510301e-01
6.119999999999999885e-01 3.525948321806561814e-01
6.129999999999999893e-01 3.530495661567061849e-01
6.139999999999999902e-01 3.535038999995677722e-01
6.149999999999999911e-01 3.539578337682157683e-01
6.159999999999999920e-01 3.544113675221330917e-01
6.169999999999999929e-01 3.548645013213100885e-01
6.179999999999999938e-01 3.553172352262444211e-01
6.189999999999999947e-01 3.557695692979406243e-01
6.199999999999999956e-01 3.562215035979096056e-01
6.209999999999999964e-01 3.566730381881693113e-01
6.219999999999999973e-01 3.571241731312427836e-01
6.229999999999999982e-01 3.575749084901592711e-01
6.239999999999999991e-01 3.580252443284535069e-01
6.250000000000000000e-01 3.584751807101646537e-01
6.260000000000000009e-01 3.589247176998370814e-01
6.270000000000000018e-01 3.593738553625192567e-01
6.280000000000000027e-01 3.598225937637638538e-01
6.290000000000000036e-01 3.602709329696270335e-01
6.300000000000000044e-01 3.607188730466684423e-01
6.310000000000000053e-01 3.611664140619508245e-01
6.320000000000000062e-01 3.616135560830393003e-01
6.330000000000000071e-01 3.620602991780015323e-01
6.340000000000000080e-01 3.625066434154072259e-01
6.350000000000000089e-01 3.629525888643273523e-01
6.360000000000000098e-01 3.633981355943345370e-01
6.370000000000000107e-01 3.638432836755022270e-01
6.380000000000000115e-01 3.642880331784041359e-01
6.390000000000000124e-01 3.647323841741145767e-01
6.400000000000000133e-01 3.651763367342074629e-01
6.410000000000000142e-01 3.656198909307561418e-01
6.420000000000000151e-01 3.660630468363331169e-01
6.430000000000000160e-01 3.665058045240097151e-01
6.440000000000000169e-01 3.669481640673554756e-01
6.450000000000000178e-01 3.673901255404379840e-01
6.460000000000000187e-01 3.678316890178222054e-01
6.470000000000000195e-01 3.682728545745706517e-01
6.480000000000000204e-01 3.687136222862425483e-01
6.490000000000000213e-01 3.691539922288935016e-01
6.500000000000000222e-01 3.695939644790749434e-01
6.510000000000000231e-01 3.700335391138346863e-01
6.520000000000000240e-01 3.704727162107151472e-01
6.530000000000000249e-01 3.709114958477538471e-01
6.540000000000000258e-01 3.713498781034828555e-01
6.550000000000000266e-01 3.717878630569280696e-01
6.560000000000000275e-01 3.722254507876094909e-01
6.570000000000000284e-01 3.726626413755400602e-01
6.580000000000000293e-01 3.730994349012256572e-01
6.590000000000000302e-01 3.735358314456647122e-01
6.600000000000000311e-01 3.739718310903475951e-01
6.610000000000000320e-01 3.744074339172565602e-01
6.620000000000000329e-01 3.748426400088645805e-01
6.630000000000000338e-01 3.752774494481359024e-01
6.640000000000000346e-01 3.757118623185248252e-01
6.650000000000000355e-01 3.761458787039758112e-01
6.660000000000000364e-01 3.765794986889230422e-01
6.670000000000000373e-01 3.770127223582891429e-01
6.680000000000000382e-01 3.774455497974860685e-01
6.690000000000000391e-01 3.778779810924136617e-01
6.700000000000000400e-01 3.783100163294596530e-01
6.710000000000000409e-01 3.787416555954990494e-01
6.720000000000000417e-01 3.791728989778940240e-01
6.730000000000000426e-01 3.796037465644928610e-01
6.740000000000000435e-01 3.800341984436302889e-01
6.750000000000000444e-01 3.804642547041265366e-01
6.760000000000000453e-01 3.808939154352863898e-01
6.770000000000000462e-01 3.813231807269002460e-01
6.780000000000000471e-01 3.817520506692420601e-01
6.790000000000000480e-01 3.821805253530697888e-01
6.800000000000000488e-01 3.826086048696247244e-01
6.810000000000000497e-01 3.830362893106309952e-01
6.820000000000000506e-01 3.834635787682951213e-01
6.830000000000000515e-01 3.838904733353056264e-01
6.840000000000000524e-01 3.843169731048324822e-01
6.850000000000000533e-01 3.847430781705262759e-01
6.860000000000000542e-01 3.851687886265187100e-01
6.870000000000000551e-01 3.855941045674212142e-01
6.880000000000000560e-01 3.860190260883248348e-01
6.890000000000000568e-01 3.864435532847996235e-01
6.900000000000000577e-01 3.868676862528944715e-01
6.910000000000000586e-01 3.872914250891362209e-01
6.920000000000000595e-01 3.877147698905292206e-01
6.930000000000000604e-01 3.881377207545553265e-01
6.940000000000000613e-01 3.885602777791729023e-01
6.950000000000000622e-01 3.889824410628160978e-01
6.960000000000000631e-01 3.894042107043955703e-01
6.970000000000000639e-01 3.898255868032963756e-01
6.980000000000000648e-01 3.902465694593786338e-01
6.990000000000000657e-01 3.906671587729766415e-01
7.000000000000000666e-01 3.910873548448981496e-01
7.010000000000000675e-01 3.915071577764244748e-01
7.020000000000000684e-01 3.919265676693089451e-01
7.030000000000000693e-01 3.923455846257780100e-01
7.039999999999999591e-01 3.927642087485286870e-01
7.049999999999999600e-01 3.931824401407299496e-01
7.059999999999999609e-01 3.936002789060211726e-01
7.069999999999999618e-01 3.940177251485114662e-01
7.079999999999999627e-01 3.944347789727798981e-01
7.089999999999999636e-01 3.948514404838744940e-01
7.099999999999999645e-01 3.952677097873118495e-01
7.109999999999999654e-01 3.956835869890764079e-01
7.119999999999999662e-01 3.960990721956201277e-01
7.129999999999999671e-01 3.965141655138622601e-01
7.139999999999999680e-01 3.969288670511877393e-01
7.149999999999999689e-01 3.973431769154480708e-01
7.159999999999999698e-01 3.977570952149598882e-01
7.169999999999999707e-01 3.981706220585044531e-01
7.179999999999999716e-01 3.985837575553273782e-01
7.189999999999999725e-01 3.989965018151379050e-01
7.199999999999999734e-01 3.994088549481087935e-01
7.209999999999999742e-01 3.998208170648750448e-01
7.219999999999999751e-01 4.002323882765336793e-01
7.229999999999999760e-01 4.006435686946436814e-01
7.239999999999999769e-01 4.010543584312244447e-01
7.249999999999999778e-01 4.014647575987562722e-01
7.259999999999999787e-01 4.018747663101791545e-01
7.269999999999999796e-01 4.022843846788921041e-01
7.279999999999999805e-01 4.026936128187529884e-01
7.289999999999999813e-01 4.031024508440783083e-01
7.299999999999999822e-01 4.035108988696414212e-01
7.309999999999999831e-01 4.039189570106729299e-01
7.319999999999999840e-01 4.043266253828604051e-01
7.329999999999999849e-01 4.047339041023468864e-01
7.339999999999999858e-01 4.051407932857304939e-01
7.349999999999999867e-01 4.055472930500647610e-01
7.359999999999999876e-01 4.059534035128564700e-01
7.369999999999999885e-01 4.063591247920669280e-01
7.379999999999999893e-01 4.067644570061095810e-01
7.389999999999999902e-01 4.071694002738512896e-01
7.399999999999999911e-01 4.075739547146094433e-01
7.409999999999999920e-01 4.079781204481540136e-01
7.419999999999999929e-01 4.083818975947046681e-01
7.429999999999999938e-01 4.087852862749315475e-01
7.439999999999999947e-01 4.091882866099539884e-01
7.449999999999999956e-01 4.095908987213406904e-01
7.459999999999999964e-01 4.099931227311079951e-01
7.469999999999999973e-01 4.103949587617203298e-01
7.479999999999999982e-01 4.107964069360893200e-01
7.489999999999999991e-01 4.111974673775724010e-01
7.500000000000000000e-01 4.115981402099735398e-01
7.510000000000000009e-01 4.119984255575417365e-01
7.520000000000000018e-01 4.123983235449707463e-01
7.530000000000000027e-01 4.127978342973978032e-01
7.540000000000000036e-01 4.131969579404043413e-01
7.550000000000000044e-01 4.135956946000140522e-01
7.560000000000000053e-01 4.139940444026931066e-01
7.570000000000000062e-01 4.143920074753491556e-01
7.580000000000000071e-01 4.147895839453307754e-01
7.590000000000000080e-01 4.151867739404268010e-01
7.600000000000000089e-01 4.155835775888661043e-01
7.610000000000000098e-01 4.159799950193162621e-01
7.620000000000000107e-01 4.163760263608834999e-01
7.630000000000000115e-01 4.167716717431115825e-01
7.640000000000000124e-01 4.171669312959821463e-01
7.650000000000000133e-01 4.175618051499126460e-01
7.660000000000000142e-01 4.179562934357567427e-01
7.670000000000000151e-01 4.183503962848036384e-01
7.680000000000000160e-01 4.187441138287766318e-01
7.690000000000000169e-01 4.191374461998336742e-01
7.700000000000000178e-01 4.195303935305654819e-01
7.710000000000000187e-01 4.199229559539960355e-01
7.720000000000000195e-01 4.203151336035810814e-01
7.730000000000000204e-01 4.207069266132075769e-01
7.740000000000000213e-01 4.210983351171939670e-01
7.750000000000000222e-01 4.214893592502881869e-01
7.760000000000000231e-01 4.218799991476681055e-01
7.770000000000000240e-01 4.222702549449399712e-01
7.780000000000000249e-01 4.226601267781384674e-01
7.790000000000000258e-01 4.230496147837257137e-01
7.800000000000000266e-01 4.234387190985908767e-01
7.810000000000000275e-01 4.238274398600491155e-01
7.820000000000000284e-01 4.242157772058412490e-01
7.830000000000000293e-01 4.246037312741325342e-01
7.840000000000000302e-01 4.249913022035132770e-01
7.850000000000000311e-01 4.253784901329965562e-01
7.860000000000000320e-01 4.257652952020186121e-01
7.870000000000000329e-01 4.261517175504380139e-01
7.880000000000000338e-01 4.265377573185344384e-01
7.890000000000000346e-01 4.269234146470088920e-01
7.900000000000000355e-01 4.273086896769822673e-01
7.910000000000000364e-01 4.276935825499948995e-01
7.920000000000000373e-01 4.280780934080062883e-01
7.930000000000000382e-01 4.284622223933935992e-01
7.940000000000000391e-01 4.288459696489518858e-01
7.950000000000000400e-01 4.292293353178926463e-01
7.960000000000000409e-01 4.296123195438435460e-01
7.970000000000000417e-01 4.299949224708478068e-01
7.980000000000000426e-01 4.303771442433633188e-01
7.990000000000000435e-01 4.307589850062615855e-01
8.000000000000000444e-01 4.311404449048281129e-01
8.010000000000000453e-01 4.315215240847605771e-01
8.020000000000000462e-01 4.319022226921686025e-01
8.030000000000000471e-01 4.322825408735732622e-01
8.040000000000000480e-01 4.326624787759059121e-01
8.050000000000000488e-01 4.330420365465081911e-01
8.060000000000000497e-01 4.334212143331301337e-01
8.070000000000000506e-01 4.338000122839311135e-01
8.080000000000000515e-01 4.341784305474776784e-01
8.090000000000000524e-01 4.345564692727433842e-01
8.100000000000000533e-01 4.349341286091083503e-01
8.110000000000000542e-01 4.353114087063582605e-01
8.120000000000000551e-01 4.356883097146834749e-01
8.130000000000000560e-01 4.360648317846789190e-01
8.140000000000000568e-01 4.364409750673425847e-01
8.150000000000000577e-01 4.368167397140755859e-01
8.160000000000000586e-01 4.371921258766807705e-01
8.170000000000000595e-01 4.375671337073627765e-01
8.180000000000000604e-01 4.379417633587263103e-01
8.190000000000000613e-01 4.383160149837762587e-01
8.200000000000000622e-01 4.386898887359167998e-01
8.210000000000000631e-01 4.390633847689501268e-01
8.220000000000000639e-01 4.394365032370765589e-01
8.230000000000000648e-01 4.398092442948932645e-01
8.240000000000000657e-01 4.401816080973938172e-01
8.250000000000000666e-01 4.405535947999668078e-01
8.260000000000000675e-01 4.409252045583964552e-01
8.270000000000000684e-01 4.412964375288602747e-01
8.280000000000000693e-01 4.416672938679296889e-01
8.290000000000000702e-01 4.420377737325684175e-01
8.300000000000000711e-01 4.424078772801323112e-01
8.310000000000000719e-01 4.427776046683679079e-01
8.320000000000000728e-01 4.431469560554125997e-01
8.329999999999999627e-01 4.435159315997933005e-01
8.339999999999999636e-01 4.438845314604256687e-01
8.349999999999999645e-01 4.442527557966137186e-01
8.359999999999999654e-01 4.446206047680488771e-01
8.369999999999999662e-01 4.449880785348091505e-01
8.379999999999999671e-01 4.453551772573587364e-01
8.389999999999999680e-01 4.457219010965466355e-01
8.399999999999999689e-01 4.460882502136064298e-01
8.409999999999999698e-01 4.464542247701557831e-01
8.419999999999999707e-01 4.468198249281946088e-01
8.429999999999999716e-01 4.471850508501055699e-01
8.439999999999999725e-01 4.475499026986525797e-01
8.449999999999999734e-01 4.479143806369801362e-01
8.459999999999999742e-01 4.482784848286126556e-01
8.469999999999999751e-01 4.486422154374539728e-01
8.479999999999999760e-01 4.490055726277858428e-01
8.489999999999999769e-01 4.493685565642682178e-01
8.499999999999999778e-01 4.497311674119377489e-01
8.509999999999999787e-01 4.500934053362067311e-01
8.519999999999999796e-01 4.504552705028634363e-01
8.529999999999999805e-01 4.508167630780706703e-01
8.539999999999999813e-01 4.511778832283645513e-01
8.549999999999999822e-01 4.515386311206548431e-01
8.559999999999999831e-01 4.518990069222231787e-01
8.569999999999999840e-01 4.522590108007229492e-01
8.579999999999999849e-01 4.526186429241781939e-01
8.589999999999999858e-01 4.529779034609827670e-01
8.599999999999999867e-01 4.533367925799002829e-01
8.609999999999999876e-01 4.536953104500619505e-01
8.619999999999999885e-01 4.540534572409672398e-01
8.629999999999999893e-01 4.544112331224823276e-01
8.639999999999999902e-01 4.547686382648393755e-01
8.649999999999999911e-01 4.551256728386361416e-01
8.659999999999999920e-01 4.554823370148344264e-01
8.669999999999999929e-01 4.558386309647603496e-01
8.679999999999999938e-01 4.561945548601025746e-01
8.689999999999999947e-01 4.565501088729121970e-01
8.699999999999999956e-01 4.569052931756015234e-01
8.709999999999999964e-01 4.572601079409436831e-01
8.719999999999999973e-01 4.576145533420714617e-01
8.729999999999999982e-01 4.579686295524766915e-01
8.739999999999999991e-01 4.583223367460096398e-01
8.750000000000000000e-01 4.586756750968777885e-01
8.760000000000000009e-01 4.590286447796455560e-01
8.770000000000000018e-01 4.593812459692330208e-01
8.780000000000000027e-01 4.597334788409153106e-01
8.790000000000000036e-01 4.600853435703222138e-01
8.800000000000000044e-01 4.604368403334362925e-01
8.810000000000000053e-01 4.607879693065938254e-01
8.820000000000000062e-01 4.611387306664821994e-01
8.830000000000000071e-01 4.614891245901402428e-01
8.840000000000000080e-01 4.618391512549566702e-01
8.850000000000000089e-01 4.621888108386705274e-01
8.860000000000000098e-01 4.625381035193687485e-01
8.870000000000000107e-01 4.628870294754865444e-01
8.880000000000000115e-01 4.632355888858061821e-01
8.890000000000000124e-01 4.635837819294562623e-01
8.900000000000000133e-01 4.639316087859109428e-01
8.910000000000000142e-01 4.642790696349888280e-01
8.920000000000000151e-01 4.646261646568526360e-01
8.930000000000000160e-01 4.649728940320078663e-01
8.940000000000000169e-01 4.653192579413026886e-01
8.950000000000000178e-01 4.656652565659263887e-01
8.960000000000000187e-01 4.660108900874091464e-01
8.970000000000000195e-01 4.663561586876208698e-01
8.980000000000000204e-01 4.667010625487701958e-01
8.990000000000000213e-01 4.670456018534046017e-01
9.000000000000000222e-01 4.673897767844085172e-01
9.010000000000000231e-01 4.677335875250029917e-01
9.020000000000000240e-01 4.680770342587447508e-01
9.030000000000000249e-01 4.684201171695259180e-01
9.040000000000000258e-01 4.687628364415722948e-01
9.050000000000000266e-01 4.691051922594430823e-01
9.060000000000000275e-01 4.694471848080301601e-01
9.070000000000000284e-01 4.697888142725570315e-01
9.080000000000000293e-01 4.701300808385778240e-01
9.090000000000000302e-01 4.704709846919769567e-01
9.100000000000000311e-01 4.708115260189679185e-01
9.110000000000000320e-01 4.711517050060926026e-01
9.120000000000000329e-01 4.714915218402207508e-01
9.130000000000000338e-01 4.718309767085483997e-01
9.140000000000000346e-01 4.721700697985977135e-01
9.150000000000000355e-01 4.725088012982160413e-01
9.160000000000000364e-01 4.728471713955748612e-01
9.170000000000000373e-01 4.731851802791690598e-01
9.180000000000000382e-01 4.735228281378164317e-01
9.190000000000000391e-01 4.738601151606560147e-01
9.200000000000000400e-01 4.741970415371483116e-01
9.210000000000000409e-01 4.745336074570737361e-01
9.220000000000000417e-01 4.748698131105321130e-01
9.230000000000000426e-01 4.752056586879412348e-01
9.240000000000000435e-01 4.755411443800371951e-01
9.250000000000000444e-01 4.758762703778726122e-01
9.260000000000000453e-01 4.762110368728158516e-01
9.270000000000000462e-01 4.765454440565508043e-01
9.280000000000000471e-01 4.768794921210752769e-01
9.290000000000000480e-01 4.772131812587008248e-01
9.300000000000000488e-01 4.775465116620515316e-01
9.310000000000000497e-01 4.778794835240629535e-01
9.320000000000000506e-01 4.782120970379821756e-01
9.330000000000000515e-01 4.785443523973660351e-01
9.340000000000000524e-01 4.788762497960804554e-01
9.350000000000000533e-01 4.792077894283001127e-01
9.360000000000000542e-01 4.795389714885074373e-01
9.370000000000000551e-01 4.798697961714909477e-01
9.380000000000000560e-01 4.802002636723458062e-01
9.390000000000000568e-01 4.805303741864717093e-01
9.400000000000000577e-01 4.808601279095727765e-01
9.410000000000000586e-01 4.811895250376564959e-01
9.420000000000000595e-01 4.815185657670331132e-01
9.430000000000000604e-01 4.818472502943140778e-01
9.440000000000000613e-01 4.821755788164120426e-01
9.450000000000000622e-01 4.825035515305395872e-01
9.460000000000000631e-01 4.828311686342084408e-01
9.470000000000000639e-01 4.831584303252286494e-01
9.480000000000000648e-01 4.834853368017077435e-01
9.490000000000000657e-01 4.838118882620497940e-01
9.500000000000000666e-01 4.841380849049547463e-01
9.510000000000000675e-01 4.844639269294173656e-01
9.520000000000000684e-01 4.847894145347265149e-01
9.530000000000000693e-01 4.851145479204642674e-01
9.540000000000000702e-01 4.854393272865052955e-01
9.550000000000000711e-01 4.857637528330154275e-01
9.560000000000000719e-01 4.860878247604513702e-01
9.570000000000000728e-01 4.864115432695595986e-01
9.580000000000000737e-01 4.867349085613755233e-01
9.590000000000000746e-01 4.870579208372229907e-01
9.599999999999999645e-01 4.873805802987125069e-01
9.609999999999999654e-01 4.877028871477416261e-01
9.619999999999999662e-01 4.880248415864930078e-01
9.629999999999999671e-01 4.883464438174341948e-01
9.639999999999999680e-01 4.886676940433166139e-01
9.649999999999999689e-01 4.889885924671746875e-01
9.659999999999999698e-01 4.893091392923247795e-01
9.669999999999999707e-01 4.896293347223646952e-01
9.679999999999999716e-01 4.899491789611729042e-01
9.689999999999999725e-01 4.902686722129070973e-01
9.699999999999999734e-01 4.905878146820037422e-01
9.709999999999999742e-01 4.909066065731771955e-01
9.719999999999999751e-01 4.912250480914190920e-01
9.729999999999999760e-01 4.915431394419966793e-01
9.739999999999999769e-01 4.918608808304528734e-01
9.749999999999999778e-01 4.921782724626050931e-01
9.759999999999999787e-01 4.924953145445440938e-01
9.769999999999999796e-01 4.928120072826333575e-01
9.779999999999999805e-01 4.931283508835084262e-01
9.789999999999999813e-01 4.934443455540757362e-01
9.799999999999999822e-01 4.937599915015116192e-01
9.809999999999999831e-01 4.940752889332619691e-01
9.819999999999999840e-01 4.943902380570411315e-01
9.829999999999999849e-01 4.947048390808307938e-01
9.839999999999999858e-01 4.950190922128795412e-01
9.849999999999999867e-01 4.953329976617016905e-01
9.859999999999999876e-01 4.956465556360763469e-01
9.869999999999999885e-01 4.959597663450471261e-01
9.879999999999999893e-01 4.962726299979204891e-01
9.889999999999999902e-01 4.965851468042656314e-01
9.899999999999999911e-01 4.968973169739130946e-01
9.909999999999999920e-01 4.972091407169539901e-01
9.919999999999999929e-01 4.975206182437395541e-01
9.929999999999999938e-01 4.978317497648795942e-01
9.939999999999999947e-01 4.981425354912421000e-01
9.949999999999999956e-01 4.984529756339523554e-01
9.959999999999999964e-01 4.987630704043921614e-01
9.969999999999999973e-01 4.990728200141982818e-01
9.979999999999999982e-01 4.993822246752625538e-01
9.989999999999999991e-01 4.996912845997302233e-01


==> WASEP_theor_z_at_10000t2400.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 6.272258617617210369e-04
2.000000000000000042e-03 1.254208125387077820e-03
3.000000000000000062e-03 1.880946726421820793e-03
4.000000000000000083e-03 2.507441600518822613e-03
5.000000000000000104e-03 3.133692683437035685e-03
6.000000000000000125e-03 3.759699911042807628e-03
7.000000000000000146e-03 4.385463219309158542e-03
8.000000000000000167e-03 5.010982544316884731e-03
9.000000000000001055e-03 5.636257822253623248e-03
1.000000000000000021e-02 6.261288989414420456e-03
1.099999999999999936e-02 6.886075982202085471e-03
1.200000000000000025e-02 7.510618737127112976e-03
1.300000000000000114e-02 8.134917190807616424e-03
1.400000000000000029e-02 8.758971279969777340e-03
1.499999999999999944e-02 9.382780941447895623e-03
1.600000000000000033e-02 1.000634611218419873e-02
1.700000000000000122e-02 1.062966672922919902e-02
1.800000000000000211e-02 1.125274272974249347e-02
1.899999999999999953e-02 1.187557405099116947e-02
2.000000000000000042e-02 1.249816063035200965e-02
2.100000000000000130e-02 1.312050240531001388e-02
2.199999999999999872e-02 1.374259931345930309e-02
2.299999999999999961e-02 1.436445129250261098e-02
2.400000000000000050e-02 1.498605828025252433e-02
2.500000000000000139e-02 1.560742021463053589e-02
2.600000000000000228e-02 1.622853703366774342e-02
2.699999999999999969e-02 1.684940867550412461e-02
2.800000000000000058e-02 1.747003507839042791e-02
2.900000000000000147e-02 1.809041618068648119e-02
2.999999999999999889e-02 1.871055192086186827e-02
3.099999999999999978e-02 1.933044223749664017e-02
3.200000000000000067e-02 1.995008706928081202e-02
3.300000000000000155e-02 2.056948635501451225e-02
3.400000000000000244e-02 2.118864003360856549e-02
3.500000000000000333e-02 2.180754804408423578e-02
3.600000000000000422e-02 2.242621032557322314e-02
3.699999999999999817e-02 2.304462681731810070e-02
3.799999999999999906e-02 2.366279745867208573e-02
3.899999999999999994e-02 2.428072218909999372e-02
4.000000000000000083e-02 2.489840094817718716e-02
4.100000000000000172e-02 2.551583367559037696e-02
4.200000000000000261e-02 2.613302031113779247e-02
4.300000000000000350e-02 2.674996079472900801e-02
4.399999999999999745e-02 2.736665506638543202e-02
4.499999999999999833e-02 2.798310306623970692e-02
4.599999999999999922e-02 2.859930473453661456e-02
4.700000000000000011e-02 2.921526001163303812e-02
4.800000000000000100e-02 2.983096883799757348e-02
4.900000000000000189e-02 3.044643115421134458e-02
5.000000000000000278e-02 3.106164690096750378e-02
5.100000000000000366e-02 3.167661601907151986e-02
5.200000000000000455e-02 3.229133844944219456e-02
5.299999999999999850e-02 3.290581413311011866e-02
5.399999999999999939e-02 3.352004301121874752e-02
5.500000000000000028e-02 3.413402502502498048e-02
5.600000000000000117e-02 3.474776011589861963e-02
5.700000000000000205e-02 3.536124822532188405e-02
5.800000000000000294e-02 3.597448929489110991e-02
5.900000000000000383e-02 3.658748326631551528e-02
5.999999999999999778e-02 3.720023008141789406e-02
6.099999999999999867e-02 3.781272968213479635e-02
6.199999999999999956e-02 3.842498201051636891e-02
6.300000000000000044e-02 3.903698700872672983e-02
6.400000000000000133e-02 3.964874461904338565e-02
6.500000000000000222e-02 4.026025478385861917e-02
6.600000000000000311e-02 4.087151744567887879e-02
6.700000000000000400e-02 4.148253254712426508e-02
6.800000000000000488e-02 4.209330003092966177e-02
6.900000000000000577e-02 4.270381983994470110e-02
7.000000000000000666e-02 4.331409191713323642e-02
7.100000000000000755e-02 4.392411620557450103e-02
7.200000000000000844e-02 4.453389264846158851e-02
7.299999999999999545e-02 4.514342118910356916e-02
7.399999999999999634e-02 4.575270177092426865e-02
7.499999999999999722e-02 4.636173433746250405e-02
7.599999999999999811e-02 4.697051883237255560e-02
7.699999999999999900e-02 4.757905519942415284e-02
7.799999999999999989e-02 4.818734338250286325e-02
7.900000000000000078e-02 4.879538332560925951e-02
8.000000000000000167e-02 4.940317497286055709e-02
8.100000000000000255e-02 5.001071826848903223e-02
8.200000000000000344e-02 5.061801315684362479e-02
8.300000000000000433e-02 5.122505958238888352e-02
8.400000000000000522e-02 5.183185748970586815e-02
8.500000000000000611e-02 5.243840682349217713e-02
8.600000000000000699e-02 5.304470752856124682e-02
8.700000000000000788e-02 5.365075954984378087e-02
8.799999999999999489e-02 5.425656283238635552e-02
8.899999999999999578e-02 5.486211732135316127e-02
8.999999999999999667e-02 5.546742296202500366e-02
9.099999999999999756e-02 5.607247969979943514e-02
9.199999999999999845e-02 5.667728748019118523e-02
9.299999999999999933e-02 5.728184624883270182e-02
9.400000000000000022e-02 5.788615595147320741e-02
9.500000000000000111e-02 5.849021653397978165e-02
9.600000000000000200e-02 5.909402794233642453e-02
9.700000000000000289e-02 5.969759012264571479e-02
9.800000000000000377e-02 6.030090302112731809e-02
9.900000000000000466e-02 6.090396658411931230e-02
1.000000000000000056e-01 6.150678075807698708e-02
1.010000000000000064e-01 6.210934548957465495e-02
1.020000000000000073e-01 6.271166072530413860e-02
1.030000000000000082e-01 6.331372641207622110e-02
1.040000000000000091e-01 6.391554249681946631e-02
1.049999999999999961e-01 6.451710892658152341e-02
1.059999999999999970e-01 6.511842564852801662e-02
1.069999999999999979e-01 6.571949260994430775e-02
1.079999999999999988e-01 6.632030975823360874e-02
1.089999999999999997e-01 6.692087704091909117e-02
1.100000000000000006e-01 6.752119440564181840e-02
1.110000000000000014e-01 6.812126180016317423e-02
1.120000000000000023e-01 6.872107917236321140e-02
1.130000000000000032e-01 6.932064647024145654e-02
1.140000000000000041e-01 6.991996364191735425e-02
1.150000000000000050e-01 7.051903063562917073e-02
1.160000000000000059e-01 7.111784739973535385e-02
1.170000000000000068e-01 7.171641388271454698e-02
1.180000000000000077e-01 7.231473003316456205e-02
1.190000000000000085e-01 7.291279579980376735e-02
1.199999999999999956e-01 7.351061113147014381e-02
1.209999999999999964e-01 7.410817597712285321e-02
1.219999999999999973e-01 7.470549028584040629e-02
1.229999999999999982e-01 7.530255400682217548e-02
1.239999999999999991e-01 7.589936708938808951e-02
1.250000000000000000e-01 7.649592948297911921e-02
1.260000000000000009e-01 7.709224113715608395e-02
1.270000000000000018e-01 7.768830200160121990e-02
1.280000000000000027e-01 7.828411202611801345e-02
1.290000000000000036e-01 7.887967116063043793e-02
1.300000000000000044e-01 7.947497935518406387e-02
1.310000000000000053e-01 8.007003655994558711e-02
1.320000000000000062e-01 8.066484272520289822e-02
1.330000000000000071e-01 8.125939780136536006e-02
1.340000000000000080e-01 8.185370173896465429e-02
1.350000000000000089e-01 8.244775448865310219e-02
1.360000000000000098e-01 8.304155600120527447e-02
1.370000000000000107e-01 8.363510622751793577e-02
1.380000000000000115e-01 8.422840511860929524e-02
1.390000000000000124e-01 8.482145262562006127e-02
1.400000000000000133e-01 8.541424869981285861e-02
1.410000000000000142e-01 8.600679329257253369e-02
1.420000000000000151e-01 8.659908635540700117e-02
1.430000000000000160e-01 8.719112783994560634e-02
1.440000000000000169e-01 8.778291769794092925e-02
1.449999999999999900e-01 8.837445588126841001e-02
1.459999999999999909e-01 8.896574234192587693e-02
1.469999999999999918e-01 8.955677703203382412e-02
1.479999999999999927e-01 9.014755990383629958e-02
1.489999999999999936e-01 9.073809090970029467e-02
1.499999999999999944e-01 9.132837000211584122e-02
1.509999999999999953e-01 9.191839713369620579e-02
1.519999999999999962e-01 9.250817225717820891e-02
1.529999999999999971e-01 9.309769532542173931e-02
1.539999999999999980e-01 9.368696629141087806e-02
1.549999999999999989e-01 9.427598510825310751e-02
1.559999999999999998e-01 9.486475172917938070e-02
1.570000000000000007e-01 9.545326610754498176e-02
1.580000000000000016e-01 9.604152819682862385e-02
1.590000000000000024e-01 9.662953795063376761e-02
1.600000000000000033e-01 9.721729532268734431e-02
1.610000000000000042e-01 9.780480026684085226e-02
1.620000000000000051e-01 9.839205273707021804e-02
1.630000000000000060e-01 9.897905268747571317e-02
1.640000000000000069e-01 9.956580007228188478e-02
1.650000000000000078e-01 1.001522948458382772e-01
1.660000000000000087e-01 1.007385369626190436e-01
1.670000000000000095e-01 1.013245263772230703e-01
1.680000000000000104e-01 1.019102630443742830e-01
1.690000000000000113e-01 1.024957469189212711e-01
1.700000000000000122e-01 1.030809779558382877e-01
1.710000000000000131e-01 1.036659561102243332e-01
1.720000000000000140e-01 1.042506813373038771e-01
1.730000000000000149e-01 1.048351535924268718e-01
1.740000000000000158e-01 1.054193728310678924e-01
1.750000000000000167e-01 1.060033390088287453e-01
1.759999999999999898e-01 1.065870520814352629e-01
1.769999999999999907e-01 1.071705120047396625e-01
1.779999999999999916e-01 1.077537187347203523e-01
1.789999999999999925e-01 1.083366722274811123e-01
1.799999999999999933e-01 1.089193724392519963e-01
1.809999999999999942e-01 1.095018193263892631e-01
1.819999999999999951e-01 1.100840128453750844e-01
1.829999999999999960e-01 1.106659529528179753e-01
1.839999999999999969e-01 1.112476396054533079e-01
1.849999999999999978e-01 1.118290727601421175e-01
1.859999999999999987e-01 1.124102523738728654e-01
1.869999999999999996e-01 1.129911784037598288e-01
1.880000000000000004e-01 1.135718508070449190e-01
1.890000000000000013e-01 1.141522695410960159e-01
1.900000000000000022e-01 1.147324345634084392e-01
1.910000000000000031e-01 1.153123458316044903e-01
1.920000000000000040e-01 1.158920033034333691e-01
1.930000000000000049e-01 1.164714069367714100e-01
1.940000000000000058e-01 1.170505566896225397e-01
1.950000000000000067e-01 1.176294525201180413e-01
1.960000000000000075e-01 1.182080943865161798e-01
1.970000000000000084e-01 1.187864822472034926e-01
1.980000000000000093e-01 1.193646160606931239e-01
1.990000000000000102e-01 1.199424957856268098e-01
2.000000000000000111e-01 1.205201213807737259e-01
2.010000000000000120e-01 1.210974928050312094e-01
2.020000000000000129e-01 1.216746100174238704e-01
2.030000000000000138e-01 1.222514729771053549e-01
2.040000000000000147e-01 1.228280816433566930e-01
2.050000000000000155e-01 1.234044359755875203e-01
2.060000000000000164e-01 1.239805359333356061e-01
2.070000000000000173e-01 1.245563814762670612e-01
2.080000000000000182e-01 1.251319725641765468e-01
2.089999999999999913e-01 1.257073091569873846e-01
2.099999999999999922e-01 1.262823912147513217e-01
2.109999999999999931e-01 1.268572186976495431e-01
2.119999999999999940e-01 1.274317915659908818e-01
2.129999999999999949e-01 1.280061097802138725e-01
2.139999999999999958e-01 1.285801733008859749e-01
2.149999999999999967e-01 1.291539820887034618e-01
2.159999999999999976e-01 1.297275361044917252e-01
2.169999999999999984e-01 1.303008353092056926e-01
2.179999999999999993e-01 1.308738796639296043e-01
2.190000000000000002e-01 1.314466691298766254e-01
2.200000000000000011e-01 1.320192036683900394e-01
2.210000000000000020e-01 1.325914832409415822e-01
2.220000000000000029e-01 1.331635078091343294e-01
2.230000000000000038e-01 1.337352773346997536e-01
2.240000000000000047e-01 1.343067917794994182e-01
2.250000000000000056e-01 1.348780511055247266e-01
2.260000000000000064e-01 1.354490552748972843e-01
2.270000000000000073e-01 1.360198042498688142e-01
2.280000000000000082e-01 1.365902979928206862e-01
2.290000000000000091e-01 1.371605364662647486e-01
2.300000000000000100e-01 1.377305196328433290e-01
2.310000000000000109e-01 1.383002474553287897e-01
2.320000000000000118e-01 1.388697198966236113e-01
2.330000000000000127e-01 1.394389369197619466e-01
2.340000000000000135e-01 1.400078984879069843e-01
2.350000000000000144e-01 1.405766045643537798e-01
2.360000000000000153e-01 1.411450551125280339e-01
2.370000000000000162e-01 1.417132500959852603e-01
2.380000000000000171e-01 1.422811894784131170e-01
2.390000000000000180e-01 1.428488732236296022e-01
2.399999999999999911e-01 1.434163012955835814e-01
2.409999999999999920e-01 1.439834736583554264e-01
2.419999999999999929e-01 1.445503902761566817e-01
2.429999999999999938e-01 1.451170511133301200e-01
2.439999999999999947e-01 1.456834561343496037e-01
2.449999999999999956e-01 1.462496053038209731e-01
2.459999999999999964e-01 1.468154985864809359e-01
2.469999999999999973e-01 1.473811359471983717e-01
2.479999999999999982e-01 1.479465173509732223e-01
2.489999999999999991e-01 1.485116427629377955e-01
2.500000000000000000e-01 1.490765121483554057e-01
2.510000000000000009e-01 1.496411254726222051e-01
2.520000000000000018e-01 1.502054827012654914e-01
2.530000000000000027e-01 1.507695837999450672e-01
2.540000000000000036e-01 1.513334287344522688e-01
2.550000000000000044e-01 1.518970174707112986e-01
2.560000000000000053e-01 1.524603499747781421e-01
2.570000000000000062e-01 1.530234262128412071e-01
2.580000000000000071e-01 1.535862461512211286e-01
2.590000000000000080e-01 1.541488097563715187e-01
2.600000000000000089e-01 1.547111169948776344e-01
2.610000000000000098e-01 1.552731678334584031e-01
2.620000000000000107e-01 1.558349622389643696e-01
2.630000000000000115e-01 1.563965001783794717e-01
2.640000000000000124e-01 1.569577816188201802e-01
2.650000000000000133e-01 1.575188065275358873e-01
2.660000000000000142e-01 1.580795748719091287e-01
2.670000000000000151e-01 1.586400866194552228e-01
2.680000000000000160e-01 1.592003417378225205e-01
2.690000000000000169e-01 1.597603401947927104e-01
2.700000000000000178e-01 1.603200819582804859e-01
2.710000000000000187e-01 1.608795669963339892e-01
2.720000000000000195e-01 1.614387952771351442e-01
2.730000000000000204e-01 1.619977667689981582e-01
2.740000000000000213e-01 1.625564814403717973e-01
2.750000000000000222e-01 1.631149392598376657e-01
2.760000000000000231e-01 1.636731401961118437e-01
2.770000000000000240e-01 1.642310842180431663e-01
2.780000000000000249e-01 1.647887712946148053e-01
2.790000000000000258e-01 1.653462013949433540e-01
2.800000000000000266e-01 1.659033744882797423e-01
2.810000000000000275e-01 1.664602905440083491e-01
2.820000000000000284e-01 1.670169495316482511e-01
2.830000000000000293e-01 1.675733514208520569e-01
2.840000000000000302e-01 1.681294961814062960e-01
2.850000000000000311e-01 1.686853837832327507e-01
2.860000000000000320e-01 1.692410141963863190e-01
2.870000000000000329e-01 1.697963873910567911e-01
2.880000000000000338e-01 1.703515033375684329e-01
2.889999999999999791e-01 1.709063620063797084e-01
2.899999999999999800e-01 1.714609633680839185e-01
2.909999999999999809e-01 1.720153073934085897e-01
2.919999999999999818e-01 1.725693940532161963e-01
2.929999999999999827e-01 1.731232233185038272e-01
2.939999999999999836e-01 1.736767951604032967e-01
2.949999999999999845e-01 1.742301095501813113e-01
2.959999999999999853e-01 1.747831664592395251e-01
2.969999999999999862e-01 1.753359658591141790e-01
2.979999999999999871e-01 1.758885077214776271e-01
2.989999999999999880e-01 1.764407920181358669e-01
2.999999999999999889e-01 1.769928187210308979e-01
3.009999999999999898e-01 1.775445878022397228e-01
3.019999999999999907e-01 1.780960992339746529e-01
3.029999999999999916e-01 1.786473529885831413e-01
3.039999999999999925e-01 1.791983490385484767e-01
3.049999999999999933e-01 1.797490873564889513e-01
3.059999999999999942e-01 1.802995679151581654e-01
3.069999999999999951e-01 1.808497906874460270e-01
3.079999999999999960e-01 1.813997556463774474e-01
3.089999999999999969e-01 1.819494627651132845e-01
3.099999999999999978e-01 1.824989120169497325e-01
3.109999999999999987e-01 1.830481033753196263e-01
3.119999999999999996e-01 1.835970368137905540e-01
3.130000000000000004e-01 1.841457123060667445e-01
3.140000000000000013e-01 1.846941298259879849e-01
3.150000000000000022e-01 1.852422893475305088e-01
3.160000000000000031e-01 1.857901908448064132e-01
3.170000000000000040e-01 1.863378342920635478e-01
3.180000000000000049e-01 1.868852196636865137e-01
3.190000000000000058e-01 1.874323469341959703e-01
3.200000000000000067e-01 1.879792160782487176e-01
3.210000000000000075e-01 1.885258270706377248e-01
3.220000000000000084e-01 1.890721798862930736e-01
3.230000000000000093e-01 1.896182745002804315e-01
3.240000000000000102e-01 1.901641108878024677e-01
3.250000000000000111e-01 1.907096890241984366e-01
3.260000000000000120e-01 1.912550088849437613e-01
3.270000000000000129e-01 1.918000704456514771e-01
3.280000000000000138e-01 1.923448736820697058e-01
3.290000000000000147e-01 1.928894185700852082e-01
3.300000000000000155e-01 1.934337050857203866e-01
3.310000000000000164e-01 1.939777332051344505e-01
3.320000000000000173e-01 1.945215029046247490e-01
3.330000000000000182e-01 1.950650141606235233e-01
3.340000000000000191e-01 1.956082669497022086e-01
3.350000000000000200e-01 1.961512612485681872e-01
3.360000000000000209e-01 1.966939970340657040e-01
3.370000000000000218e-01 1.972364742831769213e-01
3.380000000000000226e-01 1.977786929730208365e-01
3.390000000000000235e-01 1.983206530808538370e-01
3.400000000000000244e-01 1.988623545840691731e-01
3.410000000000000253e-01 1.994037974601987062e-01
3.420000000000000262e-01 1.999449816869099672e-01
3.430000000000000271e-01 2.004859072420092092e-01
3.440000000000000280e-01 2.010265741034400755e-01
3.450000000000000289e-01 2.015669822492830998e-01
3.460000000000000298e-01 2.021071316577572607e-01
3.470000000000000306e-01 2.026470223072182608e-01
3.480000000000000315e-01 2.031866541761606915e-01
3.490000000000000324e-01 2.037260272432156460e-01
3.500000000000000333e-01 2.042651414871527460e-01
3.510000000000000342e-01 2.048039968868791971e-01
3.519999999999999796e-01 2.053425934214405946e-01
3.529999999999999805e-01 2.058809310700195905e-01
3.539999999999999813e-01 2.064190098119372541e-01
3.549999999999999822e-01 2.069568296266530993e-01
3.559999999999999831e-01 2.074943904937639472e-01
3.569999999999999840e-01 2.080316923930049522e-01
3.579999999999999849e-01 2.085687353042497416e-01
3.589999999999999858e-01 2.091055192075099434e-01
3.599999999999999867e-01 2.096420440829351028e-01
3.609999999999999876e-01 2.101783099108135155e-01
3.619999999999999885e-01 2.107143166715717830e-01
3.629999999999999893e-01 2.112500643457745075e-01
3.639999999999999902e-01 2.117855529141246806e-01
3.649999999999999911e-01 2.123207823574641273e-01
3.659999999999999920e-01 2.128557526567732561e-01
3.669999999999999929e-01 2.133904637931701431e-01
3.679999999999999938e-01 2.139249157479123364e-01
3.689999999999999947e-01 2.144591085023957178e-01
3.699999999999999956e-01 2.149930420381548080e-01
3.709999999999999964e-01 2.155267163368622674e-01
3.719999999999999973e-01 2.160601313803307277e-01
3.729999999999999982e-01 2.165932871505103774e-01
3.739999999999999991e-01 2.171261836294908765e-01
3.750000000000000000e-01 2.176588207995002466e-01
3.760000000000000009e-01 2.181911986429060923e-01
3.770000000000000018e-01 2.187233171422141020e-01
3.780000000000000027e-01 2.192551762800697412e-01
3.790000000000000036e-01 2.197867760392565317e-01
3.800000000000000044e-01 2.203181164026982997e-01
3.810000000000000053e-01 2.208491973534567887e-01
3.820000000000000062e-01 2.213800188747332698e-01
3.830000000000000071e-01 2.219105809498685411e-01
3.840000000000000080e-01 2.224408835623415404e-01
3.850000000000000089e-01 2.229709266957716207e-01
3.860000000000000098e-01 2.235007103339167467e-01
3.870000000000000107e-01 2.240302344606740770e-01
3.880000000000000115e-01 2.245594990600803531e-01
3.890000000000000124e-01 2.250885041163116218e-01
3.900000000000000133e-01 2.256172496136834016e-01
3.910000000000000142e-01 2.261457355366505995e-01
3.920000000000000151e-01 2.266739618698071779e-01
3.930000000000000160e-01 2.272019285978869596e-01
3.940000000000000169e-01 2.277296357057637111e-01
3.950000000000000178e-01 2.282570831784499210e-01
3.960000000000000187e-01 2.287842710010978275e-01
3.970000000000000195e-01 2.293111991590000009e-01
3.980000000000000204e-01 2.298378676375877061e-01
3.990000000000000213e-01 2.303642764224325956e-01
4.000000000000000222e-01 2.308904254992456551e-01
4.010000000000000231e-01 2.314163148538777304e-01
4.020000000000000240e-01 2.319419444723195001e-01
4.030000000000000249e-01 2.324673143407015585e-01
4.040000000000000258e-01 2.329924244452938331e-01
4.050000000000000266e-01 2.335172747725068887e-01
4.060000000000000275e-01 2.340418653088904288e-01
4.070000000000000284e-01 2.345661960411343228e-01
4.080000000000000293e-01 2.350902669560689384e-01
4.090000000000000302e-01 2.356140780406636992e-01
4.100000000000000311e-01 2.361376292820286382e-01
4.110000000000000320e-01 2.366609206674136767e-01
4.120000000000000329e-01 2.371839521842091236e-01
4.130000000000000338e-01 2.377067238199445376e-01
4.140000000000000346e-01 2.382292355622904478e-01
4.150000000000000355e-01 2.387514873990572439e-01
4.160000000000000364e-01 2.392734793181953146e-01
4.169999999999999818e-01 2.397952113077953806e-01
4.179999999999999827e-01 2.403166833560883842e-01
4.189999999999999836e-01 2.408378954514454051e-01
4.199999999999999845e-01 2.413588475823784107e-01
4.209999999999999853e-01 2.418795397375386458e-01
4.219999999999999862e-01 2.423999719057182145e-01
4.229999999999999871e-01 2.429201440758499975e-01
4.239999999999999880e-01 2.434400562370063748e-01
4.249999999999999889e-01 2.439597083784005305e-01
4.259999999999999898e-01 2.444791004893866193e-01
4.269999999999999907e-01 2.449982325594581289e-01
4.279999999999999916e-01 2.455171045782498507e-01
4.289999999999999925e-01 2.460357165355366027e-01
4.299999999999999933e-01 2.465540684212341460e-01
4.309999999999999942e-01 2.470721602253985183e-01
4.319999999999999951e-01 2.475899919382262837e-01
4.329999999999999960e-01 2.481075635500546439e-01
4.339999999999999969e-01 2.486248750513611327e-01
4.349999999999999978e-01 2.491419264327647820e-01
4.359999999999999987e-01 2.496587176850239287e-01
4.369999999999999996e-01 2.501752487990385743e-01
4.380000000000000004e-01 2.506915197658489691e-01
4.390000000000000013e-01 2.512075305766363065e-01
4.400000000000000022e-01 2.517232812227222505e-01
4.410000000000000031e-01 2.522387716955694636e-01
4.420000000000000040e-01 2.527540019867809962e-01
4.430000000000000049e-01 2.532689720881010076e-01
4.440000000000000058e-01 2.537836819914142117e-01
4.450000000000000067e-01 2.542981316887461540e-01
4.460000000000000075e-01 2.548123211722638226e-01
4.470000000000000084e-01 2.553262504342736494e-01
4.480000000000000093e-01 2.558399194672243970e-01
4.490000000000000102e-01 2.563533282637046051e-01
4.500000000000000111e-01 2.568664768164446999e-01
4.510000000000000120e-01 2.573793651183152731e-01
4.520000000000000129e-01 2.578919931623276374e-01
4.530000000000000138e-01 2.584043609416350473e-01
4.540000000000000147e-01 2.589164684495308677e-01
4.550000000000000155e-01 2.594283156794495171e-01
4.560000000000000164e-01 2.599399026249667455e-01
4.570000000000000173e-01 2.604512292797989681e-01
4.580000000000000182e-01 2.609622956378038205e-01
4.590000000000000191e-01 2.614731016929797702e-01
4.600000000000000200e-01 2.619836474394665604e-01
4.610000000000000209e-01 2.624939328715445441e-01
4.620000000000000218e-01 2.630039579836358499e-01
4.630000000000000226e-01 2.635137227703028828e-01
4.640000000000000235e-01 2.640232272262495461e-01
4.650000000000000244e-01 2.645324713463208521e-01
4.660000000000000253e-01 2.650414551255029783e-01
4.670000000000000262e-01 2.655501785589228780e-01
4.680000000000000271e-01 2.660586416418488920e-01
4.690000000000000280e-01 2.665668443696904699e-01
4.700000000000000289e-01 2.670747867379982821e-01
4.710000000000000298e-01 2.675824687424636084e-01
4.720000000000000306e-01 2.680898903789199483e-01
4.730000000000000315e-01 2.685970516433409672e-01
4.740000000000000324e-01 2.691039525318419945e-01
4.750000000000000333e-01 2.696105930406794693e-01
4.760000000000000342e-01 2.701169731662509399e-01
4.770000000000000351e-01 2.706230929050955636e-01
4.780000000000000360e-01 2.711289522538931629e-01
4.790000000000000369e-01 2.716345512094648917e-01
4.799999999999999822e-01 2.721398897687734575e-01
4.809999999999999831e-01 2.726449679289222883e-01
4.819999999999999840e-01 2.731497856871568097e-01
4.829999999999999849e-01 2.736543430408631683e-01
4.839999999999999858e-01 2.741586399875685087e-01
4.849999999999999867e-01 2.746626765249418067e-01
4.859999999999999876e-01 2.751664526507928699e-01
4.869999999999999885e-01 2.756699683630733921e-01
4.879999999999999893e-01 2.761732236598755663e-01
4.889999999999999902e-01 2.766762185394330276e-01
4.899999999999999911e-01 2.771789530001214086e-01
4.909999999999999920e-01 2.776814270404568408e-01
4.919999999999999929e-01 2.781836406590967870e-01
4.929999999999999938e-01 2.786855938548403744e-01
4.939999999999999947e-01 2.791872866266280062e-01
4.949999999999999956e-01 2.796887189735411949e-01
4.959999999999999964e-01 2.801898908948023958e-01
4.969999999999999973e-01 2.806908023897762283e-01
4.979999999999999982e-01 2.811914534579679770e-01
4.989999999999999991e-01 2.816918440990244799e-01
5.000000000000000000e-01 2.821919743127333513e-01
5.010000000000000009e-01 2.826918440990243142e-01
5.020000000000000018e-01 2.831914534579679232e-01
5.030000000000000027e-01 2.836908023897763975e-01
5.040000000000000036e-01 2.841898908948025104e-01
5.050000000000000044e-01 2.846887189735411439e-01
5.060000000000000053e-01 2.851872866266281781e-01
5.070000000000000062e-01 2.856855938548404916e-01
5.080000000000000071e-01 2.861836406590967385e-01
5.090000000000000080e-01 2.866814270404569043e-01
5.100000000000000089e-01 2.871789530001213619e-01
5.110000000000000098e-01 2.876762185394330928e-01
5.120000000000000107e-01 2.881732236598754660e-01
5.130000000000000115e-01 2.886699683630733482e-01
5.140000000000000124e-01 2.891664526507928823e-01
5.150000000000000133e-01 2.896626765249417090e-01
5.160000000000000142e-01 2.901586399875684674e-01
5.170000000000000151e-01 2.906543430408630169e-01
5.180000000000000160e-01 2.911497856871568812e-01
5.190000000000000169e-01 2.916449679289223607e-01
5.200000000000000178e-01 2.921398897687732532e-01
5.210000000000000187e-01 2.926345512094648549e-01
5.220000000000000195e-01 2.931289522538931824e-01
5.230000000000000204e-01 2.936230929050955285e-01
5.240000000000000213e-01 2.941169731662511277e-01
5.250000000000000222e-01 2.946105930406794915e-01
5.260000000000000231e-01 2.951039525318420731e-01
5.270000000000000240e-01 2.955970516433408801e-01
5.280000000000000249e-01 2.960898903789199177e-01
5.290000000000000258e-01 2.965824687424635786e-01
5.300000000000000266e-01 2.970747867379980867e-01
5.310000000000000275e-01 2.975668443696905530e-01
5.320000000000000284e-01 2.980586416418489204e-01
5.330000000000000293e-01 2.985501785589229073e-01
5.340000000000000302e-01 2.990414551255028419e-01
5.350000000000000311e-01 2.995324713463208832e-01
5.360000000000000320e-01 3.000232272262495781e-01
5.370000000000000329e-01 3.005137227703029712e-01
5.380000000000000338e-01 3.010039579836358281e-01
5.390000000000000346e-01 3.014939328715446343e-01
5.400000000000000355e-01 3.019836474394664849e-01
5.410000000000000364e-01 3.024731016929798066e-01
5.420000000000000373e-01 3.029622956378039134e-01
5.430000000000000382e-01 3.034512292797989508e-01
5.440000000000000391e-01 3.039399026249667846e-01
5.450000000000000400e-01 3.044283156794495571e-01
5.460000000000000409e-01 3.049164684495307975e-01
5.470000000000000417e-01 3.054043609416350891e-01
5.480000000000000426e-01 3.058919931623276245e-01
5.490000000000000435e-01 3.063793651183152611e-01
5.500000000000000444e-01 3.068664768164448553e-01
5.510000000000000453e-01 3.073533282637047614e-01
5.520000000000000462e-01 3.078399194672243877e-01
5.530000000000000471e-01 3.083262504342736965e-01
5.540000000000000480e-01 3.088123211722638151e-01
5.550000000000000488e-01 3.092981316887463694e-01
5.560000000000000497e-01 3.097836819914142614e-01
5.570000000000000506e-01 3.102689720881010027e-01
5.580000000000000515e-01 3.107540019867810477e-01
5.590000000000000524e-01 3.112387716955694605e-01
5.600000000000000533e-01 3.117232812227222483e-01
5.610000000000000542e-01 3.122075305766363607e-01
5.620000000000000551e-01 3.126915197658491352e-01
5.630000000000000560e-01 3.131752487990384637e-01
5.640000000000000568e-01 3.136587176850238468e-01
5.650000000000000577e-01 3.141419264327647842e-01
5.660000000000000586e-01 3.146248750513613301e-01
5.670000000000000595e-01 3.151075635500546479e-01
5.680000000000000604e-01 3.155899919382262886e-01
5.690000000000000613e-01 3.160721602253986351e-01
5.700000000000000622e-01 3.165540684212342359e-01
5.710000000000000631e-01 3.170357165355366935e-01
5.720000000000000639e-01 3.175171045782497203e-01
5.730000000000000648e-01 3.179982325594579717e-01
5.740000000000000657e-01 3.184791004893866018e-01
5.750000000000000666e-01 3.189597083784007081e-01
5.760000000000000675e-01 3.194400562370063312e-01
5.769999999999999574e-01 3.199201440758498993e-01
5.779999999999999583e-01 3.203999719057183393e-01
5.789999999999999591e-01 3.208795397375386882e-01
5.799999999999999600e-01 3.213588475823783708e-01
5.809999999999999609e-01 3.218378954514454215e-01
5.819999999999999618e-01 3.223166833560882072e-01
5.829999999999999627e-01 3.227952113077953711e-01
5.839999999999999636e-01 3.232734793181951671e-01
5.849999999999999645e-01 3.237514873990572362e-01
5.859999999999999654e-01 3.242292355622904965e-01
5.869999999999999662e-01 3.247067238199445316e-01
5.879999999999999671e-01 3.251839521842090908e-01
5.889999999999999680e-01 3.256609206674137558e-01
5.899999999999999689e-01 3.261376292820286071e-01
5.909999999999999698e-01 3.266140780406636135e-01
5.919999999999999707e-01 3.270902669560688536e-01
5.929999999999999716e-01 3.275661960411342943e-01
5.939999999999999725e-01 3.280418653088904013e-01
5.949999999999999734e-01 3.285172747725068620e-01
5.959999999999999742e-01 3.289924244452937518e-01
5.969999999999999751e-01 3.294673143407014226e-01
5.979999999999999760e-01 3.299419444723194483e-01
5.989999999999999769e-01 3.304163148538776240e-01
5.999999999999999778e-01 3.308904254992454663e-01
6.009999999999999787e-01 3.313642764224323800e-01
6.019999999999999796e-01 3.318378676375874914e-01
6.029999999999999805e-01 3.323111991589999259e-01
6.039999999999999813e-01 3.327842710010979199e-01
6.049999999999999822e-01 3.332570831784498755e-01
6.059999999999999831e-01 3.337296357057638052e-01
6.069999999999999840e-01 3.342019285978871657e-01
6.079999999999999849e-01 3.346739618698071905e-01
6.089999999999999858e-01 3.351457355366506130e-01
6.099999999999999867e-01 3.356172496136836103e-01
6.109999999999999876e-01 3.360885041163116926e-01
6.119999999999999885e-01 3.365594990600802583e-01
6.129999999999999893e-01 3.370302344606739831e-01
6.139999999999999902e-01 3.375007103339167092e-01
6.149999999999999911e-01 3.379709266957716118e-01
6.159999999999999920e-01 3.384408835623416434e-01
6.169999999999999929e-01 3.389105809498684785e-01
6.179999999999999938e-01 3.393800188747333468e-01
6.189999999999999947e-01 3.398491973534568111e-01
6.199999999999999956e-01 3.403181164026983785e-01
6.209999999999999964e-01 3.407867760392567225e-01
6.219999999999999973e-01 3.412551762800696831e-01
6.229999999999999982e-01 3.417233171422140448e-01
6.239999999999999991e-01 3.421911986429060359e-01
6.250000000000000000e-01 3.426588207995003299e-01
6.260000000000000009e-01 3.431261836294908218e-01
6.270000000000000018e-01 3.435932871505105179e-01
6.280000000000000027e-01 3.440601313803308692e-01
6.290000000000000036e-01 3.445267163368624930e-01
6.300000000000000044e-01 3.449930420381547846e-01
6.310000000000000053e-01 3.454591085023958064e-01
6.320000000000000062e-01 3.459249157479125092e-01
6.330000000000000071e-01 3.463904637931701780e-01
6.340000000000000080e-01 3.468557526567730420e-01
6.350000000000000089e-01 3.473207823574642750e-01
6.360000000000000098e-01 3.477855529141247737e-01
6.370000000000000107e-01 3.482500643457744349e-01
6.380000000000000115e-01 3.487143166715718778e-01
6.390000000000000124e-01 3.491783099108137223e-01
6.400000000000000133e-01 3.496420440829351994e-01
6.410000000000000142e-01 3.501055192075099853e-01
6.420000000000000151e-01 3.505687353042497567e-01
6.430000000000000160e-01 3.510316923930050237e-01
6.440000000000000169e-01 3.514943904937640196e-01
6.450000000000000178e-01 3.519568296266532004e-01
6.460000000000000187e-01 3.524190098119373560e-01
6.470000000000000195e-01 3.528809310700196100e-01
6.480000000000000204e-01 3.533425934214406983e-01
6.490000000000000213e-01 3.538039968868792462e-01
6.500000000000000222e-01 3.542651414871527127e-01
6.510000000000000231e-01 3.547260272432155026e-01
6.520000000000000240e-01 3.551866541761606322e-01
6.530000000000000249e-01 3.556470223072183412e-01
6.540000000000000258e-01 3.561071316577572587e-01
6.550000000000000266e-01 3.565669822492832930e-01
6.560000000000000275e-01 3.570265741034400753e-01
6.570000000000000284e-01 3.574859072420092931e-01
6.580000000000000293e-01 3.579449816869099132e-01
6.590000000000000302e-01 3.584037974601986254e-01
6.600000000000000311e-01 3.588623545840692874e-01
6.610000000000000320e-01 3.593206530808537025e-01
6.620000000000000329e-01 3.597786929730207306e-01
6.630000000000000338e-01 3.602364742831768996e-01
6.640000000000000346e-01 3.606939970340656276e-01
6.650000000000000355e-01 3.611512612485682228e-01
6.660000000000000364e-01 3.616082669497023283e-01
6.670000000000000373e-01 3.620650141606235328e-01
6.680000000000000382e-01 3.625215029046247039e-01
6.690000000000000391e-01 3.629777332051347671e-01
6.700000000000000400e-01 3.634337050857204265e-01
6.710000000000000409e-01 3.638894185700853323e-01
6.720000000000000417e-01 3.643448736820698586e-01
6.730000000000000426e-01 3.648000704456512699e-01
6.740000000000000435e-01 3.652550088849440546e-01
6.750000000000000444e-01 3.657096890241983700e-01
6.760000000000000453e-01 3.661641108878024298e-01
6.770000000000000462e-01 3.666182745002804499e-01
6.780000000000000471e-01 3.670721798862930929e-01
6.790000000000000480e-01 3.675258270706378561e-01
6.800000000000000488e-01 3.679792160782487387e-01
6.810000000000000497e-01 3.684323469341961310e-01
6.820000000000000506e-01 3.688852196636866476e-01
6.830000000000000515e-01 3.693378342920635715e-01
6.840000000000000524e-01 3.697901908448063546e-01
6.850000000000000533e-01 3.702422893475306176e-01
6.860000000000000542e-01 3.706941298259879281e-01
6.870000000000000551e-01 3.711457123060666885e-01
6.880000000000000560e-01 3.715970368137905822e-01
6.890000000000000568e-01 3.720481033753195721e-01
6.900000000000000577e-01 3.724989120169499568e-01
6.910000000000000586e-01 3.729494627651133709e-01
6.920000000000000595e-01 3.733997556463774514e-01
6.930000000000000604e-01 3.738497906874461152e-01
6.940000000000000613e-01 3.742995679151582822e-01
6.950000000000000622e-01 3.747490873564889857e-01
6.960000000000000631e-01 3.751983490385484843e-01
6.970000000000000639e-01 3.756473529885833162e-01
6.980000000000000648e-01 3.760960992339745235e-01
6.990000000000000657e-01 3.765445878022397053e-01
7.000000000000000666e-01 3.769928187210309090e-01
7.010000000000000675e-01 3.774407920181359621e-01
7.020000000000000684e-01 3.778885077214776400e-01
7.030000000000000693e-01 3.783359658591144981e-01
7.039999999999999591e-01 3.787831664592394842e-01
7.049999999999999600e-01 3.792301095501813268e-01
7.059999999999999609e-01 3.796767951604031466e-01
7.069999999999999618e-01 3.801232233185037335e-01
7.079999999999999627e-01 3.805693940532161035e-01
7.089999999999999636e-01 3.810153073934084422e-01
7.099999999999999645e-01 3.814609633680839385e-01
7.109999999999999654e-01 3.819063620063796738e-01
7.119999999999999662e-01 3.823515033375683991e-01
7.129999999999999671e-01 3.827963873910568138e-01
7.139999999999999680e-01 3.832410141963861760e-01
7.149999999999999689e-01 3.836853837832328029e-01
7.159999999999999698e-01 3.841294961814064601e-01
7.169999999999999707e-01 3.845733514208519166e-01
7.179999999999999716e-01 3.850169495316482227e-01
7.189999999999999725e-01 3.854602905440083771e-01
7.199999999999999734e-01 3.859033744882796602e-01
7.209999999999999742e-01 3.863462013949432450e-01
7.219999999999999751e-01 3.867887712946146972e-01
7.229999999999999760e-01 3.872310842180431423e-01
7.239999999999999769e-01 3.876731401961117651e-01
7.249999999999999778e-01 3.881149392598377545e-01
7.259999999999999787e-01 3.885564814403718037e-01
7.269999999999999796e-01 3.889977667689982210e-01
7.279999999999999805e-01 3.894387952771351524e-01
7.289999999999999813e-01 3.898795669963340260e-01
7.299999999999999822e-01 3.903200819582804404e-01
7.309999999999999831e-01 3.907603401947925548e-01
7.319999999999999840e-01 3.912003417378223658e-01
7.329999999999999849e-01 3.916400866194550967e-01
7.339999999999999858e-01 3.920795748719090312e-01
7.349999999999999867e-01 3.925188065275359572e-01
7.359999999999999876e-01 3.929577816188201123e-01
7.369999999999999885e-01 3.933965001783794602e-01
7.379999999999999893e-01 3.938349622389643034e-01
7.389999999999999902e-01 3.942731678334582823e-01
7.399999999999999911e-01 3.947111169948777087e-01
7.409999999999999920e-01 3.951488097563713997e-01
7.419999999999999929e-01 3.955862461512212325e-01
7.429999999999999938e-01 3.960234262128412008e-01
7.439999999999999947e-01 3.964603499747780813e-01
7.449999999999999956e-01 3.968970174707112664e-01
7.459999999999999964e-01 3.973334287344522098e-01
7.469999999999999973e-01 3.977695837999450923e-01
7.479999999999999982e-01 3.982054827012653786e-01
7.489999999999999991e-01 3.986411254726223152e-01
7.500000000000000000e-01 3.990765121483554889e-01
7.510000000000000009e-01 3.995116427629378242e-01
7.520000000000000018e-01 3.999465173509732518e-01
7.530000000000000027e-01 4.003811359471982634e-01
7.540000000000000036e-01 4.008154985864809672e-01
7.550000000000000044e-01 4.012496053038210331e-01
7.560000000000000053e-01 4.016834561343495813e-01
7.570000000000000062e-01 4.021170511133301262e-01
7.580000000000000071e-01 4.025503902761567443e-01
7.590000000000000080e-01 4.029834736583552957e-01
7.600000000000000089e-01 4.034163012955834238e-01
7.610000000000000098e-01 4.038488732236295564e-01
7.620000000000000107e-01 4.042811894784132387e-01
7.630000000000000115e-01 4.047132500959854107e-01
7.640000000000000124e-01 4.051450551125280186e-01
7.650000000000000133e-01 4.055766045643539042e-01
7.660000000000000142e-01 4.060078984879071373e-01
7.670000000000000151e-01 4.064389369197619062e-01
7.680000000000000160e-01 4.068697198966237938e-01
7.690000000000000169e-01 4.073002474553288343e-01
7.700000000000000178e-01 4.077305196328434578e-01
7.710000000000000187e-01 4.081605364662649338e-01
7.720000000000000195e-01 4.085902979928207057e-01
7.730000000000000204e-01 4.090198042498687792e-01
7.740000000000000213e-01 4.094490552748973888e-01
7.750000000000000222e-01 4.098780511055246656e-01
7.760000000000000231e-01 4.103067917794994690e-01
7.770000000000000240e-01 4.107352773346997221e-01
7.780000000000000249e-01 4.111635078091345208e-01
7.790000000000000258e-01 4.115914832409418578e-01
7.800000000000000266e-01 4.120192036683898995e-01
7.810000000000000275e-01 4.124466691298766530e-01
7.820000000000000284e-01 4.128738796639295217e-01
7.830000000000000293e-01 4.133008353092056941e-01
7.840000000000000302e-01 4.137275361044918109e-01
7.850000000000000311e-01 4.141539820887034651e-01
7.860000000000000320e-01 4.145801733008859791e-01
7.870000000000000329e-01 4.150061097802140164e-01
7.880000000000000338e-01 4.154317915659909155e-01
7.890000000000000346e-01 4.158572186976495222e-01
7.900000000000000355e-01 4.162823912147514682e-01
7.910000000000000364e-01 4.167073091569873933e-01
7.920000000000000373e-01 4.171319725641766674e-01
7.930000000000000382e-01 4.175563814762669468e-01
7.940000000000000391e-01 4.179805359333355619e-01
7.950000000000000400e-01 4.184044359755875186e-01
7.960000000000000409e-01 4.188280816433568310e-01
7.970000000000000417e-01 4.192514729771055215e-01
7.980000000000000426e-01 4.196746100174240102e-01
7.990000000000000435e-01 4.200974928050311696e-01
8.000000000000000444e-01 4.205201213807738814e-01
8.010000000000000453e-01 4.209424957856269245e-01
8.020000000000000462e-01 4.213646160606930313e-01
8.030000000000000471e-01 4.217864822472033870e-01
8.040000000000000480e-01 4.222080943865162417e-01
8.050000000000000488e-01 4.226294525201181318e-01
8.060000000000000497e-01 4.230505566896225478e-01
8.070000000000000506e-01 4.234714069367714329e-01
8.080000000000000515e-01 4.238920033034332402e-01
8.090000000000000524e-01 4.243123458316044316e-01
8.100000000000000533e-01 4.247324345634084231e-01
8.110000000000000542e-01 4.251522695410959729e-01
8.120000000000000551e-01 4.255718508070450157e-01
8.130000000000000560e-01 4.259911784037599403e-01
8.140000000000000568e-01 4.264102523738727557e-01
8.150000000000000577e-01 4.268290727601422585e-01
8.160000000000000586e-01 4.272476396054533110e-01
8.170000000000000595e-01 4.276659529528179515e-01
8.180000000000000604e-01 4.280840128453750060e-01
8.190000000000000613e-01 4.285018193263893105e-01
8.200000000000000622e-01 4.289193724392521001e-01
8.210000000000000631e-01 4.293366722274812863e-01
8.220000000000000639e-01 4.297537187347204579e-01
8.230000000000000648e-01 4.301705120047397690e-01
8.240000000000000657e-01 4.305870520814350511e-01
8.250000000000000666e-01 4.310033390088287009e-01
8.260000000000000675e-01 4.314193728310679044e-01
8.270000000000000684e-01 4.318351535924268014e-01
8.280000000000000693e-01 4.322506813373039325e-01
8.290000000000000702e-01 4.326659561102244034e-01
8.300000000000000711e-01 4.330809779558384420e-01
8.310000000000000719e-01 4.334957469189212875e-01
8.320000000000000728e-01 4.339102630443743003e-01
8.329999999999999627e-01 4.343245263772231857e-01
8.339999999999999636e-01 4.347385369626191043e-01
8.349999999999999645e-01 4.351522948458382833e-01
8.359999999999999654e-01 4.355658000722819057e-01
8.369999999999999662e-01 4.359790526874757211e-01
8.379999999999999671e-01 4.363920527370703240e-01
8.389999999999999680e-01 4.368048002668410423e-01
8.399999999999999689e-01 4.372172953226872716e-01
8.409999999999999698e-01 4.376295379506337513e-01
8.419999999999999707e-01 4.380415281968285668e-01
8.429999999999999716e-01 4.384532661075448146e-01
8.439999999999999725e-01 4.388647517291794919e-01
8.449999999999999734e-01 4.392759851082531086e-01
8.459999999999999742e-01 4.396869662914110188e-01
8.469999999999999751e-01 4.400976953254217006e-01
8.479999999999999760e-01 4.405081722571780323e-01
8.489999999999999769e-01 4.409183971336962937e-01
8.499999999999999778e-01 4.413283700021157774e-01
8.509999999999999787e-01 4.417380909097002872e-01
8.519999999999999796e-01 4.421475599038361959e-01
8.529999999999999805e-01 4.425567770320337213e-01
8.539999999999999813e-01 4.429657423419257056e-01
8.549999999999999822e-01 4.433744558812683922e-01
8.559999999999999831e-01 4.437829176979410373e-01
8.569999999999999840e-01 4.441911278399456875e-01
8.579999999999999849e-01 4.445990863554068473e-01
8.589999999999999858e-01 4.450067932925726444e-01
8.599999999999999867e-01 4.454142486998126094e-01
8.609999999999999876e-01 4.458214526256200072e-01
8.619999999999999885e-01 4.462284051186092837e-01
8.629999999999999893e-01 4.466351062275177308e-01
8.639999999999999902e-01 4.470415560012052092e-01
8.649999999999999911e-01 4.474477544886529823e-01
8.659999999999999920e-01 4.478537017389643826e-01
8.669999999999999929e-01 4.482593978013653668e-01
8.679999999999999938e-01 4.486648427252027949e-01
8.689999999999999947e-01 4.490700365599454846e-01
8.699999999999999956e-01 4.494749793551841566e-01
8.709999999999999964e-01 4.498796711606304899e-01
8.719999999999999973e-01 4.502841120261181218e-01
8.729999999999999982e-01 4.506883020016013153e-01
8.739999999999999991e-01 4.510922411371560692e-01
8.750000000000000000e-01 4.514959294829791192e-01
8.760000000000000009e-01 4.518993670893883263e-01
8.770000000000000018e-01 4.523025540068220662e-01
8.780000000000000027e-01 4.527054902858402841e-01
8.790000000000000036e-01 4.531081759771227735e-01
8.800000000000000044e-01 4.535106111314702315e-01
8.810000000000000053e-01 4.539127957998038143e-01
8.820000000000000062e-01 4.543147300331644711e-01
8.830000000000000071e-01 4.547164138827144986e-01
8.840000000000000080e-01 4.551178473997353202e-01
8.850000000000000089e-01 4.555190306356292074e-01
8.860000000000000098e-01 4.559199636419175028e-01
8.870000000000000107e-01 4.563206464702416199e-01
8.880000000000000115e-01 4.567210791723632646e-01
8.890000000000000124e-01 4.571212618001633254e-01
8.900000000000000133e-01 4.575211944056418734e-01
8.910000000000000142e-01 4.579208770409189388e-01
8.920000000000000151e-01 4.583203097582336794e-01
8.930000000000000160e-01 4.587194926099442127e-01
8.940000000000000169e-01 4.591184256485281168e-01
8.950000000000000178e-01 4.595171089265814857e-01
8.960000000000000187e-01 4.599155424968195405e-01
8.970000000000000195e-01 4.603137264120763517e-01
8.980000000000000204e-01 4.607116607253043394e-01
8.990000000000000213e-01 4.611093454895746624e-01
9.000000000000000222e-01 4.615067807580771619e-01
9.010000000000000231e-01 4.619039665841193631e-01
9.020000000000000240e-01 4.623009030211275294e-01
9.030000000000000249e-01 4.626975901226456633e-01
9.040000000000000258e-01 4.630940279423363948e-01
9.050000000000000266e-01 4.634902165339797042e-01
9.060000000000000275e-01 4.638861559514733113e-01
9.070000000000000284e-01 4.642818462488328968e-01
9.080000000000000293e-01 4.646772874801913811e-01
9.090000000000000302e-01 4.650724796997992572e-01
9.100000000000000311e-01 4.654674229620250903e-01
9.110000000000000320e-01 4.658621173213532973e-01
9.120000000000000329e-01 4.662565628323864231e-01
9.130000000000000338e-01 4.666507595498437522e-01
9.140000000000000346e-01 4.670447075285613092e-01
9.150000000000000355e-01 4.674384068234920808e-01
9.160000000000000364e-01 4.678318574897060156e-01
9.170000000000000373e-01 4.682250595823888584e-01
9.180000000000000382e-01 4.686180131568437046e-01
9.190000000000000391e-01 4.690107182684890574e-01
9.200000000000000400e-01 4.694031749728605485e-01
9.210000000000000409e-01 4.697953833256093836e-01
9.220000000000000417e-01 4.701873433825028425e-01
9.230000000000000426e-01 4.705790551994241122e-01
9.240000000000000435e-01 4.709705188323725089e-01
9.250000000000000444e-01 4.713617343374624236e-01
9.260000000000000453e-01 4.717527017709242654e-01
9.270000000000000462e-01 4.721434211891037402e-01
9.280000000000000471e-01 4.725338926484617952e-01
9.290000000000000480e-01 4.729241162055743963e-01
9.300000000000000488e-01 4.733140919171332506e-01
9.310000000000000497e-01 4.737038198399448063e-01
9.320000000000000506e-01 4.740933000309295875e-01
9.330000000000000515e-01 4.744825325471242472e-01
9.340000000000000524e-01 4.748715174456788479e-01
9.350000000000000533e-01 4.752602547838586933e-01
9.360000000000000542e-01 4.756487446190433843e-01
9.370000000000000551e-01 4.760369870087267086e-01
9.380000000000000560e-01 4.764249820105163624e-01
9.390000000000000568e-01 4.768127296821350614e-01
9.400000000000000577e-01 4.772002300814178755e-01
9.410000000000000586e-01 4.775874832663153380e-01
9.420000000000000595e-01 4.779744892948911139e-01
9.430000000000000604e-01 4.783612482253218889e-01
9.440000000000000613e-01 4.787477601158984242e-01
9.450000000000000622e-01 4.791340250250251120e-01
9.460000000000000631e-01 4.795200430112187551e-01
9.470000000000000639e-01 4.799058141331100091e-01
9.480000000000000648e-01 4.802913384494422178e-01
9.490000000000000657e-01 4.806766160190716342e-01
9.500000000000000666e-01 4.810616469009673657e-01
9.510000000000000675e-01 4.814464311542113739e-01
9.520000000000000684e-01 4.818309688379975864e-01
9.530000000000000693e-01 4.822152600116331178e-01
9.540000000000000702e-01 4.825993047345367160e-01
9.550000000000000711e-01 4.829831030662396496e-01
9.560000000000000719e-01 4.833666550663854866e-01
9.570000000000000728e-01 4.837499607947291502e-01
9.580000000000000737e-01 4.841330203111378627e-01
9.590000000000000746e-01 4.845158336755903683e-01
9.599999999999999645e-01 4.848984009481772661e-01
9.609999999999999654e-01 4.852807221891000111e-01
9.619999999999999662e-01 4.856627974586719687e-01
9.629999999999999671e-01 4.860446268173180817e-01
9.639999999999999680e-01 4.864262103255732050e-01
9.649999999999999689e-01 4.868075480440841041e-01
9.659999999999999698e-01 4.871886400336086220e-01
9.669999999999999707e-01 4.875694863550143476e-01
9.679999999999999716e-01 4.879500870692808911e-01
9.689999999999999725e-01 4.883304422374966092e-01
9.699999999999999734e-01 4.887105519208618798e-01
9.709999999999999742e-01 4.890904161806864936e-01
9.719999999999999751e-01 4.894700350783904308e-01
9.729999999999999760e-01 4.898494086755042498e-01
9.739999999999999769e-01 4.902285370336675885e-01
9.749999999999999778e-01 4.906074202146304963e-01
9.759999999999999787e-01 4.909860582802524354e-01
9.769999999999999796e-01 4.913644512925025021e-01
9.779999999999999805e-01 4.917425993134593165e-01
9.789999999999999813e-01 4.921205024053100785e-01
9.799999999999999822e-01 4.924981606303520665e-01
9.809999999999999831e-01 4.928755740509912497e-01
9.819999999999999840e-01 4.932527427297424549e-01
9.829999999999999849e-01 4.936296667292293661e-01
9.839999999999999858e-01 4.940063461121840249e-01
9.849999999999999867e-01 4.943827809414478858e-01
9.859999999999999876e-01 4.947589712799698725e-01
9.869999999999999885e-01 4.951349171908076552e-01
9.879999999999999893e-01 4.955106187371272619e-01
9.889999999999999902e-01 4.958860759822023012e-01
9.899999999999999911e-01 4.962612889894144619e-01
9.909999999999999920e-01 4.966362578222537905e-01
9.919999999999999929e-01 4.970109825443169149e-01
9.929999999999999938e-01 4.973854632193092096e-01
9.939999999999999947e-01 4.977596999110428522e-01
9.949999999999999956e-01 4.981336926834370460e-01
9.959999999999999964e-01 4.985074416005187969e-01
9.969999999999999973e-01 4.988809467264220254e-01
9.979999999999999982e-01 4.992542081253870112e-01
9.989999999999999991e-01 4.996272258617617257e-01


==> WASEP_theor_z_at_10000t2600.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.995196448573422926e-04
2.000000000000000042e-03 1.198845340130821977e-03
3.000000000000000062e-03 1.797977054696911362e-03
4.000000000000000083e-03 2.396914757488476880e-03
5.000000000000000104e-03 2.995658417493737066e-03
6.000000000000000125e-03 3.594208003757009672e-03
7.000000000000000146e-03 4.192563485378355409e-03
8.000000000000000167e-03 4.790724831514467201e-03
9.000000000000001055e-03 5.388692011376932864e-03
1.000000000000000021e-02 5.986464994234092125e-03
1.099999999999999936e-02 6.584043749410396079e-03
1.200000000000000025e-02 7.181428246286343867e-03
1.300000000000000114e-02 7.778618454298114049e-03
1.400000000000000029e-02 8.375614342938460591e-03
1.499999999999999944e-02 8.972415881756356376e-03
1.600000000000000033e-02 9.569023040356915144e-03
1.700000000000000122e-02 1.016543578840186333e-02
1.800000000000000211e-02 1.076165409560878028e-02
1.899999999999999953e-02 1.135767793175169495e-02
2.000000000000000042e-02 1.195350726666144503e-02
2.100000000000000130e-02 1.254914207022488765e-02
2.199999999999999872e-02 1.314458231238580486e-02
2.299999999999999961e-02 1.373982796314384899e-02
2.400000000000000050e-02 1.433487899255571178e-02
2.500000000000000139e-02 1.492973537073463697e-02
2.600000000000000228e-02 1.552439706785034221e-02
2.699999999999999969e-02 1.611886405412921164e-02
2.800000000000000058e-02 1.671313629985465149e-02
2.900000000000000147e-02 1.730721377536629385e-02
2.999999999999999889e-02 1.790109645106120403e-02
3.099999999999999978e-02 1.849478429739251709e-02
3.200000000000000067e-02 1.908827728487021841e-02
3.300000000000000155e-02 1.968157538406259746e-02
3.400000000000000244e-02 2.027467856559268117e-02
3.500000000000000333e-02 2.086758680014233133e-02
3.600000000000000422e-02 2.146030005844913602e-02
3.699999999999999817e-02 2.205281831130850856e-02
3.799999999999999906e-02 2.264514152957297285e-02
3.899999999999999994e-02 2.323726968415079294e-02
4.000000000000000083e-02 2.382920274600939040e-02
4.100000000000000172e-02 2.442094068617207958e-02
4.200000000000000261e-02 2.501248347571950054e-02
4.300000000000000350e-02 2.560383108578970571e-02
4.399999999999999745e-02 2.619498348757848954e-02
4.499999999999999833e-02 2.678594065233805624e-02
4.599999999999999922e-02 2.737670255137821321e-02
4.700000000000000011e-02 2.796726915606698172e-02
4.800000000000000100e-02 2.855764043782899747e-02
4.900000000000000189e-02 2.914781636814639879e-02
5.000000000000000278e-02 2.973779691855890639e-02
5.100000000000000366e-02 3.032758206066430220e-02
5.200000000000000455e-02 3.091717176611680912e-02
5.299999999999999850e-02 3.150656600662941897e-02
5.399999999999999939e-02 3.209576475397209888e-02
5.500000000000000028e-02 3.268476797997231509e-02
5.600000000000000117e-02 3.327357565651607035e-02
5.700000000000000205e-02 3.386218775554626637e-02
5.800000000000000294e-02 3.445060424906420254e-02
5.900000000000000383e-02 3.503882510912836173e-02
5.999999999999999778e-02 3.562685030785545798e-02
6.099999999999999867e-02 3.621467981742065856e-02
6.199999999999999956e-02 3.680231361005539131e-02
6.300000000000000044e-02 3.738975165805107775e-02
6.400000000000000133e-02 3.797699393375522647e-02
6.500000000000000222e-02 3.856404040957493728e-02
6.600000000000000311e-02 3.915089105797424363e-02
6.700000000000000400e-02 3.973754585147603463e-02
6.800000000000000488e-02 4.032400476266084777e-02
6.900000000000000577e-02 4.091026776416751415e-02
7.000000000000000666e-02 4.149633482869275608e-02
7.100000000000000755e-02 4.208220592899248463e-02
7.200000000000000844e-02 4.266788103787975267e-02
7.299999999999999545e-02 4.325336012822608017e-02
7.399999999999999634e-02 4.383864317296216201e-02
7.499999999999999722e-02 4.442373014507639689e-02
7.599999999999999811e-02 4.500862101761523432e-02
7.699999999999999900e-02 4.559331576368438194e-02
7.799999999999999989e-02 4.617781435644761207e-02
7.900000000000000078e-02 4.676211676912694210e-02
8.000000000000000167e-02 4.734622297500289123e-02
8.100000000000000255e-02 4.793013294741562541e-02
8.200000000000000344e-02 4.851384665976224420e-02
8.300000000000000433e-02 4.909736408549995185e-02
8.400000000000000522e-02 4.968068519814355238e-02
8.500000000000000611e-02 5.026380997126712880e-02
8.600000000000000699e-02 5.084673837850319650e-02
8.700000000000000788e-02 5.142947039354330008e-02
8.799999999999999489e-02 5.201200599013752063e-02
8.899999999999999578e-02 5.259434514209496148e-02
8.999999999999999667e-02 5.317648782328317225e-02
9.099999999999999756e-02 5.375843400762966851e-02
9.199999999999999845e-02 5.434018366911944065e-02
9.299999999999999933e-02 5.492173678179744500e-02
9.400000000000000022e-02 5.550309331976695931e-02
9.500000000000000111e-02 5.608425325719122723e-02
9.600000000000000200e-02 5.666521656829140441e-02
9.700000000000000289e-02 5.724598322734874428e-02
9.800000000000000377e-02 5.782655320870283555e-02
9.900000000000000466e-02 5.840692648675267773e-02
1.000000000000000056e-01 5.898710303595686155e-02
1.010000000000000064e-01 5.956708283083254202e-02
1.020000000000000073e-01 6.014686584595649310e-02
1.030000000000000082e-01 6.072645205596474693e-02
1.040000000000000091e-01 6.130584143555238563e-02
1.049999999999999961e-01 6.188503395947434621e-02
1.059999999999999970e-01 6.246402960254458792e-02
1.069999999999999979e-01 6.304282833963623101e-02
1.079999999999999988e-01 6.362143014568241717e-02
1.089999999999999997e-01 6.419983499567520624e-02
1.100000000000000006e-01 6.477804286466662398e-02
1.110000000000000014e-01 6.535605372776791266e-02
1.120000000000000023e-01 6.593386756015005845e-02
1.130000000000000032e-01 6.651148433704320850e-02
1.140000000000000041e-01 6.708890403373816980e-02
1.150000000000000050e-01 6.766612662558398050e-02
1.160000000000000059e-01 6.824315208799085208e-02
1.170000000000000068e-01 6.881998039642690801e-02
1.180000000000000077e-01 6.939661152642218056e-02
1.190000000000000085e-01 6.997304545356491934e-02
1.199999999999999956e-01 7.054928215350306231e-02
1.209999999999999964e-01 7.112532160194591502e-02
1.219999999999999973e-01 7.170116377466141666e-02
1.229999999999999982e-01 7.227680864747736134e-02
1.239999999999999991e-01 7.285225619628202254e-02
1.250000000000000000e-01 7.342750639702350091e-02
1.260000000000000009e-01 7.400255922570980749e-02
1.270000000000000018e-01 7.457741465840878048e-02
1.280000000000000027e-01 7.515207267124859869e-02
1.290000000000000036e-01 7.572653324041747624e-02
1.300000000000000044e-01 7.630079634216377360e-02
1.310000000000000053e-01 7.687486195279560897e-02
1.320000000000000062e-01 7.744873004868203792e-02
1.330000000000000071e-01 7.802240060625155460e-02
1.340000000000000080e-01 7.859587360199327133e-02
1.350000000000000089e-01 7.916914901245626635e-02
1.360000000000000098e-01 7.974222681425062464e-02
1.370000000000000107e-01 8.031510698404616122e-02
1.380000000000000115e-01 8.088778949857250433e-02
1.390000000000000124e-01 8.146027433462087186e-02
1.400000000000000133e-01 8.203256146904211454e-02
1.410000000000000142e-01 8.260465087874796497e-02
1.420000000000000151e-01 8.317654254071028819e-02
1.430000000000000160e-01 8.374823643196127598e-02
1.440000000000000169e-01 8.431973252959422405e-02
1.449999999999999900e-01 8.489103081076251889e-02
1.459999999999999909e-01 8.546213125268030397e-02
1.469999999999999918e-01 8.603303383262192461e-02
1.479999999999999927e-01 8.660373852792366267e-02
1.489999999999999936e-01 8.717424531598078064e-02
1.499999999999999944e-01 8.774455417425039427e-02
1.509999999999999953e-01 8.831466508024993223e-02
1.519999999999999962e-01 8.888457801155730253e-02
1.529999999999999971e-01 8.945429294581187796e-02
1.539999999999999980e-01 9.002380986071349678e-02
1.549999999999999989e-01 9.059312873402258770e-02
1.559999999999999998e-01 9.116224954356072496e-02
1.570000000000000007e-01 9.173117226721064221e-02
1.580000000000000016e-01 9.229989688291510841e-02
1.590000000000000024e-01 9.286842336867896786e-02
1.600000000000000033e-01 9.343675170256746099e-02
1.610000000000000042e-01 9.400488186270671009e-02
1.620000000000000051e-01 9.457281382728391361e-02
1.630000000000000060e-01 9.514054757454787348e-02
1.640000000000000069e-01 9.570808308280776000e-02
1.650000000000000078e-01 9.627542033043437475e-02
1.660000000000000087e-01 9.684255929585898481e-02
1.670000000000000095e-01 9.740949995757527957e-02
1.680000000000000104e-01 9.797624229413691432e-02
1.690000000000000113e-01 9.854278628415931440e-02
1.700000000000000122e-01 9.910913190631906455e-02
1.710000000000000131e-01 9.967527913935443629e-02
1.720000000000000140e-01 1.002412279620644026e-01
1.730000000000000149e-01 1.008069783533088737e-01
1.740000000000000158e-01 1.013725302920111121e-01
1.750000000000000167e-01 1.019378837571531665e-01
1.759999999999999898e-01 1.025030387277804517e-01
1.769999999999999907e-01 1.030679951829987090e-01
1.779999999999999916e-01 1.036327531019758663e-01
1.789999999999999925e-01 1.041973124639412607e-01
1.799999999999999933e-01 1.047616732481847363e-01
1.809999999999999942e-01 1.053258354340592812e-01
1.819999999999999951e-01 1.058897990009785434e-01
1.829999999999999960e-01 1.064535639284176355e-01
1.839999999999999969e-01 1.070171301959135929e-01
1.849999999999999978e-01 1.075804977830652487e-01
1.859999999999999987e-01 1.081436666695329007e-01
1.869999999999999996e-01 1.087066368350387002e-01
1.880000000000000004e-01 1.092694082593662352e-01
1.890000000000000013e-01 1.098319809223610166e-01
1.900000000000000022e-01 1.103943548039302974e-01
1.910000000000000031e-01 1.109565298840437253e-01
1.920000000000000040e-01 1.115185061427319685e-01
1.930000000000000049e-01 1.120802835600879233e-01
1.940000000000000058e-01 1.126418621162658951e-01
1.950000000000000067e-01 1.132032417914827088e-01
1.960000000000000075e-01 1.137644225660171954e-01
1.970000000000000084e-01 1.143254044202095948e-01
1.980000000000000093e-01 1.148861873344627360e-01
1.990000000000000102e-01 1.154467712892408571e-01
2.000000000000000111e-01 1.160071562650703825e-01
2.010000000000000120e-01 1.165673422425404088e-01
2.020000000000000129e-01 1.171273292023013030e-01
2.030000000000000138e-01 1.176871171250658404e-01
2.040000000000000147e-01 1.182467059916091495e-01
2.050000000000000155e-01 1.188060957827682812e-01
2.060000000000000164e-01 1.193652864794423341e-01
2.070000000000000173e-01 1.199242780625933286e-01
2.080000000000000182e-01 1.204830705132442781e-01
2.089999999999999913e-01 1.210416638124815064e-01
2.099999999999999922e-01 1.216000579414532601e-01
2.109999999999999931e-01 1.221582528813705132e-01
2.119999999999999940e-01 1.227162486135055380e-01
2.129999999999999949e-01 1.232740451191940007e-01
2.139999999999999958e-01 1.238316423798333787e-01
2.149999999999999967e-01 1.243890403768834751e-01
2.159999999999999976e-01 1.249462390918674448e-01
2.169999999999999984e-01 1.255032385063694633e-01
2.179999999999999993e-01 1.260600386020373498e-01
2.190000000000000002e-01 1.266166393605809015e-01
2.200000000000000011e-01 1.271730407637722271e-01
2.210000000000000020e-01 1.277292427934466623e-01
2.220000000000000029e-01 1.282852454315017154e-01
2.230000000000000038e-01 1.288410486598969562e-01
2.240000000000000047e-01 1.293966524606556812e-01
2.250000000000000056e-01 1.299520568158630540e-01
2.260000000000000064e-01 1.305072617076667163e-01
2.270000000000000073e-01 1.310622671182778698e-01
2.280000000000000082e-01 1.316170730299695557e-01
2.290000000000000091e-01 1.321716794250781812e-01
2.300000000000000100e-01 1.327260862860021040e-01
2.310000000000000109e-01 1.332802935952035472e-01
2.320000000000000118e-01 1.338343013352063515e-01
2.330000000000000127e-01 1.343881094885983063e-01
2.340000000000000135e-01 1.349417180380289849e-01
2.350000000000000144e-01 1.354951269662116042e-01
2.360000000000000153e-01 1.360483362559220255e-01
2.370000000000000162e-01 1.366013458899985322e-01
2.380000000000000171e-01 1.371541558513435788e-01
2.390000000000000180e-01 1.377067661229207374e-01
2.399999999999999911e-01 1.382591766877585837e-01
2.409999999999999920e-01 1.388113875289467281e-01
2.419999999999999929e-01 1.393633986296398120e-01
2.429999999999999938e-01 1.399152099730535392e-01
2.439999999999999947e-01 1.404668215424680067e-01
2.449999999999999956e-01 1.410182333212256778e-01
2.459999999999999964e-01 1.415694452927325486e-01
2.469999999999999973e-01 1.421204574404577869e-01
2.479999999999999982e-01 1.426712697479332881e-01
2.489999999999999991e-01 1.432218821987543966e-01
2.500000000000000000e-01 1.437722947765793791e-01
2.510000000000000009e-01 1.443225074651303119e-01
2.520000000000000018e-01 1.448725202481914165e-01
2.530000000000000027e-01 1.454223331096116956e-01
2.540000000000000036e-01 1.459719460333017138e-01
2.550000000000000044e-01 1.465213590032367896e-01
2.560000000000000053e-01 1.470705720034546360e-01
2.570000000000000062e-01 1.476195850180568869e-01
2.580000000000000071e-01 1.481683980312075710e-01
2.590000000000000080e-01 1.487170110271353873e-01
2.600000000000000089e-01 1.492654239901315683e-01
2.610000000000000098e-01 1.498136369045509619e-01
2.620000000000000107e-01 1.503616497548120878e-01
2.630000000000000115e-01 1.509094625253960820e-01
2.640000000000000124e-01 1.514570752008487786e-01
2.650000000000000133e-01 1.520044877657784343e-01
2.660000000000000142e-01 1.525517002048575599e-01
2.670000000000000151e-01 1.530987125028221707e-01
2.680000000000000160e-01 1.536455246444709544e-01
2.690000000000000169e-01 1.541921366146670191e-01
2.700000000000000178e-01 1.547385483983370613e-01
2.710000000000000187e-01 1.552847599804706713e-01
2.720000000000000195e-01 1.558307713461220267e-01
2.730000000000000204e-01 1.563765824804080884e-01
2.740000000000000213e-01 1.569221933685103210e-01
2.750000000000000222e-01 1.574676039956730833e-01
2.760000000000000231e-01 1.580128143472047664e-01
2.770000000000000240e-01 1.585578244084776267e-01
2.780000000000000249e-01 1.591026341649273979e-01
2.790000000000000258e-01 1.596472436020539287e-01
2.800000000000000266e-01 1.601916527054205730e-01
2.810000000000000275e-01 1.607358614606544944e-01
2.820000000000000284e-01 1.612798698534465003e-01
2.830000000000000293e-01 1.618236778695518185e-01
2.840000000000000302e-01 1.623672854947892097e-01
2.850000000000000311e-01 1.629106927150405781e-01
2.860000000000000320e-01 1.634538995162533315e-01
2.870000000000000329e-01 1.639969058844373551e-01
2.880000000000000338e-01 1.645397118056668717e-01
2.889999999999999791e-01 1.650823172660804972e-01
2.899999999999999800e-01 1.656247222518802131e-01
2.909999999999999809e-01 1.661669267493322555e-01
2.919999999999999818e-01 1.667089307447668645e-01
2.929999999999999827e-01 1.672507342245783402e-01
2.939999999999999836e-01 1.677923371752246817e-01
2.949999999999999845e-01 1.683337395832286143e-01
2.959999999999999853e-01 1.688749414351761180e-01
2.969999999999999862e-01 1.694159427177178434e-01
2.979999999999999871e-01 1.699567434175686398e-01
2.989999999999999880e-01 1.704973435215063338e-01
2.999999999999999889e-01 1.710377430163745049e-01
3.009999999999999898e-01 1.715779418890803210e-01
3.019999999999999907e-01 1.721179401265939546e-01
3.029999999999999916e-01 1.726577377159516369e-01
3.039999999999999925e-01 1.731973346442525208e-01
3.049999999999999933e-01 1.737367308986601244e-01
3.059999999999999942e-01 1.742759264664032748e-01
3.069999999999999951e-01 1.748149213347733322e-01
3.079999999999999960e-01 1.753537154911271878e-01
3.089999999999999969e-01 1.758923089228861814e-01
3.099999999999999978e-01 1.764307016175344633e-01
3.109999999999999987e-01 1.769688935626220483e-01
3.119999999999999996e-01 1.775068847457623999e-01
3.130000000000000004e-01 1.780446751546338469e-01
3.140000000000000013e-01 1.785822647769787497e-01
3.150000000000000022e-01 1.791196536006043893e-01
3.160000000000000031e-01 1.796568416133814405e-01
3.170000000000000040e-01 1.801938288032462476e-01
3.180000000000000049e-01 1.807306151581982157e-01
3.190000000000000058e-01 1.812672006663023083e-01
3.200000000000000067e-01 1.818035853156877990e-01
3.210000000000000075e-01 1.823397690945475491e-01
3.220000000000000084e-01 1.828757519911400065e-01
3.230000000000000093e-01 1.834115339937877343e-01
3.240000000000000102e-01 1.839471150908776609e-01
3.250000000000000111e-01 1.844824952708611632e-01
3.260000000000000120e-01 1.850176745222546770e-01
3.270000000000000129e-01 1.855526528336385039e-01
3.280000000000000138e-01 1.860874301936580599e-01
3.290000000000000147e-01 1.866220065910235981e-01
3.300000000000000155e-01 1.871563820145089874e-01
3.310000000000000164e-01 1.876905564529536830e-01
3.320000000000000173e-01 1.882245298952615886e-01
3.330000000000000182e-01 1.887583023304006125e-01
3.340000000000000191e-01 1.892918737474042767e-01
3.350000000000000200e-01 1.898252441353702746e-01
3.360000000000000209e-01 1.903584134834606645e-01
3.370000000000000218e-01 1.908913817809031743e-01
3.380000000000000226e-01 1.914241490169891202e-01
3.390000000000000235e-01 1.919567151810754602e-01
3.400000000000000244e-01 1.924890802625836561e-01
3.410000000000000253e-01 1.930212442509993964e-01
3.420000000000000262e-01 1.935532071358743444e-01
3.430000000000000271e-01 1.940849689068236406e-01
3.440000000000000280e-01 1.946165295535283724e-01
3.450000000000000289e-01 1.951478890657331322e-01
3.460000000000000298e-01 1.956790474332487650e-01
3.470000000000000306e-01 1.962100046459495373e-01
3.480000000000000315e-01 1.967407606937762732e-01
3.490000000000000324e-01 1.972713155667334406e-01
3.500000000000000333e-01 1.978016692548901778e-01
3.510000000000000342e-01 1.983318217483817369e-01
3.519999999999999796e-01 1.988617730374073744e-01
3.529999999999999805e-01 1.993915231122311837e-01
3.539999999999999813e-01 1.999210719631826505e-01
3.549999999999999822e-01 2.004504195806562916e-01
3.559999999999999831e-01 2.009795659551112945e-01
3.569999999999999840e-01 2.015085110770715726e-01
3.579999999999999849e-01 2.020372549371266535e-01
3.589999999999999858e-01 2.025657975259306798e-01
3.599999999999999867e-01 2.030941388342027420e-01
3.609999999999999876e-01 2.036222788527272953e-01
3.619999999999999885e-01 2.041502175723533541e-01
3.629999999999999893e-01 2.046779549839954360e-01
3.639999999999999902e-01 2.052054910786328124e-01
3.649999999999999911e-01 2.057328258473101745e-01
3.659999999999999920e-01 2.062599592811366345e-01
3.669999999999999929e-01 2.067868913712874734e-01
3.679999999999999938e-01 2.073136221090016995e-01
3.689999999999999947e-01 2.078401514855847676e-01
3.699999999999999956e-01 2.083664794924064700e-01
3.709999999999999964e-01 2.088926061209017415e-01
3.719999999999999973e-01 2.094185313625711309e-01
3.729999999999999982e-01 2.099442552089801628e-01
3.739999999999999991e-01 2.104697776517587826e-01
3.750000000000000000e-01 2.109950986826037433e-01
3.760000000000000009e-01 2.115202182932753583e-01
3.770000000000000018e-01 2.120451364755999990e-01
3.780000000000000027e-01 2.125698532214693459e-01
3.790000000000000036e-01 2.130943685228395834e-01
3.800000000000000044e-01 2.136186823717329264e-01
3.810000000000000053e-01 2.141427947602365933e-01
3.820000000000000062e-01 2.146667056805023344e-01
3.830000000000000071e-01 2.151904151247485963e-01
3.840000000000000080e-01 2.157139230852579415e-01
3.850000000000000089e-01 2.162372295543787681e-01
3.860000000000000098e-01 2.167603345245239788e-01
3.870000000000000107e-01 2.172832379881733667e-01
3.880000000000000115e-01 2.178059399378702299e-01
3.890000000000000124e-01 2.183284403662247575e-01
3.900000000000000133e-01 2.188507392659109485e-01
3.910000000000000142e-01 2.193728366296694710e-01
3.920000000000000151e-01 2.198947324503058853e-01
3.930000000000000160e-01 2.204164267206908667e-01
3.940000000000000169e-01 2.209379194337607877e-01
3.950000000000000178e-01 2.214592105825172741e-01
3.960000000000000187e-01 2.219803001600273162e-01
3.970000000000000195e-01 2.225011881594233798e-01
3.980000000000000204e-01 2.230218745739027952e-01
3.990000000000000213e-01 2.235423593967297839e-01
4.000000000000000222e-01 2.240626426212323774e-01
4.010000000000000231e-01 2.245827242408048874e-01
4.020000000000000240e-01 2.251026042489069345e-01
4.030000000000000249e-01 2.256222826390633651e-01
4.040000000000000258e-01 2.261417594048648616e-01
4.050000000000000266e-01 2.266610345399669713e-01
4.060000000000000275e-01 2.271801080380918270e-01
4.070000000000000284e-01 2.276989798930260656e-01
4.080000000000000293e-01 2.282176500986217715e-01
4.090000000000000302e-01 2.287361186487972542e-01
4.100000000000000311e-01 2.292543855375357709e-01
4.110000000000000320e-01 2.297724507588863596e-01
4.120000000000000329e-01 2.302903143069632286e-01
4.130000000000000338e-01 2.308079761759467829e-01
4.140000000000000346e-01 2.313254363600824592e-01
4.150000000000000355e-01 2.318426948536813081e-01
4.160000000000000364e-01 2.323597516511201055e-01
4.169999999999999818e-01 2.328766067468412693e-01
4.179999999999999827e-01 2.333932601353517211e-01
4.189999999999999836e-01 2.339097118112260509e-01
4.199999999999999845e-01 2.344259617691022701e-01
4.209999999999999853e-01 2.349420100036857806e-01
4.219999999999999862e-01 2.354578565097458775e-01
4.229999999999999871e-01 2.359735012821188582e-01
4.239999999999999880e-01 2.364889443157057736e-01
4.249999999999999889e-01 2.370041856054740936e-01
4.259999999999999898e-01 2.375192251464562643e-01
4.269999999999999907e-01 2.380340629337502067e-01
4.279999999999999916e-01 2.385486989625202892e-01
4.289999999999999925e-01 2.390631332279959942e-01
4.299999999999999933e-01 2.395773657254719469e-01
4.309999999999999942e-01 2.400913964503096354e-01
4.319999999999999951e-01 2.406052253979357458e-01
4.329999999999999960e-01 2.411188525638416624e-01
4.339999999999999969e-01 2.416322779435857160e-01
4.349999999999999978e-01 2.421455015327916016e-01
4.359999999999999987e-01 2.426585233271483233e-01
4.369999999999999996e-01 2.431713433224108323e-01
4.380000000000000004e-01 2.436839615143998328e-01
4.390000000000000013e-01 2.441963778990019485e-01
4.400000000000000022e-01 2.447085924721687233e-01
4.410000000000000031e-01 2.452206052299181482e-01
4.420000000000000040e-01 2.457324161683333008e-01
4.430000000000000049e-01 2.462440252835642607e-01
4.440000000000000058e-01 2.467554325718252228e-01
4.450000000000000067e-01 2.472666380293971067e-01
4.460000000000000075e-01 2.477776416526258352e-01
4.470000000000000084e-01 2.482884434379246663e-01
4.480000000000000093e-01 2.487990433817706126e-01
4.490000000000000102e-01 2.493094414807076886e-01
4.500000000000000111e-01 2.498196377313451066e-01
4.510000000000000120e-01 2.503296321303578598e-01
4.520000000000000129e-01 2.508394246744872769e-01
4.530000000000000138e-01 2.513490153605403288e-01
4.540000000000000147e-01 2.518584041853889066e-01
4.550000000000000155e-01 2.523675911459714594e-01
4.560000000000000164e-01 2.528765762392920502e-01
4.570000000000000173e-01 2.533853594624204675e-01
4.580000000000000182e-01 2.538939408124928909e-01
4.590000000000000191e-01 2.544023202867101152e-01
4.600000000000000200e-01 2.549104978823393264e-01
4.610000000000000209e-01 2.554184735967141018e-01
4.620000000000000218e-01 2.559262474272325782e-01
4.630000000000000226e-01 2.564338193713598946e-01
4.640000000000000235e-01 2.569411894266265817e-01
4.650000000000000244e-01 2.574483575906286736e-01
4.660000000000000253e-01 2.579553238610282073e-01
4.670000000000000262e-01 2.584620882355533888e-01
4.680000000000000271e-01 2.589686507119975389e-01
4.690000000000000280e-01 2.594750112882205917e-01
4.700000000000000289e-01 2.599811699621477623e-01
4.710000000000000298e-01 2.604871267317706018e-01
4.720000000000000306e-01 2.609928815951457759e-01
4.730000000000000315e-01 2.614984345503961749e-01
4.740000000000000324e-01 2.620037855957106920e-01
4.750000000000000333e-01 2.625089347293441122e-01
4.760000000000000342e-01 2.630138819496165570e-01
4.770000000000000351e-01 2.635186272549145392e-01
4.780000000000000360e-01 2.640231706436900194e-01
4.790000000000000369e-01 2.645275121144611830e-01
4.799999999999999822e-01 2.650316516658113297e-01
4.809999999999999831e-01 2.655355892963909281e-01
4.819999999999999840e-01 2.660393250049151725e-01
4.829999999999999849e-01 2.665428587901651492e-01
4.839999999999999858e-01 2.670461906509887240e-01
4.849999999999999867e-01 2.675493205862986557e-01
4.859999999999999876e-01 2.680522485950744271e-01
4.869999999999999885e-01 2.685549746763601364e-01
4.879999999999999893e-01 2.690574988292666059e-01
4.889999999999999902e-01 2.695598210529711602e-01
4.899999999999999911e-01 2.700619413467154617e-01
4.909999999999999920e-01 2.705638597098085629e-01
4.919999999999999929e-01 2.710655761416239651e-01
4.929999999999999938e-01 2.715670906416022823e-01
4.939999999999999947e-01 2.720684032092491877e-01
4.949999999999999956e-01 2.725695138441365240e-01
4.959999999999999964e-01 2.730704225459020251e-01
4.969999999999999973e-01 2.735711293142494283e-01
4.979999999999999982e-01 2.740716341489478625e-01
4.989999999999999991e-01 2.745719370498329037e-01
5.000000000000000000e-01 2.750720380168054091e-01
5.010000000000000009e-01 2.755719370498329046e-01
5.020000000000000018e-01 2.760716341489479198e-01
5.030000000000000027e-01 2.765711293142493754e-01
5.040000000000000036e-01 2.770704225459020287e-01
5.050000000000000044e-01 2.775695138441366949e-01
5.060000000000000053e-01 2.780684032092490821e-01
5.070000000000000062e-01 2.785670906416021220e-01
5.080000000000000071e-01 2.790655761416240277e-01
5.090000000000000080e-01 2.795638597098085154e-01
5.100000000000000089e-01 2.800619413467156371e-01
5.110000000000000098e-01 2.805598210529711145e-01
5.120000000000000107e-01 2.810574988292667831e-01
5.130000000000000115e-01 2.815549746763598704e-01
5.140000000000000124e-01 2.820522485950741065e-01
5.150000000000000133e-01 2.825493205862987800e-01
5.160000000000000142e-01 2.830461906509887382e-01
5.170000000000000151e-01 2.835428587901652753e-01
5.180000000000000160e-01 2.840393250049152440e-01
5.190000000000000169e-01 2.845355892963909450e-01
5.200000000000000178e-01 2.850316516658115695e-01
5.210000000000000187e-01 2.855275121144611461e-01
5.220000000000000195e-01 2.860231706436900945e-01
5.230000000000000204e-01 2.865186272549146151e-01
5.240000000000000213e-01 2.870138819496167448e-01
5.250000000000000222e-01 2.875089347293441344e-01
5.260000000000000231e-01 2.880037855957108262e-01
5.270000000000000240e-01 2.884984345503961989e-01
5.280000000000000249e-01 2.889928815951455232e-01
5.290000000000000258e-01 2.894871267317704611e-01
5.300000000000000266e-01 2.899811699621480110e-01
5.310000000000000275e-01 2.904750112882207302e-01
5.320000000000000284e-01 2.909686507119975118e-01
5.330000000000000293e-01 2.914620882355533071e-01
5.340000000000000302e-01 2.919553238610283485e-01
5.350000000000000311e-01 2.924483575906285937e-01
5.360000000000000320e-01 2.929411894266265581e-01
5.370000000000000329e-01 2.934338193713598719e-01
5.380000000000000338e-01 2.939262474272326120e-01
5.390000000000000346e-01 2.944184735967139144e-01
5.400000000000000355e-01 2.949104978823392509e-01
5.410000000000000364e-01 2.954023202867099851e-01
5.420000000000000373e-01 2.958939408124928172e-01
5.430000000000000382e-01 2.963853594624206722e-01
5.440000000000000391e-01 2.968765762392921448e-01
5.450000000000000400e-01 2.973675911459714993e-01
5.460000000000000409e-01 2.978584041853888920e-01
5.470000000000000417e-01 2.983490153605402595e-01
5.480000000000000426e-01 2.988394246744875971e-01
5.490000000000000435e-01 2.993296321303579033e-01
5.500000000000000444e-01 2.998196377313450123e-01
5.510000000000000453e-01 3.003094414807075951e-01
5.520000000000000462e-01 3.007990433817706588e-01
5.530000000000000471e-01 3.012884434379248244e-01
5.540000000000000480e-01 3.017776416526260497e-01
5.550000000000000488e-01 3.022666380293970168e-01
5.560000000000000497e-01 3.027554325718251338e-01
5.570000000000000506e-01 3.032440252835640893e-01
5.580000000000000515e-01 3.037324161683334633e-01
5.590000000000000524e-01 3.042206052299179508e-01
5.600000000000000533e-01 3.047085924721686379e-01
5.610000000000000542e-01 3.051963778990018361e-01
5.620000000000000551e-01 3.056839615144000266e-01
5.630000000000000560e-01 3.061713433224110825e-01
5.640000000000000568e-01 3.066585233271482691e-01
5.650000000000000577e-01 3.071455015327915206e-01
5.660000000000000586e-01 3.076322779435857746e-01
5.670000000000000595e-01 3.081188525638415276e-01
5.680000000000000604e-01 3.086052253979353899e-01
5.690000000000000613e-01 3.090913964503098077e-01
5.700000000000000622e-01 3.095773657254718425e-01
5.710000000000000631e-01 3.100631332279957242e-01
5.720000000000000639e-01 3.105486989625205196e-01
5.730000000000000648e-01 3.110340629337502993e-01
5.740000000000000657e-01 3.115192251464562467e-01
5.750000000000000666e-01 3.120041856054742158e-01
5.760000000000000675e-01 3.124889443157058966e-01
5.769999999999999574e-01 3.129735012821188711e-01
5.779999999999999583e-01 3.134578565097457803e-01
5.789999999999999591e-01 3.139420100036856565e-01
5.799999999999999600e-01 3.144259617691023689e-01
5.809999999999999609e-01 3.149097118112260119e-01
5.819999999999999618e-01 3.153932601353519605e-01
5.829999999999999627e-01 3.158766067468411487e-01
5.839999999999999636e-01 3.163597516511202357e-01
5.849999999999999645e-01 3.168426948536814391e-01
5.859999999999999654e-01 3.173254363600825356e-01
5.869999999999999662e-01 3.178079761759468047e-01
5.879999999999999671e-01 3.182903143069631402e-01
5.889999999999999680e-01 3.187724507588860501e-01
5.899999999999999689e-01 3.192543855375354900e-01
5.909999999999999698e-01 3.197361186487970852e-01
5.919999999999999707e-01 3.202176500986217977e-01
5.929999999999999716e-01 3.206989798930258706e-01
5.939999999999999725e-01 3.211801080380918272e-01
5.949999999999999734e-01 3.216610345399672499e-01
5.959999999999999742e-01 3.221417594048649469e-01
5.969999999999999751e-01 3.226222826390635068e-01
5.979999999999999760e-01 3.231026042489067995e-01
5.989999999999999769e-01 3.235827242408048643e-01
5.999999999999999778e-01 3.240626426212323552e-01
6.009999999999999787e-01 3.245423593967298181e-01
6.019999999999999796e-01 3.250218745739029691e-01
6.029999999999999805e-01 3.255011881594233603e-01
6.039999999999999813e-01 3.259803001600273253e-01
6.049999999999999822e-01 3.264592105825173673e-01
6.059999999999999831e-01 3.269379194337609928e-01
6.069999999999999840e-01 3.274164267206909340e-01
6.079999999999999849e-01 3.278947324503060368e-01
6.089999999999999858e-01 3.283728366296695400e-01
6.099999999999999867e-01 3.288507392659109074e-01
6.109999999999999876e-01 3.293284403662247173e-01
6.119999999999999885e-01 3.298059399378702738e-01
6.129999999999999893e-01 3.302832379881733282e-01
6.139999999999999902e-01 3.307603345245240800e-01
6.149999999999999911e-01 3.312372295543786760e-01
6.159999999999999920e-01 3.317139230852581555e-01
6.169999999999999929e-01 3.321904151247487280e-01
6.179999999999999938e-01 3.326667056805024947e-01
6.189999999999999947e-01 3.331427947602365602e-01
6.199999999999999956e-01 3.336186823717330330e-01
6.209999999999999964e-01 3.340943685228396354e-01
6.219999999999999973e-01 3.345698532214692600e-01
6.229999999999999982e-01 3.350451364756000805e-01
6.239999999999999991e-01 3.355202182932753296e-01
6.250000000000000000e-01 3.359950986826036878e-01
6.260000000000000009e-01 3.364697776517587835e-01
6.270000000000000018e-01 3.369442552089800258e-01
6.280000000000000027e-01 3.374185313625710503e-01
6.290000000000000036e-01 3.378926061209018283e-01
6.300000000000000044e-01 3.383664794924065022e-01
6.310000000000000053e-01 3.388401514855849395e-01
6.320000000000000062e-01 3.393136221090019555e-01
6.330000000000000071e-01 3.397868913712875361e-01
6.340000000000000080e-01 3.402599592811366702e-01
6.350000000000000089e-01 3.407328258473099614e-01
6.360000000000000098e-01 3.412054910786327389e-01
6.370000000000000107e-01 3.416779549839954466e-01
6.380000000000000115e-01 3.421502175723532546e-01
6.390000000000000124e-01 3.426222788527271690e-01
6.400000000000000133e-01 3.430941388342026444e-01
6.410000000000000142e-01 3.435657975259307495e-01
6.420000000000000151e-01 3.440372549371267241e-01
6.430000000000000160e-01 3.445085110770716441e-01
6.440000000000000169e-01 3.449795659551113669e-01
6.450000000000000178e-01 3.454504195806564759e-01
6.460000000000000187e-01 3.459210719631828357e-01
6.470000000000000195e-01 3.463915231122311478e-01
6.480000000000000204e-01 3.468617730374072283e-01
6.490000000000000213e-01 3.473318217483818970e-01
6.500000000000000222e-01 3.478016692548900890e-01
6.510000000000000231e-01 3.482713155667333527e-01
6.520000000000000240e-01 3.487407606937762417e-01
6.530000000000000249e-01 3.492100046459497564e-01
6.540000000000000258e-01 3.496790474332483467e-01
6.550000000000000266e-01 3.501478890657330201e-01
6.560000000000000275e-01 3.506165295535282889e-01
6.570000000000000284e-01 3.510849689068238355e-01
6.580000000000000293e-01 3.515532071358743460e-01
6.590000000000000302e-01 3.520212442509995099e-01
6.600000000000000311e-01 3.524890802625835207e-01
6.610000000000000320e-01 3.529567151810752978e-01
6.620000000000000329e-01 3.534241490169890421e-01
6.630000000000000338e-01 3.538913817809030138e-01
6.640000000000000346e-01 3.543584134834606436e-01
6.650000000000000355e-01 3.548252441353699771e-01
6.660000000000000364e-01 3.552918737474041744e-01
6.670000000000000373e-01 3.557583023304006775e-01
6.680000000000000382e-01 3.562245298952613215e-01
6.690000000000000391e-01 3.566905564529537775e-01
6.700000000000000400e-01 3.571563820145091661e-01
6.710000000000000409e-01 3.576220065910235002e-01
6.720000000000000417e-01 3.580874301936580739e-01
6.730000000000000426e-01 3.585526528336383523e-01
6.740000000000000435e-01 3.590176745222546373e-01
6.750000000000000444e-01 3.594824952708610688e-01
6.760000000000000453e-01 3.599471150908775674e-01
6.770000000000000462e-01 3.604115339937877249e-01
6.780000000000000471e-01 3.608757519911401368e-01
6.790000000000000480e-01 3.613397690945476803e-01
6.800000000000000488e-01 3.618035853156875703e-01
6.810000000000000497e-01 3.622672006663023581e-01
6.820000000000000506e-01 3.627306151581982663e-01
6.830000000000000515e-01 3.631938288032460771e-01
6.840000000000000524e-01 3.636568416133815762e-01
6.850000000000000533e-01 3.641196536006043316e-01
6.860000000000000542e-01 3.645822647769788594e-01
6.870000000000000551e-01 3.650446751546337909e-01
6.880000000000000560e-01 3.655068847457623726e-01
6.890000000000000568e-01 3.659688935626217443e-01
6.900000000000000577e-01 3.664307016175343268e-01
6.910000000000000586e-01 3.668923089228860457e-01
6.920000000000000595e-01 3.673537154911274416e-01
6.930000000000000604e-01 3.678149213347735036e-01
6.940000000000000613e-01 3.682759264664031140e-01
6.950000000000000622e-01 3.687367308986602144e-01
6.960000000000000631e-01 3.691973346442526394e-01
6.970000000000000639e-01 3.696577377159516731e-01
6.980000000000000648e-01 3.701179401265941582e-01
6.990000000000000657e-01 3.705779418890801091e-01
7.000000000000000666e-01 3.710377430163745438e-01
7.010000000000000675e-01 3.714973435215064290e-01
7.020000000000000684e-01 3.719567434175685139e-01
7.030000000000000693e-01 3.724159427177179960e-01
7.039999999999999591e-01 3.728749414351762992e-01
7.049999999999999600e-01 3.733337395832286298e-01
7.059999999999999609e-01 3.737923371752246982e-01
7.069999999999999618e-01 3.742507342245781077e-01
7.079999999999999627e-01 3.747089307447667439e-01
7.089999999999999636e-01 3.751669267493321636e-01
7.099999999999999645e-01 3.756247222518800943e-01
7.109999999999999654e-01 3.760823172660803793e-01
7.119999999999999662e-01 3.765397118056666992e-01
7.129999999999999671e-01 3.769969058844371834e-01
7.139999999999999680e-01 3.774538995162532440e-01
7.149999999999999689e-01 3.779106927150405193e-01
7.159999999999999698e-01 3.783672854947890407e-01
7.169999999999999707e-01 3.788236778695517337e-01
7.179999999999999716e-01 3.792798698534466384e-01
7.189999999999999725e-01 3.797358614606543004e-01
7.199999999999999734e-01 3.801916527054204353e-01
7.209999999999999742e-01 3.806472436020540417e-01
7.219999999999999751e-01 3.811026341649274563e-01
7.229999999999999760e-01 3.815578244084776305e-01
7.239999999999999769e-01 3.820128143472047988e-01
7.249999999999999778e-01 3.824676039956730889e-01
7.259999999999999787e-01 3.829221933685102996e-01
7.269999999999999796e-01 3.833765824804082345e-01
7.279999999999999805e-01 3.838307713461220905e-01
7.289999999999999813e-01 3.842847599804707914e-01
7.299999999999999822e-01 3.847385483983368215e-01
7.309999999999999831e-01 3.851921366146669468e-01
7.319999999999999840e-01 3.856455246444708829e-01
7.329999999999999849e-01 3.860987125028221278e-01
7.339999999999999858e-01 3.865517002048576845e-01
7.349999999999999867e-01 3.870044877657785043e-01
7.359999999999999876e-01 3.874570752008487107e-01
7.369999999999999885e-01 3.879094625253960427e-01
7.379999999999999893e-01 3.883616497548118551e-01
7.389999999999999902e-01 3.888136369045510632e-01
7.399999999999999911e-01 3.892654239901315316e-01
7.409999999999999920e-01 3.897170110271354626e-01
7.419999999999999929e-01 3.901683980312076749e-01
7.429999999999999938e-01 3.906195850180567697e-01
7.439999999999999947e-01 3.910705720034547417e-01
7.449999999999999956e-01 3.915213590032368129e-01
7.459999999999999964e-01 3.919719460333017103e-01
7.469999999999999973e-01 3.924223331096116096e-01
7.479999999999999982e-01 3.928725202481913592e-01
7.489999999999999991e-01 3.933225074651302555e-01
7.500000000000000000e-01 3.937722947765792680e-01
7.510000000000000009e-01 3.942218821987542587e-01
7.520000000000000018e-01 3.946712697479330401e-01
7.530000000000000027e-01 3.951204574404578174e-01
7.540000000000000036e-01 3.955694452927325799e-01
7.550000000000000044e-01 3.960182333212255990e-01
7.560000000000000053e-01 3.964668215424679287e-01
7.570000000000000062e-01 3.969152099730534067e-01
7.580000000000000071e-01 3.973633986296394860e-01
7.590000000000000080e-01 3.978113875289467360e-01
7.600000000000000089e-01 3.982591766877583983e-01
7.610000000000000098e-01 3.987067661229209414e-01
7.620000000000000107e-01 3.991541558513433952e-01
7.630000000000000115e-01 3.996013458899985160e-01
7.640000000000000124e-01 4.000483362559218992e-01
7.650000000000000133e-01 4.004951269662114788e-01
7.660000000000000142e-01 4.009417180380289158e-01
7.670000000000000151e-01 4.013881094885981549e-01
7.680000000000000160e-01 4.018343013352064230e-01
7.690000000000000169e-01 4.022802935952034531e-01
7.700000000000000178e-01 4.027260862860022050e-01
7.710000000000000187e-01 4.031716794250780889e-01
7.720000000000000195e-01 4.036170730299695197e-01
7.730000000000000204e-01 4.040622671182778625e-01
7.740000000000000213e-01 4.045072617076668209e-01
7.750000000000000222e-01 4.049520568158629930e-01
7.760000000000000231e-01 4.053966524606557043e-01
7.770000000000000240e-01 4.058410486598970635e-01
7.780000000000000249e-01 4.062852454315016293e-01
7.790000000000000258e-01 4.067292427934468546e-01
7.800000000000000266e-01 4.071730407637721982e-01
7.810000000000000275e-01 4.076166393605808458e-01
7.820000000000000284e-01 4.080600386020372672e-01
7.830000000000000293e-01 4.085032385063693816e-01
7.840000000000000302e-01 4.089462390918672252e-01
7.850000000000000311e-01 4.093890403768835062e-01
7.860000000000000320e-01 4.098316423798331609e-01
7.870000000000000329e-01 4.102740451191937976e-01
7.880000000000000338e-01 4.107162486135055302e-01
7.890000000000000346e-01 4.111582528813703674e-01
7.900000000000000355e-01 4.116000579414533234e-01
7.910000000000000364e-01 4.120416638124813069e-01
7.920000000000000373e-01 4.124830705132439546e-01
7.930000000000000382e-01 4.129242780625931863e-01
7.940000000000000391e-01 4.133652864794423176e-01
7.950000000000000400e-01 4.138060957827682795e-01
7.960000000000000409e-01 4.142467059916091765e-01
7.970000000000000417e-01 4.146871171250661181e-01
7.980000000000000426e-01 4.151273292023014427e-01
7.990000000000000435e-01 4.155673422425404384e-01
8.000000000000000444e-01 4.160071562650705657e-01
8.010000000000000453e-01 4.164467712892407913e-01
8.020000000000000462e-01 4.168861873344626989e-01
8.030000000000000471e-01 4.173254044202097668e-01
8.040000000000000480e-01 4.177644225660172572e-01
8.050000000000000488e-01 4.182032417914828826e-01
8.060000000000000497e-01 4.186418621162658060e-01
8.070000000000000506e-01 4.190802835600876408e-01
8.080000000000000515e-01 4.195185061427317841e-01
8.090000000000000524e-01 4.199565298840438610e-01
8.100000000000000533e-01 4.203943548039305034e-01
8.110000000000000542e-01 4.208319809223609043e-01
8.120000000000000551e-01 4.212694082593661515e-01
8.130000000000000560e-01 4.217066368350385619e-01
8.140000000000000568e-01 4.221436666695329021e-01
8.150000000000000577e-01 4.225804977830652231e-01
8.160000000000000586e-01 4.230171301959135821e-01
8.170000000000000595e-01 4.234535639284174868e-01
8.180000000000000604e-01 4.238897990009783956e-01
8.190000000000000613e-01 4.243258354340593286e-01
8.200000000000000622e-01 4.247616732481848123e-01
8.210000000000000631e-01 4.251973124639409907e-01
8.220000000000000639e-01 4.256327531019757360e-01
8.230000000000000648e-01 4.260679951829987600e-01
8.240000000000000657e-01 4.265030387277803925e-01
8.250000000000000666e-01 4.269378837571531915e-01
8.260000000000000675e-01 4.273725302920111657e-01
8.270000000000000684e-01 4.278069783533091086e-01
8.280000000000000693e-01 4.282412279620642637e-01
8.290000000000000702e-01 4.286752791393543260e-01
8.300000000000000711e-01 4.291091319063191634e-01
8.310000000000000719e-01 4.295427862841592614e-01
8.320000000000000728e-01 4.299762422941368345e-01
8.329999999999999627e-01 4.304094999575751590e-01
8.339999999999999636e-01 4.308425592958590178e-01
8.349999999999999645e-01 4.312754203304340894e-01
8.359999999999999654e-01 4.317080830828076699e-01
8.369999999999999662e-01 4.321405475745476177e-01
8.379999999999999671e-01 4.325728138272841306e-01
8.389999999999999680e-01 4.330048818627066920e-01
8.399999999999999689e-01 4.334367517025675132e-01
8.409999999999999698e-01 4.338684233686789238e-01
8.419999999999999707e-01 4.342998968829153150e-01
8.429999999999999716e-01 4.347311722672105860e-01
8.439999999999999725e-01 4.351622495435608640e-01
8.449999999999999734e-01 4.355931287340225611e-01
8.459999999999999742e-01 4.360238098607134294e-01
8.469999999999999751e-01 4.364542929458118392e-01
8.479999999999999760e-01 4.368845780115573341e-01
8.489999999999999769e-01 4.373146650802496871e-01
8.499999999999999778e-01 4.377445541742503443e-01
8.509999999999999787e-01 4.381742453159807593e-01
8.519999999999999796e-01 4.386037385279237255e-01
8.529999999999999805e-01 4.390330338326220994e-01
8.539999999999999813e-01 4.394621312526798551e-01
8.549999999999999822e-01 4.398910308107624179e-01
8.559999999999999831e-01 4.403197325295939435e-01
8.569999999999999840e-01 4.407482364319612045e-01
8.579999999999999849e-01 4.411765425407101482e-01
8.589999999999999858e-01 4.416046508787479508e-01
8.599999999999999867e-01 4.420325614690421290e-01
8.609999999999999876e-01 4.424602743346208178e-01
8.619999999999999885e-01 4.428877894985725483e-01
8.629999999999999893e-01 4.433151069840458591e-01
8.639999999999999902e-01 4.437422268142505732e-01
8.649999999999999911e-01 4.441691490124562436e-01
8.659999999999999920e-01 4.445958736019932078e-01
8.669999999999999929e-01 4.450224006062514781e-01
8.679999999999999938e-01 4.454487300486820178e-01
8.689999999999999947e-01 4.458748619527956314e-01
8.699999999999999956e-01 4.463007963421637969e-01
8.709999999999999964e-01 4.467265332404174449e-01
8.719999999999999973e-01 4.471520726712484572e-01
8.729999999999999982e-01 4.475774146584086122e-01
8.739999999999999991e-01 4.480025592257096401e-01
8.750000000000000000e-01 4.484275063970235009e-01
8.760000000000000009e-01 4.488522561962819957e-01
8.770000000000000018e-01 4.492768086474774325e-01
8.780000000000000027e-01 4.497011637746612944e-01
8.790000000000000036e-01 4.501253216019459602e-01
8.800000000000000044e-01 4.505492821535032610e-01
8.810000000000000053e-01 4.509730454535644806e-01
8.820000000000000062e-01 4.513966115264219647e-01
8.830000000000000071e-01 4.518199803964269012e-01
8.840000000000000080e-01 4.522431520879906519e-01
8.850000000000000089e-01 4.526661266255840310e-01
8.860000000000000098e-01 4.530889040337383600e-01
8.870000000000000107e-01 4.535114843370434690e-01
8.880000000000000115e-01 4.539338675601500839e-01
8.890000000000000124e-01 4.543560537277679390e-01
8.900000000000000133e-01 4.547780428646665540e-01
8.910000000000000142e-01 4.551998349956752343e-01
8.920000000000000151e-01 4.556214301456822935e-01
8.930000000000000160e-01 4.560428283396360527e-01
8.940000000000000169e-01 4.564640296025445076e-01
8.950000000000000178e-01 4.568850339594743848e-01
8.960000000000000187e-01 4.573058414355523071e-01
8.970000000000000195e-01 4.577264520559646277e-01
8.980000000000000204e-01 4.581468658459564858e-01
8.990000000000000213e-01 4.585670828308324176e-01
9.000000000000000222e-01 4.589871030359569670e-01
9.010000000000000231e-01 4.594069264867527425e-01
9.020000000000000240e-01 4.598265532087028595e-01
9.030000000000000249e-01 4.602459832273489426e-01
9.040000000000000258e-01 4.606652165682916800e-01
9.050000000000000266e-01 4.610842532571912122e-01
9.060000000000000275e-01 4.615030933197671881e-01
9.070000000000000284e-01 4.619217367817972653e-01
9.080000000000000293e-01 4.623401836691194422e-01
9.090000000000000302e-01 4.627584340076296154e-01
9.100000000000000311e-01 4.631764878232832450e-01
9.110000000000000320e-01 4.635943451420947992e-01
9.120000000000000329e-01 4.640120059901375327e-01
9.130000000000000338e-01 4.644294703935433200e-01
9.140000000000000346e-01 4.648467383785030438e-01
9.150000000000000355e-01 4.652638099712670949e-01
9.160000000000000364e-01 4.656806851981434847e-01
9.170000000000000373e-01 4.660973640855000100e-01
9.180000000000000382e-01 4.665138466597623657e-01
9.190000000000000391e-01 4.669301329474155327e-01
9.200000000000000400e-01 4.673462229750029451e-01
9.210000000000000409e-01 4.677621167691268789e-01
9.220000000000000417e-01 4.681778143564476191e-01
9.230000000000000426e-01 4.685933157636843482e-01
9.240000000000000435e-01 4.690086210176152015e-01
9.250000000000000444e-01 4.694237301450763789e-01
9.260000000000000453e-01 4.698386431729622004e-01
9.270000000000000462e-01 4.702533601282261611e-01
9.280000000000000471e-01 4.706678810378794875e-01
9.290000000000000480e-01 4.710822059289923036e-01
9.300000000000000488e-01 4.714963348286927980e-01
9.310000000000000497e-01 4.719102677641673904e-01
9.320000000000000506e-01 4.723240047626608429e-01
9.330000000000000515e-01 4.727375458514761486e-01
9.340000000000000524e-01 4.731508910579742544e-01
9.350000000000000533e-01 4.735640404095748934e-01
9.360000000000000542e-01 4.739769939337552529e-01
9.370000000000000551e-01 4.743897516580509732e-01
9.380000000000000560e-01 4.748023136100555375e-01
9.390000000000000568e-01 4.752146798174204934e-01
9.400000000000000577e-01 4.756268503078557863e-01
9.410000000000000586e-01 4.760388251091283163e-01
9.420000000000000595e-01 4.764506042490641580e-01
9.430000000000000604e-01 4.768621877555463406e-01
9.440000000000000613e-01 4.772735756565160137e-01
9.450000000000000622e-01 4.776847679799725022e-01
9.460000000000000631e-01 4.780957647539718081e-01
9.470000000000000639e-01 4.785065660066292748e-01
9.480000000000000648e-01 4.789171717661168115e-01
9.490000000000000657e-01 4.793275820606642812e-01
9.500000000000000666e-01 4.797377969185592228e-01
9.510000000000000675e-01 4.801478163681464628e-01
9.520000000000000684e-01 4.805576404378290034e-01
9.530000000000000693e-01 4.809672691560669122e-01
9.540000000000000702e-01 4.813767025513783770e-01
9.550000000000000711e-01 4.817859406523378185e-01
9.560000000000000719e-01 4.821949834875784435e-01
9.570000000000000728e-01 4.826038310857898583e-01
9.580000000000000737e-01 4.830124834757194008e-01
9.590000000000000746e-01 4.834209406861720293e-01
9.599999999999999645e-01 4.838292027460093792e-01
9.609999999999999654e-01 4.842372696841508173e-01
9.619999999999999662e-01 4.846451415295729426e-01
9.629999999999999671e-01 4.850528183113086422e-01
9.639999999999999680e-01 4.854603000584489791e-01
9.649999999999999689e-01 4.858675868001421372e-01
9.659999999999999698e-01 4.862746785655926995e-01
9.669999999999999707e-01 4.866815753840623704e-01
9.679999999999999716e-01 4.870882772848703079e-01
9.689999999999999725e-01 4.874947842973922363e-01
9.699999999999999734e-01 4.879010964510611115e-01
9.709999999999999742e-01 4.883072137753662889e-01
9.719999999999999751e-01 4.887131362998544670e-01
9.729999999999999760e-01 4.891188640541291321e-01
9.739999999999999769e-01 4.895243970678501699e-01
9.749999999999999778e-01 4.899297353707345870e-01
9.759999999999999787e-01 4.903348789925554008e-01
9.769999999999999796e-01 4.907398279631434712e-01
9.779999999999999805e-01 4.911445823123856691e-01
9.789999999999999813e-01 4.915491420702247649e-01
9.799999999999999822e-01 4.919535072666613718e-01
9.809999999999999831e-01 4.923576779317517249e-01
9.819999999999999840e-01 4.927616540956086810e-01
9.829999999999999849e-01 4.931654357884017736e-01
9.839999999999999858e-01 4.935690230403569911e-01
9.849999999999999867e-01 4.939724158817563326e-01
9.859999999999999876e-01 4.943756143429384187e-01
9.869999999999999885e-01 4.947786184542979915e-01
9.879999999999999893e-01 4.951814282462861927e-01
9.889999999999999902e-01 4.955840437494103967e-01
9.899999999999999911e-01 4.959864649942340997e-01
9.909999999999999920e-01 4.963886920113767531e-01
9.919999999999999929e-01 4.967907248315142077e-01
9.929999999999999938e-01 4.971925634853783804e-01
9.939999999999999947e-01 4.975942080037567550e-01
9.949999999999999956e-01 4.979956584174935474e-01
9.959999999999999964e-01 4.983969147574883740e-01
9.969999999999999973e-01 4.987979770546968616e-01
9.979999999999999982e-01 4.991988453401307591e-01
9.989999999999999991e-01 4.995995196448574371e-01


==> WASEP_theor_z_at_10000t3000.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 5.522384395479667434e-04
2.000000000000000042e-03 1.104373058063161774e-03
3.000000000000000062e-03 1.656403850999385629e-03
4.000000000000000083e-03 2.208330813820734428e-03
5.000000000000000104e-03 2.760153942000263816e-03
6.000000000000000125e-03 3.311873231018382276e-03
7.000000000000000146e-03 3.863488676365751159e-03
8.000000000000000167e-03 4.415000273541412265e-03
9.000000000000001055e-03 4.966408018053567602e-03
1.000000000000000021e-02 5.517711905418771004e-03
1.099999999999999936e-02 6.068911931162440307e-03
1.200000000000000025e-02 6.620008090819373865e-03
1.300000000000000114e-02 7.171000379932670685e-03
1.400000000000000029e-02 7.721888794055311624e-03
1.499999999999999944e-02 8.272673328747487051e-03
1.600000000000000033e-02 8.823353979580559822e-03
1.700000000000000122e-02 9.373930742131749219e-03
1.800000000000000211e-02 9.924403611989948346e-03
1.899999999999999953e-02 1.047477258475172646e-02
2.000000000000000042e-02 1.102503765602237673e-02
2.100000000000000130e-02 1.157519882141617128e-02
2.199999999999999872e-02 1.212525607655607317e-02
2.299999999999999961e-02 1.267520941707504789e-02
2.400000000000000050e-02 1.322505883861366249e-02
2.500000000000000139e-02 1.377480433682193306e-02
2.600000000000000228e-02 1.432444590735849552e-02
2.699999999999999969e-02 1.487398354589167249e-02
2.800000000000000058e-02 1.542341724809705682e-02
2.900000000000000147e-02 1.597274700966094807e-02
2.999999999999999889e-02 1.652197282627715022e-02
3.099999999999999978e-02 1.707109469364988946e-02
3.200000000000000067e-02 1.762011260749058936e-02
3.300000000000000155e-02 1.816902656351999934e-02
3.400000000000000244e-02 1.871783655746870473e-02
3.500000000000000333e-02 1.926654258507524628e-02
3.600000000000000422e-02 1.981514464208770226e-02
3.699999999999999817e-02 2.036364272426288355e-02
3.799999999999999906e-02 2.091203682736577155e-02
3.899999999999999994e-02 2.146032694717084355e-02
4.000000000000000083e-02 2.200851307946231905e-02
4.100000000000000172e-02 2.255659522003122114e-02
4.200000000000000261e-02 2.310457336468041065e-02
4.300000000000000350e-02 2.365244750921845218e-02
4.399999999999999745e-02 2.420021764946545667e-02
4.499999999999999833e-02 2.474788378124853291e-02
4.599999999999999922e-02 2.529544590040525703e-02
4.700000000000000011e-02 2.584290400278094896e-02
4.800000000000000100e-02 2.639025808423110450e-02
4.900000000000000189e-02 2.693750814061841165e-02
5.000000000000000278e-02 2.748465416781596324e-02
5.100000000000000366e-02 2.803169616170533493e-02
5.200000000000000455e-02 2.857863411817581148e-02
5.299999999999999850e-02 2.912546803312808866e-02
5.399999999999999939e-02 2.967219790246998154e-02
5.500000000000000028e-02 3.021882372211855475e-02
5.600000000000000117e-02 3.076534548799983101e-02
5.700000000000000205e-02 3.131176319604958569e-02
5.800000000000000294e-02 3.185807684221039077e-02
5.900000000000000383e-02 3.240428642243667334e-02
5.999999999999999778e-02 3.295039193268988614e-02
6.099999999999999867e-02 3.349639336893956570e-02
6.199999999999999956e-02 3.404229072716733612e-02
6.300000000000000044e-02 3.458808400336045585e-02
6.400000000000000133e-02 3.513377319351770889e-02
6.500000000000000222e-02 3.567935829364426992e-02
6.600000000000000311e-02 3.622483929975710282e-02
6.700000000000000400e-02 3.677021620787952749e-02
6.800000000000000488e-02 3.731548901404577873e-02
6.900000000000000577e-02 3.786065771429780735e-02
7.000000000000000666e-02 3.840572230468628639e-02
7.100000000000000755e-02 3.895068278127276906e-02
7.200000000000000844e-02 3.949553914012591399e-02
7.299999999999999545e-02 4.004029137732388610e-02
7.399999999999999634e-02 4.058493948895299658e-02
7.499999999999999722e-02 4.112948347111117925e-02
7.599999999999999811e-02 4.167392331990124599e-02
7.699999999999999900e-02 4.221825903143842235e-02
7.799999999999999989e-02 4.276249060184628137e-02
7.900000000000000078e-02 4.330661802725538356e-02
8.000000000000000167e-02 4.385064130380810637e-02
8.100000000000000255e-02 4.439456042765243388e-02
8.200000000000000344e-02 4.493837539494842381e-02
8.300000000000000433e-02 4.548208620186439816e-02
8.400000000000000522e-02 4.602569284457531940e-02
8.500000000000000611e-02 4.656919531926816125e-02
8.600000000000000699e-02 4.711259362213786328e-02
8.700000000000000788e-02 4.765588774938754602e-02
8.799999999999999489e-02 4.819907769722963503e-02
8.899999999999999578e-02 4.874216346188634669e-02
8.999999999999999667e-02 4.928514503958750237e-02
9.099999999999999756e-02 4.982802242657378283e-02
9.199999999999999845e-02 5.037079561909372366e-02
9.299999999999999933e-02 5.091346461340345159e-02
9.400000000000000022e-02 5.145602940577067436e-02
9.500000000000000111e-02 5.199848999247065617e-02
9.600000000000000200e-02 5.254084636978754996e-02
9.700000000000000289e-02 5.308309853401490391e-02
9.800000000000000377e-02 5.362524648145618883e-02
9.900000000000000466e-02 5.416729020842181441e-02
1.000000000000000056e-01 5.470922971123210604e-02
1.010000000000000064e-01 5.525106498621724926e-02
1.020000000000000073e-01 5.579279602971540936e-02
1.030000000000000082e-01 5.633442283807352929e-02
1.040000000000000091e-01 5.687594540764946000e-02
1.049999999999999961e-01 5.741736373480708922e-02
1.059999999999999970e-01 5.795867781592118489e-02
1.069999999999999979e-01 5.849988764737576452e-02
1.079999999999999988e-01 5.904099322556220081e-02
1.089999999999999997e-01 5.958199454688296176e-02
1.100000000000000006e-01 6.012289160774863389e-02
1.110000000000000014e-01 6.066368440457708955e-02
1.120000000000000023e-01 6.120437293379892008e-02
1.130000000000000032e-01 6.174495719184949771e-02
1.140000000000000041e-01 6.228543717517689288e-02
1.150000000000000050e-01 6.282581288023583732e-02
1.160000000000000059e-01 6.336608430349044419e-02
1.170000000000000068e-01 6.390625144141474923e-02
1.180000000000000077e-01 6.444631429049130222e-02
1.190000000000000085e-01 6.498627284721202046e-02
1.199999999999999956e-01 6.552612710807617646e-02
1.209999999999999964e-01 6.606587706959403394e-02
1.219999999999999973e-01 6.660552272828458575e-02
1.229999999999999982e-01 6.714506408067472121e-02
1.239999999999999991e-01 6.768450112330114121e-02
1.250000000000000000e-01 6.822383385271005296e-02
1.260000000000000009e-01 6.876306226545526867e-02
1.270000000000000018e-01 6.930218635810088401e-02
1.280000000000000027e-01 6.984120612722047317e-02
1.290000000000000036e-01 7.038012156939404962e-02
1.300000000000000044e-01 7.091893268121327032e-02
1.310000000000000053e-01 7.145763945927864624e-02
1.320000000000000062e-01 7.199624190019734971e-02
1.330000000000000071e-01 7.253474000058843241e-02
1.340000000000000080e-01 7.307313375707839842e-02
1.350000000000000089e-01 7.361142316630336913e-02
1.360000000000000098e-01 7.414960822490881953e-02
1.370000000000000107e-01 7.468768892954710803e-02
1.380000000000000115e-01 7.522566527688205607e-02
1.390000000000000124e-01 7.576353726358653340e-02
1.400000000000000133e-01 7.630130488634051522e-02
1.410000000000000142e-01 7.683896814183484303e-02
1.420000000000000151e-01 7.737652702676826866e-02
1.430000000000000160e-01 7.791398153784960534e-02
1.440000000000000169e-01 7.845133167179550726e-02
1.449999999999999900e-01 7.898857742533237081e-02
1.459999999999999909e-01 7.952571879519604314e-02
1.469999999999999918e-01 8.006275577813047606e-02
1.479999999999999927e-01 8.059968837088905824e-02
1.489999999999999936e-01 8.113651657023483732e-02
1.499999999999999944e-01 8.167324037293918759e-02
1.509999999999999953e-01 8.220985977578174064e-02
1.519999999999999962e-01 8.274637477555345233e-02
1.529999999999999971e-01 8.328278536905296681e-02
1.539999999999999980e-01 8.381909155308717163e-02
1.549999999999999989e-01 8.435529332447362638e-02
1.559999999999999998e-01 8.489139068003760669e-02
1.570000000000000007e-01 8.542738361661472712e-02
1.580000000000000016e-01 8.596327213104879017e-02
1.590000000000000024e-01 8.649905622019288254e-02
1.600000000000000033e-01 8.703473588090873680e-02
1.610000000000000042e-01 8.757031111006791102e-02
1.620000000000000051e-01 8.810578190455087277e-02
1.630000000000000060e-01 8.864114826124647184e-02
1.640000000000000069e-01 8.917641017705357775e-02
1.650000000000000078e-01 8.971156764887885937e-02
1.660000000000000087e-01 9.024662067364026818e-02
1.670000000000000095e-01 9.078156924826168150e-02
1.680000000000000104e-01 9.131641336967906419e-02
1.690000000000000113e-01 9.185115303483555593e-02
1.700000000000000122e-01 9.238578824068373330e-02
1.710000000000000131e-01 9.292031898418624813e-02
1.720000000000000140e-01 9.345474526231403734e-02
1.730000000000000149e-01 9.398906707204625344e-02
1.740000000000000158e-01 9.452328441037273488e-02
1.750000000000000167e-01 9.505739727429174390e-02
1.759999999999999898e-01 9.559140566080974455e-02
1.769999999999999907e-01 9.612530956694409490e-02
1.779999999999999916e-01 9.665910898971973031e-02
1.789999999999999925e-01 9.719280392617109243e-02
1.799999999999999933e-01 9.772639437334186552e-02
1.809999999999999942e-01 9.825988032828517071e-02
1.819999999999999951e-01 9.879326178806163705e-02
1.829999999999999960e-01 9.932653874974355090e-02
1.839999999999999969e-01 9.985971121041044285e-02
1.849999999999999978e-01 1.003927791671503783e-01
1.859999999999999987e-01 1.009257426170624972e-01
1.869999999999999996e-01 1.014586015572539190e-01
1.880000000000000004e-01 1.019913559848408674e-01
1.890000000000000013e-01 1.025240058969486001e-01
1.900000000000000022e-01 1.030565512907112152e-01
1.910000000000000031e-01 1.035889921632731636e-01
1.920000000000000040e-01 1.041213285117868204e-01
1.930000000000000049e-01 1.046535603334133313e-01
1.940000000000000058e-01 1.051856876253250139e-01
1.950000000000000067e-01 1.057177103847001254e-01
1.960000000000000075e-01 1.062496286087283720e-01
1.970000000000000084e-01 1.067814422946092301e-01
1.980000000000000093e-01 1.073131514395477965e-01
1.990000000000000102e-01 1.078447560407625044e-01
2.000000000000000111e-01 1.083762560954776161e-01
2.010000000000000120e-01 1.089076516009276768e-01
2.020000000000000129e-01 1.094389425543566691e-01
2.030000000000000138e-01 1.099701289530174153e-01
2.040000000000000147e-01 1.105012107941723692e-01
2.050000000000000155e-01 1.110321880750912010e-01
2.060000000000000164e-01 1.115630607930559459e-01
2.070000000000000173e-01 1.120938289453538156e-01
2.080000000000000182e-01 1.126244925292849974e-01
2.089999999999999913e-01 1.131550515421550634e-01
2.099999999999999922e-01 1.136855059812822283e-01
2.109999999999999931e-01 1.142158558439914789e-01
2.119999999999999940e-01 1.147461011276176696e-01
2.129999999999999949e-01 1.152762418295045499e-01
2.139999999999999958e-01 1.158062779470062503e-01
2.149999999999999967e-01 1.163362094774833821e-01
2.159999999999999976e-01 1.168660364183079087e-01
2.169999999999999984e-01 1.173957587668602032e-01
2.179999999999999993e-01 1.179253765205300342e-01
2.190000000000000002e-01 1.184548896767161213e-01
2.200000000000000011e-01 1.189842982328251503e-01
2.210000000000000020e-01 1.195136021862751585e-01
2.220000000000000029e-01 1.200428015344916638e-01
2.230000000000000038e-01 1.205718962749098150e-01
2.240000000000000047e-01 1.211008864049741007e-01
2.250000000000000056e-01 1.216297719221378359e-01
2.260000000000000064e-01 1.221585528238636059e-01
2.270000000000000073e-01 1.226872291076233495e-01
2.280000000000000082e-01 1.232158007708965969e-01
2.290000000000000091e-01 1.237442678111747019e-01
2.300000000000000100e-01 1.242726302259557075e-01
2.310000000000000109e-01 1.248008880127481207e-01
2.320000000000000118e-01 1.253290411690693162e-01
2.330000000000000127e-01 1.258570896924459115e-01
2.340000000000000135e-01 1.263850335804131697e-01
2.350000000000000144e-01 1.269128728305161102e-01
2.360000000000000153e-01 1.274406074403077738e-01
2.370000000000000162e-01 1.279682374073526363e-01
2.380000000000000171e-01 1.284957627292211690e-01
2.390000000000000180e-01 1.290231834034961667e-01
2.399999999999999911e-01 1.295504994277668354e-01
2.409999999999999920e-01 1.300777107996327620e-01
2.419999999999999929e-01 1.306048175167033309e-01
2.429999999999999938e-01 1.311318195765959482e-01
2.439999999999999947e-01 1.316587169769375953e-01
2.449999999999999956e-01 1.321855097153650793e-01
2.459999999999999964e-01 1.327121977895226179e-01
2.469999999999999973e-01 1.332387811970650315e-01
2.479999999999999982e-01 1.337652599356553840e-01
2.489999999999999991e-01 1.342916340029678690e-01
2.500000000000000000e-01 1.348179033966825369e-01
2.510000000000000009e-01 1.353440681144917890e-01
2.520000000000000018e-01 1.358701281540949657e-01
2.530000000000000027e-01 1.363960835132014549e-01
2.540000000000000036e-01 1.369219341895300257e-01
2.550000000000000044e-01 1.374476801808084125e-01
2.560000000000000053e-01 1.379733214847725653e-01
2.570000000000000062e-01 1.384988580991687590e-01
2.580000000000000071e-01 1.390242900217525945e-01
2.590000000000000080e-01 1.395496172502873611e-01
2.600000000000000089e-01 1.400748397825474223e-01
2.610000000000000098e-01 1.405999576163145248e-01
2.620000000000000107e-01 1.411249707493811012e-01
2.630000000000000115e-01 1.416498791795466894e-01
2.640000000000000124e-01 1.421746829046229010e-01
2.650000000000000133e-01 1.426993819224283977e-01
2.660000000000000142e-01 1.432239762307908060e-01
2.670000000000000151e-01 1.437484658275481608e-01
2.680000000000000160e-01 1.442728507105471569e-01
2.690000000000000169e-01 1.447971308776442312e-01
2.700000000000000178e-01 1.453213063267024818e-01
2.710000000000000187e-01 1.458453770555982187e-01
2.720000000000000195e-01 1.463693430622129421e-01
2.730000000000000204e-01 1.468932043444406421e-01
2.740000000000000213e-01 1.474169609001821923e-01
2.750000000000000222e-01 1.479406127273482641e-01
2.760000000000000231e-01 1.484641598238590487e-01
2.770000000000000240e-01 1.489876021876442580e-01
2.780000000000000249e-01 1.495109398166414305e-01
2.790000000000000258e-01 1.500341727087983468e-01
2.800000000000000266e-01 1.505573008620713082e-01
2.810000000000000275e-01 1.510803242744272745e-01
2.820000000000000284e-01 1.516032429438403106e-01
2.830000000000000293e-01 1.521260568682936409e-01
2.840000000000000302e-01 1.526487660457830076e-01
2.850000000000000311e-01 1.531713704743090376e-01
2.860000000000000320e-01 1.536938701518851258e-01
2.870000000000000329e-01 1.542162650765295517e-01
2.880000000000000338e-01 1.547385552462751390e-01
2.889999999999999791e-01 1.552607406591600403e-01
2.899999999999999800e-01 1.557828213132317619e-01
2.909999999999999809e-01 1.563047972065493008e-01
2.919999999999999818e-01 1.568266683371785097e-01
2.929999999999999827e-01 1.573484347031960939e-01
2.939999999999999836e-01 1.578700963026866688e-01
2.949999999999999845e-01 1.583916531337442590e-01
2.959999999999999853e-01 1.589131051944734363e-01
2.969999999999999862e-01 1.594344524829860721e-01
2.979999999999999871e-01 1.599556949974042241e-01
2.989999999999999880e-01 1.604768327358587210e-01
2.999999999999999889e-01 1.609978656964902166e-01
3.009999999999999898e-01 1.615187938774476084e-01
3.019999999999999907e-01 1.620396172768904242e-01
3.029999999999999916e-01 1.625603358929856856e-01
3.039999999999999925e-01 1.630809497239102679e-01
3.049999999999999933e-01 1.636014587678514820e-01
3.059999999999999942e-01 1.641218630230028563e-01
3.069999999999999951e-01 1.646421624875706591e-01
3.079999999999999960e-01 1.651623571597676532e-01
3.089999999999999969e-01 1.656824470378175651e-01
3.099999999999999978e-01 1.662024321199515042e-01
3.109999999999999987e-01 1.667223124044117377e-01
3.119999999999999996e-01 1.672420878894479157e-01
3.130000000000000004e-01 1.677617585733204297e-01
3.140000000000000013e-01 1.682813244542977760e-01
3.150000000000000022e-01 1.688007855306587479e-01
3.160000000000000031e-01 1.693201418006896608e-01
3.170000000000000040e-01 1.698393932626877378e-01
3.180000000000000049e-01 1.703585399149578350e-01
3.190000000000000058e-01 1.708775817558160770e-01
3.200000000000000067e-01 1.713965187835855830e-01
3.210000000000000075e-01 1.719153509965999360e-01
3.220000000000000084e-01 1.724340783932016008e-01
3.230000000000000093e-01 1.729527009717419517e-01
3.240000000000000102e-01 1.734712187305825215e-01
3.250000000000000111e-01 1.739896316680931698e-01
3.260000000000000120e-01 1.745079397826519996e-01
3.270000000000000129e-01 1.750261430726497425e-01
3.280000000000000138e-01 1.755442415364820707e-01
3.290000000000000147e-01 1.760622351725573687e-01
3.300000000000000155e-01 1.765801239792901545e-01
3.310000000000000164e-01 1.770979079551069924e-01
3.320000000000000173e-01 1.776155870984417184e-01
3.330000000000000182e-01 1.781331614077385495e-01
3.340000000000000191e-01 1.786506308814499733e-01
3.350000000000000200e-01 1.791679955180380257e-01
3.360000000000000209e-01 1.796852553159746790e-01
3.370000000000000218e-01 1.802024102737402877e-01
3.380000000000000226e-01 1.807194603898236718e-01
3.390000000000000235e-01 1.812364056627245867e-01
3.400000000000000244e-01 1.817532460909515313e-01
3.410000000000000253e-01 1.822699816730209976e-01
3.420000000000000262e-01 1.827866124074593313e-01
3.430000000000000271e-01 1.833031382928035080e-01
3.440000000000000280e-01 1.838195593275982753e-01
3.450000000000000289e-01 1.843358755103968738e-01
3.460000000000000298e-01 1.848520868397635075e-01
3.470000000000000306e-01 1.853681933142712068e-01
3.480000000000000315e-01 1.858841949325004683e-01
3.490000000000000324e-01 1.864000916930436125e-01
3.500000000000000333e-01 1.869158835944999264e-01
3.510000000000000342e-01 1.874315706354796329e-01
3.519999999999999796e-01 1.879471528146012260e-01
3.529999999999999805e-01 1.884626301304928864e-01
3.539999999999999813e-01 1.889780025817910936e-01
3.549999999999999822e-01 1.894932701671425967e-01
3.559999999999999831e-01 1.900084328852025273e-01
3.569999999999999840e-01 1.905234907346365081e-01
3.579999999999999849e-01 1.910384437141178504e-01
3.589999999999999858e-01 1.915532918223309122e-01
3.599999999999999867e-01 1.920680350579658247e-01
3.609999999999999876e-01 1.925826734197264856e-01
3.619999999999999885e-01 1.930972069063228713e-01
3.629999999999999893e-01 1.936116355164746450e-01
3.639999999999999902e-01 1.941259592489121555e-01
3.649999999999999911e-01 1.946401781023727739e-01
3.659999999999999920e-01 1.951542920756059452e-01
3.669999999999999929e-01 1.956683011673667760e-01
3.679999999999999938e-01 1.961822053764220586e-01
3.689999999999999947e-01 1.966960047015481883e-01
3.699999999999999956e-01 1.972096991415286660e-01
3.709999999999999964e-01 1.977232886951578172e-01
3.719999999999999973e-01 1.982367733612385441e-01
3.729999999999999982e-01 1.987501531385832410e-01
3.739999999999999991e-01 1.992634280260141000e-01
3.750000000000000000e-01 1.997765980223602522e-01
3.760000000000000009e-01 2.002896631264632910e-01
3.770000000000000018e-01 2.008026233371725811e-01
3.780000000000000027e-01 2.013154786533450924e-01
3.790000000000000036e-01 2.018282290738494522e-01
3.800000000000000044e-01 2.023408745975627254e-01
3.810000000000000053e-01 2.028534152233705534e-01
3.820000000000000062e-01 2.033658509501680145e-01
3.830000000000000071e-01 2.038781817768605120e-01
3.840000000000000080e-01 2.043904077023614707e-01
3.850000000000000089e-01 2.049025287255939187e-01
3.860000000000000098e-01 2.054145448454903489e-01
3.870000000000000107e-01 2.059264560609920247e-01
3.880000000000000115e-01 2.064382623710502018e-01
3.890000000000000124e-01 2.069499637746245457e-01
3.900000000000000133e-01 2.074615602706828821e-01
3.910000000000000142e-01 2.079730518582059429e-01
3.920000000000000151e-01 2.084844385361804553e-01
3.930000000000000160e-01 2.089957203036021949e-01
3.940000000000000169e-01 2.095068971594787888e-01
3.950000000000000178e-01 2.100179691028254414e-01
3.960000000000000187e-01 2.105289361326659336e-01
3.970000000000000195e-01 2.110397982480350654e-01
3.980000000000000204e-01 2.115505554479750749e-01
3.990000000000000213e-01 2.120612077315382205e-01
4.000000000000000222e-01 2.125717550977869186e-01
4.010000000000000231e-01 2.130821975457915241e-01
4.020000000000000240e-01 2.135925350746309126e-01
4.030000000000000249e-01 2.141027676833966165e-01
4.040000000000000258e-01 2.146128953711849696e-01
4.050000000000000266e-01 2.151229181371047683e-01
4.060000000000000275e-01 2.156328359802731354e-01
4.070000000000000284e-01 2.161426488998150208e-01
4.080000000000000293e-01 2.166523568948671430e-01
4.090000000000000302e-01 2.171619599645733534e-01
4.100000000000000311e-01 2.176714581080881061e-01
4.110000000000000320e-01 2.181808513245745429e-01
4.120000000000000329e-01 2.186901396132044373e-01
4.130000000000000338e-01 2.191993229731594994e-01
4.140000000000000346e-01 2.197084014036314870e-01
4.150000000000000355e-01 2.202173749038196793e-01
4.160000000000000364e-01 2.207262434729334588e-01
4.169999999999999818e-01 2.212350071101908122e-01
4.179999999999999827e-01 2.217436658148206063e-01
4.189999999999999836e-01 2.222522195860597849e-01
4.199999999999999845e-01 2.227606684231547007e-01
4.209999999999999853e-01 2.232690123253600056e-01
4.219999999999999862e-01 2.237772512919405932e-01
4.229999999999999871e-01 2.242853853221713767e-01
4.239999999999999880e-01 2.247934144153351799e-01
4.249999999999999889e-01 2.253013385707247351e-01
4.259999999999999898e-01 2.258091577876410461e-01
4.269999999999999907e-01 2.263168720653952748e-01
4.279999999999999916e-01 2.268244814033081869e-01
4.289999999999999925e-01 2.273319858007084304e-01
4.299999999999999933e-01 2.278393852569359501e-01
4.309999999999999942e-01 2.283466797713376295e-01
4.319999999999999951e-01 2.288538693432713989e-01
4.329999999999999960e-01 2.293609539721024049e-01
4.339999999999999969e-01 2.298679336572081178e-01
4.349999999999999978e-01 2.303748083979727246e-01
4.359999999999999987e-01 2.308815781937895439e-01
4.369999999999999996e-01 2.313882430440630800e-01
4.380000000000000004e-01 2.318948029482059692e-01
4.390000000000000013e-01 2.324012579056395356e-01
4.400000000000000022e-01 2.329076079157946511e-01
4.410000000000000031e-01 2.334138529781127347e-01
4.420000000000000040e-01 2.339199930920425052e-01
4.430000000000000049e-01 2.344260282570436171e-01
4.440000000000000058e-01 2.349319584725838017e-01
4.450000000000000067e-01 2.354377837381408101e-01
4.460000000000000075e-01 2.359435040532008865e-01
4.470000000000000084e-01 2.364491194172597399e-01
4.480000000000000093e-01 2.369546298298227660e-01
4.490000000000000102e-01 2.374600352904041034e-01
4.500000000000000111e-01 2.379653357985282436e-01
4.510000000000000120e-01 2.384705313537271998e-01
4.520000000000000129e-01 2.389756219555425609e-01
4.530000000000000138e-01 2.394806076035274067e-01
4.540000000000000147e-01 2.399854882972400349e-01
4.550000000000000155e-01 2.404902640362525101e-01
4.560000000000000164e-01 2.409949348201428920e-01
4.570000000000000173e-01 2.414995006484999263e-01
4.580000000000000182e-01 2.420039615209207962e-01
4.590000000000000191e-01 2.425083174370122052e-01
4.600000000000000200e-01 2.430125683963905159e-01
4.610000000000000209e-01 2.435167143986809168e-01
4.620000000000000218e-01 2.440207554435182835e-01
4.630000000000000226e-01 2.445246915305467894e-01
4.640000000000000235e-01 2.450285226594191845e-01
4.650000000000000244e-01 2.455322488297973504e-01
4.660000000000000253e-01 2.460358700413532995e-01
4.670000000000000262e-01 2.465393862937681757e-01
4.680000000000000271e-01 2.470427975867313941e-01
4.690000000000000280e-01 2.475461039199425839e-01
4.700000000000000289e-01 2.480493052931102838e-01
4.710000000000000298e-01 2.485524017059532187e-01
4.720000000000000306e-01 2.490553931581968861e-01
4.730000000000000315e-01 2.495582796495788291e-01
4.740000000000000324e-01 2.500610611798440019e-01
4.750000000000000333e-01 2.505637377487477946e-01
4.760000000000000342e-01 2.510663093560537296e-01
4.770000000000000351e-01 2.515687760015352104e-01
4.780000000000000360e-01 2.520711376849758545e-01
4.790000000000000369e-01 2.525733944061658298e-01
4.799999999999999822e-01 2.530755461649077942e-01
4.809999999999999831e-01 2.535775929610109558e-01
4.819999999999999840e-01 2.540795347942953475e-01
4.829999999999999849e-01 2.545813716645899394e-01
4.839999999999999858e-01 2.550831035717323059e-01
4.849999999999999867e-01 2.555847305155710125e-01
4.859999999999999876e-01 2.560862524959612307e-01
4.869999999999999885e-01 2.565876695127699003e-01
4.879999999999999893e-01 2.570889815658713440e-01
4.889999999999999902e-01 2.575901886551499875e-01
4.899999999999999911e-01 2.580912907805002487e-01
4.909999999999999920e-01 2.585922879418242060e-01
4.919999999999999929e-01 2.590931801390342071e-01
4.929999999999999938e-01 2.595939673720514262e-01
4.939999999999999947e-01 2.600946496408071962e-01
4.949999999999999956e-01 2.605952269452396775e-01
4.959999999999999964e-01 2.610956992853001313e-01
4.969999999999999973e-01 2.615960666609461471e-01
4.979999999999999982e-01 2.620963290721442518e-01
4.989999999999999991e-01 2.625964865188726294e-01
5.000000000000000000e-01 2.630965390011170135e-01
5.010000000000000009e-01 2.635964865188724637e-01
5.020000000000000018e-01 2.640963290721442536e-01
5.030000000000000027e-01 2.645960666609457057e-01
5.040000000000000036e-01 2.650956992853002459e-01
5.050000000000000044e-01 2.655952269452400150e-01
5.060000000000000053e-01 2.660946496408068684e-01
5.070000000000000062e-01 2.665939673720517100e-01
5.080000000000000071e-01 2.670931801390339366e-01
5.090000000000000080e-01 2.675922879418239919e-01
5.100000000000000089e-01 2.680912907804999246e-01
5.110000000000000098e-01 2.685901886551500528e-01
5.120000000000000107e-01 2.690889815658710771e-01
5.130000000000000115e-01 2.695876695127695788e-01
5.140000000000000124e-01 2.700862524959613542e-01
5.150000000000000133e-01 2.705847305155707483e-01
5.160000000000000142e-01 2.710831035717328197e-01
5.170000000000000151e-01 2.715813716645895659e-01
5.180000000000000160e-01 2.720795347942952525e-01
5.190000000000000169e-01 2.725775929610105841e-01
5.200000000000000178e-01 2.730755461649074234e-01
5.210000000000000187e-01 2.735733944061660150e-01
5.220000000000000195e-01 2.740711376849757075e-01
5.230000000000000204e-01 2.745687760015354528e-01
5.240000000000000213e-01 2.750663093560534733e-01
5.250000000000000222e-01 2.755637377487475947e-01
5.260000000000000231e-01 2.760610611798443026e-01
5.270000000000000240e-01 2.765582796495790197e-01
5.280000000000000249e-01 2.770553931581969942e-01
5.290000000000000258e-01 2.775524017059531334e-01
5.300000000000000266e-01 2.780493052931106712e-01
5.310000000000000275e-01 2.785461039199426669e-01
5.320000000000000284e-01 2.790427975867313393e-01
5.330000000000000293e-01 2.795393862937680107e-01
5.340000000000000302e-01 2.800358700413538848e-01
5.350000000000000311e-01 2.805322488297972705e-01
5.360000000000000320e-01 2.810285226594191887e-01
5.370000000000000329e-01 2.815246915305472664e-01
5.380000000000000338e-01 2.820207554435189556e-01
5.390000000000000346e-01 2.825167143986809792e-01
5.400000000000000355e-01 2.830125683963903294e-01
5.410000000000000364e-01 2.835083174370120473e-01
5.420000000000000373e-01 2.840039615209203339e-01
5.430000000000000382e-01 2.844995006484998257e-01
5.440000000000000391e-01 2.849949348201429311e-01
5.450000000000000400e-01 2.854902640362525501e-01
5.460000000000000409e-01 2.859854882972402423e-01
5.470000000000000417e-01 2.864806076035270599e-01
5.480000000000000426e-01 2.869756219555427146e-01
5.490000000000000435e-01 2.874705313537267437e-01
5.500000000000000444e-01 2.879653357985277884e-01
5.510000000000000453e-01 2.884600352904041487e-01
5.520000000000000462e-01 2.889546298298227844e-01
5.530000000000000471e-01 2.894491194172595927e-01
5.540000000000000480e-01 2.899435040532007957e-01
5.550000000000000488e-01 2.904377837381405536e-01
5.560000000000000497e-01 2.909319584725841290e-01
5.570000000000000506e-01 2.914260282570438898e-01
5.580000000000000515e-01 2.919199930920430286e-01
5.590000000000000524e-01 2.924138529781127871e-01
5.600000000000000533e-01 2.929076079157948431e-01
5.610000000000000542e-01 2.934012579056393677e-01
5.620000000000000551e-01 2.938948029482056912e-01
5.630000000000000560e-01 2.943882430440633580e-01
5.640000000000000568e-01 2.948815781937897951e-01
5.650000000000000577e-01 2.953748083979725325e-01
5.660000000000000586e-01 2.958679336572081486e-01
5.670000000000000595e-01 2.963609539721025476e-01
5.680000000000000604e-01 2.968538693432714037e-01
5.690000000000000613e-01 2.973466797713378296e-01
5.700000000000000622e-01 2.978393852569361511e-01
5.710000000000000631e-01 2.983319858007086878e-01
5.720000000000000639e-01 2.988244814033080843e-01
5.730000000000000648e-01 2.993168720653950343e-01
5.740000000000000657e-01 2.998091577876407787e-01
5.750000000000000666e-01 3.003013385707241079e-01
5.760000000000000675e-01 3.007934144153353029e-01
5.769999999999999574e-01 3.012853853221716394e-01
5.779999999999999583e-01 3.017772512919410510e-01
5.789999999999999591e-01 3.022690123253596872e-01
5.799999999999999600e-01 3.027606684231545220e-01
5.809999999999999609e-01 3.032522195860600234e-01
5.819999999999999618e-01 3.037436658148207624e-01
5.829999999999999627e-01 3.042350071101910802e-01
5.839999999999999636e-01 3.047262434729329228e-01
5.849999999999999645e-01 3.052173749038193939e-01
5.859999999999999654e-01 3.057084014036313691e-01
5.869999999999999662e-01 3.061993229731597710e-01
5.879999999999999671e-01 3.066901396132044044e-01
5.889999999999999680e-01 3.071808513245747330e-01
5.899999999999999689e-01 3.076714581080884359e-01
5.909999999999999698e-01 3.081619599645732399e-01
5.919999999999999707e-01 3.086523568948670304e-01
5.929999999999999716e-01 3.091426488998150757e-01
5.939999999999999725e-01 3.096328359802726915e-01
5.949999999999999734e-01 3.101229181371047416e-01
5.959999999999999742e-01 3.106128953711849716e-01
5.969999999999999751e-01 3.111027676833963418e-01
5.979999999999999760e-01 3.115925350746313605e-01
5.989999999999999769e-01 3.120821975457914177e-01
5.999999999999999778e-01 3.125717550977867298e-01
6.009999999999999787e-01 3.130612077315382824e-01
6.019999999999999796e-01 3.135505554479748880e-01
6.029999999999999805e-01 3.140397982480348515e-01
6.039999999999999813e-01 3.145289361326660815e-01
6.049999999999999822e-01 3.150179691028255902e-01
6.059999999999999831e-01 3.155068971594789939e-01
6.069999999999999840e-01 3.159957203036022899e-01
6.079999999999999849e-01 3.164844385361800794e-01
6.089999999999999858e-01 3.169730518582058454e-01
6.099999999999999867e-01 3.174615602706830630e-01
6.109999999999999876e-01 3.179499637746242002e-01
6.119999999999999885e-01 3.184382623710503291e-01
6.129999999999999893e-01 3.189264560609924581e-01
6.139999999999999902e-01 3.194145448454909220e-01
6.149999999999999911e-01 3.199025287255944372e-01
6.159999999999999920e-01 3.203904077023618235e-01
6.169999999999999929e-01 3.208781817768606159e-01
6.179999999999999938e-01 3.213658509501682303e-01
6.189999999999999947e-01 3.218534152233701873e-01
6.199999999999999956e-01 3.223408745975626655e-01
6.209999999999999964e-01 3.228282290738494487e-01
6.219999999999999973e-01 3.233154786533452563e-01
6.229999999999999982e-01 3.238026233371721907e-01
6.239999999999999991e-01 3.242896631264636231e-01
6.250000000000000000e-01 3.247765980223608073e-01
6.260000000000000009e-01 3.252634280260138233e-01
6.270000000000000018e-01 3.257501531385833538e-01
6.280000000000000027e-01 3.262367733612386855e-01
6.290000000000000036e-01 3.267232886951578208e-01
6.300000000000000044e-01 3.272096991415285872e-01
6.310000000000000053e-01 3.276960047015478050e-01
6.320000000000000062e-01 3.281822053764226199e-01
6.330000000000000071e-01 3.286683011673667831e-01
6.340000000000000080e-01 3.291542920756054813e-01
6.350000000000000089e-01 3.296401781023732824e-01
6.360000000000000098e-01 3.301259592489123040e-01
6.370000000000000107e-01 3.306116355164749887e-01
6.380000000000000115e-01 3.310972069063229384e-01
6.390000000000000124e-01 3.315826734197266923e-01
6.400000000000000133e-01 3.320680350579660600e-01
6.410000000000000142e-01 3.325532918223305656e-01
6.420000000000000151e-01 3.330384437141182818e-01
6.430000000000000160e-01 3.335234907346368849e-01
6.440000000000000169e-01 3.340084328852029327e-01
6.450000000000000178e-01 3.344932701671425868e-01
6.460000000000000187e-01 3.349780025817909457e-01
6.470000000000000195e-01 3.354626301304929892e-01
6.480000000000000204e-01 3.359471528146009689e-01
6.490000000000000213e-01 3.364315706354796265e-01
6.500000000000000222e-01 3.369158835944999209e-01
6.510000000000000231e-01 3.374000916930433580e-01
6.520000000000000240e-01 3.378841949325004923e-01
6.530000000000000249e-01 3.383681933142709819e-01
6.540000000000000258e-01 3.388520868397637553e-01
6.550000000000000266e-01 3.393358755103969560e-01
6.560000000000000275e-01 3.398195593275981086e-01
6.570000000000000284e-01 3.403031382928036197e-01
6.580000000000000293e-01 3.407866124074596104e-01
6.590000000000000302e-01 3.412699816730209168e-01
6.600000000000000311e-01 3.417532460909512571e-01
6.610000000000000320e-01 3.422364056627247297e-01
6.620000000000000329e-01 3.427194603898239267e-01
6.630000000000000338e-01 3.432024102737401550e-01
6.640000000000000346e-01 3.436852553159751023e-01
6.650000000000000355e-01 3.441679955180382833e-01
6.660000000000000364e-01 3.446506308814500374e-01
6.670000000000000373e-01 3.451331614077385868e-01
6.680000000000000382e-01 3.456155870984417011e-01
6.690000000000000391e-01 3.460979079551068094e-01
6.700000000000000400e-01 3.465801239792901112e-01
6.710000000000000409e-01 3.470622351725568544e-01
6.720000000000000417e-01 3.475442415364821680e-01
6.730000000000000426e-01 3.480261430726493965e-01
6.740000000000000435e-01 3.485079397826524872e-01
6.750000000000000444e-01 3.489896316680929367e-01
6.760000000000000453e-01 3.494712187305821782e-01
6.770000000000000462e-01 3.499527009717424142e-01
6.780000000000000471e-01 3.504340783932015646e-01
6.790000000000000480e-01 3.509153509966001505e-01
6.800000000000000488e-01 3.513965187835855764e-01
6.810000000000000497e-01 3.518775817558160157e-01
6.820000000000000506e-01 3.523585399149583575e-01
6.830000000000000515e-01 3.528393932626875396e-01
6.840000000000000524e-01 3.533201418006897132e-01
6.850000000000000533e-01 3.538007855306585792e-01
6.860000000000000542e-01 3.542813244542978857e-01
6.870000000000000551e-01 3.547617585733204848e-01
6.880000000000000560e-01 3.552420878894479994e-01
6.890000000000000568e-01 3.557223124044116003e-01
6.900000000000000577e-01 3.562024321199517285e-01
6.910000000000000586e-01 3.566824470378173739e-01
6.920000000000000595e-01 3.571623571597680180e-01
6.930000000000000604e-01 3.576421624875709138e-01
6.940000000000000613e-01 3.581218630230030286e-01
6.950000000000000622e-01 3.586014587678511556e-01
6.960000000000000631e-01 3.590809497239106363e-01
6.970000000000000639e-01 3.595603358929857496e-01
6.980000000000000648e-01 3.600396172768903225e-01
6.990000000000000657e-01 3.605187938774475631e-01
7.000000000000000666e-01 3.609978656964901722e-01
7.010000000000000675e-01 3.614768327358590105e-01
7.020000000000000684e-01 3.619556949974042093e-01
7.030000000000000693e-01 3.624344524829859471e-01
7.039999999999999591e-01 3.629131051944737285e-01
7.049999999999999600e-01 3.633916531337443856e-01
7.059999999999999609e-01 3.638700963026864632e-01
7.069999999999999618e-01 3.643484347031959447e-01
7.079999999999999627e-01 3.648266683371783059e-01
7.089999999999999636e-01 3.653047972065494031e-01
7.099999999999999645e-01 3.657828213132318651e-01
7.109999999999999654e-01 3.662607406591597559e-01
7.119999999999999662e-01 3.667385552462748555e-01
7.129999999999999671e-01 3.672162650765301017e-01
7.139999999999999680e-01 3.676938701518845942e-01
7.149999999999999689e-01 3.681713704743092008e-01
7.159999999999999698e-01 3.686487660457832272e-01
7.169999999999999707e-01 3.691260568682939169e-01
7.179999999999999716e-01 3.696032429438398936e-01
7.189999999999999725e-01 3.700803242744268307e-01
7.199999999999999734e-01 3.705573008620713371e-01
7.209999999999999742e-01 3.710341727087983488e-01
7.219999999999999751e-01 3.715109398166413501e-01
7.229999999999999760e-01 3.719876021876444283e-01
7.239999999999999769e-01 3.724641598238592755e-01
7.249999999999999778e-01 3.729406127273484084e-01
7.259999999999999787e-01 3.734169609001820600e-01
7.269999999999999796e-01 3.738932043444405662e-01
7.279999999999999805e-01 3.743693430622129781e-01
7.289999999999999813e-01 3.748453770555981168e-01
7.299999999999999822e-01 3.753213063267028526e-01
7.309999999999999831e-01 3.757971308776437147e-01
7.319999999999999840e-01 3.762728507105475573e-01
7.329999999999999849e-01 3.767484658275485621e-01
7.339999999999999858e-01 3.772239762307907363e-01
7.349999999999999867e-01 3.776993819224283566e-01
7.359999999999999876e-01 3.781746829046229164e-01
7.369999999999999885e-01 3.786498791795469554e-01
7.379999999999999893e-01 3.791249707493806742e-01
7.389999999999999902e-01 3.795999576163143208e-01
7.399999999999999911e-01 3.800748397825471914e-01
7.409999999999999920e-01 3.805496172502873531e-01
7.419999999999999929e-01 3.810242900217521433e-01
7.429999999999999938e-01 3.814988580991686695e-01
7.439999999999999947e-01 3.819733214847725877e-01
7.449999999999999956e-01 3.824476801808081028e-01
7.459999999999999964e-01 3.829219341895301887e-01
7.469999999999999973e-01 3.833960835132014244e-01
7.479999999999999982e-01 3.838701281540948806e-01
7.489999999999999991e-01 3.843440681144916771e-01
7.500000000000000000e-01 3.848179033966825369e-01
7.510000000000000009e-01 3.852916340029677866e-01
7.520000000000000018e-01 3.857652599356556355e-01
7.530000000000000027e-01 3.862387811970650064e-01
7.540000000000000036e-01 3.867121977895224827e-01
7.550000000000000044e-01 3.871855097153648617e-01
7.560000000000000053e-01 3.876587169769380448e-01
7.570000000000000062e-01 3.881318195765958712e-01
7.580000000000000071e-01 3.886048175167032825e-01
7.590000000000000080e-01 3.890777107996327144e-01
7.600000000000000089e-01 3.895504994277664834e-01
7.610000000000000098e-01 3.900231834034957323e-01
7.620000000000000107e-01 3.904957627292210964e-01
7.630000000000000115e-01 3.909682374073523703e-01
7.640000000000000124e-01 3.914406074403079527e-01
7.650000000000000133e-01 3.919128728305156795e-01
7.660000000000000142e-01 3.923850335804131007e-01
7.670000000000000151e-01 3.928570896924458156e-01
7.680000000000000160e-01 3.933290411690694710e-01
7.690000000000000169e-01 3.938008880127484845e-01
7.700000000000000178e-01 3.942726302259553228e-01
7.710000000000000187e-01 3.947442678111741654e-01
7.720000000000000195e-01 3.952158007708968523e-01
7.730000000000000204e-01 3.956872291076230508e-01
7.740000000000000213e-01 3.961585528238640297e-01
7.750000000000000222e-01 3.966297719221382745e-01
7.760000000000000231e-01 3.971008864049743736e-01
7.770000000000000240e-01 3.975718962749099084e-01
7.780000000000000249e-01 3.980428015344915638e-01
7.790000000000000258e-01 3.985136021862750733e-01
7.800000000000000266e-01 3.989842982328251075e-01
7.810000000000000275e-01 3.994548896767156632e-01
7.820000000000000284e-01 3.999253765205302846e-01
7.830000000000000293e-01 4.003957587668605655e-01
7.840000000000000302e-01 4.008660364183078140e-01
7.850000000000000311e-01 4.013362094774831634e-01
7.860000000000000320e-01 4.018062779470058521e-01
7.870000000000000329e-01 4.022762418295048881e-01
7.880000000000000338e-01 4.027461011276179392e-01
7.890000000000000346e-01 4.032158558439914442e-01
7.900000000000000355e-01 4.036855059812822777e-01
7.910000000000000364e-01 4.041550515421555301e-01
7.920000000000000373e-01 4.046244925292843408e-01
7.930000000000000382e-01 4.050938289453540064e-01
7.940000000000000391e-01 4.055630607930554854e-01
7.950000000000000400e-01 4.060321880750916712e-01
7.960000000000000409e-01 4.065012107941720632e-01
7.970000000000000417e-01 4.069701289530175958e-01
7.980000000000000426e-01 4.074389425543565868e-01
7.990000000000000435e-01 4.079076516009274012e-01
8.000000000000000444e-01 4.083762560954770637e-01
8.010000000000000453e-01 4.088447560407621473e-01
8.020000000000000462e-01 4.093131514395481618e-01
8.030000000000000471e-01 4.097814422946088886e-01
8.040000000000000480e-01 4.102496286087289334e-01
8.050000000000000488e-01 4.107177103847000077e-01
8.060000000000000497e-01 4.111856876253246473e-01
8.070000000000000506e-01 4.116535603334137150e-01
8.080000000000000515e-01 4.121213285117868441e-01
8.090000000000000524e-01 4.125889921632733270e-01
8.100000000000000533e-01 4.130565512907114489e-01
8.110000000000000542e-01 4.135240058969485988e-01
8.120000000000000551e-01 4.139913559848408808e-01
8.130000000000000560e-01 4.144586015572537807e-01
8.140000000000000568e-01 4.149257426170626650e-01
8.150000000000000577e-01 4.153927791671507830e-01
8.160000000000000586e-01 4.158597112104102100e-01
8.170000000000000595e-01 4.163265387497436243e-01
8.180000000000000604e-01 4.167932617880620860e-01
8.190000000000000613e-01 4.172598803282850377e-01
8.200000000000000622e-01 4.177263943733420803e-01
8.210000000000000631e-01 4.181928039261709196e-01
8.220000000000000639e-01 4.186591089897193640e-01
8.230000000000000648e-01 4.191253095669439377e-01
8.240000000000000657e-01 4.195914056608098242e-01
8.250000000000000666e-01 4.200573972742915330e-01
8.260000000000000675e-01 4.205232844103728440e-01
8.270000000000000684e-01 4.209890670720463079e-01
8.280000000000000693e-01 4.214547452623139123e-01
8.290000000000000702e-01 4.219203189841864710e-01
8.300000000000000711e-01 4.223857882406840680e-01
8.310000000000000719e-01 4.228511530348353364e-01
8.320000000000000728e-01 4.233164133696791231e-01
8.329999999999999627e-01 4.237815692482617136e-01
8.339999999999999636e-01 4.242466206736398293e-01
8.349999999999999645e-01 4.247115676488789626e-01
8.359999999999999654e-01 4.251764101770535431e-01
8.369999999999999662e-01 4.256411482612466046e-01
8.379999999999999671e-01 4.261057819045507844e-01
8.389999999999999680e-01 4.265703111100681011e-01
8.399999999999999689e-01 4.270347358809089000e-01
8.409999999999999698e-01 4.274990562201925193e-01
8.419999999999999707e-01 4.279632721310485111e-01
8.429999999999999716e-01 4.284273836166148097e-01
8.439999999999999725e-01 4.288913906800376208e-01
8.449999999999999734e-01 4.293552933244734748e-01
8.459999999999999742e-01 4.298190915530867851e-01
8.469999999999999751e-01 4.302827853690526783e-01
8.479999999999999760e-01 4.307463747755533312e-01
8.489999999999999769e-01 4.312098597757818563e-01
8.499999999999999778e-01 4.316732403729385270e-01
8.509999999999999787e-01 4.321365165702349409e-01
8.519999999999999796e-01 4.325996883708889129e-01
8.529999999999999805e-01 4.330627557781304149e-01
8.539999999999999813e-01 4.335257187951960245e-01
8.549999999999999822e-01 4.339885774253324224e-01
8.559999999999999831e-01 4.344513316717958373e-01
8.569999999999999840e-01 4.349139815378496587e-01
8.579999999999999849e-01 4.353765270267687115e-01
8.589999999999999858e-01 4.358389681418348705e-01
8.599999999999999867e-01 4.363013048863405019e-01
8.609999999999999876e-01 4.367635372635862434e-01
8.619999999999999885e-01 4.372256652768822804e-01
8.629999999999999893e-01 4.376876889295467921e-01
8.639999999999999902e-01 4.381496082249085600e-01
8.649999999999999911e-01 4.386114231663034713e-01
8.659999999999999920e-01 4.390731337570789594e-01
8.669999999999999929e-01 4.395347400005888971e-01
8.679999999999999938e-01 4.399962419001973712e-01
8.689999999999999947e-01 4.404576394592783495e-01
8.699999999999999956e-01 4.409189326812136822e-01
8.709999999999999964e-01 4.413801215693938795e-01
8.719999999999999973e-01 4.418412061272202762e-01
8.729999999999999982e-01 4.423021863581014235e-01
8.739999999999999991e-01 4.427630622654555315e-01
8.750000000000000000e-01 4.432238338527103028e-01
8.760000000000000009e-01 4.436845011233010450e-01
8.770000000000000018e-01 4.441450640806747785e-01
8.780000000000000027e-01 4.446055227282848521e-01
8.790000000000000036e-01 4.450658770695941624e-01
8.800000000000000044e-01 4.455261271080762642e-01
8.810000000000000053e-01 4.459862728472118731e-01
8.820000000000000062e-01 4.464463142904917525e-01
8.830000000000000071e-01 4.469062514414152698e-01
8.840000000000000080e-01 4.473660843034906742e-01
8.850000000000000089e-01 4.478258128802357074e-01
8.860000000000000098e-01 4.482854371751769929e-01
8.870000000000000107e-01 4.487449571918499802e-01
8.880000000000000115e-01 4.492043729337988900e-01
8.890000000000000124e-01 4.496636844045774350e-01
8.900000000000000133e-01 4.501228916077484321e-01
8.910000000000000142e-01 4.505819945468832466e-01
8.920000000000000151e-01 4.510409932255622922e-01
8.930000000000000160e-01 4.514998876473758083e-01
8.940000000000000169e-01 4.519586778159212503e-01
8.950000000000000178e-01 4.524173637348069543e-01
8.960000000000000187e-01 4.528759454076491386e-01
8.970000000000000195e-01 4.533344228380742913e-01
8.980000000000000204e-01 4.537927960297154506e-01
8.990000000000000213e-01 4.542510649862178673e-01
9.000000000000000222e-01 4.547092297112323989e-01
9.010000000000000231e-01 4.551672902084218375e-01
9.020000000000000240e-01 4.556252464814563030e-01
9.030000000000000249e-01 4.560830985340151300e-01
9.040000000000000258e-01 4.565408463697876451e-01
9.050000000000000266e-01 4.569984899924703914e-01
9.060000000000000275e-01 4.574560294057706256e-01
9.070000000000000284e-01 4.579134646134035425e-01
9.080000000000000293e-01 4.583707956190933297e-01
9.090000000000000302e-01 4.588280224265741669e-01
9.100000000000000311e-01 4.592851450395878943e-01
9.110000000000000320e-01 4.597421634618863995e-01
9.120000000000000329e-01 4.601990776972295638e-01
9.130000000000000338e-01 4.606558877493875936e-01
9.140000000000000346e-01 4.611125936221377453e-01
9.150000000000000355e-01 4.615691953192685437e-01
9.160000000000000364e-01 4.620256928445753974e-01
9.170000000000000373e-01 4.624820862018640955e-01
9.180000000000000382e-01 4.629383753949488089e-01
9.190000000000000391e-01 4.633945604276525354e-01
9.200000000000000400e-01 4.638506413038079312e-01
9.210000000000000409e-01 4.643066180272558130e-01
9.220000000000000417e-01 4.647624906018461566e-01
9.230000000000000426e-01 4.652182590314388189e-01
9.240000000000000435e-01 4.656739233199015393e-01
9.250000000000000444e-01 4.661294834711107171e-01
9.260000000000000453e-01 4.665849394889532431e-01
9.270000000000000462e-01 4.670402913773238351e-01
9.280000000000000471e-01 4.674955391401259264e-01
9.290000000000000480e-01 4.679506827812731085e-01
9.300000000000000488e-01 4.684057223046865781e-01
9.310000000000000497e-01 4.688606577142975795e-01
9.320000000000000506e-01 4.693154890140457391e-01
9.330000000000000515e-01 4.697702162078795096e-01
9.340000000000000524e-01 4.702248392997571136e-01
9.350000000000000533e-01 4.706793582936445453e-01
9.360000000000000542e-01 4.711337731935175688e-01
9.370000000000000551e-01 4.715880840033605526e-01
9.380000000000000560e-01 4.720422907271669133e-01
9.390000000000000568e-01 4.724963933689399487e-01
9.400000000000000577e-01 4.729503919326897288e-01
9.410000000000000586e-01 4.734042864224365932e-01
9.420000000000000595e-01 4.738580768422108180e-01
9.430000000000000604e-01 4.743117631960495073e-01
9.440000000000000613e-01 4.747653454880002011e-01
9.450000000000000622e-01 4.752188237221187661e-01
9.460000000000000631e-01 4.756721979024702285e-01
9.470000000000000639e-01 4.761254680331281630e-01
9.480000000000000648e-01 4.765786341181759700e-01
9.490000000000000657e-01 4.770316961617051543e-01
9.500000000000000666e-01 4.774846541678161582e-01
9.510000000000000675e-01 4.779375081406186943e-01
9.520000000000000684e-01 4.783902580842313568e-01
9.530000000000000693e-01 4.788429040027815664e-01
9.540000000000000702e-01 4.792954459004057366e-01
9.550000000000000711e-01 4.797478837812489405e-01
9.560000000000000719e-01 4.802002176494655772e-01
9.570000000000000728e-01 4.806524475092183168e-01
9.580000000000000737e-01 4.811045733646799882e-01
9.590000000000000746e-01 4.815565952200312472e-01
9.599999999999999645e-01 4.820085130794617978e-01
9.609999999999999654e-01 4.824603269471707812e-01
9.619999999999999662e-01 4.829120368273653319e-01
9.629999999999999671e-01 4.833636427242624656e-01
9.639999999999999680e-01 4.838151446420878021e-01
9.649999999999999689e-01 4.842665425850751770e-01
9.659999999999999698e-01 4.847178365574685843e-01
9.669999999999999707e-01 4.851690265635199006e-01
9.679999999999999716e-01 4.856201126074903285e-01
9.689999999999999725e-01 4.860710946936497301e-01
9.699999999999999734e-01 4.865219728262775711e-01
9.709999999999999742e-01 4.869727470096613109e-01
9.719999999999999751e-01 4.874234172480969574e-01
9.729999999999999760e-01 4.878739835458914542e-01
9.739999999999999769e-01 4.883244459073584620e-01
9.749999999999999778e-01 4.887748043368218553e-01
9.759999999999999787e-01 4.892250588386135579e-01
9.769999999999999796e-01 4.896752094170751524e-01
9.779999999999999805e-01 4.901252560765561039e-01
9.789999999999999813e-01 4.905751988214157588e-01
9.799999999999999822e-01 4.910250376560225116e-01
9.809999999999999831e-01 4.914747725847516402e-01
9.819999999999999840e-01 4.919244036119901908e-01
9.829999999999999849e-01 4.923739307421318157e-01
9.839999999999999858e-01 4.928233539795804363e-01
9.849999999999999867e-01 4.932726733287478016e-01
9.859999999999999876e-01 4.937218887940554302e-01
9.869999999999999885e-01 4.941710003799331119e-01
9.879999999999999893e-01 4.946200080908191854e-01
9.889999999999999902e-01 4.950689119311622588e-01
9.899999999999999911e-01 4.955177119054186008e-01
9.909999999999999920e-01 4.959664080180534729e-01
9.919999999999999929e-01 4.964150002735419620e-01
9.929999999999999938e-01 4.968634886763660941e-01
9.939999999999999947e-01 4.973118732310185530e-01
9.949999999999999956e-01 4.977601539420004606e-01
9.959999999999999964e-01 4.982083308138213762e-01
9.969999999999999973e-01 4.986564038509996855e-01
9.979999999999999982e-01 4.991043730580632110e-01
9.989999999999999991e-01 4.995522384395483240e-01


==> WASEP_theor_z_at_10000t400.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 9.842496886161491033e-04
2.000000000000000042e-03 1.968370528916298448e-03
3.000000000000000062e-03 2.952361483977868333e-03
4.000000000000000083e-03 3.936221508815097858e-03
5.000000000000000104e-03 4.919949550320937975e-03
6.000000000000000125e-03 5.903544547208617981e-03
7.000000000000000146e-03 6.887005429952967189e-03
8.000000000000000167e-03 7.870331120731245689e-03
9.000000000000001055e-03 8.853520533363712711e-03
1.000000000000000021e-02 9.836572573253711885e-03
1.099999999999999936e-02 1.081948613732803578e-02
1.200000000000000025e-02 1.180226011397567457e-02
1.300000000000000114e-02 1.278489338298757598e-02
1.400000000000000029e-02 1.376738481549523094e-02
1.499999999999999944e-02 1.474973327390921921e-02
1.600000000000000033e-02 1.573193761185734049e-02
1.700000000000000122e-02 1.671399667412237083e-02
1.800000000000000211e-02 1.769590929657953796e-02
1.899999999999999953e-02 1.867767430613359245e-02
2.000000000000000042e-02 1.965929052065551463e-02
2.100000000000000130e-02 2.064075674891900983e-02
2.199999999999999872e-02 2.162207179053640682e-02
2.299999999999999961e-02 2.260323443589447659e-02
2.400000000000000050e-02 2.358424346608964731e-02
2.500000000000000139e-02 2.456509765286326794e-02
2.600000000000000228e-02 2.554579575853587262e-02
2.699999999999999969e-02 2.652633653594172955e-02
2.800000000000000058e-02 2.750671872836273069e-02
2.900000000000000147e-02 2.848694106946200386e-02
2.999999999999999889e-02 2.946700228321710163e-02
3.099999999999999978e-02 3.044690108385295774e-02
3.200000000000000067e-02 3.142663617577436119e-02
3.300000000000000155e-02 3.240620625349827089e-02
3.400000000000000244e-02 3.338561000158563746e-02
3.500000000000000333e-02 3.436484609457274991e-02
3.600000000000000422e-02 3.534391319690259603e-02
3.699999999999999817e-02 3.632280996285548041e-02
3.799999999999999906e-02 3.730153503647975349e-02
3.899999999999999994e-02 3.828008705152164542e-02
4.000000000000000083e-02 3.925846463135506531e-02
4.100000000000000172e-02 4.023666638891123387e-02
4.200000000000000261e-02 4.121469092660748346e-02
4.300000000000000350e-02 4.219253683627631479e-02
4.399999999999999745e-02 4.317020269909340596e-02
4.499999999999999833e-02 4.414768708550592669e-02
4.599999999999999922e-02 4.512498855516015178e-02
4.700000000000000011e-02 4.610210565682879708e-02
4.800000000000000100e-02 4.707903692833809162e-02
4.900000000000000189e-02 4.805578089649445439e-02
5.000000000000000278e-02 4.903233607701083102e-02
5.100000000000000366e-02 5.000870097443261414e-02
5.200000000000000455e-02 5.098487408206357069e-02
5.299999999999999850e-02 5.196085388189084636e-02
5.399999999999999939e-02 5.293663884451023371e-02
5.500000000000000028e-02 5.391222742905062149e-02
5.600000000000000117e-02 5.488761808309863821e-02
5.700000000000000205e-02 5.586280924262237990e-02
5.800000000000000294e-02 5.683779933189527650e-02
5.900000000000000383e-02 5.781258676341931302e-02
5.999999999999999778e-02 5.878716993784825068e-02
6.099999999999999867e-02 5.976154724391016804e-02
6.199999999999999956e-02 6.073571705833012702e-02
6.300000000000000044e-02 6.170967774575190912e-02
6.400000000000000133e-02 6.268342765866000144e-02
6.500000000000000222e-02 6.365696513730101369e-02
6.600000000000000311e-02 6.463028850960479688e-02
6.700000000000000400e-02 6.560339609110539538e-02
6.800000000000000488e-02 6.657628618486134686e-02
6.900000000000000577e-02 6.754895708137614863e-02
7.000000000000000666e-02 6.852140705851800240e-02
7.100000000000000755e-02 6.949363438143973948e-02
7.200000000000000844e-02 7.046563730249767732e-02
7.299999999999999545e-02 7.143741406117107284e-02
7.399999999999999634e-02 7.240896288398064595e-02
7.499999999999999722e-02 7.338028198440717242e-02
7.599999999999999811e-02 7.435136956280959109e-02
7.699999999999999900e-02 7.532222380634291670e-02
7.799999999999999989e-02 7.629284288887590304e-02
7.900000000000000078e-02 7.726322497090828967e-02
8.000000000000000167e-02 7.823336819948811804e-02
8.100000000000000255e-02 7.920327070812821502e-02
8.200000000000000344e-02 8.017293061672289833e-02
8.300000000000000433e-02 8.114234603146434910e-02
8.400000000000000522e-02 8.211151504475856788e-02
8.500000000000000611e-02 8.308043573514117819e-02
8.600000000000000699e-02 8.404910616719285521e-02
8.700000000000000788e-02 8.501752439145481011e-02
8.799999999999999489e-02 8.598568844434360814e-02
8.899999999999999578e-02 8.695359634806643090e-02
8.999999999999999667e-02 8.792124611053511729e-02
9.099999999999999756e-02 8.888863572528082901e-02
9.199999999999999845e-02 8.985576317136823032e-02
9.299999999999999933e-02 9.082262641330926534e-02
9.400000000000000022e-02 9.178922340097707411e-02
9.500000000000000111e-02 9.275555206951929810e-02
9.600000000000000200e-02 9.372161033927163543e-02
9.700000000000000289e-02 9.468739611567074388e-02
9.800000000000000377e-02 9.565290728916728269e-02
9.900000000000000466e-02 9.661814173513884330e-02
1.000000000000000056e-01 9.758309731380213070e-02
1.010000000000000064e-01 9.854777187012578321e-02
1.020000000000000073e-01 9.951216323374230399e-02
1.030000000000000082e-01 1.004762692188603534e-01
1.040000000000000091e-01 1.014400876241766392e-01
1.049999999999999961e-01 1.024036162327875837e-01
1.059999999999999970e-01 1.033668528121012009e-01
1.069999999999999979e-01 1.043297951137483470e-01
1.079999999999999988e-01 1.052924408734944584e-01
1.089999999999999997e-01 1.062547878111504557e-01
1.100000000000000006e-01 1.072168336304841763e-01
1.110000000000000014e-01 1.081785760191312784e-01
1.120000000000000023e-01 1.091400126485064098e-01
1.130000000000000032e-01 1.101011411737138207e-01
1.140000000000000041e-01 1.110619592334583516e-01
1.150000000000000050e-01 1.120224644499561856e-01
1.160000000000000059e-01 1.129826544288452944e-01
1.170000000000000068e-01 1.139425267590964408e-01
1.180000000000000077e-01 1.149020790129232639e-01
1.190000000000000085e-01 1.158613087456931423e-01
1.199999999999999956e-01 1.168202134958375993e-01
1.209999999999999964e-01 1.177787907847627352e-01
1.219999999999999973e-01 1.187370381167597438e-01
1.229999999999999982e-01 1.196949529789153727e-01
1.239999999999999991e-01 1.206525328410224113e-01
1.250000000000000000e-01 1.216097751554899853e-01
1.260000000000000009e-01 1.225666773572545165e-01
1.270000000000000018e-01 1.235232368636897671e-01
1.280000000000000027e-01 1.244794510745177857e-01
1.290000000000000036e-01 1.254353173717193959e-01
1.300000000000000044e-01 1.263908331194451007e-01
1.310000000000000053e-01 1.273459956639256263e-01
1.320000000000000062e-01 1.283008023333830350e-01
1.330000000000000071e-01 1.292552504379417821e-01
1.340000000000000080e-01 1.302093372695394824e-01
1.350000000000000089e-01 1.311630601018385911e-01
1.360000000000000098e-01 1.321164161901375866e-01
1.370000000000000107e-01 1.330694027712823468e-01
1.380000000000000115e-01 1.340220170635780805e-01
1.390000000000000124e-01 1.349742562667010648e-01
1.400000000000000133e-01 1.359261175616106598e-01
1.410000000000000142e-01 1.368775981104617956e-01
1.420000000000000151e-01 1.378286950565170144e-01
1.430000000000000160e-01 1.387794055240595958e-01
1.440000000000000169e-01 1.397297266183060438e-01
1.449999999999999900e-01 1.406796554253198495e-01
1.459999999999999909e-01 1.416291890119242003e-01
1.469999999999999918e-01 1.425783244256163540e-01
1.479999999999999927e-01 1.435270586944811799e-01
1.489999999999999936e-01 1.444753888271058662e-01
1.499999999999999944e-01 1.454233118124942381e-01
1.509999999999999953e-01 1.463708246199820207e-01
1.519999999999999962e-01 1.473179241991519617e-01
1.529999999999999971e-01 1.482646074797496771e-01
1.539999999999999980e-01 1.492108713715998014e-01
1.549999999999999989e-01 1.501567127645222488e-01
1.559999999999999998e-01 1.511021285282494186e-01
1.570000000000000007e-01 1.520471155123433449e-01
1.580000000000000016e-01 1.529916705461134840e-01
1.590000000000000024e-01 1.539357904385352527e-01
1.600000000000000033e-01 1.548794719781683982e-01
1.610000000000000042e-01 1.558227119330765909e-01
1.620000000000000051e-01 1.567655070507469328e-01
1.630000000000000060e-01 1.577078540580103272e-01
1.640000000000000069e-01 1.586497496609627078e-01
1.650000000000000078e-01 1.595911905448857970e-01
1.660000000000000087e-01 1.605321733741696955e-01
1.670000000000000095e-01 1.614726947922352496e-01
1.680000000000000104e-01 1.624127514214574464e-01
1.690000000000000113e-01 1.633523398630893075e-01
1.700000000000000122e-01 1.642914566971863666e-01
1.710000000000000131e-01 1.652300984825320618e-01
1.720000000000000140e-01 1.661682617565636566e-01
1.730000000000000149e-01 1.671059430352991593e-01
1.740000000000000158e-01 1.680431388132642978e-01
1.750000000000000167e-01 1.689798455634212437e-01
1.759999999999999898e-01 1.699160597370973080e-01
1.769999999999999907e-01 1.708517777639151081e-01
1.779999999999999916e-01 1.717869960517227901e-01
1.789999999999999925e-01 1.727217109865258338e-01
1.799999999999999933e-01 1.736559189324194952e-01
1.809999999999999942e-01 1.745896162315218048e-01
1.819999999999999951e-01 1.755227992039082585e-01
1.829999999999999960e-01 1.764554641475464536e-01
1.839999999999999969e-01 1.773876073382325558e-01
1.849999999999999978e-01 1.783192250295283221e-01
1.859999999999999987e-01 1.792503134526992337e-01
1.869999999999999996e-01 1.801808688166537109e-01
1.880000000000000004e-01 1.811108873078832449e-01
1.890000000000000013e-01 1.820403650904039161e-01
1.900000000000000022e-01 1.829692983056985522e-01
1.910000000000000031e-01 1.838976830726606337e-01
1.920000000000000040e-01 1.848255154875387551e-01
1.930000000000000049e-01 1.857527916238826404e-01
1.940000000000000058e-01 1.866795075324903241e-01
1.950000000000000067e-01 1.876056592413564150e-01
1.960000000000000075e-01 1.885312427556218584e-01
1.970000000000000084e-01 1.894562540575247811e-01
1.980000000000000093e-01 1.903806891063528073e-01
1.990000000000000102e-01 1.913045438383965124e-01
2.000000000000000111e-01 1.922278141669044871e-01
2.010000000000000120e-01 1.931504959820398437e-01
2.020000000000000129e-01 1.940725851508376953e-01
2.030000000000000138e-01 1.949940775171645491e-01
2.040000000000000147e-01 1.959149689016790874e-01
2.050000000000000155e-01 1.968352551017943375e-01
2.060000000000000164e-01 1.977549318916414778e-01
2.070000000000000173e-01 1.986739950220350881e-01
2.080000000000000182e-01 1.995924402204402870e-01
2.089999999999999913e-01 2.005102631909409239e-01
2.099999999999999922e-01 2.014274596142105744e-01
2.109999999999999931e-01 2.023440251474833973e-01
2.119999999999999940e-01 2.032599554245286266e-01
2.129999999999999949e-01 2.041752460556254811e-01
2.139999999999999958e-01 2.050898926275404599e-01
2.149999999999999967e-01 2.060038907035063316e-01
2.159999999999999976e-01 2.069172358232029552e-01
2.169999999999999984e-01 2.078299235027397107e-01
2.179999999999999993e-01 2.087419492346403727e-01
2.190000000000000002e-01 2.096533084878294817e-01
2.200000000000000011e-01 2.105639967076207153e-01
2.210000000000000020e-01 2.114740093157074230e-01
2.220000000000000029e-01 2.123833417101551602e-01
2.230000000000000038e-01 2.132919892653961647e-01
2.240000000000000047e-01 2.141999473322259429e-01
2.250000000000000056e-01 2.151072112378021595e-01
2.260000000000000064e-01 2.160137762856454424e-01
2.270000000000000073e-01 2.169196377556425470e-01
2.280000000000000082e-01 2.178247909040517405e-01
2.290000000000000091e-01 2.187292309635101573e-01
2.300000000000000100e-01 2.196329531430440130e-01
2.310000000000000109e-01 2.205359526280804838e-01
2.320000000000000118e-01 2.214382245804625282e-01
2.330000000000000127e-01 2.223397641384656231e-01
2.340000000000000135e-01 2.232405664168172765e-01
2.350000000000000144e-01 2.241406265067187875e-01
2.360000000000000153e-01 2.250399394758696714e-01
2.370000000000000162e-01 2.259385003684942772e-01
2.380000000000000171e-01 2.268363042053715417e-01
2.390000000000000180e-01 2.277333459838667418e-01
2.399999999999999911e-01 2.286296206779661888e-01
2.409999999999999920e-01 2.295251232383146434e-01
2.419999999999999929e-01 2.304198485922551443e-01
2.429999999999999938e-01 2.313137916438718356e-01
2.439999999999999947e-01 2.322069472740356522e-01
2.449999999999999956e-01 2.330993103404523092e-01
2.459999999999999964e-01 2.339908756777136500e-01
2.469999999999999973e-01 2.348816380973517415e-01
2.479999999999999982e-01 2.357715923878956343e-01
2.489999999999999991e-01 2.366607333149313430e-01
2.500000000000000000e-01 2.375490556211647397e-01
2.510000000000000009e-01 2.384365540264874184e-01
2.520000000000000018e-01 2.393232232280454452e-01
2.530000000000000027e-01 2.402090579003116622e-01
2.540000000000000036e-01 2.410940526951607377e-01
2.550000000000000044e-01 2.419782022419471879e-01
2.560000000000000053e-01 2.428615011475872831e-01
2.570000000000000062e-01 2.437439439966433419e-01
2.580000000000000071e-01 2.446255253514119932e-01
2.590000000000000080e-01 2.455062397520152984e-01
2.600000000000000089e-01 2.463860817164952033e-01
2.610000000000000098e-01 2.472650457409116820e-01
2.620000000000000107e-01 2.481431262994440445e-01
2.630000000000000115e-01 2.490203178444956311e-01
2.640000000000000124e-01 2.498966148068019755e-01
2.650000000000000133e-01 2.507720115955426876e-01
2.660000000000000142e-01 2.516465025984566672e-01
2.670000000000000151e-01 2.525200821819608143e-01
2.680000000000000160e-01 2.533927446912726533e-01
2.690000000000000169e-01 2.542644844505361212e-01
2.700000000000000178e-01 2.551352957629516305e-01
2.710000000000000187e-01 2.560051729109090735e-01
2.720000000000000195e-01 2.568741101561253792e-01
2.730000000000000204e-01 2.577421017397850123e-01
2.740000000000000213e-01 2.586091418826851340e-01
2.750000000000000222e-01 2.594752247853835958e-01
2.760000000000000231e-01 2.603403446283516498e-01
2.770000000000000240e-01 2.612044955721302686e-01
2.780000000000000249e-01 2.620676717574901282e-01
2.790000000000000258e-01 2.629298673055956437e-01
2.800000000000000266e-01 2.637910763181735008e-01
2.810000000000000275e-01 2.646512928776843521e-01
2.820000000000000284e-01 2.655105110474990648e-01
2.830000000000000293e-01 2.663687248720789658e-01
2.840000000000000302e-01 2.672259283771603044e-01
2.850000000000000311e-01 2.680821155699423253e-01
2.860000000000000320e-01 2.689372804392800020e-01
2.870000000000000329e-01 2.697914169558811026e-01
2.880000000000000338e-01 2.706445190725062511e-01
2.889999999999999791e-01 2.714965807241751516e-01
2.899999999999999800e-01 2.723475958283753107e-01
2.909999999999999809e-01 2.731975582852759210e-01
2.919999999999999818e-01 2.740464619779457989e-01
2.929999999999999827e-01 2.748943007725758725e-01
2.939999999999999836e-01 2.757410685187056676e-01
2.949999999999999845e-01 2.765867590494542894e-01
2.959999999999999853e-01 2.774313661817560672e-01
2.969999999999999862e-01 2.782748837166000300e-01
2.979999999999999871e-01 2.791173054392745989e-01
2.989999999999999880e-01 2.799586251196158893e-01
2.999999999999999889e-01 2.807988365122612850e-01
3.009999999999999898e-01 2.816379333569066223e-01
3.019999999999999907e-01 2.824759093785687014e-01
3.029999999999999916e-01 2.833127582878520179e-01
3.039999999999999925e-01 2.841484737812197681e-01
3.049999999999999933e-01 2.849830495412695730e-01
3.059999999999999942e-01 2.858164792370142537e-01
3.069999999999999951e-01 2.866487565241664370e-01
3.079999999999999960e-01 2.874798750454278240e-01
3.089999999999999969e-01 2.883098284307840653e-01
3.099999999999999978e-01 2.891386102978026895e-01
3.109999999999999987e-01 2.899662142519369157e-01
3.119999999999999996e-01 2.907926338868336846e-01
3.130000000000000004e-01 2.916178627846460203e-01
3.140000000000000013e-01 2.924418945163505534e-01
3.150000000000000022e-01 2.932647226420694309e-01
3.160000000000000031e-01 2.940863407113967765e-01
3.170000000000000040e-01 2.949067422637300373e-01
3.180000000000000049e-01 2.957259208286060481e-01
3.190000000000000058e-01 2.965438699260414812e-01
3.200000000000000067e-01 2.973605830668780703e-01
3.210000000000000075e-01 2.981760537531328858e-01
3.220000000000000084e-01 2.989902754783522743e-01
3.230000000000000093e-01 2.998032417279719586e-01
3.240000000000000102e-01 3.006149459796804702e-01
3.250000000000000111e-01 3.014253817037875760e-01
3.260000000000000120e-01 3.022345423635982020e-01
3.270000000000000129e-01 3.030424214157894647e-01
3.280000000000000138e-01 3.038490123107940311e-01
3.290000000000000147e-01 3.046543084931864764e-01
3.300000000000000155e-01 3.054583034020755816e-01
3.310000000000000164e-01 3.062609904715005715e-01
3.320000000000000173e-01 3.070623631308317392e-01
3.330000000000000182e-01 3.078624148051766207e-01
3.340000000000000191e-01 3.086611389157892793e-01
3.350000000000000200e-01 3.094585288804855283e-01
3.360000000000000209e-01 3.102545781140617076e-01
3.370000000000000218e-01 3.110492800287185666e-01
3.380000000000000226e-01 3.118426280344890333e-01
3.390000000000000235e-01 3.126346155396711457e-01
3.400000000000000244e-01 3.134252359512648134e-01
3.410000000000000253e-01 3.142144826754132425e-01
3.420000000000000262e-01 3.150023491178487456e-01
3.430000000000000271e-01 3.157888286843428260e-01
3.440000000000000280e-01 3.165739147811605925e-01
3.450000000000000289e-01 3.173576008155195582e-01
3.460000000000000298e-01 3.181398801960524381e-01
3.470000000000000306e-01 3.189207463332746073e-01
3.480000000000000315e-01 3.197001926400551142e-01
3.490000000000000324e-01 3.204782125320925212e-01
3.500000000000000333e-01 3.212547994283944108e-01
3.510000000000000342e-01 3.220299467517608871e-01
3.519999999999999796e-01 3.228036479292724636e-01
3.529999999999999805e-01 3.235758963927816700e-01
3.539999999999999813e-01 3.243466855794087667e-01
3.549999999999999822e-01 3.251160089320407898e-01
3.559999999999999831e-01 3.258838598998355929e-01
3.569999999999999840e-01 3.266502319387282194e-01
3.579999999999999849e-01 3.274151185119422713e-01
3.589999999999999858e-01 3.281785130905040537e-01
3.599999999999999867e-01 3.289404091537610486e-01
3.609999999999999876e-01 3.297008001899031648e-01
3.619999999999999885e-01 3.304596796964883731e-01
3.629999999999999893e-01 3.312170411809712278e-01
3.639999999999999902e-01 3.319728781612345525e-01
3.649999999999999911e-01 3.327271841661255669e-01
3.659999999999999920e-01 3.334799527359935678e-01
3.669999999999999929e-01 3.342311774232327171e-01
3.679999999999999938e-01 3.349808517928260509e-01
3.689999999999999947e-01 3.357289694228940968e-01
3.699999999999999956e-01 3.364755239052455993e-01
3.709999999999999964e-01 3.372205088459314104e-01
3.719999999999999973e-01 3.379639178658013221e-01
3.729999999999999982e-01 3.387057446010632300e-01
3.739999999999999991e-01 3.394459827038458499e-01
3.750000000000000000e-01 3.401846258427627112e-01
3.760000000000000009e-01 3.409216677034801468e-01
3.770000000000000018e-01 3.416571019892865602e-01
3.780000000000000027e-01 3.423909224216645786e-01
3.790000000000000036e-01 3.431231227408655937e-01
3.800000000000000044e-01 3.438536967064859118e-01
3.810000000000000053e-01 3.445826380980458459e-01
3.820000000000000062e-01 3.453099407155697520e-01
3.830000000000000071e-01 3.460355983801690627e-01
3.840000000000000080e-01 3.467596049346262088e-01
3.850000000000000089e-01 3.474819542439810949e-01
3.860000000000000098e-01 3.482026401961184070e-01
3.870000000000000107e-01 3.489216567023570859e-01
3.880000000000000115e-01 3.496389976980409653e-01
3.890000000000000124e-01 3.503546571431304657e-01
3.900000000000000133e-01 3.510686290227961748e-01
3.910000000000000142e-01 3.517809073480130388e-01
3.920000000000000151e-01 3.524914861561555535e-01
3.930000000000000160e-01 3.532003595115942307e-01
3.940000000000000169e-01 3.539075215062927326e-01
3.950000000000000178e-01 3.546129662604053934e-01
3.960000000000000187e-01 3.553166879228757402e-01
3.970000000000000195e-01 3.560186806720354591e-01
3.980000000000000204e-01 3.567189387162033043e-01
3.990000000000000213e-01 3.574174562942849520e-01
4.000000000000000222e-01 3.581142276763721322e-01
4.010000000000000231e-01 3.588092471643426484e-01
4.020000000000000240e-01 3.595025090924598432e-01
4.030000000000000249e-01 3.601940078279718960e-01
4.040000000000000258e-01 3.608837377717106221e-01
4.050000000000000266e-01 3.615716933586903825e-01
4.060000000000000275e-01 3.622578690587058281e-01
4.070000000000000284e-01 3.629422593769292549e-01
4.080000000000000293e-01 3.636248588545071270e-01
4.090000000000000302e-01 3.643056620691555447e-01
4.100000000000000311e-01 3.649846636357548801e-01
4.110000000000000320e-01 3.656618582069428580e-01
4.120000000000000329e-01 3.663372404737067489e-01
4.130000000000000338e-01 3.670108051659738413e-01
4.140000000000000346e-01 3.676825470532004703e-01
4.150000000000000355e-01 3.683524609449592147e-01
4.160000000000000364e-01 3.690205416915245951e-01
4.169999999999999818e-01 3.696867841844563851e-01
4.179999999999999827e-01 3.703511833571813683e-01
4.189999999999999836e-01 3.710137341855722637e-01
4.199999999999999845e-01 3.716744316885248756e-01
4.209999999999999853e-01 3.723332709285324116e-01
4.219999999999999862e-01 3.729902470122575253e-01
4.229999999999999871e-01 3.736453550911013610e-01
4.239999999999999880e-01 3.742985903617697674e-01
4.249999999999999889e-01 3.749499480668366247e-01
4.259999999999999898e-01 3.755994234953042299e-01
4.269999999999999907e-01 3.762470119831598514e-01
4.279999999999999916e-01 3.768927089139295639e-01
4.289999999999999925e-01 3.775365097192281416e-01
4.299999999999999933e-01 3.781784098793053439e-01
4.309999999999999942e-01 3.788184049235888695e-01
4.319999999999999951e-01 3.794564904312225928e-01
4.329999999999999960e-01 3.800926620316015248e-01
4.339999999999999969e-01 3.807269154049024440e-01
4.349999999999999978e-01 3.813592462826094209e-01
4.359999999999999987e-01 3.819896504480363442e-01
4.369999999999999996e-01 3.826181237368436738e-01
4.380000000000000004e-01 3.832446620375511981e-01
4.390000000000000013e-01 3.838692612920454605e-01
4.400000000000000022e-01 3.844919174960827468e-01
4.410000000000000031e-01 3.851126266997866310e-01
4.420000000000000040e-01 3.857313850081406370e-01
4.430000000000000049e-01 3.863481885814751826e-01
4.440000000000000058e-01 3.869630336359494716e-01
4.450000000000000067e-01 3.875759164440276128e-01
4.460000000000000075e-01 3.881868333349487998e-01
4.470000000000000084e-01 3.887957806951923834e-01
4.480000000000000093e-01 3.894027549689364487e-01
4.490000000000000102e-01 3.900077526585101206e-01
4.500000000000000111e-01 3.906107703248404284e-01
4.510000000000000120e-01 3.912118045878922867e-01
4.520000000000000129e-01 3.918108521271022604e-01
4.530000000000000138e-01 3.924079096818058887e-01
4.540000000000000147e-01 3.930029740516581271e-01
4.550000000000000155e-01 3.935960420970471829e-01
4.560000000000000164e-01 3.941871107395017448e-01
4.570000000000000173e-01 3.947761769620907191e-01
4.580000000000000182e-01 3.953632378098160816e-01
4.590000000000000191e-01 3.959482903899989026e-01
4.600000000000000200e-01 3.965313318726574332e-01
4.610000000000000209e-01 3.971123594908785304e-01
4.620000000000000218e-01 3.976913705411808109e-01
4.630000000000000226e-01 3.982683623838706444e-01
4.640000000000000235e-01 3.988433324433906524e-01
4.650000000000000244e-01 3.994162782086599917e-01
4.660000000000000253e-01 3.999871972334066994e-01
4.670000000000000262e-01 4.005560871364926001e-01
4.680000000000000271e-01 4.011229456022294970e-01
4.690000000000000280e-01 4.016877703806879807e-01
4.700000000000000289e-01 4.022505592879969116e-01
4.710000000000000298e-01 4.028113102066355755e-01
4.720000000000000306e-01 4.033700210857170676e-01
4.730000000000000315e-01 4.039266899412627954e-01
4.740000000000000324e-01 4.044813148564692651e-01
4.750000000000000333e-01 4.050338939819653206e-01
4.760000000000000342e-01 4.055844255360612771e-01
4.770000000000000351e-01 4.061329078049890073e-01
4.780000000000000360e-01 4.066793391431331450e-01
4.790000000000000369e-01 4.072237179732536294e-01
4.799999999999999822e-01 4.077660427866989790e-01
4.809999999999999831e-01 4.083063121436105170e-01
4.819999999999999840e-01 4.088445246731177707e-01
4.829999999999999849e-01 4.093806790735243784e-01
4.839999999999999858e-01 4.099147741124851141e-01
4.849999999999999867e-01 4.104468086271731431e-01
4.859999999999999876e-01 4.109767815244386169e-01
4.869999999999999885e-01 4.115046917809574989e-01
4.879999999999999893e-01 4.120305384433708418e-01
4.889999999999999902e-01 4.125543206284150721e-01
4.899999999999999911e-01 4.130760375230425052e-01
4.909999999999999920e-01 4.135956883845323673e-01
4.919999999999999929e-01 4.141132725405923254e-01
4.929999999999999938e-01 4.146287893894503029e-01
4.939999999999999947e-01 4.151422383999371357e-01
4.949999999999999956e-01 4.156536191115587919e-01
4.959999999999999964e-01 4.161629311345598214e-01
4.969999999999999973e-01 4.166701741499764799e-01
4.979999999999999982e-01 4.171753479096805273e-01
4.989999999999999991e-01 4.176784522364132557e-01
5.000000000000000000e-01 4.181794870238097483e-01
5.010000000000000009e-01 4.186784522364132566e-01
5.020000000000000018e-01 4.191753479096805290e-01
5.030000000000000027e-01 4.196701741499764826e-01
5.040000000000000036e-01 4.201629311345598250e-01
5.050000000000000044e-01 4.206536191115587964e-01
5.060000000000000053e-01 4.211422383999370855e-01
5.070000000000000062e-01 4.216287893894503092e-01
5.080000000000000071e-01 4.221132725405922215e-01
5.090000000000000080e-01 4.225956883845323753e-01
5.100000000000000089e-01 4.230760375230425141e-01
5.110000000000000098e-01 4.235543206284150264e-01
5.120000000000000107e-01 4.240305384433708524e-01
5.130000000000000115e-01 4.245046917809575104e-01
5.140000000000000124e-01 4.249767815244386848e-01
5.150000000000000133e-01 4.254468086271731564e-01
5.160000000000000142e-01 4.259147741124851283e-01
5.170000000000000151e-01 4.263806790735244490e-01
5.180000000000000160e-01 4.268445246731177867e-01
5.190000000000000169e-01 4.273063121436105338e-01
5.200000000000000178e-01 4.277660427866989967e-01
5.210000000000000187e-01 4.282237179732536481e-01
5.220000000000000195e-01 4.286793391431331091e-01
5.230000000000000204e-01 4.291329078049889723e-01
5.240000000000000213e-01 4.295844255360612984e-01
5.250000000000000222e-01 4.300338939819652873e-01
5.260000000000000231e-01 4.304813148564692327e-01
5.270000000000000240e-01 4.309266899412627638e-01
5.280000000000000249e-01 4.313700210857170925e-01
5.290000000000000258e-01 4.318113102066355458e-01
5.300000000000000266e-01 4.322505592879969383e-01
5.310000000000000275e-01 4.326877703806880082e-01
5.320000000000000284e-01 4.331229456022295254e-01
5.330000000000000293e-01 4.335560871364925184e-01
5.340000000000000302e-01 4.339871972334066741e-01
5.350000000000000311e-01 4.344162782086599672e-01
5.360000000000000320e-01 4.348433324433906844e-01
5.370000000000000329e-01 4.352683623838706772e-01
5.380000000000000338e-01 4.356913705411807891e-01
5.390000000000000346e-01 4.361123594908785095e-01
5.400000000000000355e-01 4.365313318726574132e-01
5.410000000000000364e-01 4.369482903899988835e-01
5.420000000000000373e-01 4.373632378098160634e-01
5.430000000000000382e-01 4.377761769620907017e-01
5.440000000000000391e-01 4.381871107395017839e-01
5.450000000000000400e-01 4.385960420970472229e-01
5.460000000000000409e-01 4.390029740516581125e-01
5.470000000000000417e-01 4.394079096818058749e-01
5.480000000000000426e-01 4.398108521271023030e-01
5.490000000000000435e-01 4.402118045878922747e-01
5.500000000000000444e-01 4.406107703248404173e-01
5.510000000000000453e-01 4.410077526585101104e-01
5.520000000000000462e-01 4.414027549689364949e-01
5.530000000000000471e-01 4.417957806951924304e-01
5.540000000000000480e-01 4.421868333349487923e-01
5.550000000000000488e-01 4.425759164440276061e-01
5.560000000000000497e-01 4.429630336359495213e-01
5.570000000000000506e-01 4.433481885814752332e-01
5.580000000000000515e-01 4.437313850081406330e-01
5.590000000000000524e-01 4.441126266997866279e-01
5.600000000000000533e-01 4.444919174960827446e-01
5.610000000000000542e-01 4.448692612920454037e-01
5.620000000000000551e-01 4.452446620375511976e-01
5.630000000000000560e-01 4.456181237368437298e-01
5.640000000000000568e-01 4.459896504480363455e-01
5.650000000000000577e-01 4.463592462826094232e-01
5.660000000000000586e-01 4.467269154049024471e-01
5.670000000000000595e-01 4.470926620316015843e-01
5.680000000000000604e-01 4.474564904312225977e-01
5.690000000000000613e-01 4.478184049235888198e-01
5.700000000000000622e-01 4.481784098793053506e-01
5.710000000000000631e-01 4.485365097192280937e-01
5.720000000000000639e-01 4.488927089139296278e-01
5.730000000000000648e-01 4.492470119831598607e-01
5.740000000000000657e-01 4.495994234953042956e-01
5.750000000000000666e-01 4.499499480668366913e-01
5.760000000000000675e-01 4.502985903617697794e-01
5.769999999999999574e-01 4.506453550911013184e-01
5.779999999999999583e-01 4.509902470122575391e-01
5.789999999999999591e-01 4.513332709285324262e-01
5.799999999999999600e-01 4.516744316885248356e-01
5.809999999999999609e-01 4.520137341855722801e-01
5.819999999999999618e-01 4.523511833571813856e-01
5.829999999999999627e-01 4.526867841844564033e-01
5.839999999999999636e-01 4.530205416915245586e-01
5.849999999999999645e-01 4.533524609449591791e-01
5.859999999999999654e-01 4.536825470532004356e-01
5.869999999999999662e-01 4.540108051659738075e-01
5.879999999999999671e-01 4.543372404737067161e-01
5.889999999999999680e-01 4.546618582069428260e-01
5.899999999999999689e-01 4.549846636357548491e-01
5.909999999999999698e-01 4.553056620691555145e-01
5.919999999999999707e-01 4.556248588545070421e-01
5.929999999999999716e-01 4.559422593769291709e-01
5.939999999999999725e-01 4.562578690587058006e-01
5.949999999999999734e-01 4.565716933586903004e-01
5.959999999999999742e-01 4.568837377717105963e-01
5.969999999999999751e-01 4.571940078279718711e-01
5.979999999999999760e-01 4.575025090924598192e-01
5.989999999999999769e-01 4.578092471643425698e-01
5.999999999999999778e-01 4.581142276763721100e-01
6.009999999999999787e-01 4.584174562942849307e-01
6.019999999999999796e-01 4.587189387162032839e-01
6.029999999999999805e-01 4.590186806720354395e-01
6.039999999999999813e-01 4.593166879228757216e-01
6.049999999999999822e-01 4.596129662604053201e-01
6.059999999999999831e-01 4.599075215062927158e-01
6.069999999999999840e-01 4.602003595115942147e-01
6.079999999999999849e-01 4.604914861561555384e-01
6.089999999999999858e-01 4.607809073480130246e-01
6.099999999999999867e-01 4.610686290227961615e-01
6.109999999999999876e-01 4.613546571431304533e-01
6.119999999999999885e-01 4.616389976980409537e-01
6.129999999999999893e-01 4.619216567023570752e-01
6.139999999999999902e-01 4.622026401961183417e-01
6.149999999999999911e-01 4.624819542439810305e-01
6.159999999999999920e-01 4.627596049346262008e-01
6.169999999999999929e-01 4.630355983801690001e-01
6.179999999999999938e-01 4.633099407155697458e-01
6.189999999999999947e-01 4.635826380980458405e-01
6.199999999999999956e-01 4.638536967064859073e-01
6.209999999999999964e-01 4.641231227408655902e-01
6.219999999999999973e-01 4.643909224216645759e-01
6.229999999999999982e-01 4.646571019892865584e-01
6.239999999999999991e-01 4.649216677034801459e-01
6.250000000000000000e-01 4.651846258427627112e-01
6.260000000000000009e-01 4.654459827038458508e-01
6.270000000000000018e-01 4.657057446010632873e-01
6.280000000000000027e-01 4.659639178658013248e-01
6.290000000000000036e-01 4.662205088459314140e-01
6.300000000000000044e-01 4.664755239052456037e-01
6.310000000000000053e-01 4.667289694228941022e-01
6.320000000000000062e-01 4.669808517928260572e-01
6.330000000000000071e-01 4.672311774232327242e-01
6.340000000000000080e-01 4.674799527359936313e-01
6.350000000000000089e-01 4.677271841661255203e-01
6.360000000000000098e-01 4.679728781612345623e-01
6.370000000000000107e-01 4.682170411809711830e-01
6.380000000000000115e-01 4.684596796964883847e-01
6.390000000000000124e-01 4.687008001899031218e-01
6.400000000000000133e-01 4.689404091537610619e-01
6.410000000000000142e-01 4.691785130905041235e-01
6.420000000000000151e-01 4.694151185119422864e-01
6.430000000000000160e-01 4.696502319387282354e-01
6.440000000000000169e-01 4.698838598998355542e-01
6.450000000000000178e-01 4.701160089320408075e-01
6.460000000000000187e-01 4.703466855794087298e-01
6.470000000000000195e-01 4.705758963927817451e-01
6.480000000000000204e-01 4.708036479292724841e-01
6.490000000000000213e-01 4.710299467517609084e-01
6.500000000000000222e-01 4.712547994283943775e-01
6.510000000000000231e-01 4.714782125320924888e-01
6.520000000000000240e-01 4.717001926400550826e-01
6.530000000000000249e-01 4.719207463332745212e-01
6.540000000000000258e-01 4.721398801960523528e-01
6.550000000000000266e-01 4.723576008155194739e-01
6.560000000000000275e-01 4.725739147811605090e-01
6.570000000000000284e-01 4.727888286843427990e-01
6.580000000000000293e-01 4.730023491178487194e-01
6.590000000000000302e-01 4.732144826754132172e-01
6.600000000000000311e-01 4.734252359512648445e-01
6.610000000000000320e-01 4.736346155396711222e-01
6.620000000000000329e-01 4.738426280344890107e-01
6.630000000000000338e-01 4.740492800287185449e-01
6.640000000000000346e-01 4.742545781140616867e-01
6.650000000000000355e-01 4.744585288804855083e-01
6.660000000000000364e-01 4.746611389157892602e-01
6.670000000000000373e-01 4.748624148051766025e-01
6.680000000000000382e-01 4.750623631308317218e-01
6.690000000000000391e-01 4.752609904715004996e-01
6.700000000000000400e-01 4.754583034020755661e-01
6.710000000000000409e-01 4.756543084931864618e-01
6.720000000000000417e-01 4.758490123107940173e-01
6.730000000000000426e-01 4.760424214157895073e-01
6.740000000000000435e-01 4.762345423635981900e-01
6.750000000000000444e-01 4.764253817037876204e-01
6.760000000000000453e-01 4.766149459796804599e-01
6.770000000000000462e-01 4.768032417279720048e-01
6.780000000000000471e-01 4.769902754783522658e-01
6.790000000000000480e-01 4.771760537531328783e-01
6.800000000000000488e-01 4.773605830668781191e-01
6.810000000000000497e-01 4.775438699260414754e-01
6.820000000000000506e-01 4.777259208286060432e-01
6.830000000000000515e-01 4.779067422637300333e-01
6.840000000000000524e-01 4.780863407113967178e-01
6.850000000000000533e-01 4.782647226420694286e-01
6.860000000000000542e-01 4.784418945163506076e-01
6.870000000000000551e-01 4.786178627846460754e-01
6.880000000000000560e-01 4.787926338868336851e-01
6.890000000000000568e-01 4.789662142519369725e-01
6.900000000000000577e-01 4.791386102978026917e-01
6.910000000000000586e-01 4.793098284307840684e-01
6.920000000000000595e-01 4.794798750454278835e-01
6.930000000000000604e-01 4.796487565241664419e-01
6.940000000000000613e-01 4.798164792370142595e-01
6.950000000000000622e-01 4.799830495412695797e-01
6.960000000000000631e-01 4.801484737812197756e-01
6.970000000000000639e-01 4.803127582878520263e-01
6.980000000000000648e-01 4.804759093785687107e-01
6.990000000000000657e-01 4.806379333569066326e-01
7.000000000000000666e-01 4.807988365122612961e-01
7.010000000000000675e-01 4.809586251196159568e-01
7.020000000000000684e-01 4.811173054392746118e-01
7.030000000000000693e-01 4.812748837166000437e-01
7.039999999999999591e-01 4.814313661817560264e-01
7.049999999999999600e-01 4.815867590494543049e-01
7.059999999999999609e-01 4.817410685187056285e-01
7.069999999999999618e-01 4.818943007725759453e-01
7.079999999999999627e-01 4.820464619779457616e-01
7.089999999999999636e-01 4.821975582852758846e-01
7.099999999999999645e-01 4.823475958283752751e-01
7.109999999999999654e-01 4.824965807241751170e-01
7.119999999999999662e-01 4.826445190725062173e-01
7.129999999999999671e-01 4.827914169558810142e-01
7.139999999999999680e-01 4.829372804392800256e-01
7.149999999999999689e-01 4.830821155699422942e-01
7.159999999999999698e-01 4.832259283771602743e-01
7.169999999999999707e-01 4.833687248720789364e-01
7.179999999999999716e-01 4.835105110474990364e-01
7.189999999999999725e-01 4.836512928776843245e-01
7.199999999999999734e-01 4.837910763181734741e-01
7.209999999999999742e-01 4.839298673055956734e-01
7.219999999999999751e-01 4.840676717574900478e-01
7.229999999999999760e-01 4.842044955721302446e-01
7.239999999999999769e-01 4.843403446283516267e-01
7.249999999999999778e-01 4.844752247853835181e-01
7.259999999999999787e-01 4.846091418826851127e-01
7.269999999999999796e-01 4.847421017397850473e-01
7.279999999999999805e-01 4.848741101561253597e-01
7.289999999999999813e-01 4.850051729109090548e-01
7.299999999999999822e-01 4.851352957629516127e-01
7.309999999999999831e-01 4.852644844505361044e-01
7.319999999999999840e-01 4.853927446912725818e-01
7.329999999999999849e-01 4.855200821819607437e-01
7.339999999999999858e-01 4.856465025984566530e-01
7.349999999999999867e-01 4.857720115955426743e-01
7.359999999999999876e-01 4.858966148068019630e-01
7.369999999999999885e-01 4.860203178444956196e-01
7.379999999999999893e-01 4.861431262994440061e-01
7.389999999999999902e-01 4.862650457409117277e-01
7.399999999999999911e-01 4.863860817164951666e-01
7.409999999999999920e-01 4.865062397520152904e-01
7.419999999999999929e-01 4.866255253514120693e-01
7.429999999999999938e-01 4.867439439966432801e-01
7.439999999999999947e-01 4.868615011475872500e-01
7.449999999999999956e-01 4.869782022419472112e-01
7.459999999999999964e-01 4.870940526951607064e-01
7.469999999999999973e-01 4.872090579003116040e-01
7.479999999999999982e-01 4.873232232280453879e-01
7.489999999999999991e-01 4.874365540264873897e-01
7.500000000000000000e-01 4.875490556211647952e-01
7.510000000000000009e-01 4.876607333149313162e-01
7.520000000000000018e-01 4.877715923878956361e-01
7.530000000000000027e-01 4.878816380973517997e-01
7.540000000000000036e-01 4.879908756777136536e-01
7.550000000000000044e-01 4.880993103404522304e-01
7.560000000000000053e-01 4.882069472740356852e-01
7.570000000000000062e-01 4.883137916438718418e-01
7.580000000000000071e-01 4.884198485922550681e-01
7.590000000000000080e-01 4.885251232383147069e-01
7.600000000000000089e-01 4.886296206779661699e-01
7.610000000000000098e-01 4.887333459838668070e-01
7.620000000000000107e-01 4.888363042053715524e-01
7.630000000000000115e-01 4.889385003684942888e-01
7.640000000000000124e-01 4.890399394758697116e-01
7.650000000000000133e-01 4.891406265067188008e-01
7.660000000000000142e-01 4.892405664168172352e-01
7.670000000000000151e-01 4.893397641384656382e-01
7.680000000000000160e-01 4.894382245804624887e-01
7.690000000000000169e-01 4.895359526280804174e-01
7.700000000000000178e-01 4.896329531430439475e-01
7.710000000000000187e-01 4.897292309635101204e-01
7.720000000000000195e-01 4.898247909040517878e-01
7.730000000000000204e-01 4.899196377556426230e-01
7.740000000000000213e-01 4.900137762856454082e-01
7.750000000000000222e-01 4.901072112378022094e-01
7.760000000000000231e-01 4.901999473322259382e-01
7.770000000000000240e-01 4.902919892653961331e-01
7.780000000000000249e-01 4.903833417101551850e-01
7.790000000000000258e-01 4.904740093157074488e-01
7.800000000000000266e-01 4.905639967076207975e-01
7.810000000000000275e-01 4.906533084878295092e-01
7.820000000000000284e-01 4.907419492346403733e-01
7.830000000000000293e-01 4.908299235027396845e-01
7.840000000000000302e-01 4.909172358232029576e-01
7.850000000000000311e-01 4.910038907035063072e-01
7.860000000000000320e-01 4.910898926275404919e-01
7.870000000000000329e-01 4.911752460556254585e-01
7.880000000000000338e-01 4.912599554245286604e-01
7.890000000000000346e-01 4.913440251474834319e-01
7.900000000000000355e-01 4.914274596142106377e-01
7.910000000000000364e-01 4.915102631909409880e-01
7.920000000000000373e-01 4.915924402204402965e-01
7.930000000000000382e-01 4.916739950220350153e-01
7.940000000000000391e-01 4.917549318916414336e-01
7.950000000000000400e-01 4.918352551017942664e-01
7.960000000000000409e-01 4.919149689016791283e-01
7.970000000000000417e-01 4.919940775171645075e-01
7.980000000000000426e-01 4.920725851508376825e-01
7.990000000000000435e-01 4.921504959820398595e-01
8.000000000000000444e-01 4.922278141669045315e-01
8.010000000000000453e-01 4.923045438383965022e-01
8.020000000000000462e-01 4.923806891063526869e-01
8.030000000000000471e-01 4.924562540575248004e-01
8.040000000000000480e-01 4.925312427556218231e-01
8.050000000000000488e-01 4.926056592413564084e-01
8.060000000000000497e-01 4.926795075324903461e-01
8.070000000000000506e-01 4.927527916238825800e-01
8.080000000000000515e-01 4.928255154875387234e-01
8.090000000000000524e-01 4.928976830726606306e-01
8.100000000000000533e-01 4.929692983056985778e-01
8.110000000000000542e-01 4.930403650904038315e-01
8.120000000000000551e-01 4.931108873078832722e-01
8.130000000000000560e-01 4.931808688166537391e-01
8.140000000000000568e-01 4.932503134526992072e-01
8.150000000000000577e-01 4.933192250295282966e-01
8.160000000000000586e-01 4.933876073382326144e-01
8.170000000000000595e-01 4.934554641475464298e-01
8.180000000000000604e-01 4.935227992039082912e-01
8.190000000000000613e-01 4.935896162315218105e-01
8.200000000000000622e-01 4.936559189324194463e-01
8.210000000000000631e-01 4.937217109865258413e-01
8.220000000000000639e-01 4.937869960517227153e-01
8.230000000000000648e-01 4.938517777639150896e-01
8.240000000000000657e-01 4.939160597370972905e-01
8.250000000000000666e-01 4.939798455634212271e-01
8.260000000000000675e-01 4.940431388132642820e-01
8.270000000000000684e-01 4.941059430352991444e-01
8.280000000000000693e-01 4.941682617565635871e-01
8.290000000000000702e-01 4.942300984825320209e-01
8.300000000000000711e-01 4.942914566971863266e-01
8.310000000000000719e-01 4.943523398630892962e-01
8.320000000000000728e-01 4.944127514214574637e-01
8.329999999999999627e-01 4.944726947922352123e-01
8.339999999999999636e-01 4.945321733741696035e-01
8.349999999999999645e-01 4.945911905448857615e-01
8.359999999999999654e-01 4.946497496609626454e-01
8.369999999999999662e-01 4.947078540580103767e-01
8.379999999999999671e-01 4.947655070507468444e-01
8.389999999999999680e-01 4.948227119330765866e-01
8.399999999999999689e-01 4.948794719781683393e-01
8.409999999999999698e-01 4.949357904385352502e-01
8.419999999999999707e-01 4.949916705461134270e-01
8.429999999999999716e-01 4.950471155123432609e-01
8.439999999999999725e-01 4.951021285282493634e-01
8.449999999999999734e-01 4.951567127645222222e-01
8.459999999999999742e-01 4.952108713715997479e-01
8.469999999999999751e-01 4.952646074797495968e-01
8.479999999999999760e-01 4.953179241991518822e-01
8.489999999999999769e-01 4.953708246199820531e-01
8.499999999999999778e-01 4.954233118124942159e-01
8.509999999999999787e-01 4.954753888271057893e-01
8.519999999999999796e-01 4.955270586944811595e-01
8.529999999999999805e-01 4.955783244256162789e-01
8.539999999999999813e-01 4.956291890119242094e-01
8.549999999999999822e-01 4.956796554253197762e-01
8.559999999999999831e-01 4.957297266183060547e-01
8.569999999999999840e-01 4.957794055240595243e-01
8.579999999999999849e-01 4.958286950565169993e-01
8.589999999999999858e-01 4.958775981104617259e-01
8.599999999999999867e-01 4.959261175616106465e-01
8.609999999999999876e-01 4.959742562667009969e-01
8.619999999999999885e-01 4.960220170635781245e-01
8.629999999999999893e-01 4.960694027712823084e-01
8.639999999999999902e-01 4.961164161901375769e-01
8.649999999999999911e-01 4.961630601018386377e-01
8.659999999999999920e-01 4.962093372695394189e-01
8.669999999999999929e-01 4.962552504379417195e-01
8.679999999999999938e-01 4.963008023333830288e-01
8.689999999999999947e-01 4.963459956639255655e-01
8.699999999999999956e-01 4.963908331194450962e-01
8.709999999999999964e-01 4.964353173717194756e-01
8.719999999999999973e-01 4.964794510745178524e-01
8.729999999999999982e-01 4.965232368636897653e-01
8.739999999999999991e-01 4.965666773572545156e-01
8.750000000000000000e-01 4.966097751554900408e-01
8.760000000000000009e-01 4.966525328410223983e-01
8.770000000000000018e-01 4.966949529789153606e-01
8.780000000000000027e-01 4.967370381167597881e-01
8.790000000000000036e-01 4.967787907847626694e-01
8.800000000000000044e-01 4.968202134958376592e-01
8.810000000000000053e-01 4.968613087456931199e-01
8.820000000000000062e-01 4.969020790129233256e-01
8.830000000000000071e-01 4.969425267590965034e-01
8.840000000000000080e-01 4.969826544288453163e-01
8.850000000000000089e-01 4.970224644499561251e-01
8.860000000000000098e-01 4.970619592334583614e-01
8.870000000000000107e-01 4.971011411737137897e-01
8.880000000000000115e-01 4.971400126485063797e-01
8.890000000000000124e-01 4.971785760191312908e-01
8.900000000000000133e-01 4.972168336304841896e-01
8.910000000000000142e-01 4.972547878111505115e-01
8.920000000000000151e-01 4.972924408734944457e-01
8.930000000000000160e-01 4.973297951137483630e-01
8.940000000000000169e-01 4.973668528121011900e-01
8.950000000000000178e-01 4.974036162327876154e-01
8.960000000000000187e-01 4.974400876241766301e-01
8.970000000000000195e-01 4.974762692188604007e-01
8.980000000000000204e-01 4.975121632337423661e-01
8.990000000000000213e-01 4.975477718701258323e-01
9.000000000000000222e-01 4.975830973138021252e-01
9.010000000000000231e-01 4.976181417351388525e-01
9.020000000000000240e-01 4.976529072891673344e-01
9.030000000000000249e-01 4.976873961156706994e-01
9.040000000000000258e-01 4.977216103392715918e-01
9.050000000000000266e-01 4.977555520695192692e-01
9.060000000000000275e-01 4.977892234009770323e-01
9.070000000000000284e-01 4.978226264133092660e-01
9.080000000000000293e-01 4.978557631713682041e-01
9.090000000000000302e-01 4.978886357252809147e-01
9.100000000000000311e-01 4.979212461105351206e-01
9.110000000000000320e-01 4.979535963480664629e-01
9.120000000000000329e-01 4.979856884443435994e-01
9.130000000000000338e-01 4.980175243914546912e-01
9.140000000000000346e-01 4.980491061671928343e-01
9.150000000000000355e-01 4.980804357351411027e-01
9.160000000000000364e-01 4.981115150447585349e-01
9.170000000000000373e-01 4.981423460314642893e-01
9.180000000000000382e-01 4.981729306167229088e-01
9.190000000000000391e-01 4.982032707081281431e-01
9.200000000000000400e-01 4.982333681994881025e-01
9.210000000000000409e-01 4.982632249709083028e-01
9.220000000000000417e-01 4.982928428888758199e-01
9.230000000000000426e-01 4.983222238063428899e-01
9.240000000000000435e-01 4.983513695628095652e-01
9.250000000000000444e-01 4.983802819844071474e-01
9.260000000000000453e-01 4.984089628839806774e-01
9.270000000000000462e-01 4.984374140611710913e-01
9.280000000000000471e-01 4.984656373024977105e-01
9.290000000000000480e-01 4.984936343814397319e-01
9.300000000000000488e-01 4.985214070585180512e-01
9.310000000000000497e-01 4.985489570813761429e-01
9.320000000000000506e-01 4.985762861848613281e-01
9.330000000000000515e-01 4.986033960911053775e-01
9.340000000000000524e-01 4.986302885096047244e-01
9.350000000000000533e-01 4.986569651373010115e-01
9.360000000000000542e-01 4.986834276586600279e-01
9.370000000000000551e-01 4.987096777457519781e-01
9.380000000000000560e-01 4.987357170583301413e-01
9.390000000000000568e-01 4.987615472439101971e-01
9.400000000000000577e-01 4.987871699378481627e-01
9.410000000000000586e-01 4.988125867634192745e-01
9.420000000000000595e-01 4.988377993318953152e-01
9.430000000000000604e-01 4.988628092426223848e-01
9.440000000000000613e-01 4.988876180830986162e-01
9.450000000000000622e-01 4.989122274290506143e-01
9.460000000000000631e-01 4.989366388445102829e-01
9.470000000000000639e-01 4.989608538818908756e-01
9.480000000000000648e-01 4.989848740820635453e-01
9.490000000000000657e-01 4.990087009744326729e-01
9.500000000000000666e-01 4.990323360770108074e-01
9.510000000000000675e-01 4.990557808964944941e-01
9.520000000000000684e-01 4.990790369283381045e-01
9.530000000000000693e-01 4.991021056568287761e-01
9.540000000000000702e-01 4.991249885551600762e-01
9.550000000000000711e-01 4.991476870855059422e-01
9.560000000000000719e-01 4.991702026990934016e-01
9.570000000000000728e-01 4.991925368362763460e-01
9.580000000000000737e-01 4.992146909266075849e-01
9.590000000000000746e-01 4.992366663889111766e-01
9.599999999999999645e-01 4.992584646313550367e-01
9.609999999999999654e-01 4.992800870515216038e-01
9.619999999999999662e-01 4.993015350364797267e-01
9.629999999999999671e-01 4.993228099628554406e-01
9.639999999999999680e-01 4.993439131969025779e-01
9.649999999999999689e-01 4.993648460945727674e-01
9.659999999999999698e-01 4.993856100015856003e-01
9.669999999999999707e-01 4.994062062534982971e-01
9.679999999999999716e-01 4.994266361757742634e-01
9.689999999999999725e-01 4.994469010838529233e-01
9.699999999999999734e-01 4.994670022832170542e-01
9.709999999999999742e-01 4.994869410694619538e-01
9.719999999999999751e-01 4.995067187283626642e-01
9.729999999999999760e-01 4.995263365359416396e-01
9.739999999999999769e-01 4.995457957585358599e-01
9.749999999999999778e-01 4.995650976528632770e-01
9.759999999999999787e-01 4.995842434660896503e-01
9.769999999999999796e-01 4.996032344358943833e-01
9.779999999999999805e-01 4.996220717905363040e-01
9.789999999999999813e-01 4.996407567489189461e-01
9.799999999999999822e-01 4.996592905206554969e-01
9.809999999999999831e-01 4.996776743061335235e-01
9.819999999999999840e-01 4.996959092965795324e-01
9.829999999999999849e-01 4.997139966741223627e-01
9.839999999999999858e-01 4.997319376118573020e-01
9.849999999999999867e-01 4.997497332739092579e-01
9.859999999999999876e-01 4.997673848154952636e-01
9.869999999999999885e-01 4.997848933829875384e-01
9.879999999999999893e-01 4.998022601139756604e-01
9.889999999999999902e-01 4.998194861373280729e-01
9.899999999999999911e-01 4.998365725732537013e-01
9.909999999999999920e-01 4.998535205333636822e-01
9.919999999999999929e-01 4.998703311207312039e-01
9.929999999999999938e-01 4.998870054299529575e-01
9.939999999999999947e-01 4.999035445472085892e-01
9.949999999999999956e-01 4.999199495503208746e-01
9.959999999999999964e-01 4.999362215088151151e-01
9.969999999999999973e-01 4.999523614839778696e-01
9.979999999999999982e-01 4.999683705289162394e-01
9.989999999999999991e-01 4.999842496886161003e-01


==> WASEP_theor_z_at_10000t4000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-03 4.724225906323690875e-04
2.000000000000000042e-03 9.449002795925244081e-04
3.000000000000000062e-03 1.417433067551505683e-03
4.000000000000000083e-03 1.890020955177930959e-03
5.000000000000000104e-03 2.362663943142011627e-03
6.000000000000000125e-03 2.835362032106514187e-03
7.000000000000000146e-03 3.308115222738808661e-03
8.000000000000000167e-03 3.780923515701830901e-03
9.000000000000001055e-03 4.253786911659101361e-03
1.000000000000000021e-02 4.726705411270706175e-03
1.099999999999999936e-02 5.199679015196311677e-03
1.200000000000000025e-02 5.672707724095160491e-03
1.300000000000000114e-02 6.145791538623057021e-03
1.400000000000000029e-02 6.618930459438393879e-03
1.499999999999999944e-02 7.092124487193113974e-03
1.600000000000000033e-02 7.565373622541741484e-03
1.700000000000000122e-02 8.038677866134357961e-03
1.800000000000000211e-02 8.512037218623622753e-03
1.899999999999999953e-02 8.985451680656751650e-03
2.000000000000000042e-02 9.458921252882526026e-03
2.100000000000000130e-02 9.932445935948294377e-03
2.199999999999999872e-02 1.040602573049695910e-02
2.299999999999999961e-02 1.087966063717398478e-02
2.400000000000000050e-02 1.135335065662139951e-02
2.500000000000000139e-02 1.182709578947878197e-02
2.600000000000000228e-02 1.230089603638827474e-02
2.699999999999999969e-02 1.277475139798757257e-02
2.800000000000000058e-02 1.324866187491191907e-02
2.900000000000000147e-02 1.372262746780012269e-02
2.999999999999999889e-02 1.419664817728553269e-02
3.099999999999999978e-02 1.467072400399905240e-02
3.200000000000000067e-02 1.514485494857513784e-02
3.300000000000000155e-02 1.561904101164278760e-02
3.400000000000000244e-02 1.609328219383255459e-02
3.500000000000000333e-02 1.656757849577053174e-02
3.600000000000000422e-02 1.704192991808335320e-02
3.699999999999999817e-02 1.751633646139720904e-02
3.799999999999999906e-02 1.799079812633381723e-02
3.899999999999999994e-02 1.846531491351744575e-02
4.000000000000000083e-02 1.893988682356890357e-02
4.100000000000000172e-02 1.941451385710753555e-02
4.200000000000000261e-02 1.988919601475221816e-02
4.300000000000000350e-02 2.036393329711936803e-02
4.399999999999999745e-02 2.083872570482394118e-02
4.499999999999999833e-02 2.131357323848143484e-02
4.599999999999999922e-02 2.178847589870485171e-02
4.700000000000000011e-02 2.226343368610675041e-02
4.800000000000000100e-02 2.273844660129521397e-02
4.900000000000000189e-02 2.321351464488085464e-02
5.000000000000000278e-02 2.368863781747080482e-02
5.100000000000000366e-02 2.416381611967173548e-02
5.200000000000000455e-02 2.463904955208883266e-02
5.299999999999999850e-02 2.511433811532581481e-02
5.399999999999999939e-02 2.558968180998491895e-02
5.500000000000000028e-02 2.606508063666590491e-02
5.600000000000000117e-02 2.654053459597005560e-02
5.700000000000000205e-02 2.701604368849516713e-02
5.800000000000000294e-02 2.749160791483856725e-02
5.900000000000000383e-02 2.796722727559508223e-02
5.999999999999999778e-02 2.844290177135907344e-02
6.099999999999999867e-02 2.891863140272539490e-02
6.199999999999999956e-02 2.939441617028343626e-02
6.300000000000000044e-02 2.987025607462408944e-02
6.400000000000000133e-02 3.034615111633675796e-02
6.500000000000000222e-02 3.082210129600836124e-02
6.600000000000000311e-02 3.129810661422630785e-02
6.700000000000000400e-02 3.177416707157454390e-02
6.800000000000000488e-02 3.225028266863749077e-02
6.900000000000000577e-02 3.272645340599709962e-02
7.000000000000000666e-02 3.320267928423381587e-02
7.100000000000000755e-02 3.367896030392858453e-02
7.200000000000000844e-02 3.415529646565786115e-02
7.299999999999999545e-02 3.463168776999959314e-02
7.399999999999999634e-02 3.510813421752823765e-02
7.499999999999999722e-02 3.558463580882072902e-02
7.599999999999999811e-02 3.606119254444751371e-02
7.699999999999999900e-02 3.653780442498155007e-02
7.799999999999999989e-02 3.701447145099125841e-02
7.900000000000000078e-02 3.749119362304656478e-02
8.000000000000000167e-02 3.796797094171689563e-02
8.100000000000000255e-02 3.844480340756516179e-02
8.200000000000000344e-02 3.892169102115876356e-02
8.300000000000000433e-02 3.939863378305958480e-02
8.400000000000000522e-02 3.987563169383100820e-02
8.500000000000000611e-02 4.035268475403289146e-02
8.600000000000000699e-02 4.082979296422658416e-02
8.700000000000000788e-02 4.130695632496790559e-02
8.799999999999999489e-02 4.178417483681519384e-02
8.899999999999999578e-02 4.226144850032322736e-02
8.999999999999999667e-02 4.273877731604627805e-02
9.099999999999999756e-02 4.321616128453711903e-02
9.199999999999999845e-02 4.369360040634794745e-02
9.299999999999999933e-02 4.417109468202949640e-02
9.400000000000000022e-02 4.464864411212794010e-02
9.500000000000000111e-02 4.512624869719293608e-02
9.600000000000000200e-02 4.560390843776962466e-02
9.700000000000000289e-02 4.608162333440358333e-02
9.800000000000000377e-02 4.655939338763890462e-02
9.900000000000000466e-02 4.703721859801512223e-02
1.000000000000000056e-01 4.751509896607424704e-02
1.010000000000000064e-01 4.799303449235674951e-02
1.020000000000000073e-01 4.847102517740057431e-02
1.030000000000000082e-01 4.894907102174113345e-02
1.040000000000000091e-01 4.942717202591528219e-02
1.049999999999999961e-01 4.990532819045437329e-02
1.059999999999999970e-01 5.038353951589517182e-02
1.069999999999999979e-01 5.086180600276595659e-02
1.079999999999999988e-01 5.134012765159841341e-02
1.089999999999999997e-01 5.181850446292072393e-02
1.100000000000000006e-01 5.229693643726050084e-02
1.110000000000000014e-01 5.277542357514183879e-02
1.120000000000000023e-01 5.325396587709324558e-02
1.130000000000000032e-01 5.373256334363473580e-02
1.140000000000000041e-01 5.421121597528973102e-02
1.150000000000000050e-01 5.468992377257909931e-02
1.160000000000000059e-01 5.516868673602120382e-02
1.170000000000000068e-01 5.564750486613381092e-02
1.180000000000000077e-01 5.612637816343614416e-02
1.190000000000000085e-01 5.660530662843989147e-02
1.199999999999999956e-01 5.708429026166216003e-02
1.209999999999999964e-01 5.756332906361252139e-02
1.219999999999999973e-01 5.804242303480496024e-02
1.229999999999999982e-01 5.852157217574892323e-02
1.239999999999999991e-01 5.900077648695230270e-02
1.250000000000000000e-01 5.948003596892240813e-02
1.260000000000000009e-01 5.995935062216500855e-02
1.270000000000000018e-01 6.043872044718429093e-02
1.280000000000000027e-01 6.091814544448586471e-02
1.290000000000000036e-01 6.139762561456781759e-02
1.300000000000000044e-01 6.187716095793460713e-02
1.310000000000000053e-01 6.235675147508219079e-02
1.320000000000000062e-01 6.283639716651089058e-02
1.330000000000000071e-01 6.331609803271651127e-02
1.340000000000000080e-01 6.379585407419324783e-02
1.350000000000000089e-01 6.427566529143571850e-02
1.360000000000000098e-01 6.475553168493701495e-02
1.370000000000000107e-01 6.523545325518659288e-02
1.380000000000000115e-01 6.571543000267636436e-02
1.390000000000000124e-01 6.619546192789267647e-02
1.400000000000000133e-01 6.667554903132422162e-02
1.410000000000000142e-01 6.715569131345719422e-02
1.420000000000000151e-01 6.763588877477419437e-02
1.430000000000000160e-01 6.811614141575919601e-02
1.440000000000000169e-01 6.859644923689460494e-02
1.449999999999999900e-01 6.907681223866027342e-02
1.459999999999999909e-01 6.955723042153541535e-02
1.469999999999999918e-01 7.003770378599670499e-02
1.479999999999999927e-01 7.051823233252316192e-02
1.489999999999999936e-01 7.099881606158828240e-02
1.499999999999999944e-01 7.147945497366496592e-02
1.509999999999999953e-01 7.196014906922548748e-02
1.519999999999999962e-01 7.244089834874251066e-02
1.529999999999999971e-01 7.292170281268513243e-02
1.539999999999999980e-01 7.340256246152188080e-02
1.549999999999999989e-01 7.388347729571863309e-02
1.559999999999999998e-01 7.436444731574169686e-02
1.570000000000000007e-01 7.484547252205675516e-02
1.580000000000000016e-01 7.532655291512392604e-02
1.590000000000000024e-01 7.580768849540768517e-02
1.600000000000000033e-01 7.628887926336692937e-02
1.610000000000000042e-01 7.677012521945995871e-02
1.620000000000000051e-01 7.725142636414643327e-02
1.630000000000000060e-01 7.773278269788040651e-02
1.640000000000000069e-01 7.821419422111838826e-02
1.650000000000000078e-01 7.869566093431319687e-02
1.660000000000000087e-01 7.917718283791705391e-02
1.670000000000000095e-01 7.965875993238064057e-02
1.680000000000000104e-01 8.014039221815491554e-02
1.690000000000000113e-01 8.062207969568629951e-02
1.700000000000000122e-01 8.110382236542258705e-02
1.710000000000000131e-01 8.158562022780892209e-02
1.720000000000000140e-01 8.206747328328983793e-02
1.730000000000000149e-01 8.254938153230731435e-02
1.740000000000000158e-01 8.303134497530359481e-02
1.750000000000000167e-01 8.351336361271939623e-02
1.759999999999999898e-01 8.399543744499372855e-02
1.769999999999999907e-01 8.447756647256209062e-02
1.779999999999999916e-01 8.495975069586125805e-02
1.789999999999999925e-01 8.544199011532643828e-02
1.799999999999999933e-01 8.592428473139211709e-02
1.809999999999999942e-01 8.640663454448829772e-02
1.819999999999999951e-01 8.688903955504818921e-02
1.829999999999999960e-01 8.737149976349851965e-02
1.839999999999999969e-01 8.785401517026927842e-02
1.849999999999999978e-01 8.833658577578586135e-02
1.859999999999999987e-01 8.881921158047405285e-02
1.869999999999999996e-01 8.930189258475894343e-02
1.880000000000000004e-01 8.978462878906103006e-02
1.890000000000000013e-01 9.026742019380411264e-02
1.900000000000000022e-01 9.075026679940646768e-02
1.910000000000000031e-01 9.123316860628757907e-02
1.920000000000000040e-01 9.171612561486440496e-02
1.930000000000000049e-01 9.219913782555320958e-02
1.940000000000000058e-01 9.268220523876763428e-02
1.950000000000000067e-01 9.316532785492162572e-02
1.960000000000000075e-01 9.364850567442851992e-02
1.970000000000000084e-01 9.413173869769606017e-02
1.980000000000000093e-01 9.461502692513520940e-02
1.990000000000000102e-01 9.509837035715436315e-02
2.000000000000000111e-01 9.558176899415828098e-02
2.010000000000000120e-01 9.606522283655302696e-02
2.020000000000000129e-01 9.654873188474398515e-02
2.030000000000000138e-01 9.703229613913100238e-02
2.040000000000000147e-01 9.751591560011708959e-02
2.050000000000000155e-01 9.799959026810174667e-02
2.060000000000000164e-01 9.848332014348276653e-02
2.070000000000000173e-01 9.896710522665824739e-02
2.080000000000000182e-01 9.945094551802366456e-02
2.089999999999999913e-01 9.993484101797282804e-02
2.099999999999999922e-01 1.004187917268988817e-01
2.109999999999999931e-01 1.009027976451942754e-01
2.119999999999999940e-01 1.013868587732498078e-01
2.129999999999999949e-01 1.018709751114536405e-01
2.139999999999999958e-01 1.023551466601932136e-01
2.149999999999999967e-01 1.028393734198553566e-01
2.159999999999999976e-01 1.033236553908251504e-01
2.169999999999999984e-01 1.038079925734870512e-01
2.179999999999999993e-01 1.042923849682228371e-01
2.190000000000000002e-01 1.047768325754116353e-01
2.200000000000000011e-01 1.052613353954368197e-01
2.210000000000000020e-01 1.057458934286731739e-01
2.220000000000000029e-01 1.062305066754997418e-01
2.230000000000000038e-01 1.067151751362918899e-01
2.240000000000000047e-01 1.071998988114223755e-01
2.250000000000000056e-01 1.076846777012661488e-01
2.260000000000000064e-01 1.081695118061945793e-01
2.270000000000000073e-01 1.086544011265753590e-01
2.280000000000000082e-01 1.091393456627813563e-01
2.290000000000000091e-01 1.096243454151769048e-01
2.300000000000000100e-01 1.101094003841295854e-01
2.310000000000000109e-01 1.105945105700033015e-01
2.320000000000000118e-01 1.110796759731622479e-01
2.330000000000000127e-01 1.115648965939698839e-01
2.340000000000000135e-01 1.120501724327851167e-01
2.350000000000000144e-01 1.125355034899670204e-01
2.360000000000000153e-01 1.130208897658760009e-01
2.370000000000000162e-01 1.135063312608668301e-01
2.380000000000000171e-01 1.139918279752965002e-01
2.390000000000000180e-01 1.144773799095173683e-01
2.399999999999999911e-01 1.149629870638830542e-01
2.409999999999999920e-01 1.154486494387444856e-01
2.419999999999999929e-01 1.159343670344538252e-01
2.429999999999999938e-01 1.164201398513576707e-01
2.439999999999999947e-01 1.169059678898028143e-01
2.449999999999999956e-01 1.173918511501373385e-01
2.459999999999999964e-01 1.178777896327036501e-01
2.469999999999999973e-01 1.183637833378474308e-01
2.479999999999999982e-01 1.188498322659096162e-01
2.489999999999999991e-01 1.193359364172295600e-01
2.500000000000000000e-01 1.198220957921487112e-01
2.510000000000000009e-01 1.203083103910039531e-01
2.520000000000000018e-01 1.207945802141313918e-01
2.530000000000000027e-01 1.212809052618674388e-01
2.540000000000000036e-01 1.217672855345447586e-01
2.550000000000000044e-01 1.222537210324963486e-01
2.560000000000000053e-01 1.227402117560534162e-01
2.570000000000000062e-01 1.232267577055464747e-01
2.580000000000000071e-01 1.237133588813033314e-01
2.590000000000000080e-01 1.242000152836510718e-01
2.600000000000000089e-01 1.246867269129160322e-01
2.610000000000000098e-01 1.251734937694218286e-01
2.620000000000000107e-01 1.256603158534933262e-01
2.630000000000000115e-01 1.261471931654497558e-01
2.640000000000000124e-01 1.266341257056144698e-01
2.650000000000000133e-01 1.271211134743032434e-01
2.660000000000000142e-01 1.276081564718379302e-01
2.670000000000000151e-01 1.280952546985299201e-01
2.680000000000000160e-01 1.285824081546985687e-01
2.690000000000000169e-01 1.290696168406557098e-01
2.700000000000000178e-01 1.295568807567133718e-01
2.710000000000000187e-01 1.300441999031828055e-01
2.720000000000000195e-01 1.305315742803745405e-01
2.730000000000000204e-01 1.310190038885964137e-01
2.740000000000000213e-01 1.315064887281544859e-01
2.750000000000000222e-01 1.319940287993550676e-01
2.760000000000000231e-01 1.324816241025036645e-01
2.770000000000000240e-01 1.329692746379011747e-01
2.780000000000000249e-01 1.334569804058496623e-01
2.790000000000000258e-01 1.339447414066504416e-01
2.800000000000000266e-01 1.344325576406010803e-01
2.810000000000000275e-01 1.349204291080003670e-01
2.820000000000000284e-01 1.354083558091434825e-01
2.830000000000000293e-01 1.358963377443246634e-01
2.840000000000000302e-01 1.363843749138394790e-01
2.850000000000000311e-01 1.368724673179787521e-01
2.860000000000000320e-01 1.373606149570325285e-01
2.870000000000000329e-01 1.378488178312921031e-01
2.880000000000000338e-01 1.383370759410439965e-01
2.889999999999999791e-01 1.388253892865759787e-01
2.899999999999999800e-01 1.393137578681730715e-01
2.909999999999999809e-01 1.398021816861185207e-01
2.919999999999999818e-01 1.402906607406967932e-01
2.929999999999999827e-01 1.407791950321876095e-01
2.939999999999999836e-01 1.412677845608718841e-01
2.949999999999999845e-01 1.417564293270288378e-01
2.959999999999999853e-01 1.422451293309338616e-01
2.969999999999999862e-01 1.427338845728646222e-01
2.979999999999999871e-01 1.432226950530958998e-01
2.989999999999999880e-01 1.437115607718988664e-01
2.999999999999999889e-01 1.442004817295478303e-01
3.009999999999999898e-01 1.446894579263113267e-01
3.019999999999999907e-01 1.451784893624610551e-01
3.029999999999999916e-01 1.456675760382630525e-01
3.039999999999999925e-01 1.461567179539835781e-01
3.049999999999999933e-01 1.466459151098890024e-01
3.059999999999999942e-01 1.471351675062429476e-01
3.069999999999999951e-01 1.476244751433072877e-01
3.079999999999999960e-01 1.481138380213441463e-01
3.089999999999999969e-01 1.486032561406117336e-01
3.099999999999999978e-01 1.490927295013705911e-01
3.109999999999999987e-01 1.495822581038764865e-01
3.119999999999999996e-01 1.500718419483852428e-01
3.130000000000000004e-01 1.505614810351511013e-01
3.140000000000000013e-01 1.510511753644273314e-01
3.150000000000000022e-01 1.515409249364674804e-01
3.160000000000000031e-01 1.520307297515183509e-01
3.170000000000000040e-01 1.525205898098309087e-01
3.180000000000000049e-01 1.530105051116532333e-01
3.190000000000000058e-01 1.535004756572307949e-01
3.200000000000000067e-01 1.539905014468100630e-01
3.210000000000000075e-01 1.544805824806318728e-01
3.220000000000000084e-01 1.549707187589411672e-01
3.230000000000000093e-01 1.554609102819771438e-01
3.240000000000000102e-01 1.559511570499811095e-01
3.250000000000000111e-01 1.564414590631886537e-01
3.260000000000000120e-01 1.569318163218394457e-01
3.270000000000000129e-01 1.574222288261665492e-01
3.280000000000000138e-01 1.579126965764069690e-01
3.290000000000000147e-01 1.584032195727911041e-01
3.300000000000000155e-01 1.588937978155514630e-01
3.310000000000000164e-01 1.593844313049176675e-01
3.320000000000000173e-01 1.598751200411187012e-01
3.330000000000000182e-01 1.603658640243825484e-01
3.340000000000000191e-01 1.608566632549345010e-01
3.350000000000000200e-01 1.613475177330009336e-01
3.360000000000000209e-01 1.618384274588035299e-01
3.370000000000000218e-01 1.623293924325650006e-01
3.380000000000000226e-01 1.628204126545044483e-01
3.390000000000000235e-01 1.633114881248439176e-01
3.400000000000000244e-01 1.638026188437997355e-01
3.410000000000000253e-01 1.642938048115884786e-01
3.420000000000000262e-01 1.647850460284267515e-01
3.430000000000000271e-01 1.652763424945273840e-01
3.440000000000000280e-01 1.657676942101034279e-01
3.450000000000000289e-01 1.662591011753651316e-01
3.460000000000000298e-01 1.667505633905247420e-01
3.470000000000000306e-01 1.672420808557878447e-01
3.480000000000000315e-01 1.677336535713631338e-01
3.490000000000000324e-01 1.682252815374574162e-01
3.500000000000000333e-01 1.687169647542737516e-01
3.510000000000000342e-01 1.692087032220163378e-01
3.519999999999999796e-01 1.697004969408854869e-01
3.529999999999999805e-01 1.701923459110836756e-01
3.539999999999999813e-01 1.706842501328086625e-01
3.549999999999999822e-01 1.711762096062581784e-01
3.559999999999999831e-01 1.716682243316292322e-01
3.569999999999999840e-01 1.721602943091159466e-01
3.579999999999999849e-01 1.726524195389136374e-01
3.589999999999999858e-01 1.731446000212137071e-01
3.599999999999999867e-01 1.736368357562058373e-01
3.609999999999999876e-01 1.741291267440835955e-01
3.619999999999999885e-01 1.746214729850310010e-01
3.629999999999999893e-01 1.751138744792370694e-01
3.639999999999999902e-01 1.756063312268879850e-01
3.649999999999999911e-01 1.760988432281660743e-01
3.659999999999999920e-01 1.765914104832558007e-01
3.669999999999999929e-01 1.770840329923387690e-01
3.679999999999999938e-01 1.775767107555948077e-01
3.689999999999999947e-01 1.780694437732027180e-01
3.699999999999999956e-01 1.785622320453406076e-01
3.709999999999999964e-01 1.790550755721826426e-01
3.719999999999999973e-01 1.795479743539061257e-01
3.729999999999999982e-01 1.800409283906835023e-01
3.739999999999999991e-01 1.805339376826873565e-01
3.750000000000000000e-01 1.810270022300874138e-01
3.760000000000000009e-01 1.815201220330535381e-01
3.770000000000000018e-01 1.820132970917556492e-01
3.780000000000000027e-01 1.825065274063569221e-01
3.790000000000000036e-01 1.829998129770255555e-01
3.800000000000000044e-01 1.834931538039249188e-01
3.810000000000000053e-01 1.839865498872174931e-01
3.820000000000000062e-01 1.844800012270648992e-01
3.830000000000000071e-01 1.849735078236268704e-01
3.840000000000000080e-01 1.854670696770612803e-01
3.850000000000000089e-01 1.859606867875270853e-01
3.860000000000000098e-01 1.864543591551784119e-01
3.870000000000000107e-01 1.869480867801714130e-01
3.880000000000000115e-01 1.874418696626585223e-01
3.890000000000000124e-01 1.879357078027920624e-01
3.900000000000000133e-01 1.884296012007217191e-01
3.910000000000000142e-01 1.889235498565971227e-01
3.920000000000000151e-01 1.894175537705670431e-01
3.930000000000000160e-01 1.899116129427763922e-01
3.940000000000000169e-01 1.904057273733711919e-01
3.950000000000000178e-01 1.908998970624954938e-01
3.960000000000000187e-01 1.913941220102916008e-01
3.970000000000000195e-01 1.918884022168998171e-01
3.980000000000000204e-01 1.923827376824605861e-01
3.990000000000000213e-01 1.928771284071124359e-01
4.000000000000000222e-01 1.933715743909919793e-01
4.010000000000000231e-01 1.938660756342359959e-01
4.020000000000000240e-01 1.943606321369762968e-01
4.030000000000000249e-01 1.948552438993488289e-01
4.040000000000000258e-01 1.953499109214826834e-01
4.050000000000000266e-01 1.958446332035099491e-01
4.060000000000000275e-01 1.963394107455597726e-01
4.070000000000000284e-01 1.968342435477576091e-01
4.080000000000000293e-01 1.973291316102318005e-01
4.090000000000000302e-01 1.978240749331068304e-01
4.100000000000000311e-01 1.983190735165063223e-01
4.110000000000000320e-01 1.988141273605509574e-01
4.120000000000000329e-01 1.993092364653625270e-01
4.130000000000000338e-01 1.998044008310618236e-01
4.140000000000000346e-01 2.002996204577648376e-01
4.150000000000000355e-01 2.007948953455895857e-01
4.160000000000000364e-01 2.012902254946521419e-01
4.169999999999999818e-01 2.017856109050647495e-01
4.179999999999999827e-01 2.022810515769415951e-01
4.189999999999999836e-01 2.027765475103940618e-01
4.199999999999999845e-01 2.032720987055315620e-01
4.209999999999999853e-01 2.037677051624626201e-01
4.219999999999999862e-01 2.042633668812957604e-01
4.229999999999999871e-01 2.047590838621356768e-01
4.239999999999999880e-01 2.052548561050880349e-01
4.249999999999999889e-01 2.057506836102556691e-01
4.259999999999999898e-01 2.062465663777394709e-01
4.269999999999999907e-01 2.067425044076422469e-01
4.279999999999999916e-01 2.072384977000610862e-01
4.289999999999999925e-01 2.077345462550959920e-01
4.299999999999999933e-01 2.082306500728421661e-01
4.309999999999999942e-01 2.087268091533947545e-01
4.319999999999999951e-01 2.092230234968479874e-01
4.329999999999999960e-01 2.097192931032941798e-01
4.339999999999999969e-01 2.102156179728237873e-01
4.349999999999999978e-01 2.107119981055281255e-01
4.359999999999999987e-01 2.112084335014947356e-01
4.369999999999999996e-01 2.117049241608111587e-01
4.380000000000000004e-01 2.122014700835629375e-01
4.390000000000000013e-01 2.126980712698338383e-01
4.400000000000000022e-01 2.131947277197084323e-01
4.410000000000000031e-01 2.136914394332666278e-01
4.420000000000000040e-01 2.141882064105891381e-01
4.430000000000000049e-01 2.146850286517557882e-01
4.440000000000000058e-01 2.151819061568445157e-01
4.450000000000000067e-01 2.156788389259302885e-01
4.460000000000000075e-01 2.161758269590891013e-01
4.470000000000000084e-01 2.166728702563929798e-01
4.480000000000000093e-01 2.171699688179169474e-01
4.490000000000000102e-01 2.176671226437291995e-01
4.500000000000000111e-01 2.181643317338999022e-01
4.510000000000000120e-01 2.186615960884991383e-01
4.520000000000000129e-01 2.191589157075913008e-01
4.530000000000000138e-01 2.196562905912435304e-01
4.540000000000000147e-01 2.201537207395191931e-01
4.550000000000000155e-01 2.206512061524806834e-01
4.560000000000000164e-01 2.211487468301902848e-01
4.570000000000000173e-01 2.216463427727084212e-01
4.580000000000000182e-01 2.221439939800925190e-01
4.590000000000000191e-01 2.226417004524001153e-01
4.600000000000000200e-01 2.231394621896886366e-01
4.610000000000000209e-01 2.236372791920115954e-01
4.620000000000000218e-01 2.241351514594225325e-01
4.630000000000000226e-01 2.246330789919740167e-01
4.640000000000000235e-01 2.251310617897166466e-01
4.650000000000000244e-01 2.256290998526990221e-01
4.660000000000000253e-01 2.261271931809678837e-01
4.670000000000000262e-01 2.266253417745726639e-01
4.680000000000000271e-01 2.271235456335571612e-01
4.690000000000000280e-01 2.276218047579650350e-01
4.700000000000000289e-01 2.281201191478390011e-01
4.710000000000000298e-01 2.286184888032207208e-01
4.720000000000000306e-01 2.291169137241489961e-01
4.730000000000000315e-01 2.296153939106644060e-01
4.740000000000000324e-01 2.301139293628018390e-01
4.750000000000000333e-01 2.306125200805980158e-01
4.760000000000000342e-01 2.311111660640866872e-01
4.770000000000000351e-01 2.316098673133016317e-01
4.780000000000000360e-01 2.321086238282755454e-01
4.790000000000000369e-01 2.326074356090362949e-01
4.799999999999999822e-01 2.331063026556156048e-01
4.809999999999999831e-01 2.336052249680392323e-01
4.819999999999999840e-01 2.341042025463340448e-01
4.829999999999999849e-01 2.346032353905248002e-01
4.839999999999999858e-01 2.351023235006361733e-01
4.849999999999999867e-01 2.356014668766900078e-01
4.859999999999999876e-01 2.361006655187070369e-01
4.869999999999999885e-01 2.365999194267069949e-01
4.879999999999999893e-01 2.370992286007067851e-01
4.889999999999999902e-01 2.375985930407250035e-01
4.899999999999999911e-01 2.380980127467764162e-01
4.909999999999999920e-01 2.385974877188757060e-01
4.919999999999999929e-01 2.390970179570356402e-01
4.929999999999999938e-01 2.395966034612669049e-01
4.939999999999999947e-01 2.400962442315802137e-01
4.949999999999999956e-01 2.405959402679850589e-01
4.959999999999999964e-01 2.410956915704872972e-01
4.969999999999999973e-01 2.415954981390934786e-01
4.979999999999999982e-01 2.420953599738091822e-01
4.989999999999999991e-01 2.425952770746370168e-01
5.000000000000000000e-01 2.430952494415795639e-01
5.010000000000000009e-01 2.435952770746372675e-01
5.020000000000000018e-01 2.440953599738087676e-01
5.030000000000000027e-01 2.445954981390934257e-01
5.040000000000000036e-01 2.450956915704868011e-01
5.050000000000000044e-01 2.455959402679852577e-01
5.060000000000000053e-01 2.460962442315802745e-01
5.070000000000000062e-01 2.465966034612671332e-01
5.080000000000000071e-01 2.470970179570352587e-01
5.090000000000000080e-01 2.475974877188758527e-01
5.100000000000000089e-01 2.480980127467762586e-01
5.110000000000000098e-01 2.485985930407246802e-01
5.120000000000000107e-01 2.490992286007062684e-01
5.130000000000000115e-01 2.495999194267072008e-01
5.140000000000000124e-01 2.501006655187066885e-01
5.150000000000000133e-01 2.506014668766897158e-01
5.160000000000000142e-01 2.511023235006363263e-01
5.170000000000000151e-01 2.516032353905254260e-01
5.180000000000000160e-01 2.521042025463340330e-01
5.190000000000000169e-01 2.526052249680381112e-01
5.200000000000000178e-01 2.531063026556153450e-01
5.210000000000000187e-01 2.536074356090357584e-01
5.220000000000000195e-01 2.541086238282757592e-01
5.230000000000000204e-01 2.546098673133023738e-01
5.240000000000000213e-01 2.551111660640870693e-01
5.250000000000000222e-01 2.556125200805974829e-01
5.260000000000000231e-01 2.561139293628011959e-01
5.270000000000000240e-01 2.566153939106645132e-01
5.280000000000000249e-01 2.571169137241491320e-01
5.290000000000000258e-01 2.576184888032210796e-01
5.300000000000000266e-01 2.581201191478390000e-01
5.310000000000000275e-01 2.586218047579648682e-01
5.320000000000000284e-01 2.591235456335568843e-01
5.330000000000000293e-01 2.596253417745723047e-01
5.340000000000000302e-01 2.601271931809690519e-01
5.350000000000000311e-01 2.606290998526981650e-01
5.360000000000000320e-01 2.611310617897165121e-01
5.370000000000000329e-01 2.616330789919750210e-01
5.380000000000000338e-01 2.621351514594233434e-01
5.390000000000000346e-01 2.626372791920113525e-01
5.400000000000000355e-01 2.631394621896884778e-01
5.410000000000000364e-01 2.636417004524012619e-01
5.420000000000000373e-01 2.641439939800924175e-01
5.430000000000000382e-01 2.646463427727071549e-01
5.440000000000000391e-01 2.651487468301907957e-01
5.450000000000000400e-01 2.656512061524797241e-01
5.460000000000000409e-01 2.661537207395189286e-01
5.470000000000000417e-01 2.666562905912426840e-01
5.480000000000000426e-01 2.671589157075917598e-01
5.490000000000000435e-01 2.676615960884992096e-01
5.500000000000000444e-01 2.681643317339008625e-01
5.510000000000000453e-01 2.686671226437284954e-01
5.520000000000000462e-01 2.691699688179166050e-01
5.530000000000000471e-01 2.696728702563939151e-01
5.540000000000000480e-01 2.701758269590888162e-01
5.550000000000000488e-01 2.706788389259307537e-01
5.560000000000000497e-01 2.711819061568449540e-01
5.570000000000000506e-01 2.716850286517566437e-01
5.580000000000000515e-01 2.721882064105898835e-01
5.590000000000000524e-01 2.726914394332657920e-01
5.600000000000000533e-01 2.731947277197080970e-01
5.610000000000000542e-01 2.736980712698337537e-01
5.620000000000000551e-01 2.742014700835633811e-01
5.630000000000000560e-01 2.747049241608116033e-01
5.640000000000000568e-01 2.752084335014949312e-01
5.650000000000000577e-01 2.757119981055287106e-01
5.660000000000000586e-01 2.762156179728242900e-01
5.670000000000000595e-01 2.767192931032939063e-01
5.680000000000000604e-01 2.772230234968475204e-01
5.690000000000000613e-01 2.777268091533950378e-01
5.700000000000000622e-01 2.782306500728424781e-01
5.710000000000000631e-01 2.787345462550955832e-01
5.720000000000000639e-01 2.792384977000618163e-01
5.730000000000000648e-01 2.797425044076418121e-01
5.740000000000000657e-01 2.802465663777408689e-01
5.750000000000000666e-01 2.807506836102564018e-01
5.760000000000000675e-01 2.812548561050876028e-01
5.769999999999999574e-01 2.817590838621362725e-01
5.779999999999999583e-01 2.822633668812956076e-01
5.789999999999999591e-01 2.827677051624631899e-01
5.799999999999999600e-01 2.832720987055317718e-01
5.809999999999999609e-01 2.837765475103939949e-01
5.819999999999999618e-01 2.842810515769421675e-01
5.829999999999999627e-01 2.847856109050646012e-01
5.839999999999999636e-01 2.852902254946524385e-01
5.849999999999999645e-01 2.857948953455899388e-01
5.859999999999999654e-01 2.862996204577647474e-01
5.869999999999999662e-01 2.868044008310607906e-01
5.879999999999999671e-01 2.873092364653626052e-01
5.889999999999999680e-01 2.878141273605507311e-01
5.899999999999999689e-01 2.883190735165055973e-01
5.909999999999999698e-01 2.888240749331072998e-01
5.919999999999999707e-01 2.893291316102321598e-01
5.929999999999999716e-01 2.898342435477579970e-01
5.939999999999999725e-01 2.903394107455586903e-01
5.949999999999999734e-01 2.908446332035107273e-01
5.959999999999999742e-01 2.913499109214828242e-01
5.969999999999999751e-01 2.918552438993483045e-01
5.979999999999999760e-01 2.923606321369754957e-01
5.989999999999999769e-01 2.928660756342352789e-01
5.999999999999999778e-01 2.933715743909918183e-01
6.009999999999999787e-01 2.938771284071127199e-01
6.019999999999999796e-01 2.943827376824607600e-01
6.029999999999999805e-01 2.948884022168993813e-01
6.039999999999999813e-01 2.953941220102918597e-01
6.049999999999999822e-01 2.958998970624964753e-01
6.059999999999999831e-01 2.964057273733712861e-01
6.069999999999999840e-01 2.969116129427769035e-01
6.079999999999999849e-01 2.974175537705663341e-01
6.089999999999999858e-01 2.979235498565968587e-01
6.099999999999999867e-01 2.984296012007211507e-01
6.109999999999999876e-01 2.989357078027911618e-01
6.119999999999999885e-01 2.994418696626580667e-01
6.129999999999999893e-01 2.999480867801717632e-01
6.139999999999999902e-01 3.004543591551789294e-01
6.149999999999999911e-01 3.009606867875271874e-01
6.159999999999999920e-01 3.014670696770618274e-01
6.169999999999999929e-01 3.019735078236263082e-01
6.179999999999999938e-01 3.024800012270653093e-01
6.189999999999999947e-01 3.029865498872180152e-01
6.199999999999999956e-01 3.034931538039258858e-01
6.209999999999999964e-01 3.039998129770266622e-01
6.219999999999999973e-01 3.045065274063566418e-01
6.229999999999999982e-01 3.050132970917548425e-01
6.239999999999999991e-01 3.055201220330533984e-01
6.250000000000000000e-01 3.060270022300869974e-01
6.260000000000000009e-01 3.065339376826864415e-01
6.270000000000000018e-01 3.070409283906839759e-01
6.280000000000000027e-01 3.075479743539060173e-01
6.290000000000000036e-01 3.080550755721826461e-01
6.300000000000000044e-01 3.085622320453396128e-01
6.310000000000000053e-01 3.090694437732026123e-01
6.320000000000000062e-01 3.095767107555952857e-01
6.330000000000000071e-01 3.100840329923389982e-01
6.340000000000000080e-01 3.105914104832566691e-01
6.350000000000000089e-01 3.110988432281663330e-01
6.360000000000000098e-01 3.116063312268868568e-01
6.370000000000000107e-01 3.121138744792374964e-01
6.380000000000000115e-01 3.126214729850317897e-01
6.390000000000000124e-01 3.131291267440829973e-01
6.400000000000000133e-01 3.136368357562068221e-01
6.410000000000000142e-01 3.141446000212130829e-01
6.420000000000000151e-01 3.146524195389134304e-01
6.430000000000000160e-01 3.151602943091161291e-01
6.440000000000000169e-01 3.156682243316292213e-01
6.450000000000000178e-01 3.161762096062578076e-01
6.460000000000000187e-01 3.166842501328084869e-01
6.470000000000000195e-01 3.171923459110838062e-01
6.480000000000000204e-01 3.177004969408861457e-01
6.490000000000000213e-01 3.182087032220164979e-01
6.500000000000000222e-01 3.187169647542738571e-01
6.510000000000000231e-01 3.192252815374568287e-01
6.520000000000000240e-01 3.197336535713637407e-01
6.530000000000000249e-01 3.202420808557879806e-01
6.540000000000000258e-01 3.207505633905236020e-01
6.550000000000000266e-01 3.212591011753652137e-01
6.560000000000000275e-01 3.217676942101035387e-01
6.570000000000000284e-01 3.222763424945270239e-01
6.580000000000000293e-01 3.227850460284265588e-01
6.590000000000000302e-01 3.232938048115892027e-01
6.600000000000000311e-01 3.238026188437996833e-01
6.610000000000000320e-01 3.243114881248434500e-01
6.620000000000000329e-01 3.248204126545045645e-01
6.630000000000000338e-01 3.253293924325642572e-01
6.640000000000000346e-01 3.258384274588031482e-01
6.650000000000000355e-01 3.263475177330008581e-01
6.660000000000000364e-01 3.268566632549355644e-01
6.670000000000000373e-01 3.273658640243835016e-01
6.680000000000000382e-01 3.278751200411185174e-01
6.690000000000000391e-01 3.283844313049171237e-01
6.700000000000000400e-01 3.288937978155515585e-01
6.710000000000000409e-01 3.294032195727903400e-01
6.720000000000000417e-01 3.299126965764069275e-01
6.730000000000000426e-01 3.304222288261671747e-01
6.740000000000000435e-01 3.309318163218394893e-01
6.750000000000000444e-01 3.314414590631890034e-01
6.760000000000000453e-01 3.319511570499805164e-01
6.770000000000000462e-01 3.324609102819778839e-01
6.780000000000000471e-01 3.329707187589414086e-01
6.790000000000000480e-01 3.334805824806331698e-01
6.800000000000000488e-01 3.339905014468093625e-01
6.810000000000000497e-01 3.345004756572313442e-01
6.820000000000000506e-01 3.350105051116545885e-01
6.830000000000000515e-01 3.355205898098314599e-01
6.840000000000000524e-01 3.360307297515185421e-01
6.850000000000000533e-01 3.365409249364667565e-01
6.860000000000000542e-01 3.370511753644283015e-01
6.870000000000000551e-01 3.375614810351513784e-01
6.880000000000000560e-01 3.380718419483857984e-01
6.890000000000000568e-01 3.385822581038762658e-01
6.900000000000000577e-01 3.390927295013710374e-01
6.910000000000000586e-01 3.396032561406130967e-01
6.920000000000000595e-01 3.401138380213444834e-01
6.930000000000000604e-01 3.406244751433075146e-01
6.940000000000000613e-01 3.411351675062425648e-01
6.950000000000000622e-01 3.416459151098895086e-01
6.960000000000000631e-01 3.421567179539842241e-01
6.970000000000000639e-01 3.426675760382622005e-01
6.980000000000000648e-01 3.431784893624604815e-01
6.990000000000000657e-01 3.436894579263119476e-01
7.000000000000000666e-01 3.442004817295473695e-01
7.010000000000000675e-01 3.447115607718980734e-01
7.020000000000000684e-01 3.452226950530959404e-01
7.030000000000000693e-01 3.457338845728649690e-01
7.039999999999999591e-01 3.462451293309345979e-01
7.049999999999999600e-01 3.467564293270281039e-01
7.059999999999999609e-01 3.472677845608723723e-01
7.069999999999999618e-01 3.477791950321871828e-01
7.079999999999999627e-01 3.482906607406966448e-01
7.089999999999999636e-01 3.488021816861190394e-01
7.099999999999999645e-01 3.493137578681731470e-01
7.109999999999999654e-01 3.498253892865754722e-01
7.119999999999999662e-01 3.503370759410432411e-01
7.129999999999999671e-01 3.508488178312920702e-01
7.139999999999999680e-01 3.513606149570321358e-01
7.149999999999999689e-01 3.518724673179783324e-01
7.159999999999999698e-01 3.523843749138388382e-01
7.169999999999999707e-01 3.528963377443244398e-01
7.179999999999999716e-01 3.534083558091423716e-01
7.189999999999999725e-01 3.539204291079999787e-01
7.199999999999999734e-01 3.544325576406010536e-01
7.209999999999999742e-01 3.549447414066500550e-01
7.219999999999999751e-01 3.554569804058501092e-01
7.229999999999999760e-01 3.559692746379014006e-01
7.239999999999999769e-01 3.564816241025024479e-01
7.249999999999999778e-01 3.569940287993553785e-01
7.259999999999999787e-01 3.575064887281542703e-01
7.269999999999999796e-01 3.580190038885958659e-01
7.279999999999999805e-01 3.585315742803745209e-01
7.289999999999999813e-01 3.590441999031822595e-01
7.299999999999999822e-01 3.595568807567137148e-01
7.309999999999999831e-01 3.600696168406555819e-01
7.319999999999999840e-01 3.605824081546986637e-01
7.329999999999999849e-01 3.610952546985299882e-01
7.339999999999999858e-01 3.616081564718368613e-01
7.349999999999999867e-01 3.621211134743034799e-01
7.359999999999999876e-01 3.626341257056145961e-01
7.369999999999999885e-01 3.631471931654507990e-01
7.379999999999999893e-01 3.636603158534941205e-01
7.389999999999999902e-01 3.641734937694218188e-01
7.399999999999999911e-01 3.646867269129167033e-01
7.409999999999999920e-01 3.652000152836507030e-01
7.419999999999999929e-01 3.657133588813031300e-01
7.429999999999999938e-01 3.662267577055466905e-01
7.439999999999999947e-01 3.667402117560536468e-01
7.449999999999999956e-01 3.672537210324958168e-01
7.459999999999999964e-01 3.677672855345437974e-01
7.469999999999999973e-01 3.682809052618665202e-01
7.479999999999999982e-01 3.687945802141319729e-01
7.489999999999999991e-01 3.693083103910037579e-01
7.500000000000000000e-01 3.698220957921479757e-01
7.510000000000000009e-01 3.703359364172303381e-01
7.520000000000000018e-01 3.708498322659095070e-01
7.530000000000000027e-01 3.713637833378475861e-01
7.540000000000000036e-01 3.718777896327041810e-01
7.550000000000000044e-01 3.723918511501369544e-01
7.560000000000000053e-01 3.729059678898028474e-01
7.570000000000000062e-01 3.734201398513576353e-01
7.580000000000000071e-01 3.739343670344538184e-01
7.590000000000000080e-01 3.744486494387461728e-01
7.600000000000000089e-01 3.749629870638828133e-01
7.610000000000000098e-01 3.754773799095167397e-01
7.620000000000000107e-01 3.759918279752959003e-01
7.630000000000000115e-01 3.765063312608670776e-01
7.640000000000000124e-01 3.770208897658754998e-01
7.650000000000000133e-01 3.775355034899670614e-01
7.660000000000000142e-01 3.780501724327842150e-01
7.670000000000000151e-01 3.785648965939700794e-01
7.680000000000000160e-01 3.790796759731627219e-01
7.690000000000000169e-01 3.795945105700033184e-01
7.700000000000000178e-01 3.801094003841291591e-01
7.710000000000000187e-01 3.806243454151768124e-01
7.720000000000000195e-01 3.811393456627816256e-01
7.730000000000000204e-01 3.816544011265756708e-01
7.740000000000000213e-01 3.821695118061944063e-01
7.750000000000000222e-01 3.826846777012661849e-01
7.760000000000000231e-01 3.831998988114236337e-01
7.770000000000000240e-01 3.837151751362924967e-01
7.780000000000000249e-01 3.842305066754998499e-01
7.790000000000000258e-01 3.847458934286732135e-01
7.800000000000000266e-01 3.852613353954369435e-01
7.810000000000000275e-01 3.857768325754121763e-01
7.820000000000000284e-01 3.862923849682223798e-01
7.830000000000000293e-01 3.868079925734867475e-01
7.840000000000000302e-01 3.873236553908260271e-01
7.850000000000000311e-01 3.878393734198548048e-01
7.860000000000000320e-01 3.883551466601928848e-01
7.870000000000000329e-01 3.888709751114530766e-01
7.880000000000000338e-01 3.893868587732505215e-01
7.890000000000000346e-01 3.899027976451943100e-01
7.900000000000000355e-01 3.904187917268995278e-01
7.910000000000000364e-01 3.909348410179717126e-01
7.920000000000000373e-01 3.914509455180240627e-01
7.930000000000000382e-01 3.919671052266573974e-01
7.940000000000000391e-01 3.924833201434829721e-01
7.950000000000000400e-01 3.929995902681017172e-01
7.960000000000000409e-01 3.935159156001176162e-01
7.970000000000000417e-01 3.940322961391313217e-01
7.980000000000000426e-01 3.945487318847441527e-01
7.990000000000000435e-01 3.950652228365539309e-01
8.000000000000000444e-01 3.955817689941590887e-01
8.010000000000000453e-01 3.960983703571530068e-01
8.020000000000000462e-01 3.966150269251357829e-01
8.030000000000000471e-01 3.971317386976961905e-01
8.040000000000000480e-01 3.976485056744277213e-01
8.050000000000000488e-01 3.981653278549219244e-01
8.060000000000000497e-01 3.986822052387669069e-01
8.070000000000000506e-01 3.991991378255529965e-01
8.080000000000000515e-01 3.997161256148645814e-01
8.090000000000000524e-01 4.002331686062883809e-01
8.100000000000000533e-01 4.007502667994068402e-01
8.110000000000000542e-01 4.012674201938036811e-01
8.120000000000000551e-01 4.017846287890614598e-01
8.130000000000000560e-01 4.023018925847592353e-01
8.140000000000000568e-01 4.028192115804738460e-01
8.150000000000000577e-01 4.033365857757862383e-01
8.160000000000000586e-01 4.038540151702694203e-01
8.170000000000000595e-01 4.043714997634977881e-01
8.180000000000000604e-01 4.048890395550471810e-01
8.190000000000000613e-01 4.054066345444898856e-01
8.200000000000000622e-01 4.059242847313924707e-01
8.210000000000000631e-01 4.064419901153263903e-01
8.220000000000000639e-01 4.069597506958615996e-01
8.230000000000000648e-01 4.074775664725622248e-01
8.240000000000000657e-01 4.079954374449934473e-01
8.250000000000000666e-01 4.085133636127202261e-01
8.260000000000000675e-01 4.090313449753040231e-01
8.270000000000000684e-01 4.095493815323077991e-01
8.280000000000000693e-01 4.100674732832892966e-01
8.290000000000000702e-01 4.105856202278083678e-01
8.300000000000000711e-01 4.111038223654228663e-01
8.310000000000000719e-01 4.116220796956852612e-01
8.320000000000000728e-01 4.121403922181549051e-01
8.329999999999999627e-01 4.126587599323814359e-01
8.339999999999999636e-01 4.131771828379167677e-01
8.349999999999999645e-01 4.136956609343132030e-01
8.359999999999999654e-01 4.142141942211178818e-01
8.369999999999999662e-01 4.147327826978811638e-01
8.379999999999999671e-01 4.152514263641455261e-01
8.389999999999999680e-01 4.157701252194609953e-01
8.399999999999999689e-01 4.162888792633672175e-01
8.409999999999999698e-01 4.168076884954078354e-01
8.419999999999999707e-01 4.173265529151240494e-01
8.429999999999999716e-01 4.178454725220565047e-01
8.439999999999999725e-01 4.183644473157417387e-01
8.449999999999999734e-01 4.188834772957184538e-01
8.459999999999999742e-01 4.194025624615212444e-01
8.469999999999999751e-01 4.199217028126858153e-01
8.479999999999999760e-01 4.204408983487437079e-01
8.489999999999999769e-01 4.209601490692261860e-01
8.499999999999999778e-01 4.214794549736635143e-01
8.509999999999999787e-01 4.219988160615876227e-01
8.519999999999999796e-01 4.225182323325232803e-01
8.529999999999999805e-01 4.230377037859975320e-01
8.539999999999999813e-01 4.235572304215359796e-01
8.549999999999999822e-01 4.240768122386598948e-01
8.559999999999999831e-01 4.245964492368948240e-01
8.569999999999999840e-01 4.251161414157590412e-01
8.579999999999999849e-01 4.256358887747749842e-01
8.589999999999999858e-01 4.261556913134573188e-01
8.599999999999999867e-01 4.266755490313245969e-01
8.609999999999999876e-01 4.271954619278929832e-01
8.619999999999999885e-01 4.277154300026762002e-01
8.629999999999999893e-01 4.282354532551868043e-01
8.639999999999999902e-01 4.287555316849363529e-01
8.649999999999999911e-01 4.292756652914361259e-01
8.659999999999999920e-01 4.297958540741931288e-01
8.669999999999999929e-01 4.303160980327165319e-01
8.679999999999999938e-01 4.308363971665112313e-01
8.689999999999999947e-01 4.313567514750825116e-01
8.699999999999999956e-01 4.318771609579350468e-01
8.709999999999999964e-01 4.323976256145676267e-01
8.719999999999999973e-01 4.329181454444855359e-01
8.729999999999999982e-01 4.334387204471853439e-01
8.739999999999999991e-01 4.339593506221641195e-01
8.750000000000000000e-01 4.344800359689227065e-01
8.760000000000000009e-01 4.350007764869513460e-01
8.770000000000000018e-01 4.355215721757490499e-01
8.780000000000000027e-01 4.360424230348057817e-01
8.790000000000000036e-01 4.365633290636128372e-01
8.800000000000000044e-01 4.370842902616619008e-01
8.810000000000000053e-01 4.376053066284402715e-01
8.820000000000000062e-01 4.381263781634358034e-01
8.830000000000000071e-01 4.386475048661346854e-01
8.840000000000000080e-01 4.391686867360206636e-01
8.850000000000000089e-01 4.396899237725788723e-01
8.860000000000000098e-01 4.402112159752892273e-01
8.870000000000000107e-01 4.407325633436345313e-01
8.880000000000000115e-01 4.412539658770927575e-01
8.890000000000000124e-01 4.417754235751419345e-01
8.900000000000000133e-01 4.422969364372597023e-01
8.910000000000000142e-01 4.428185044629209810e-01
8.920000000000000151e-01 4.433401276515985812e-01
8.930000000000000160e-01 4.438618060027663681e-01
8.940000000000000169e-01 4.443835395158949320e-01
8.950000000000000178e-01 4.449053281904542523e-01
8.960000000000000187e-01 4.454271720259154743e-01
8.970000000000000195e-01 4.459490710217410281e-01
8.980000000000000204e-01 4.464710251774000049e-01
8.990000000000000213e-01 4.469930344923572219e-01
9.000000000000000222e-01 4.475150989660748868e-01
9.010000000000000231e-01 4.480372185980140975e-01
9.020000000000000240e-01 4.485593933876386719e-01
9.030000000000000249e-01 4.490816233344045449e-01
9.040000000000000258e-01 4.496039084377699835e-01
9.050000000000000266e-01 4.501262486971923105e-01
9.060000000000000275e-01 4.506486441121276831e-01
9.070000000000000284e-01 4.511710946820285950e-01
9.080000000000000293e-01 4.516936004063480392e-01
9.090000000000000302e-01 4.522161612845383427e-01
9.100000000000000311e-01 4.527387773160466145e-01
9.110000000000000320e-01 4.532614485003229610e-01
9.120000000000000329e-01 4.537841748368141581e-01
9.130000000000000338e-01 4.543069563249673704e-01
9.140000000000000346e-01 4.548297929642262649e-01
9.150000000000000355e-01 4.553526847540331768e-01
9.160000000000000364e-01 4.558756316938303854e-01
9.170000000000000373e-01 4.563986337830598372e-01
9.180000000000000382e-01 4.569216910211581495e-01
9.190000000000000391e-01 4.574448034075650482e-01
9.200000000000000400e-01 4.579679709417168176e-01
9.210000000000000409e-01 4.584911936230464113e-01
9.220000000000000417e-01 4.590144714509906132e-01
9.230000000000000426e-01 4.595378044249803229e-01
9.240000000000000435e-01 4.600611925444482719e-01
9.250000000000000444e-01 4.605846358088203640e-01
9.260000000000000453e-01 4.611081342175291087e-01
9.270000000000000462e-01 4.616316877699990218e-01
9.280000000000000471e-01 4.621552964656576723e-01
9.290000000000000480e-01 4.626789603039274668e-01
9.300000000000000488e-01 4.632026792842336982e-01
9.310000000000000497e-01 4.637264534059965526e-01
9.320000000000000506e-01 4.642502826686374373e-01
9.330000000000000515e-01 4.647741670715752060e-01
9.340000000000000524e-01 4.652981066142271582e-01
9.350000000000000533e-01 4.658221012960080953e-01
9.360000000000000542e-01 4.663461511163368156e-01
9.370000000000000551e-01 4.668702560746240682e-01
9.380000000000000560e-01 4.673944161702837663e-01
9.390000000000000568e-01 4.679186314027252713e-01
9.400000000000000577e-01 4.684429017713601651e-01
9.410000000000000586e-01 4.689672272755948668e-01
9.420000000000000595e-01 4.694916079148387378e-01
9.430000000000000604e-01 4.700160436884958104e-01
9.440000000000000613e-01 4.705405345959696728e-01
9.450000000000000622e-01 4.710650806366658561e-01
9.460000000000000631e-01 4.715896818099854504e-01
9.470000000000000639e-01 4.721143381153264373e-01
9.480000000000000648e-01 4.726390495520887414e-01
9.490000000000000657e-01 4.731638161196722869e-01
9.500000000000000666e-01 4.736886378174705037e-01
9.510000000000000675e-01 4.742135146448800964e-01
9.520000000000000684e-01 4.747384466012947724e-01
9.530000000000000693e-01 4.752634336861065734e-01
9.540000000000000702e-01 4.757884758987048768e-01
9.550000000000000711e-01 4.763135732384814469e-01
9.560000000000000719e-01 4.768387257048242178e-01
9.570000000000000728e-01 4.773639332971190696e-01
9.580000000000000737e-01 4.778891960147525486e-01
9.590000000000000746e-01 4.784145138571083145e-01
9.599999999999999645e-01 4.789398868235698048e-01
9.609999999999999654e-01 4.794653149135181813e-01
9.619999999999999662e-01 4.799907981263339396e-01
9.629999999999999671e-01 4.805163364613967425e-01
9.639999999999999680e-01 4.810419299180830333e-01
9.649999999999999689e-01 4.815675784957701988e-01
9.659999999999999698e-01 4.820932821938322954e-01
9.669999999999999707e-01 4.826190410116436569e-01
9.679999999999999716e-01 4.831448549485750643e-01
9.689999999999999725e-01 4.836707240039985756e-01
9.699999999999999734e-01 4.841966481772853603e-01
9.709999999999999742e-01 4.847226274678007041e-01
9.719999999999999751e-01 4.852486618749134450e-01
9.729999999999999760e-01 4.857747513979873699e-01
9.739999999999999769e-01 4.863008960363892075e-01
9.749999999999999778e-01 4.868270957894795248e-01
9.759999999999999787e-01 4.873533506566216089e-01
9.769999999999999796e-01 4.878796606371738620e-01
9.779999999999999805e-01 4.884060257304973507e-01
9.789999999999999813e-01 4.889324459359488673e-01
9.799999999999999822e-01 4.894589212528827060e-01
9.809999999999999831e-01 4.899854516806579352e-01
9.819999999999999840e-01 4.905120372186237421e-01
9.829999999999999849e-01 4.910386778661350871e-01
9.839999999999999858e-01 4.915653736225415460e-01
9.849999999999999867e-01 4.920921244871929168e-01
9.859999999999999876e-01 4.926189304594383311e-01
9.869999999999999885e-01 4.931457915386235347e-01
9.879999999999999893e-01 4.936727077240952721e-01
9.889999999999999902e-01 4.941996790151959029e-01
9.899999999999999911e-01 4.947267054112707840e-01
9.909999999999999920e-01 4.952537869116582780e-01
9.919999999999999929e-01 4.957809235157012440e-01
9.929999999999999938e-01 4.963081152227384329e-01
9.939999999999999947e-01 4.968353620321068753e-01
9.949999999999999956e-01 4.973626639431418250e-01
9.959999999999999964e-01 4.978900209551788691e-01
9.969999999999999973e-01 4.984174330675520403e-01
9.979999999999999982e-01 4.989449002795924848e-01
9.989999999999999991e-01 4.994724225906320703e-01


==> WASEP_theor_z_at_10000t5000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-03 4.288957978691993584e-04
2.000000000000000042e-03 8.579320251891844494e-04
3.000000000000000062e-03 1.287108693385348402e-03
4.000000000000000083e-03 1.716425813863779043e-03
5.000000000000000104e-03 2.145883398006946316e-03
6.000000000000000125e-03 2.575481457177133515e-03
7.000000000000000146e-03 3.005220002712513227e-03
8.000000000000000167e-03 3.435099045932896861e-03
9.000000000000001055e-03 3.865118598133491807e-03
1.000000000000000021e-02 4.295278670589875759e-03
1.099999999999999936e-02 4.725579274554076240e-03
1.200000000000000025e-02 5.156020421257223423e-03
1.300000000000000114e-02 5.586602121909496795e-03
1.400000000000000029e-02 6.017324387697749882e-03
1.499999999999999944e-02 6.448187229787781007e-03
1.600000000000000033e-02 6.879190659324270832e-03
1.700000000000000122e-02 7.310334687429194227e-03
1.800000000000000211e-02 7.741619325203299117e-03
1.899999999999999953e-02 8.173044583724907788e-03
2.000000000000000042e-02 8.604610474051010635e-03
2.100000000000000130e-02 9.036317007217216715e-03
2.199999999999999872e-02 9.468164194236156073e-03
2.299999999999999961e-02 9.900152046099354106e-03
2.400000000000000050e-02 1.033228057377679615e-02
2.500000000000000139e-02 1.076454978821609482e-02
2.600000000000000228e-02 1.119695970034360541e-02
2.699999999999999969e-02 1.162951032106281091e-02
2.800000000000000058e-02 1.206220166125621801e-02
2.900000000000000147e-02 1.249503373178451233e-02
2.999999999999999889e-02 1.292800654348574829e-02
3.099999999999999978e-02 1.336112010717683055e-02
3.200000000000000067e-02 1.379437443365230664e-02
3.300000000000000155e-02 1.422776953368546163e-02
3.400000000000000244e-02 1.466130541802635086e-02
3.500000000000000333e-02 1.509498209740481670e-02
3.600000000000000422e-02 1.552879958252812408e-02
3.699999999999999817e-02 1.596275788408092408e-02
3.799999999999999906e-02 1.639685701272709795e-02
3.899999999999999994e-02 1.683109697910702834e-02
4.000000000000000083e-02 1.726547779384138975e-02
4.100000000000000172e-02 1.769999946752685502e-02
4.200000000000000261e-02 1.813466201073912765e-02
4.300000000000000350e-02 1.856946543403172750e-02
4.399999999999999745e-02 1.900440974793633775e-02
4.499999999999999833e-02 1.943949496296233648e-02
4.599999999999999922e-02 1.987472108959792080e-02
4.700000000000000011e-02 2.031008813830812929e-02
4.800000000000000100e-02 2.074559611953631297e-02
4.900000000000000189e-02 2.118124504370523867e-02
5.000000000000000278e-02 2.161703492121397688e-02
5.100000000000000366e-02 2.205296576244011875e-02
5.200000000000000455e-02 2.248903757773937362e-02
5.299999999999999850e-02 2.292525037744473984e-02
5.399999999999999939e-02 2.336160417186910684e-02
5.500000000000000028e-02 2.379809897130025914e-02
5.600000000000000117e-02 2.423473478600730868e-02
5.700000000000000205e-02 2.467151162623452271e-02
5.800000000000000294e-02 2.510842950220547667e-02
5.900000000000000383e-02 2.554548842412185730e-02
5.999999999999999778e-02 2.598268840216264725e-02
6.099999999999999867e-02 2.642002944648482593e-02
6.199999999999999956e-02 2.685751156722331751e-02
6.300000000000000044e-02 2.729513477449170902e-02
6.400000000000000133e-02 2.773289907838027632e-02
6.500000000000000222e-02 2.817080448895746894e-02
6.600000000000000311e-02 2.860885101627099261e-02
6.700000000000000400e-02 2.904703867034433284e-02
6.800000000000000488e-02 2.948536746118010296e-02
6.900000000000000577e-02 2.992383739875889570e-02
7.000000000000000666e-02 3.036244849303842974e-02
7.100000000000000755e-02 3.080120075395501728e-02
7.200000000000000844e-02 3.124009419142239827e-02
7.299999999999999545e-02 3.167912881533205272e-02
7.399999999999999634e-02 3.211830463555350595e-02
7.499999999999999722e-02 3.255762166193392620e-02
7.599999999999999811e-02 3.299707990429882193e-02
7.699999999999999900e-02 3.343667937245083793e-02
7.799999999999999989e-02 3.387642007617122641e-02
7.900000000000000078e-02 3.431630202521789713e-02
8.000000000000000167e-02 3.475632522932763785e-02
8.100000000000000255e-02 3.519648969821455309e-02
8.200000000000000344e-02 3.563679544157075108e-02
8.300000000000000433e-02 3.607724246906592741e-02
8.400000000000000522e-02 3.651783079034692098e-02
8.500000000000000611e-02 3.695856041503994133e-02
8.600000000000000699e-02 3.739943135274709229e-02
8.700000000000000788e-02 3.784044361305013982e-02
8.799999999999999489e-02 3.828159720550700085e-02
8.899999999999999578e-02 3.872289213965438015e-02
8.999999999999999667e-02 3.916432842500579270e-02
9.099999999999999756e-02 3.960590607105306249e-02
9.199999999999999845e-02 4.004762508726585762e-02
9.299999999999999933e-02 4.048948548309163481e-02
9.400000000000000022e-02 4.093148726795486220e-02
9.500000000000000111e-02 4.137363045125806021e-02
9.600000000000000200e-02 4.181591504238178075e-02
9.700000000000000289e-02 4.225834105068415614e-02
9.800000000000000377e-02 4.270090848550047585e-02
9.900000000000000466e-02 4.314361735614462290e-02
1.000000000000000056e-01 4.358646767190680477e-02
1.010000000000000064e-01 4.402945944205682860e-02
1.020000000000000073e-01 4.447259267584034031e-02
1.030000000000000082e-01 4.491586738248137117e-02
1.040000000000000091e-01 4.535928357118190063e-02
1.049999999999999961e-01 4.580284125112107224e-02
1.059999999999999970e-01 4.624654043145590143e-02
1.069999999999999979e-01 4.669038112132081059e-02
1.079999999999999988e-01 4.713436332982874621e-02
1.089999999999999997e-01 4.757848706606881278e-02
1.100000000000000006e-01 4.802275233910852786e-02
1.110000000000000014e-01 4.846715915799338498e-02
1.120000000000000023e-01 4.891170753174562541e-02
1.130000000000000032e-01 4.935639746936575090e-02
1.140000000000000041e-01 4.980122897983130237e-02
1.150000000000000050e-01 5.024620207209870570e-02
1.160000000000000059e-01 5.069131675510019086e-02
1.170000000000000068e-01 5.113657303774637314e-02
1.180000000000000077e-01 5.158197092892586461e-02
1.190000000000000085e-01 5.202751043750401816e-02
1.199999999999999956e-01 5.247319157232446102e-02
1.209999999999999964e-01 5.291901434220781103e-02
1.219999999999999973e-01 5.336497875595288404e-02
1.229999999999999982e-01 5.381108482233499385e-02
1.239999999999999991e-01 5.425733255010826983e-02
1.250000000000000000e-01 5.470372194800327686e-02
1.260000000000000009e-01 5.515025302472848640e-02
1.270000000000000018e-01 5.559692578897060949e-02
1.280000000000000027e-01 5.604374024939266091e-02
1.290000000000000036e-01 5.649069641463613789e-02
1.300000000000000044e-01 5.693779429331909808e-02
1.310000000000000053e-01 5.738503389403801919e-02
1.320000000000000062e-01 5.783241522536618218e-02
1.330000000000000071e-01 5.827993829585478153e-02
1.340000000000000080e-01 5.872760311403288358e-02
1.350000000000000089e-01 5.917540968840581672e-02
1.360000000000000098e-01 5.962335802745705876e-02
1.370000000000000107e-01 6.007144813964775121e-02
1.380000000000000115e-01 6.051968003341633845e-02
1.390000000000000124e-01 6.096805371717878980e-02
1.400000000000000133e-01 6.141656919932789171e-02
1.410000000000000142e-01 6.186522648823540582e-02
1.420000000000000151e-01 6.231402559224862026e-02
1.430000000000000160e-01 6.276296651969331952e-02
1.440000000000000169e-01 6.321204927887261182e-02
1.449999999999999900e-01 6.366127387806683191e-02
1.459999999999999909e-01 6.411064032553431824e-02
1.469999999999999918e-01 6.456014862950978928e-02
1.479999999999999927e-01 6.500979879820613372e-02
1.489999999999999936e-01 6.545959083981371662e-02
1.499999999999999944e-01 6.590952476249914427e-02
1.509999999999999953e-01 6.635960057440855320e-02
1.519999999999999962e-01 6.680981828366308606e-02
1.529999999999999971e-01 6.726017789836334637e-02
1.539999999999999980e-01 6.771067942658517969e-02
1.549999999999999989e-01 6.816132287638383691e-02
1.559999999999999998e-01 6.861210825579079631e-02
1.570000000000000007e-01 6.906303557281492922e-02
1.580000000000000016e-01 6.951410483544312457e-02
1.590000000000000024e-01 6.996531605163880396e-02
1.600000000000000033e-01 7.041666922934296247e-02
1.610000000000000042e-01 7.086816437647446010e-02
1.620000000000000051e-01 7.131980150092889770e-02
1.630000000000000060e-01 7.177158061057925531e-02
1.640000000000000069e-01 7.222350171327589219e-02
1.650000000000000078e-01 7.267556481684719905e-02
1.660000000000000087e-01 7.312776992909769680e-02
1.670000000000000095e-01 7.358011705780947986e-02
1.680000000000000104e-01 7.403260621074285452e-02
1.690000000000000113e-01 7.448523739563490953e-02
1.700000000000000122e-01 7.493801062019897485e-02
1.710000000000000131e-01 7.539092589212720297e-02
1.720000000000000140e-01 7.584398321908833451e-02
1.730000000000000149e-01 7.629718260872869751e-02
1.740000000000000158e-01 7.675052406867106936e-02
1.750000000000000167e-01 7.720400760651645322e-02
1.759999999999999898e-01 7.765763322984259309e-02
1.769999999999999907e-01 7.811140094620462604e-02
1.779999999999999916e-01 7.856531076313535977e-02
1.789999999999999925e-01 7.901936268814420405e-02
1.799999999999999933e-01 7.947355672871773968e-02
1.809999999999999942e-01 7.992789289232016259e-02
1.819999999999999951e-01 8.038237118639308953e-02
1.829999999999999960e-01 8.083699161835491975e-02
1.839999999999999969e-01 8.129175419560176474e-02
1.849999999999999978e-01 8.174665892550593560e-02
1.859999999999999987e-01 8.220170581541819121e-02
1.869999999999999996e-01 8.265689487266573987e-02
1.880000000000000004e-01 8.311222610455334947e-02
1.890000000000000013e-01 8.356769951836323651e-02
1.900000000000000022e-01 8.402331512135363667e-02
1.910000000000000031e-01 8.447907292076120567e-02
1.920000000000000040e-01 8.493497292379924291e-02
1.930000000000000049e-01 8.539101513765828821e-02
1.940000000000000058e-01 8.584719956950608022e-02
1.950000000000000067e-01 8.630352622648793104e-02
1.960000000000000075e-01 8.675999511572553280e-02
1.970000000000000084e-01 8.721660624431792908e-02
1.980000000000000093e-01 8.767335961934163979e-02
1.990000000000000102e-01 8.813025524785075837e-02
2.000000000000000111e-01 8.858729313687560558e-02
2.010000000000000120e-01 8.904447329342371487e-02
2.020000000000000129e-01 8.950179572448047072e-02
2.030000000000000138e-01 8.995926043700801233e-02
2.040000000000000147e-01 9.041686743794515035e-02
2.050000000000000155e-01 9.087461673420879626e-02
2.060000000000000164e-01 9.133250833269170033e-02
2.070000000000000173e-01 9.179054224026497733e-02
2.080000000000000182e-01 9.224871846377653839e-02
2.089999999999999913e-01 9.270703701005036934e-02
2.099999999999999922e-01 9.316549788588937564e-02
2.109999999999999931e-01 9.362410109807202396e-02
2.119999999999999940e-01 9.408284665335449326e-02
2.129999999999999949e-01 9.454173455846992535e-02
2.139999999999999958e-01 9.500076482012867474e-02
2.149999999999999967e-01 9.545993744501789224e-02
2.159999999999999976e-01 9.591925243980230220e-02
2.169999999999999984e-01 9.637870981112363344e-02
2.179999999999999993e-01 9.683830956559959235e-02
2.190000000000000002e-01 9.729805170982630536e-02
2.200000000000000011e-01 9.775793625037682011e-02
2.210000000000000020e-01 9.821796319379992590e-02
2.220000000000000029e-01 9.867813254662347044e-02
2.230000000000000038e-01 9.913844431535055735e-02
2.240000000000000047e-01 9.959889850646246046e-02
2.250000000000000056e-01 1.000594951264167642e-01
2.260000000000000064e-01 1.005202341816486961e-01
2.270000000000000073e-01 1.009811156785700575e-01
2.280000000000000082e-01 1.014421396235695022e-01
2.290000000000000091e-01 1.019033060230139509e-01
2.300000000000000100e-01 1.023646148832459690e-01
2.310000000000000109e-01 1.028260662105855011e-01
2.320000000000000118e-01 1.032876600113292326e-01
2.330000000000000127e-01 1.037493962917517693e-01
2.340000000000000135e-01 1.042112750581043329e-01
2.350000000000000144e-01 1.046732963166142477e-01
2.360000000000000153e-01 1.051354600734874106e-01
2.370000000000000162e-01 1.055977663349046414e-01
2.380000000000000171e-01 1.060602151070263871e-01
2.390000000000000180e-01 1.065228063959875182e-01
2.399999999999999911e-01 1.069855402079012835e-01
2.409999999999999920e-01 1.074484165488581722e-01
2.419999999999999929e-01 1.079114354249244428e-01
2.429999999999999938e-01 1.083745968421442191e-01
2.439999999999999947e-01 1.088379008065382819e-01
2.449999999999999956e-01 1.093013473241041811e-01
2.459999999999999964e-01 1.097649364008170952e-01
2.469999999999999973e-01 1.102286680426284027e-01
2.479999999999999982e-01 1.106925422554664029e-01
2.489999999999999991e-01 1.111565590452375935e-01
2.500000000000000000e-01 1.116207184178235196e-01
2.510000000000000009e-01 1.120850203790840910e-01
2.520000000000000018e-01 1.125494649348556531e-01
2.530000000000000027e-01 1.130140520909514723e-01
2.540000000000000036e-01 1.134787818531613340e-01
2.550000000000000044e-01 1.139436542272525971e-01
2.560000000000000053e-01 1.144086692189698329e-01
2.570000000000000062e-01 1.148738268340332574e-01
2.580000000000000071e-01 1.153391270781411598e-01
2.590000000000000080e-01 1.158045699569678899e-01
2.600000000000000089e-01 1.162701554761656764e-01
2.610000000000000098e-01 1.167358836413619205e-01
2.620000000000000107e-01 1.172017544581633597e-01
2.630000000000000115e-01 1.176677679321521258e-01
2.640000000000000124e-01 1.181339240688862730e-01
2.650000000000000133e-01 1.186002228739031356e-01
2.660000000000000142e-01 1.190666643527151930e-01
2.670000000000000151e-01 1.195332485108118598e-01
2.680000000000000160e-01 1.199999753536609148e-01
2.690000000000000169e-01 1.204668448867047270e-01
2.700000000000000178e-01 1.209338571153642655e-01
2.710000000000000187e-01 1.214010120450372543e-01
2.720000000000000195e-01 1.218683096810969368e-01
2.730000000000000204e-01 1.223357500288950184e-01
2.740000000000000213e-01 1.228033330937590151e-01
2.750000000000000222e-01 1.232710588809932811e-01
2.760000000000000231e-01 1.237389273958801189e-01
2.770000000000000240e-01 1.242069386436774614e-01
2.780000000000000249e-01 1.246750926296203016e-01
2.790000000000000258e-01 1.251433893589209978e-01
2.800000000000000266e-01 1.256118288367681912e-01
2.810000000000000275e-01 1.260804110683280688e-01
2.820000000000000284e-01 1.265491360587419345e-01
2.830000000000000293e-01 1.270180038131306643e-01
2.840000000000000302e-01 1.274870143365890995e-01
2.850000000000000311e-01 1.279561676341908205e-01
2.860000000000000320e-01 1.284254637109854269e-01
2.870000000000000329e-01 1.288949025719993979e-01
2.880000000000000338e-01 1.293644842222360369e-01
2.889999999999999791e-01 1.298342086666755824e-01
2.899999999999999800e-01 1.303040759102753188e-01
2.909999999999999809e-01 1.307740859579685777e-01
2.919999999999999818e-01 1.312442388146657091e-01
2.929999999999999827e-01 1.317145344852543587e-01
2.939999999999999836e-01 1.321849729745984414e-01
2.949999999999999845e-01 1.326555542875386129e-01
2.959999999999999853e-01 1.331262784288932133e-01
2.969999999999999862e-01 1.335971454034561579e-01
2.979999999999999871e-01 1.340681552159980749e-01
2.989999999999999880e-01 1.345393078712679991e-01
2.999999999999999889e-01 1.350106033739905675e-01
3.009999999999999898e-01 1.354820417288661871e-01
3.019999999999999907e-01 1.359536229405739205e-01
3.029999999999999916e-01 1.364253470137681279e-01
3.039999999999999925e-01 1.368972139530814092e-01
3.049999999999999933e-01 1.373692237631215785e-01
3.059999999999999942e-01 1.378413764484738291e-01
3.069999999999999951e-01 1.383136720137005948e-01
3.079999999999999960e-01 1.387861104633401066e-01
3.089999999999999969e-01 1.392586918019078357e-01
3.099999999999999978e-01 1.397314160338963274e-01
3.109999999999999987e-01 1.402042831637741460e-01
3.119999999999999996e-01 1.406772931959869022e-01
3.130000000000000004e-01 1.411504461349567530e-01
3.140000000000000013e-01 1.416237419850831791e-01
3.150000000000000022e-01 1.420971807507417362e-01
3.160000000000000031e-01 1.425707624362848869e-01
3.170000000000000040e-01 1.430444870460421125e-01
3.180000000000000049e-01 1.435183545843185249e-01
3.190000000000000058e-01 1.439923650553980583e-01
3.200000000000000067e-01 1.444665184635387234e-01
3.210000000000000075e-01 1.449408148129771867e-01
3.220000000000000084e-01 1.454152541079262173e-01
3.230000000000000093e-01 1.458898363525750752e-01
3.240000000000000102e-01 1.463645615510897058e-01
3.250000000000000111e-01 1.468394297076130728e-01
3.260000000000000120e-01 1.473144408262647698e-01
3.270000000000000129e-01 1.477895949111409646e-01
3.280000000000000138e-01 1.482648919663143161e-01
3.290000000000000147e-01 1.487403319958340020e-01
3.300000000000000155e-01 1.492159150037269122e-01
3.310000000000000164e-01 1.496916409939956782e-01
3.320000000000000173e-01 1.501675099706199223e-01
3.330000000000000182e-01 1.506435219375558132e-01
3.340000000000000191e-01 1.511196768987361216e-01
3.350000000000000200e-01 1.515959748580700261e-01
3.360000000000000209e-01 1.520724158194443065e-01
3.370000000000000218e-01 1.525489997867217062e-01
3.380000000000000226e-01 1.530257267637420149e-01
3.390000000000000235e-01 1.535025967543206249e-01
3.400000000000000244e-01 1.539796097622511961e-01
3.410000000000000253e-01 1.544567657913022141e-01
3.420000000000000262e-01 1.549340648452207092e-01
3.430000000000000271e-01 1.554115069277290928e-01
3.440000000000000280e-01 1.558890920425268500e-01
3.450000000000000289e-01 1.563668201932897073e-01
3.460000000000000298e-01 1.568446913836711309e-01
3.470000000000000306e-01 1.573227056172993576e-01
3.480000000000000315e-01 1.578008628977808359e-01
3.490000000000000324e-01 1.582791632286981443e-01
3.500000000000000333e-01 1.587576066136102693e-01
3.510000000000000342e-01 1.592361930560539096e-01
3.519999999999999796e-01 1.597149225595399236e-01
3.529999999999999805e-01 1.601937951275586580e-01
3.539999999999999813e-01 1.606728107635754521e-01
3.549999999999999822e-01 1.611519694710318307e-01
3.559999999999999831e-01 1.616312712533478635e-01
3.569999999999999840e-01 1.621107161139188901e-01
3.579999999999999849e-01 1.625903040561162693e-01
3.589999999999999858e-01 1.630700350832892942e-01
3.599999999999999867e-01 1.635499091987628051e-01
3.609999999999999876e-01 1.640299264058392437e-01
3.619999999999999885e-01 1.645100867077970985e-01
3.629999999999999893e-01 1.649903901078912105e-01
3.639999999999999902e-01 1.654708366093535776e-01
3.649999999999999911e-01 1.659514262153923558e-01
3.659999999999999920e-01 1.664321589291920533e-01
3.669999999999999929e-01 1.669130347539146964e-01
3.679999999999999938e-01 1.673940536926984413e-01
3.689999999999999947e-01 1.678752157486575469e-01
3.699999999999999956e-01 1.683565209248836236e-01
3.709999999999999964e-01 1.688379692244443564e-01
3.719999999999999973e-01 1.693195606503839212e-01
3.729999999999999982e-01 1.698012952057239011e-01
3.739999999999999991e-01 1.702831728934608158e-01
3.750000000000000000e-01 1.707651937165698686e-01
3.760000000000000009e-01 1.712473576780008389e-01
3.770000000000000018e-01 1.717296647806819954e-01
3.780000000000000027e-01 1.722121150275164325e-01
3.790000000000000036e-01 1.726947084213849848e-01
3.800000000000000044e-01 1.731774449651438119e-01
3.810000000000000053e-01 1.736603246616271468e-01
3.820000000000000062e-01 1.741433475136451026e-01
3.830000000000000071e-01 1.746265135239839783e-01
3.840000000000000080e-01 1.751098226954073689e-01
3.850000000000000089e-01 1.755932750306547219e-01
3.860000000000000098e-01 1.760768705324421146e-01
3.870000000000000107e-01 1.765606092034624763e-01
3.880000000000000115e-01 1.770444910463859489e-01
3.890000000000000124e-01 1.775285160638578330e-01
3.900000000000000133e-01 1.780126842585002811e-01
3.910000000000000142e-01 1.784969956329131302e-01
3.920000000000000151e-01 1.789814501896716536e-01
3.930000000000000160e-01 1.794660479313274215e-01
3.940000000000000169e-01 1.799507888604097994e-01
3.950000000000000178e-01 1.804356729794238667e-01
3.960000000000000187e-01 1.809207002908507778e-01
3.970000000000000195e-01 1.814058707971494266e-01
3.980000000000000204e-01 1.818911845007545047e-01
3.990000000000000213e-01 1.823766414040770001e-01
4.000000000000000222e-01 1.828622415095050857e-01
4.010000000000000231e-01 1.833479848194029815e-01
4.020000000000000240e-01 1.838338713361117316e-01
4.030000000000000249e-01 1.843199010619483158e-01
4.040000000000000258e-01 1.848060739992074264e-01
4.050000000000000266e-01 1.852923901501588866e-01
4.060000000000000275e-01 1.857788495170494825e-01
4.070000000000000284e-01 1.862654521021037957e-01
4.080000000000000293e-01 1.867521979075204286e-01
4.090000000000000302e-01 1.872390869354774168e-01
4.100000000000000311e-01 1.877261191881264280e-01
4.110000000000000320e-01 1.882132946675977025e-01
4.120000000000000329e-01 1.887006133759974724e-01
4.130000000000000338e-01 1.891880753154079609e-01
4.140000000000000346e-01 1.896756804878886871e-01
4.150000000000000355e-01 1.901634288954743568e-01
4.160000000000000364e-01 1.906513205401775546e-01
4.169999999999999818e-01 1.911393554239874115e-01
4.179999999999999827e-01 1.916275335488682452e-01
4.189999999999999836e-01 1.921158549167622520e-01
4.199999999999999845e-01 1.926043195295867871e-01
4.209999999999999853e-01 1.930929273892373343e-01
4.219999999999999862e-01 1.935816784975846194e-01
4.229999999999999871e-01 1.940705728564756927e-01
4.239999999999999880e-01 1.945596104677357607e-01
4.249999999999999889e-01 1.950487913331641898e-01
4.259999999999999898e-01 1.955381154545391686e-01
4.269999999999999907e-01 1.960275828336134618e-01
4.279999999999999916e-01 1.965171934721172964e-01
4.289999999999999925e-01 1.970069473717575848e-01
4.299999999999999933e-01 1.974968445342167866e-01
4.309999999999999942e-01 1.979868849611549075e-01
4.319999999999999951e-01 1.984770686542079443e-01
4.329999999999999960e-01 1.989673956149882184e-01
4.339999999999999969e-01 1.994578658450844311e-01
4.349999999999999978e-01 1.999484793460624410e-01
4.359999999999999987e-01 2.004392361194642924e-01
4.369999999999999996e-01 2.009301361668083263e-01
4.380000000000000004e-01 2.014211794895886809e-01
4.390000000000000013e-01 2.019123660892778171e-01
4.400000000000000022e-01 2.024036959673230773e-01
4.410000000000000031e-01 2.028951691251486000e-01
4.420000000000000040e-01 2.033867855641559308e-01
4.430000000000000049e-01 2.038785452857213298e-01
4.440000000000000058e-01 2.043704482911995468e-01
4.450000000000000067e-01 2.048624945819199350e-01
4.460000000000000075e-01 2.053546841591897820e-01
4.470000000000000084e-01 2.058470170242923392e-01
4.480000000000000093e-01 2.063394931784865716e-01
4.490000000000000102e-01 2.068321126230094065e-01
4.500000000000000111e-01 2.073248753590726523e-01
4.510000000000000120e-01 2.078177813878659685e-01
4.520000000000000129e-01 2.083108307105548673e-01
4.530000000000000138e-01 2.088040233282808522e-01
4.540000000000000147e-01 2.092973592421625284e-01
4.550000000000000155e-01 2.097908384532950754e-01
4.560000000000000164e-01 2.102844609627496919e-01
4.570000000000000173e-01 2.107782267715739843e-01
4.580000000000000182e-01 2.112721358807931882e-01
4.590000000000000191e-01 2.117661882914068372e-01
4.600000000000000200e-01 2.122603840043929269e-01
4.610000000000000209e-01 2.127547230207050555e-01
4.620000000000000218e-01 2.132492053412728406e-01
4.630000000000000226e-01 2.137438309670037229e-01
4.640000000000000235e-01 2.142385998987800244e-01
4.650000000000000244e-01 2.147335121374617517e-01
4.660000000000000253e-01 2.152285676838851525e-01
4.670000000000000262e-01 2.157237665388616332e-01
4.680000000000000271e-01 2.162191087031809789e-01
4.690000000000000280e-01 2.167145941776082718e-01
4.700000000000000289e-01 2.172102229628853076e-01
4.710000000000000298e-01 2.177059950597304838e-01
4.720000000000000306e-01 2.182019104688385502e-01
4.730000000000000315e-01 2.186979691908802759e-01
4.740000000000000324e-01 2.191941712265037256e-01
4.750000000000000333e-01 2.196905165763326506e-01
4.760000000000000342e-01 2.201870052409679035e-01
4.770000000000000351e-01 2.206836372209861896e-01
4.780000000000000360e-01 2.211804125169413437e-01
4.790000000000000369e-01 2.216773311293628590e-01
4.799999999999999822e-01 2.221743930587569138e-01
4.809999999999999831e-01 2.226715983056072601e-01
4.819999999999999840e-01 2.231689468703720036e-01
4.829999999999999849e-01 2.236664387534879339e-01
4.839999999999999858e-01 2.241640739553659722e-01
4.849999999999999867e-01 2.246618524763955016e-01
4.859999999999999876e-01 2.251597743169415911e-01
4.869999999999999885e-01 2.256578394773455232e-01
4.879999999999999893e-01 2.261560479579251270e-01
4.889999999999999902e-01 2.266543997589749448e-01
4.899999999999999911e-01 2.271528948807660930e-01
4.909999999999999920e-01 2.276515333235455407e-01
4.919999999999999929e-01 2.281503150875372476e-01
4.929999999999999938e-01 2.286492401729409152e-01
4.939999999999999947e-01 2.291483085799336239e-01
4.949999999999999956e-01 2.296475203086688621e-01
4.959999999999999964e-01 2.301468753592751382e-01
4.969999999999999973e-01 2.306463737318588114e-01
4.979999999999999982e-01 2.311460154265028433e-01
4.989999999999999991e-01 2.316458004432659645e-01
5.000000000000000000e-01 2.321457287821827309e-01
5.010000000000000009e-01 2.326458004432656879e-01
5.020000000000000018e-01 2.331460154265027618e-01
5.030000000000000027e-01 2.336463737318591194e-01
5.040000000000000036e-01 2.341468753592751695e-01
5.050000000000000044e-01 2.346475203086687555e-01
5.060000000000000053e-01 2.351483085799340178e-01
5.070000000000000062e-01 2.356492401729411990e-01
5.080000000000000071e-01 2.361503150875369217e-01
5.090000000000000080e-01 2.366515333235454099e-01
5.100000000000000089e-01 2.371528948807661019e-01
5.110000000000000098e-01 2.376543997589749269e-01
5.120000000000000107e-01 2.381560479579250822e-01
5.130000000000000115e-01 2.386578394773456457e-01
5.140000000000000124e-01 2.391597743169414925e-01
5.150000000000000133e-01 2.396618524763952096e-01
5.160000000000000142e-01 2.401640739553657922e-01
5.170000000000000151e-01 2.406664387534872829e-01
5.180000000000000160e-01 2.411689468703720474e-01
5.190000000000000169e-01 2.416715983056069716e-01
5.200000000000000178e-01 2.421743930587568761e-01
5.210000000000000187e-01 2.426773311293627666e-01
5.220000000000000195e-01 2.431804125169412800e-01
5.230000000000000204e-01 2.436836372209862656e-01
5.240000000000000213e-01 2.441870052409681191e-01
5.250000000000000222e-01 2.446905165763325063e-01
5.260000000000000231e-01 2.451941712265037210e-01
5.270000000000000240e-01 2.456979691908801056e-01
5.280000000000000249e-01 2.462019104688385474e-01
5.290000000000000258e-01 2.467059950597303153e-01
5.300000000000000266e-01 2.472102229628852510e-01
5.310000000000000275e-01 2.477145941776082161e-01
5.320000000000000284e-01 2.482191087031813681e-01
5.330000000000000293e-01 2.487237665388615793e-01
5.340000000000000302e-01 2.492285676838849051e-01
5.350000000000000311e-01 2.497335121374621436e-01
5.360000000000000320e-01 2.502385998987801119e-01
5.370000000000000329e-01 2.507438309670034782e-01
5.380000000000000338e-01 2.512492053412727078e-01
5.390000000000000346e-01 2.517547230207049513e-01
5.400000000000000355e-01 2.522603840043924905e-01
5.410000000000000364e-01 2.527661882914070124e-01
5.420000000000000373e-01 2.532721358807927814e-01
5.430000000000000382e-01 2.537782267715740225e-01
5.440000000000000391e-01 2.542844609627494812e-01
5.450000000000000400e-01 2.547908384532950321e-01
5.460000000000000409e-01 2.552973592421625137e-01
5.470000000000000417e-01 2.558040233282808940e-01
5.480000000000000426e-01 2.563108307105548267e-01
5.490000000000000435e-01 2.568177813878658178e-01
5.500000000000000444e-01 2.573248753590724469e-01
5.510000000000000453e-01 2.578321126230093685e-01
5.520000000000000462e-01 2.583394931784864235e-01
5.530000000000000471e-01 2.588470170242919699e-01
5.540000000000000480e-01 2.593546841591898300e-01
5.550000000000000488e-01 2.598624945819197340e-01
5.560000000000000497e-01 2.603704482911993745e-01
5.570000000000000506e-01 2.608785452857214637e-01
5.580000000000000515e-01 2.613867855641555105e-01
5.590000000000000524e-01 2.618951691251488745e-01
5.600000000000000533e-01 2.624036959673228808e-01
5.610000000000000542e-01 2.629123660892782599e-01
5.620000000000000551e-01 2.634211794895889303e-01
5.630000000000000560e-01 2.639301361668084933e-01
5.640000000000000568e-01 2.644392361194646268e-01
5.650000000000000577e-01 2.649484793460624710e-01
5.660000000000000586e-01 2.654578658450843509e-01
5.670000000000000595e-01 2.659673956149881113e-01
5.680000000000000604e-01 2.664770686542079492e-01
5.690000000000000613e-01 2.669868849611547468e-01
5.700000000000000622e-01 2.674968445342169043e-01
5.710000000000000631e-01 2.680069473717573980e-01
5.720000000000000639e-01 2.685171934721172771e-01
5.730000000000000648e-01 2.690275828336133879e-01
5.740000000000000657e-01 2.695381154545389291e-01
5.750000000000000666e-01 2.700487913331638956e-01
5.760000000000000675e-01 2.705596104677355784e-01
5.769999999999999574e-01 2.710705728564756778e-01
5.779999999999999583e-01 2.715816784975846332e-01
5.789999999999999591e-01 2.720929273892373490e-01
5.799999999999999600e-01 2.726043195295868582e-01
5.809999999999999609e-01 2.731158549167622684e-01
5.819999999999999618e-01 2.736275335488680960e-01
5.829999999999999627e-01 2.741393554239875407e-01
5.839999999999999636e-01 2.746513205401776014e-01
5.849999999999999645e-01 2.751634288954742380e-01
5.859999999999999654e-01 2.756756804878883194e-01
5.869999999999999662e-01 2.761880753154077328e-01
5.879999999999999671e-01 2.767006133759976616e-01
5.889999999999999680e-01 2.772132946675977538e-01
5.899999999999999689e-01 2.777261191881266189e-01
5.909999999999999698e-01 2.782390869354774976e-01
5.919999999999999707e-01 2.787521979075209821e-01
5.929999999999999716e-01 2.792654521021038505e-01
5.939999999999999725e-01 2.797788495170495104e-01
5.949999999999999734e-01 2.802923901501585546e-01
5.959999999999999742e-01 2.808060739992075394e-01
5.969999999999999751e-01 2.813199010619485407e-01
5.979999999999999760e-01 2.818338713361115966e-01
5.989999999999999769e-01 2.823479848194030417e-01
5.999999999999999778e-01 2.828622415095055631e-01
6.009999999999999787e-01 2.833766414040772008e-01
6.019999999999999796e-01 2.838911845007545676e-01
6.029999999999999805e-01 2.844058707971499622e-01
6.039999999999999813e-01 2.849207002908505926e-01
6.049999999999999822e-01 2.854356729794239600e-01
6.059999999999999831e-01 2.859507888604096992e-01
6.069999999999999840e-01 2.864660479313275721e-01
6.079999999999999849e-01 2.869814501896716386e-01
6.089999999999999858e-01 2.874969956329128107e-01
6.099999999999999867e-01 2.880126842585004621e-01
6.109999999999999876e-01 2.885285160638575430e-01
6.119999999999999885e-01 2.890444910463858541e-01
6.129999999999999893e-01 2.895606092034624934e-01
6.139999999999999902e-01 2.900768705324417995e-01
6.149999999999999911e-01 2.905932750306544077e-01
6.159999999999999920e-01 2.911098226954074719e-01
6.169999999999999929e-01 2.916265135239841655e-01
6.179999999999999938e-01 2.921433475136449576e-01
6.189999999999999947e-01 2.926603246616272247e-01
6.199999999999999956e-01 2.931774449651437520e-01
6.209999999999999964e-01 2.936947084213846204e-01
6.219999999999999973e-01 2.942121150275163188e-01
6.229999999999999982e-01 2.947296647806820769e-01
6.239999999999999991e-01 2.952473576780009767e-01
6.250000000000000000e-01 2.957651937165697853e-01
6.260000000000000009e-01 2.962831728934610109e-01
6.270000000000000018e-01 2.968012952057236808e-01
6.280000000000000027e-01 2.973195606503841737e-01
6.290000000000000036e-01 2.978379692244447208e-01
6.300000000000000044e-01 2.983565209248835171e-01
6.310000000000000053e-01 2.988752157486579408e-01
6.320000000000000062e-01 2.993940536926985585e-01
6.330000000000000071e-01 2.999130347539145647e-01
6.340000000000000080e-01 3.004321589291918948e-01
6.350000000000000089e-01 3.009514262153923370e-01
6.360000000000000098e-01 3.014708366093534764e-01
6.370000000000000107e-01 3.019903901078913044e-01
6.380000000000000115e-01 3.025100867077970546e-01
6.390000000000000124e-01 3.030299264058394226e-01
6.400000000000000133e-01 3.035499091987629017e-01
6.410000000000000142e-01 3.040700350832888921e-01
6.420000000000000151e-01 3.045903040561162012e-01
6.430000000000000160e-01 3.051107161139186563e-01
6.440000000000000169e-01 3.056312712533480469e-01
6.450000000000000178e-01 3.061519694710321260e-01
6.460000000000000187e-01 3.066728107635752765e-01
6.470000000000000195e-01 3.071937951275587886e-01
6.480000000000000204e-01 3.077149225595401383e-01
6.490000000000000213e-01 3.082361930560539309e-01
6.500000000000000222e-01 3.087576066136107911e-01
6.510000000000000231e-01 3.092791632286981396e-01
6.520000000000000240e-01 3.098008628977810264e-01
6.530000000000000249e-01 3.103227056172994103e-01
6.540000000000000258e-01 3.108446913836707681e-01
6.550000000000000266e-01 3.113668201932897617e-01
6.560000000000000275e-01 3.118890920425269608e-01
6.570000000000000284e-01 3.124115069277287882e-01
6.580000000000000293e-01 3.129340648452208495e-01
6.590000000000000302e-01 3.134567657913025496e-01
6.600000000000000311e-01 3.139796097622506998e-01
6.610000000000000320e-01 3.145025967543207401e-01
6.620000000000000329e-01 3.150257267637419090e-01
6.630000000000000338e-01 3.155489997867220731e-01
6.640000000000000346e-01 3.160724158194442301e-01
6.650000000000000355e-01 3.165959748580700062e-01
6.660000000000000364e-01 3.171196768987361581e-01
6.670000000000000373e-01 3.176435219375560726e-01
6.680000000000000382e-01 3.181675099706199328e-01
6.690000000000000391e-01 3.186916409939958839e-01
6.700000000000000400e-01 3.192159150037270909e-01
6.710000000000000409e-01 3.197403319958341816e-01
6.720000000000000417e-01 3.202648919663142468e-01
6.730000000000000426e-01 3.207895949111408962e-01
6.740000000000000435e-01 3.213144408262647578e-01
6.750000000000000444e-01 3.218394297076130894e-01
6.760000000000000453e-01 3.223645615510898899e-01
6.770000000000000462e-01 3.228898363525753434e-01
6.780000000000000471e-01 3.234152541079262089e-01
6.790000000000000480e-01 3.239408148129772069e-01
6.800000000000000488e-01 3.244665184635390220e-01
6.810000000000000497e-01 3.249923650553980803e-01
6.820000000000000506e-01 3.255183545843183812e-01
6.830000000000000515e-01 3.260444870460416089e-01
6.840000000000000524e-01 3.265707624362849115e-01
6.850000000000000533e-01 3.270971807507417894e-01
6.860000000000000542e-01 3.276237419850831500e-01
6.870000000000000551e-01 3.281504461349568080e-01
6.880000000000000560e-01 3.286772931959864863e-01
6.890000000000000568e-01 3.292042831637742584e-01
6.900000000000000577e-01 3.297314160338964406e-01
6.910000000000000586e-01 3.302586918019077555e-01
6.920000000000000595e-01 3.307861104633400551e-01
6.930000000000000604e-01 3.313136720137008218e-01
6.940000000000000613e-01 3.318413764484738349e-01
6.950000000000000622e-01 3.323692237631217794e-01
6.960000000000000631e-01 3.328972139530812502e-01
6.970000000000000639e-01 3.334253470137685249e-01
6.980000000000000648e-01 3.339536229405737355e-01
6.990000000000000657e-01 3.344820417288661973e-01
7.000000000000000666e-01 3.350106033739903011e-01
7.010000000000000675e-01 3.355393078712683996e-01
7.020000000000000684e-01 3.360681552159984764e-01
7.030000000000000693e-01 3.365971454034560884e-01
7.039999999999999591e-01 3.371262784288928671e-01
7.049999999999999600e-01 3.376555542875384064e-01
7.059999999999999609e-01 3.381849729745982636e-01
7.069999999999999618e-01 3.387145344852543483e-01
7.079999999999999627e-01 3.392442388146656995e-01
7.089999999999999636e-01 3.397740859579682082e-01
7.099999999999999645e-01 3.403040759102752832e-01
7.109999999999999654e-01 3.408342086666757975e-01
7.119999999999999662e-01 3.413644842222359754e-01
7.129999999999999671e-01 3.418949025719992818e-01
7.139999999999999680e-01 3.424254637109853117e-01
7.149999999999999689e-01 3.429561676341908449e-01
7.159999999999999698e-01 3.434870143365891804e-01
7.169999999999999707e-01 3.440180038131305795e-01
7.179999999999999716e-01 3.445491360587422669e-01
7.189999999999999725e-01 3.450804110683280967e-01
7.199999999999999734e-01 3.456118288367684421e-01
7.209999999999999742e-01 3.461433893589210276e-01
7.219999999999999751e-01 3.466750926296203184e-01
7.229999999999999760e-01 3.472069386436774097e-01
7.239999999999999769e-01 3.477389273958799709e-01
7.249999999999999778e-01 3.482710588809934671e-01
7.259999999999999787e-01 3.488033330937589938e-01
7.269999999999999796e-01 3.493357500288949424e-01
7.279999999999999805e-01 3.498683096810973336e-01
7.289999999999999813e-01 3.504010120450370414e-01
7.299999999999999822e-01 3.509338571153645114e-01
7.309999999999999831e-01 3.514668448867047101e-01
7.319999999999999840e-01 3.519999753536607878e-01
7.329999999999999849e-01 3.525332485108119696e-01
7.339999999999999858e-01 3.530666643527153314e-01
7.349999999999999867e-01 3.536002228739030251e-01
7.359999999999999876e-01 3.541339240688866075e-01
7.369999999999999885e-01 3.546677679321517118e-01
7.379999999999999893e-01 3.552017544581634878e-01
7.389999999999999902e-01 3.557358836413620495e-01
7.399999999999999911e-01 3.562701554761652512e-01
7.409999999999999920e-01 3.568045699569679652e-01
7.419999999999999929e-01 3.573391270781413609e-01
7.429999999999999938e-01 3.578738268340333484e-01
7.439999999999999947e-01 3.584086692189696333e-01
7.449999999999999956e-01 3.589436542272527175e-01
7.459999999999999964e-01 3.594787818531613444e-01
7.469999999999999973e-01 3.600140520909511088e-01
7.479999999999999982e-01 3.605494649348554570e-01
7.489999999999999991e-01 3.610850203790839097e-01
7.500000000000000000e-01 3.616207184178236722e-01
7.510000000000000009e-01 3.621565590452373584e-01
7.520000000000000018e-01 3.626925422554664324e-01
7.530000000000000027e-01 3.632286680426282111e-01
7.540000000000000036e-01 3.637649364008168074e-01
7.550000000000000044e-01 3.643013473241042410e-01
7.560000000000000053e-01 3.648379008065380513e-01
7.570000000000000062e-01 3.653745968421441281e-01
7.580000000000000071e-01 3.659114354249243806e-01
7.590000000000000080e-01 3.664484165488584022e-01
7.600000000000000089e-01 3.669855402079013618e-01
7.610000000000000098e-01 3.675228063959877778e-01
7.620000000000000107e-01 3.680602151070263561e-01
7.630000000000000115e-01 3.685977663349050415e-01
7.640000000000000124e-01 3.691354600734871871e-01
7.650000000000000133e-01 3.696732963166145525e-01
7.660000000000000142e-01 3.702112750581041389e-01
7.670000000000000151e-01 3.707493962917516872e-01
7.680000000000000160e-01 3.712876600113293457e-01
7.690000000000000169e-01 3.718260662105849490e-01
7.700000000000000178e-01 3.723646148832458480e-01
7.710000000000000187e-01 3.729033060230140251e-01
7.720000000000000195e-01 3.734421396235697577e-01
7.730000000000000204e-01 3.739811156785700641e-01
7.740000000000000213e-01 3.745202341816484815e-01
7.750000000000000222e-01 3.750594951264166754e-01
7.760000000000000231e-01 3.755988985064623864e-01
7.770000000000000240e-01 3.761384443153505397e-01
7.780000000000000249e-01 3.766781325466235231e-01
7.790000000000000258e-01 3.772179631937997435e-01
7.800000000000000266e-01 3.777579362503767357e-01
7.810000000000000275e-01 3.782980517098263329e-01
7.820000000000000284e-01 3.788383095655995514e-01
7.830000000000000293e-01 3.793787098111236489e-01
7.840000000000000302e-01 3.799192524398024018e-01
7.850000000000000311e-01 3.804599374450181037e-01
7.860000000000000320e-01 3.810007648201286790e-01
7.870000000000000329e-01 3.815417345584699027e-01
7.880000000000000338e-01 3.820828466533542911e-01
7.890000000000000346e-01 3.826241010980720447e-01
7.900000000000000355e-01 3.831654978858892169e-01
7.910000000000000364e-01 3.837070370100503225e-01
7.920000000000000373e-01 3.842487184637763953e-01
7.930000000000000382e-01 3.847905422402648767e-01
7.940000000000000391e-01 3.853325083326916700e-01
7.950000000000000400e-01 3.858746167342085309e-01
7.960000000000000409e-01 3.864168674379449553e-01
7.970000000000000417e-01 3.869592604370078459e-01
7.980000000000000426e-01 3.875017957244804578e-01
7.990000000000000435e-01 3.880444732934238972e-01
8.000000000000000444e-01 3.885872931368757888e-01
8.010000000000000453e-01 3.891302552478509980e-01
8.020000000000000462e-01 3.896733596193417415e-01
8.030000000000000471e-01 3.902166062443181982e-01
8.040000000000000480e-01 3.907599951157256224e-01
8.050000000000000488e-01 3.913035262264881187e-01
8.060000000000000497e-01 3.918471995695063104e-01
8.070000000000000506e-01 3.923910151376583944e-01
8.080000000000000515e-01 3.929349729237992528e-01
8.090000000000000524e-01 3.934790729207612303e-01
8.100000000000000533e-01 3.940233151213537455e-01
8.110000000000000542e-01 3.945676995183634017e-01
8.120000000000000551e-01 3.951122261045533768e-01
8.130000000000000560e-01 3.956568948726656432e-01
8.140000000000000568e-01 3.962017058154183036e-01
8.150000000000000577e-01 3.967466589255058129e-01
8.160000000000000586e-01 3.972917541956016430e-01
8.170000000000000595e-01 3.978369916183552291e-01
8.180000000000000604e-01 3.983823711863930805e-01
8.190000000000000613e-01 3.989278928923202794e-01
8.200000000000000622e-01 3.994735567287175937e-01
8.210000000000000631e-01 4.000193626881441422e-01
8.220000000000000639e-01 4.005653107631355070e-01
8.230000000000000648e-01 4.011114009462048990e-01
8.240000000000000657e-01 4.016576332298429364e-01
8.250000000000000666e-01 4.022040076065165337e-01
8.260000000000000675e-01 4.027505240686711230e-01
8.270000000000000684e-01 4.032971826087283773e-01
8.280000000000000693e-01 4.038439832190885981e-01
8.290000000000000702e-01 4.043909258921271066e-01
8.300000000000000711e-01 4.049380106201990737e-01
8.310000000000000719e-01 4.054852373956347455e-01
8.320000000000000728e-01 4.060326062107431633e-01
8.329999999999999627e-01 4.065801170578096646e-01
8.339999999999999636e-01 4.071277699290977159e-01
8.349999999999999645e-01 4.076755648168474688e-01
8.359999999999999654e-01 4.082235017132761490e-01
8.369999999999999662e-01 4.087715806105790550e-01
8.379999999999999671e-01 4.093198015009288371e-01
8.389999999999999680e-01 4.098681643764739979e-01
8.399999999999999689e-01 4.104166692293428342e-01
8.409999999999999698e-01 4.109653160516385517e-01
8.419999999999999707e-01 4.115141048354430953e-01
8.429999999999999716e-01 4.120630355728150951e-01
8.439999999999999725e-01 4.126121082557906439e-01
8.449999999999999734e-01 4.131613228763839629e-01
8.459999999999999742e-01 4.137106794265851817e-01
8.469999999999999751e-01 4.142601778983628913e-01
8.479999999999999760e-01 4.148098182836631453e-01
8.489999999999999769e-01 4.153596005744084052e-01
8.499999999999999778e-01 4.159095247624993164e-01
8.509999999999999787e-01 4.164595908398134871e-01
8.519999999999999796e-01 4.170097987982061549e-01
8.529999999999999805e-01 4.175601486295094644e-01
8.539999999999999813e-01 4.181106403255341331e-01
8.549999999999999822e-01 4.186612738780668419e-01
8.559999999999999831e-01 4.192120492788724562e-01
8.569999999999999840e-01 4.197629665196931370e-01
8.579999999999999849e-01 4.203140255922482860e-01
8.589999999999999858e-01 4.208652264882353222e-01
8.599999999999999867e-01 4.214165691993282392e-01
8.609999999999999876e-01 4.219680537171788814e-01
8.619999999999999885e-01 4.225196800334163338e-01
8.629999999999999893e-01 4.230714481396477544e-01
8.639999999999999902e-01 4.236233580274568200e-01
8.649999999999999911e-01 4.241754096884053360e-01
8.659999999999999920e-01 4.247276031140326258e-01
8.669999999999999929e-01 4.252799382958548646e-01
8.679999999999999938e-01 4.258324152253662453e-01
8.689999999999999947e-01 4.263850338940379237e-01
8.699999999999999956e-01 4.269377942933191283e-01
8.709999999999999964e-01 4.274906964146361621e-01
8.719999999999999973e-01 4.280437402493928456e-01
8.729999999999999982e-01 4.285969257889708506e-01
8.739999999999999991e-01 4.291502530247283675e-01
8.750000000000000000e-01 4.297037219480033809e-01
8.760000000000000009e-01 4.302573325501081736e-01
8.770000000000000018e-01 4.308110848223348777e-01
8.780000000000000027e-01 4.313649787559525328e-01
8.790000000000000036e-01 4.319190143422079742e-01
8.800000000000000044e-01 4.324731915723244446e-01
8.810000000000000053e-01 4.330275104375040374e-01
8.820000000000000062e-01 4.335819709289259194e-01
8.830000000000000071e-01 4.341365730377466092e-01
8.840000000000000080e-01 4.346913167551000878e-01
8.850000000000000089e-01 4.352462020720986868e-01
8.860000000000000098e-01 4.358012289798314232e-01
8.870000000000000107e-01 4.363563974693658309e-01
8.880000000000000115e-01 4.369117075317454080e-01
8.890000000000000124e-01 4.374671591579933350e-01
8.900000000000000133e-01 4.380227523391082567e-01
8.910000000000000142e-01 4.385784870660685009e-01
8.920000000000000151e-01 4.391343633298286364e-01
8.930000000000000160e-01 4.396903811213210278e-01
8.940000000000000169e-01 4.402465404314556130e-01
8.950000000000000178e-01 4.408028412511209582e-01
8.960000000000000187e-01 4.413592835711819262e-01
8.970000000000000195e-01 4.419158673824813421e-01
8.980000000000000204e-01 4.424725926758403260e-01
8.990000000000000213e-01 4.430294594420566834e-01
9.000000000000000222e-01 4.435864676719070698e-01
9.010000000000000231e-01 4.441436173561444378e-01
9.020000000000000240e-01 4.447009084855005900e-01
9.030000000000000249e-01 4.452583410506841810e-01
9.040000000000000258e-01 4.458159150423822714e-01
9.050000000000000266e-01 4.463736304512581632e-01
9.060000000000000275e-01 4.469314872679550632e-01
9.070000000000000284e-01 4.474894854830916424e-01
9.080000000000000293e-01 4.480476250872658661e-01
9.090000000000000302e-01 4.486059060710532176e-01
9.100000000000000311e-01 4.491643284250056989e-01
9.110000000000000320e-01 4.497228921396542178e-01
9.120000000000000329e-01 4.502815972055072002e-01
9.130000000000000338e-01 4.508404436130500903e-01
9.140000000000000346e-01 4.513994313527472935e-01
9.150000000000000355e-01 4.519585604150396230e-01
9.160000000000000364e-01 4.525178307903470198e-01
9.170000000000000373e-01 4.530772424690656663e-01
9.180000000000000382e-01 4.536367954415707615e-01
9.190000000000000391e-01 4.541964896982144673e-01
9.200000000000000400e-01 4.547563252293277403e-01
9.210000000000000409e-01 4.553163020252180559e-01
9.220000000000000417e-01 4.558764200761711849e-01
9.230000000000000426e-01 4.564366793724510818e-01
9.240000000000000435e-01 4.569970799042987197e-01
9.250000000000000444e-01 4.575576216619338665e-01
9.260000000000000453e-01 4.581183046355533639e-01
9.270000000000000462e-01 4.586791288153319601e-01
9.280000000000000471e-01 4.592400941914222545e-01
9.290000000000000480e-01 4.598012007539548640e-01
9.300000000000000488e-01 4.603624484930388672e-01
9.310000000000000497e-01 4.609238373987590842e-01
9.320000000000000506e-01 4.614853674611800183e-01
9.330000000000000515e-01 4.620470386703440235e-01
9.340000000000000524e-01 4.626088510162710277e-01
9.350000000000000533e-01 4.631708044889576992e-01
9.360000000000000542e-01 4.637328990783801674e-01
9.370000000000000551e-01 4.642951347744917467e-01
9.380000000000000560e-01 4.648575115672234914e-01
9.390000000000000568e-01 4.654200294464844734e-01
9.400000000000000577e-01 4.659826884021626148e-01
9.410000000000000586e-01 4.665454884241218014e-01
9.420000000000000595e-01 4.671084295022058797e-01
9.430000000000000604e-01 4.676715116262343264e-01
9.440000000000000613e-01 4.682347347860070785e-01
9.450000000000000622e-01 4.687980989713004809e-01
9.460000000000000631e-01 4.693616041718690068e-01
9.470000000000000639e-01 4.699252503774448142e-01
9.480000000000000648e-01 4.704890375777392997e-01
9.490000000000000657e-01 4.710529657624403232e-01
9.500000000000000666e-01 4.716170349212140400e-01
9.510000000000000675e-01 4.721812450437053998e-01
9.520000000000000684e-01 4.727455961195364265e-01
9.530000000000000693e-01 4.733100881383077163e-01
9.540000000000000702e-01 4.738747210895978279e-01
9.550000000000000711e-01 4.744394949629624492e-01
9.560000000000000719e-01 4.750044097479361183e-01
9.570000000000000728e-01 4.755694654340320571e-01
9.580000000000000737e-01 4.761346620107393957e-01
9.590000000000000746e-01 4.766999994675269470e-01
9.599999999999999645e-01 4.772654777938412640e-01
9.609999999999999654e-01 4.778310969791071949e-01
9.619999999999999662e-01 4.783968570127271613e-01
9.629999999999999671e-01 4.789627578840808253e-01
9.639999999999999680e-01 4.795287995825277538e-01
9.649999999999999689e-01 4.800949820974048654e-01
9.659999999999999698e-01 4.806613054180263744e-01
9.669999999999999707e-01 4.812277695336850680e-01
9.679999999999999716e-01 4.817943744336525835e-01
9.689999999999999725e-01 4.823611201071764665e-01
9.699999999999999734e-01 4.829280065434856106e-01
9.709999999999999742e-01 4.834950337317844293e-01
9.719999999999999751e-01 4.840622016612563527e-01
9.729999999999999760e-01 4.846295103210626065e-01
9.739999999999999769e-01 4.851969597003435442e-01
9.749999999999999778e-01 4.857645497882162600e-01
9.759999999999999787e-01 4.863322805737767540e-01
9.769999999999999796e-01 4.869001520460992660e-01
9.779999999999999805e-01 4.874681641942358867e-01
9.789999999999999813e-01 4.880363170072171131e-01
9.799999999999999822e-01 4.886046104740510154e-01
9.809999999999999831e-01 4.891730445837248475e-01
9.819999999999999840e-01 4.897416193252031591e-01
9.829999999999999849e-01 4.903103346874294610e-01
9.839999999999999858e-01 4.908791906593243382e-01
9.849999999999999867e-01 4.914481872297880027e-01
9.859999999999999876e-01 4.920173243876972968e-01
9.869999999999999885e-01 4.925866021219093560e-01
9.879999999999999893e-01 4.931560204212573906e-01
9.889999999999999902e-01 4.937255792745539051e-01
9.899999999999999911e-01 4.942952786705895885e-01
9.909999999999999920e-01 4.948651185981338685e-01
9.919999999999999929e-01 4.954350990459328030e-01
9.929999999999999938e-01 4.960052200027126879e-01
9.939999999999999947e-01 4.965754814571768372e-01
9.949999999999999956e-01 4.971458833980071379e-01
9.959999999999999964e-01 4.977164258138638275e-01
9.969999999999999973e-01 4.982871086933855498e-01
9.979999999999999982e-01 4.988579320251890770e-01
9.989999999999999991e-01 4.994288957978693655e-01


==> WASEP_theor_z_at_10000t6000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-03 4.053871263060614756e-04
2.000000000000000042e-03 8.109591267788718912e-04
3.000000000000000062e-03 1.216716028195797758e-03
4.000000000000000083e-03 1.622657857286405065e-03
5.000000000000000104e-03 2.028784640731998764e-03
6.000000000000000125e-03 2.435096405164874182e-03
7.000000000000000146e-03 2.841593177168148104e-03
8.000000000000000167e-03 3.248274983277032926e-03
9.000000000000001055e-03 3.655141849977800155e-03
1.000000000000000021e-02 4.062193803707609546e-03
1.099999999999999936e-02 4.469430870855204720e-03
1.200000000000000025e-02 4.876853077760455631e-03
1.300000000000000114e-02 5.284460450714478265e-03
1.400000000000000029e-02 5.692253015960036661e-03
1.499999999999999944e-02 6.100230799689357157e-03
1.600000000000000033e-02 6.508393828047417430e-03
1.700000000000000122e-02 6.916742127129471042e-03
1.800000000000000211e-02 7.325275722982027560e-03
1.899999999999999953e-02 7.733994641602395456e-03
2.000000000000000042e-02 8.142898908939089769e-03
2.100000000000000130e-02 8.551988550891368931e-03
2.199999999999999872e-02 8.961263593309641562e-03
2.299999999999999961e-02 9.370724061994729209e-03
2.400000000000000050e-02 9.780369982699117087e-03
2.500000000000000139e-02 1.019020138112449944e-02
2.600000000000000228e-02 1.060021828292533573e-02
2.699999999999999969e-02 1.101042071370609936e-02
2.800000000000000058e-02 1.142080869902082144e-02
2.900000000000000147e-02 1.183138226437635207e-02
2.999999999999999889e-02 1.224214143522848151e-02
3.099999999999999978e-02 1.265308623698433062e-02
3.200000000000000067e-02 1.306421669500190848e-02
3.300000000000000155e-02 1.347553283458906986e-02
3.400000000000000244e-02 1.388703468100507647e-02
3.500000000000000333e-02 1.429872225945869567e-02
3.600000000000000422e-02 1.471059559511033246e-02
3.699999999999999817e-02 1.512265471307041274e-02
3.799999999999999906e-02 1.553489963839951513e-02
3.899999999999999994e-02 1.594733039610847850e-02
4.000000000000000083e-02 1.635994701115965622e-02
4.100000000000000172e-02 1.677274950846447191e-02
4.200000000000000261e-02 1.718573791288552366e-02
4.300000000000000350e-02 1.759891224923526912e-02
4.399999999999999745e-02 1.801227254227644181e-02
4.499999999999999833e-02 1.842581881672300526e-02
4.599999999999999922e-02 1.883955109723742249e-02
4.700000000000000011e-02 1.925346940843333451e-02
4.800000000000000100e-02 1.966757377487482125e-02
4.900000000000000189e-02 2.008186422107595404e-02
5.000000000000000278e-02 2.049634077150031680e-02
5.100000000000000366e-02 2.091100345056171733e-02
5.200000000000000455e-02 2.132585228262542237e-02
5.299999999999999850e-02 2.174088729200428921e-02
5.399999999999999939e-02 2.215610850296344247e-02
5.500000000000000028e-02 2.257151593971639530e-02
5.600000000000000117e-02 2.298710962642743633e-02
5.700000000000000205e-02 2.340288958721090107e-02
5.800000000000000294e-02 2.381885584613042256e-02
5.900000000000000383e-02 2.423500842719990625e-02
5.999999999999999778e-02 2.465134735438305816e-02
6.099999999999999867e-02 2.506787265159267711e-02
6.199999999999999956e-02 2.548458434269299661e-02
6.300000000000000044e-02 2.590148245149614947e-02
6.400000000000000133e-02 2.631856700176538055e-02
6.500000000000000222e-02 2.673583801721288178e-02
6.600000000000000311e-02 2.715329552150078443e-02
6.700000000000000400e-02 2.757093953824124241e-02
6.800000000000000488e-02 2.798877009099486404e-02
6.900000000000000577e-02 2.840678720327335580e-02
7.000000000000000666e-02 2.882499089853682306e-02
7.100000000000000755e-02 2.924338120019556383e-02
7.200000000000000844e-02 2.966195813160906608e-02
7.299999999999999545e-02 3.008072171608666689e-02
7.399999999999999634e-02 3.049967197688682394e-02
7.499999999999999722e-02 3.091880893721751788e-02
7.599999999999999811e-02 3.133813262023663060e-02
7.699999999999999900e-02 3.175764304905037000e-02
7.799999999999999989e-02 3.217734024671507764e-02
7.900000000000000078e-02 3.259722423623651055e-02
8.000000000000000167e-02 3.301729504056961917e-02
8.100000000000000255e-02 3.343755268261842245e-02
8.200000000000000344e-02 3.385799718523582746e-02
8.300000000000000433e-02 3.427862857122513512e-02
8.400000000000000522e-02 3.469944686333763240e-02
8.500000000000000611e-02 3.512045208427494458e-02
8.600000000000000699e-02 3.554164425668662058e-02
8.700000000000000788e-02 3.596302340317220070e-02
8.799999999999999489e-02 3.638458954628049496e-02
8.899999999999999578e-02 3.680634270850827866e-02
8.999999999999999667e-02 3.722828291230238090e-02
9.099999999999999756e-02 3.765041018005838014e-02
9.199999999999999845e-02 3.807272453412099966e-02
9.299999999999999933e-02 3.849522599678364965e-02
9.400000000000000022e-02 3.891791459028882960e-02
9.500000000000000111e-02 3.934079033682793408e-02
9.600000000000000200e-02 3.976385325854111391e-02
9.700000000000000289e-02 4.018710337751792844e-02
9.800000000000000377e-02 4.061054071579631164e-02
9.900000000000000466e-02 4.103416529536301621e-02
1.000000000000000056e-01 4.145797713815395358e-02
1.010000000000000064e-01 4.188197626605320162e-02
1.020000000000000073e-01 4.230616270089421899e-02
1.030000000000000082e-01 4.273053646445916509e-02
1.040000000000000091e-01 4.315509757847808131e-02
1.049999999999999961e-01 4.357984606463075755e-02
1.059999999999999970e-01 4.400478194454542080e-02
1.069999999999999979e-01 4.442990523979767348e-02
1.079999999999999988e-01 4.485521597191377552e-02
1.089999999999999997e-01 4.528071416236673780e-02
1.100000000000000006e-01 4.570639983257930583e-02
1.110000000000000014e-01 4.613227300392260671e-02
1.120000000000000023e-01 4.655833369771546215e-02
1.130000000000000032e-01 4.698458193522588727e-02
1.140000000000000041e-01 4.741101773767004979e-02
1.150000000000000050e-01 4.783764112621297776e-02
1.160000000000000059e-01 4.826445212196808776e-02
1.170000000000000068e-01 4.869145074599644241e-02
1.180000000000000077e-01 4.911863701930801324e-02
1.190000000000000085e-01 4.954601096286090356e-02
1.199999999999999956e-01 4.997357259756234765e-02
1.209999999999999964e-01 5.040132194426622664e-02
1.219999999999999973e-01 5.082925902377662120e-02
1.229999999999999982e-01 5.125738385684421722e-02
1.239999999999999991e-01 5.168569646416867891e-02
1.250000000000000000e-01 5.211419686639789939e-02
1.260000000000000009e-01 5.254288508412813252e-02
1.270000000000000018e-01 5.297176113790297292e-02
1.280000000000000027e-01 5.340082504821483389e-02
1.290000000000000036e-01 5.383007683550369848e-02
1.300000000000000044e-01 5.425951652015860438e-02
1.310000000000000053e-01 5.468914412251577734e-02
1.320000000000000062e-01 5.511895966285933895e-02
1.330000000000000071e-01 5.554896316142220875e-02
1.340000000000000080e-01 5.597915463838454980e-02
1.350000000000000089e-01 5.640953411387501781e-02
1.360000000000000098e-01 5.684010160796970634e-02
1.370000000000000107e-01 5.727085714069340971e-02
1.380000000000000115e-01 5.770180073201774257e-02
1.390000000000000124e-01 5.813293240186349214e-02
1.400000000000000133e-01 5.856425217009766926e-02
1.410000000000000142e-01 5.899576005653667243e-02
1.420000000000000151e-01 5.942745608094358867e-02
1.430000000000000160e-01 5.985934026303026817e-02
1.440000000000000169e-01 6.029141262245548555e-02
1.449999999999999900e-01 6.072367317882615412e-02
1.459999999999999909e-01 6.115612195169629894e-02
1.469999999999999918e-01 6.158875896056884014e-02
1.479999999999999927e-01 6.202158422489322670e-02
1.489999999999999936e-01 6.245459776406718511e-02
1.499999999999999944e-01 6.288779959743567849e-02
1.509999999999999953e-01 6.332118974429162828e-02
1.519999999999999962e-01 6.375476822387517173e-02
1.529999999999999971e-01 6.418853505537454318e-02
1.539999999999999980e-01 6.462249025792486667e-02
1.549999999999999989e-01 6.505663385060905801e-02
1.559999999999999998e-01 6.549096585245763047e-02
1.570000000000000007e-01 6.592548628244859765e-02
1.580000000000000016e-01 6.636019515950718206e-02
1.590000000000000024e-01 6.679509250250630081e-02
1.600000000000000033e-01 6.723017833026581624e-02
1.610000000000000042e-01 6.766545266155368776e-02
1.620000000000000051e-01 6.810091551508450081e-02
1.630000000000000060e-01 6.853656690952057706e-02
1.640000000000000069e-01 6.897240686347168304e-02
1.650000000000000078e-01 6.940843539549464147e-02
1.660000000000000087e-01 6.984465252409362279e-02
1.670000000000000095e-01 7.028105826771989528e-02
1.680000000000000104e-01 7.071765264477190838e-02
1.690000000000000113e-01 7.115443567359625021e-02
1.700000000000000122e-01 7.159140737248528841e-02
1.710000000000000131e-01 7.202856775967916847e-02
1.720000000000000140e-01 7.246591685336591093e-02
1.730000000000000149e-01 7.290345467167963500e-02
1.740000000000000158e-01 7.334118123270198797e-02
1.750000000000000167e-01 7.377909655446142356e-02
1.759999999999999898e-01 7.421720065493417340e-02
1.769999999999999907e-01 7.465549355204266491e-02
1.779999999999999916e-01 7.509397526365671482e-02
1.789999999999999925e-01 7.553264580759339042e-02
1.799999999999999933e-01 7.597150520161650988e-02
1.809999999999999942e-01 7.641055346343655907e-02
1.819999999999999951e-01 7.684979061071148254e-02
1.829999999999999960e-01 7.728921666104611454e-02
1.839999999999999969e-01 7.772883163199161005e-02
1.849999999999999978e-01 7.816863554104669376e-02
1.859999999999999987e-01 7.860862840565641108e-02
1.869999999999999996e-01 7.904881024321325222e-02
1.880000000000000004e-01 7.948918107105569508e-02
1.890000000000000013e-01 7.992974090646991214e-02
1.900000000000000022e-01 8.037048976668821620e-02
1.910000000000000031e-01 8.081142766889025386e-02
1.920000000000000040e-01 8.125255463020152058e-02
1.930000000000000049e-01 8.169387066769555339e-02
1.940000000000000058e-01 8.213537579839083613e-02
1.950000000000000067e-01 8.257707003925443545e-02
1.960000000000000075e-01 8.301895340719901706e-02
1.970000000000000084e-01 8.346102591908365065e-02
1.980000000000000093e-01 8.390328759171428175e-02
1.990000000000000102e-01 8.434573844184446723e-02
2.000000000000000111e-01 8.478837848617253037e-02
2.010000000000000120e-01 8.523120774134530786e-02
2.020000000000000129e-01 8.567422622395462484e-02
2.030000000000000138e-01 8.611743395053916839e-02
2.040000000000000147e-01 8.656083093758491775e-02
2.050000000000000155e-01 8.700441720152360392e-02
2.060000000000000164e-01 8.744819275873361164e-02
2.070000000000000173e-01 8.789215762553953537e-02
2.080000000000000182e-01 8.833631181821335887e-02
2.089999999999999913e-01 8.878065535297217925e-02
2.099999999999999922e-01 8.922518824598033027e-02
2.109999999999999931e-01 8.966991051334859131e-02
2.119999999999999940e-01 9.011482217113324367e-02
2.129999999999999949e-01 9.055992323533776367e-02
2.139999999999999958e-01 9.100521372191165692e-02
2.149999999999999967e-01 9.145069364675033341e-02
2.159999999999999976e-01 9.189636302569662019e-02
2.169999999999999984e-01 9.234222187453863806e-02
2.179999999999999993e-01 9.278827020901096734e-02
2.190000000000000002e-01 9.323450804479423148e-02
2.200000000000000011e-01 9.368093539751548571e-02
2.210000000000000020e-01 9.412755228274830022e-02
2.220000000000000029e-01 9.457435871601198307e-02
2.230000000000000038e-01 9.502135471277203815e-02
2.240000000000000047e-01 9.546854028844023454e-02
2.250000000000000056e-01 9.591591545837470367e-02
2.260000000000000064e-01 9.636348023787888462e-02
2.270000000000000073e-01 9.681123464220338370e-02
2.280000000000000082e-01 9.725917868654378184e-02
2.290000000000000091e-01 9.770731238604271618e-02
2.300000000000000100e-01 9.815563575578799271e-02
2.310000000000000109e-01 9.860414881081411287e-02
2.320000000000000118e-01 9.905285156610124653e-02
2.330000000000000127e-01 9.950174403657563449e-02
2.340000000000000135e-01 9.995082623710938030e-02
2.350000000000000144e-01 1.004000981825205197e-01
2.360000000000000153e-01 1.008495598875732563e-01
2.370000000000000162e-01 1.012992113669776012e-01
2.380000000000000171e-01 1.017490526353890257e-01
2.390000000000000180e-01 1.021990837074099323e-01
2.399999999999999911e-01 1.026493045975872820e-01
2.409999999999999920e-01 1.030997153204151057e-01
2.419999999999999929e-01 1.035503158903322007e-01
2.429999999999999938e-01 1.040011063217241155e-01
2.439999999999999947e-01 1.044520866289210953e-01
2.449999999999999956e-01 1.049032568262004972e-01
2.459999999999999964e-01 1.053546169277841116e-01
2.469999999999999973e-01 1.058061669478408268e-01
2.479999999999999982e-01 1.062579069004842974e-01
2.489999999999999991e-01 1.067098367997739161e-01
2.500000000000000000e-01 1.071619566597150769e-01
2.510000000000000009e-01 1.076142664942585786e-01
2.520000000000000018e-01 1.080667663173019849e-01
2.530000000000000027e-01 1.085194561426865434e-01
2.540000000000000036e-01 1.089723359842009742e-01
2.550000000000000044e-01 1.094254058555781672e-01
2.560000000000000053e-01 1.098786657704975828e-01
2.570000000000000062e-01 1.103321157425843774e-01
2.580000000000000071e-01 1.107857557854083769e-01
2.590000000000000080e-01 1.112395859124857417e-01
2.600000000000000089e-01 1.116936061372775513e-01
2.610000000000000098e-01 1.121478164731911364e-01
2.620000000000000107e-01 1.126022169335786222e-01
2.630000000000000115e-01 1.130568075317378296e-01
2.640000000000000124e-01 1.135115882809128451e-01
2.650000000000000133e-01 1.139665591942918138e-01
2.660000000000000142e-01 1.144217202850095622e-01
2.670000000000000151e-01 1.148770715661454334e-01
2.680000000000000160e-01 1.153326130507246194e-01
2.690000000000000169e-01 1.157883447517180364e-01
2.700000000000000178e-01 1.162442666820413112e-01
2.710000000000000187e-01 1.167003788545556836e-01
2.720000000000000195e-01 1.171566812820681591e-01
2.730000000000000204e-01 1.176131739773304541e-01
2.740000000000000213e-01 1.180698569530401615e-01
2.750000000000000222e-01 1.185267302218393215e-01
2.760000000000000231e-01 1.189837937963165587e-01
2.770000000000000240e-01 1.194410476890050837e-01
2.780000000000000249e-01 1.198984919123828319e-01
2.790000000000000258e-01 1.203561264788737539e-01
2.800000000000000266e-01 1.208139514008469834e-01
2.810000000000000275e-01 1.212719666906165727e-01
2.820000000000000284e-01 1.217301723604419100e-01
2.830000000000000293e-01 1.221885684225275104e-01
2.840000000000000302e-01 1.226471548890233770e-01
2.850000000000000311e-01 1.231059317720240576e-01
2.860000000000000320e-01 1.235648990835702676e-01
2.870000000000000329e-01 1.240240568356466427e-01
2.880000000000000338e-01 1.244834050401839587e-01
2.889999999999999791e-01 1.249429437090571055e-01
2.899999999999999800e-01 1.254026728540872382e-01
2.909999999999999809e-01 1.258625924870395152e-01
2.919999999999999818e-01 1.263227026196251102e-01
2.929999999999999827e-01 1.267830032634993387e-01
2.939999999999999836e-01 1.272434944302631432e-01
2.949999999999999845e-01 1.277041761314628709e-01
2.959999999999999853e-01 1.281650483785883865e-01
2.969999999999999862e-01 1.286261111830760973e-01
2.979999999999999871e-01 1.290873645563070937e-01
2.989999999999999880e-01 1.295488085096064557e-01
2.999999999999999889e-01 1.300104430542454170e-01
3.009999999999999898e-01 1.304722682014398116e-01
3.019999999999999907e-01 1.309342839623497123e-01
3.029999999999999916e-01 1.313964903480813462e-01
3.039999999999999925e-01 1.318588873696848462e-01
3.049999999999999933e-01 1.323214750381553340e-01
3.059999999999999942e-01 1.327842533644337797e-01
3.069999999999999951e-01 1.332472223594046157e-01
3.079999999999999960e-01 1.337103820338982618e-01
3.089999999999999969e-01 1.341737323986892105e-01
3.099999999999999978e-01 1.346372734644974145e-01
3.109999999999999987e-01 1.351010052419870655e-01
3.119999999999999996e-01 1.355649277417677601e-01
3.130000000000000004e-01 1.360290409743932227e-01
3.140000000000000013e-01 1.364933449503624996e-01
3.150000000000000022e-01 1.369578396801193754e-01
3.160000000000000031e-01 1.374225251740519849e-01
3.170000000000000040e-01 1.378874014424935901e-01
3.180000000000000049e-01 1.383524684957221362e-01
3.190000000000000058e-01 1.388177263439599463e-01
3.200000000000000067e-01 1.392831749973746647e-01
3.210000000000000075e-01 1.397488144660780085e-01
3.220000000000000084e-01 1.402146447601269053e-01
3.230000000000000093e-01 1.406806658895225215e-01
3.240000000000000102e-01 1.411468778642109290e-01
3.250000000000000111e-01 1.416132806940828270e-01
3.260000000000000120e-01 1.420798743889737092e-01
3.270000000000000129e-01 1.425466589586631694e-01
3.280000000000000138e-01 1.430136344128760117e-01
3.290000000000000147e-01 1.434808007612810299e-01
3.300000000000000155e-01 1.439481580134929217e-01
3.310000000000000164e-01 1.444157061790686813e-01
3.320000000000000173e-01 1.448834452675125672e-01
3.330000000000000182e-01 1.453513752882709120e-01
3.340000000000000191e-01 1.458194962507364523e-01
3.350000000000000200e-01 1.462878081642455530e-01
3.360000000000000209e-01 1.467563110380795399e-01
3.370000000000000218e-01 1.472250048814633117e-01
3.380000000000000226e-01 1.476938897035678933e-01
3.390000000000000235e-01 1.481629655135072998e-01
3.400000000000000244e-01 1.486322323203405071e-01
3.410000000000000253e-01 1.491016901330718680e-01
3.420000000000000262e-01 1.495713389606486976e-01
3.430000000000000271e-01 1.500411788119637435e-01
3.440000000000000280e-01 1.505112096958535761e-01
3.450000000000000289e-01 1.509814316211003371e-01
3.460000000000000298e-01 1.514518445964288529e-01
3.470000000000000306e-01 1.519224486305099098e-01
3.480000000000000315e-01 1.523932437319582001e-01
3.490000000000000324e-01 1.528642299093325441e-01
3.500000000000000333e-01 1.533354071711360012e-01
3.510000000000000342e-01 1.538067755258167579e-01
3.519999999999999796e-01 1.542783349817666572e-01
3.529999999999999805e-01 1.547500855473220305e-01
3.539999999999999813e-01 1.552220272307642812e-01
3.549999999999999822e-01 1.556941600403177473e-01
3.559999999999999831e-01 1.561664839841527264e-01
3.569999999999999840e-01 1.566389990703821455e-01
3.579999999999999849e-01 1.571117053070645309e-01
3.589999999999999858e-01 1.575846027022021756e-01
3.599999999999999867e-01 1.580576912637419451e-01
3.609999999999999876e-01 1.585309709995741112e-01
3.619999999999999885e-01 1.590044419175346557e-01
3.629999999999999893e-01 1.594781040254026061e-01
3.639999999999999902e-01 1.599519573309017006e-01
3.649999999999999911e-01 1.604260018416998612e-01
3.659999999999999920e-01 1.609002375654093320e-01
3.669999999999999929e-01 1.613746645095864296e-01
3.679999999999999938e-01 1.618492826817317931e-01
3.689999999999999947e-01 1.623240920892903005e-01
3.699999999999999956e-01 1.627990927396507082e-01
3.709999999999999964e-01 1.632742846401464831e-01
3.719999999999999973e-01 1.637496677980546933e-01
3.729999999999999982e-01 1.642252422205972284e-01
3.739999999999999991e-01 1.647010079149393846e-01
3.750000000000000000e-01 1.651769648881913355e-01
3.760000000000000009e-01 1.656531131474067997e-01
3.770000000000000018e-01 1.661294526995842347e-01
3.780000000000000027e-01 1.666059835516656151e-01
3.790000000000000036e-01 1.670827057105372382e-01
3.800000000000000044e-01 1.675596191830298343e-01
3.810000000000000053e-01 1.680367239759179843e-01
3.820000000000000062e-01 1.685140200959200085e-01
3.830000000000000071e-01 1.689915075496992158e-01
3.840000000000000080e-01 1.694691863438621826e-01
3.850000000000000089e-01 1.699470564849596965e-01
3.860000000000000098e-01 1.704251179794871451e-01
3.870000000000000107e-01 1.709033708338827673e-01
3.880000000000000115e-01 1.713818150545305119e-01
3.890000000000000124e-01 1.718604506477570126e-01
3.900000000000000133e-01 1.723392776198336418e-01
3.910000000000000142e-01 1.728182959769756777e-01
3.920000000000000151e-01 1.732975057253421380e-01
3.930000000000000160e-01 1.737769068710360854e-01
3.940000000000000169e-01 1.742564994201050987e-01
3.950000000000000178e-01 1.747362833785403025e-01
3.960000000000000187e-01 1.752162587522767268e-01
3.970000000000000195e-01 1.756964255471938074e-01
3.980000000000000204e-01 1.761767837691147476e-01
3.990000000000000213e-01 1.766573334238061843e-01
4.000000000000000222e-01 1.771380745169796878e-01
4.010000000000000231e-01 1.776190070542905397e-01
4.020000000000000240e-01 1.781001310413372063e-01
4.030000000000000249e-01 1.785814464836631976e-01
4.040000000000000258e-01 1.790629533867549861e-01
4.050000000000000266e-01 1.795446517560435051e-01
4.060000000000000275e-01 1.800265415969035943e-01
4.070000000000000284e-01 1.805086229146536103e-01
4.080000000000000293e-01 1.809908957145565378e-01
4.090000000000000302e-01 1.814733600018189341e-01
4.100000000000000311e-01 1.819560157815905965e-01
4.110000000000000320e-01 1.824388630589664773e-01
4.120000000000000329e-01 1.829219018389843243e-01
4.130000000000000338e-01 1.834051321266265411e-01
4.140000000000000346e-01 1.838885539268183267e-01
4.150000000000000355e-01 1.843721672444303961e-01
4.160000000000000364e-01 1.848559720842756771e-01
4.169999999999999818e-01 1.853399684511121137e-01
4.179999999999999827e-01 1.858241563496408622e-01
4.189999999999999836e-01 1.863085357845073453e-01
4.199999999999999845e-01 1.867931067603005868e-01
4.209999999999999853e-01 1.872778692815532664e-01
4.219999999999999862e-01 1.877628233527420809e-01
4.229999999999999871e-01 1.882479689782880217e-01
4.239999999999999880e-01 1.887333061625549868e-01
4.249999999999999889e-01 1.892188349098512246e-01
4.259999999999999898e-01 1.897045552244291944e-01
4.269999999999999907e-01 1.901904671104841515e-01
4.279999999999999916e-01 1.906765705721560344e-01
4.289999999999999925e-01 1.911628656135281046e-01
4.299999999999999933e-01 1.916493522386274184e-01
4.309999999999999942e-01 1.921360304514251049e-01
4.319999999999999951e-01 1.926229002558361991e-01
4.329999999999999960e-01 1.931099616557189202e-01
4.339999999999999969e-01 1.935972146548752826e-01
4.349999999999999978e-01 1.940846592570520668e-01
4.359999999999999987e-01 1.945722954659385162e-01
4.369999999999999996e-01 1.950601232851684463e-01
4.380000000000000004e-01 1.955481427183194676e-01
4.390000000000000013e-01 1.960363537689122637e-01
4.400000000000000022e-01 1.965247564404118130e-01
4.410000000000000031e-01 1.970133507362268610e-01
4.420000000000000040e-01 1.975021366597095318e-01
4.430000000000000049e-01 1.979911142141561609e-01
4.440000000000000058e-01 1.984802834028061846e-01
4.450000000000000067e-01 1.989696442288433897e-01
4.460000000000000075e-01 1.994591966953950524e-01
4.470000000000000084e-01 1.999489408055317996e-01
4.480000000000000093e-01 2.004388765622688029e-01
4.490000000000000102e-01 2.009290039685639739e-01
4.500000000000000111e-01 2.014193230273200186e-01
4.510000000000000120e-01 2.019098337413821886e-01
4.520000000000000129e-01 2.024005361135399472e-01
4.530000000000000138e-01 2.028914301465269687e-01
4.540000000000000147e-01 2.033825158430198898e-01
4.550000000000000155e-01 2.038737932056392810e-01
4.560000000000000164e-01 2.043652622369496741e-01
4.570000000000000173e-01 2.048569229394587299e-01
4.580000000000000182e-01 2.053487753156180984e-01
4.590000000000000191e-01 2.058408193678235298e-01
4.600000000000000200e-01 2.063330550984136813e-01
4.610000000000000209e-01 2.068254825096709493e-01
4.620000000000000218e-01 2.073181016038225244e-01
4.630000000000000226e-01 2.078109123830377547e-01
4.640000000000000235e-01 2.083039148494305881e-01
4.650000000000000244e-01 2.087971090050584066e-01
4.660000000000000253e-01 2.092904948519221375e-01
4.670000000000000262e-01 2.097840723919668360e-01
4.680000000000000271e-01 2.102778416270798811e-01
4.690000000000000280e-01 2.107718025590944178e-01
4.700000000000000289e-01 2.112659551897855537e-01
4.710000000000000298e-01 2.117602995208726080e-01
4.720000000000000306e-01 2.122548355540184728e-01
4.730000000000000315e-01 2.127495632908298628e-01
4.740000000000000324e-01 2.132444827328567327e-01
4.750000000000000333e-01 2.137395938815936092e-01
4.760000000000000342e-01 2.142348967384774816e-01
4.770000000000000351e-01 2.147303913048896340e-01
4.780000000000000360e-01 2.152260775821548400e-01
4.790000000000000369e-01 2.157219555715417236e-01
4.799999999999999822e-01 2.162180252742621211e-01
4.809999999999999831e-01 2.167142866914720523e-01
4.819999999999999840e-01 2.172107398242705267e-01
4.829999999999999849e-01 2.177073846737006546e-01
4.839999999999999858e-01 2.182042212407491466e-01
4.849999999999999867e-01 2.187012495263461753e-01
4.859999999999999876e-01 2.191984695313655140e-01
4.869999999999999885e-01 2.196958812566248420e-01
4.879999999999999893e-01 2.201934847028849118e-01
4.889999999999999902e-01 2.206912798708508261e-01
4.899999999999999911e-01 2.211892667611708163e-01
4.909999999999999920e-01 2.216874453744368811e-01
4.919999999999999929e-01 2.221858157111846754e-01
4.929999999999999938e-01 2.226843777718930939e-01
4.939999999999999947e-01 2.231831315569855756e-01
4.949999999999999956e-01 2.236820770668281333e-01
4.959999999999999964e-01 2.241812143017308523e-01
4.969999999999999973e-01 2.246805432619479737e-01
4.979999999999999982e-01 2.251800639476761179e-01
4.989999999999999991e-01 2.256797763590567829e-01
5.000000000000000000e-01 2.261796804961742624e-01
5.010000000000000009e-01 2.266797763590568671e-01
5.020000000000000018e-01 2.271800639476760642e-01
5.030000000000000027e-01 2.276805432619479763e-01
5.040000000000000036e-01 2.281812143017311056e-01
5.050000000000000044e-01 2.286820770668279157e-01
5.060000000000000053e-01 2.291831315569853866e-01
5.070000000000000062e-01 2.296843777718931556e-01
5.080000000000000071e-01 2.301858157111846270e-01
5.090000000000000080e-01 2.306874453744367504e-01
5.100000000000000089e-01 2.311892667611710195e-01
5.110000000000000098e-01 2.316912798708506971e-01
5.120000000000000107e-01 2.321934847028851445e-01
5.130000000000000115e-01 2.326958812566248813e-01
5.140000000000000124e-01 2.331984695313654155e-01
5.150000000000000133e-01 2.337012495263463274e-01
5.160000000000000142e-01 2.342042212407491608e-01
5.170000000000000151e-01 2.347073846737007807e-01
5.180000000000000160e-01 2.352107398242706537e-01
5.190000000000000169e-01 2.357142866914721246e-01
5.200000000000000178e-01 2.362180252742621112e-01
5.210000000000000187e-01 2.367219555715414647e-01
5.220000000000000195e-01 2.372260775821545820e-01
5.230000000000000204e-01 2.377303913048892936e-01
5.240000000000000213e-01 2.382348967384775584e-01
5.250000000000000222e-01 2.387395938815932428e-01
5.260000000000000231e-01 2.392444827328566725e-01
5.270000000000000240e-01 2.397495632908299146e-01
5.280000000000000249e-01 2.402548355540185254e-01
5.290000000000000258e-01 2.407602995208725227e-01
5.300000000000000266e-01 2.412659551897855248e-01
5.310000000000000275e-01 2.417718025590945841e-01
5.320000000000000284e-01 2.422778416270799928e-01
5.330000000000000293e-01 2.427840723919664767e-01
5.340000000000000302e-01 2.432904948519224730e-01
5.350000000000000311e-01 2.437971090050582712e-01
5.360000000000000320e-01 2.443039148494304813e-01
5.370000000000000329e-01 2.448109123830375378e-01
5.380000000000000338e-01 2.453181016038226414e-01
5.390000000000000346e-01 2.458254825096709284e-01
5.400000000000000355e-01 2.463330550984132727e-01
5.410000000000000364e-01 2.468408193678233997e-01
5.420000000000000373e-01 2.473487753156181079e-01
5.430000000000000382e-01 2.478569229394586571e-01
5.440000000000000391e-01 2.483652622369497132e-01
5.450000000000000400e-01 2.488737932056391267e-01
5.460000000000000409e-01 2.493825158430196531e-01
5.470000000000000417e-01 2.498914301465268994e-01
5.480000000000000426e-01 2.504005361135397401e-01
5.490000000000000435e-01 2.509098337413820934e-01
5.500000000000000444e-01 2.514193230273198965e-01
5.510000000000000453e-01 2.519290039685641025e-01
5.520000000000000462e-01 2.524388765622688768e-01
5.530000000000000471e-01 2.529489408055322075e-01
5.540000000000000480e-01 2.534591966953949060e-01
5.550000000000000488e-01 2.539696442288432721e-01
5.560000000000000497e-01 2.544802834028064287e-01
5.570000000000000506e-01 2.549911142141564335e-01
5.580000000000000515e-01 2.555021366597095001e-01
5.590000000000000524e-01 2.560133507362268301e-01
5.600000000000000533e-01 2.565247564404119496e-01
5.610000000000000542e-01 2.570363537689123734e-01
5.620000000000000551e-01 2.575481427183194949e-01
5.630000000000000560e-01 2.580601232851684190e-01
5.640000000000000568e-01 2.585722954659384620e-01
5.650000000000000577e-01 2.590846592570520968e-01
5.660000000000000586e-01 2.595972146548754522e-01
5.670000000000000595e-01 2.601099616557189798e-01
5.680000000000000604e-01 2.606229002558362318e-01
5.690000000000000613e-01 2.611360304514253605e-01
5.700000000000000622e-01 2.616493522386273973e-01
5.710000000000000631e-01 2.621628656135281954e-01
5.720000000000000639e-01 2.626765705721558763e-01
5.730000000000000648e-01 2.631904671104841609e-01
5.740000000000000657e-01 2.637045552244292046e-01
5.750000000000000666e-01 2.642188349098512079e-01
5.760000000000000675e-01 2.647333061625549155e-01
5.769999999999999574e-01 2.652479689782876182e-01
5.779999999999999583e-01 2.657628233527423167e-01
5.789999999999999591e-01 2.662778692815531145e-01
5.799999999999999600e-01 2.667931067603004358e-01
5.809999999999999609e-01 2.673085357845071952e-01
5.819999999999999618e-01 2.678241563496409072e-01
5.829999999999999627e-01 2.683399684511118544e-01
5.839999999999999636e-01 2.688559720842755296e-01
5.849999999999999645e-01 2.693721672444305271e-01
5.859999999999999654e-01 2.698885539268184863e-01
5.869999999999999662e-01 2.704051321266262020e-01
5.879999999999999671e-01 2.709219018389843470e-01
5.889999999999999680e-01 2.714388630589664730e-01
5.899999999999999689e-01 2.719560157815908430e-01
5.909999999999999698e-01 2.724733600018190982e-01
5.919999999999999707e-01 2.729908957145564252e-01
5.929999999999999716e-01 2.735086229146534986e-01
5.939999999999999725e-01 2.740265415969032614e-01
5.949999999999999734e-01 2.745446517560434785e-01
5.959999999999999742e-01 2.750629533867549603e-01
5.969999999999999751e-01 2.755814464836632838e-01
5.979999999999999760e-01 2.761001310413373488e-01
5.989999999999999769e-01 2.766190070542905999e-01
5.999999999999999778e-01 2.771380745169800264e-01
6.009999999999999787e-01 2.776573334238063850e-01
6.019999999999999796e-01 2.781767837691143663e-01
6.029999999999999805e-01 2.786964255471939822e-01
6.039999999999999813e-01 2.792162587522765693e-01
6.049999999999999822e-01 2.797362833785405067e-01
6.059999999999999831e-01 2.802564994201049431e-01
6.069999999999999840e-01 2.807769068710362359e-01
6.079999999999999849e-01 2.812975057253421229e-01
6.089999999999999858e-01 2.818182959769755525e-01
6.099999999999999867e-01 2.823392776198339615e-01
6.109999999999999876e-01 2.828604506477571112e-01
6.119999999999999885e-01 2.833818150545304726e-01
6.129999999999999893e-01 2.839033708338828399e-01
6.139999999999999902e-01 2.844251179794871631e-01
6.149999999999999911e-01 2.849470564849594378e-01
6.159999999999999920e-01 2.854691863438622024e-01
6.169999999999999929e-01 2.859915075496994863e-01
6.179999999999999938e-01 2.865140200959202521e-01
6.189999999999999947e-01 2.870367239759178957e-01
6.199999999999999956e-01 2.875596191830300796e-01
6.209999999999999964e-01 2.880827057105372346e-01
6.219999999999999973e-01 2.886059835516655570e-01
6.229999999999999982e-01 2.891294526995843439e-01
6.239999999999999991e-01 2.896531131474071041e-01
6.250000000000000000e-01 2.901769648881913910e-01
6.260000000000000009e-01 2.907010079149395243e-01
6.270000000000000018e-01 2.912252422205973135e-01
6.280000000000000027e-01 2.917496677980547792e-01
6.290000000000000036e-01 2.922742846401463757e-01
6.300000000000000044e-01 2.927990927396506016e-01
6.310000000000000053e-01 2.933240920892903336e-01
6.320000000000000062e-01 2.938492826817319936e-01
6.330000000000000071e-01 2.943746645095866588e-01
6.340000000000000080e-01 2.949002375654092845e-01
6.350000000000000089e-01 2.954260018416999811e-01
6.360000000000000098e-01 2.959519573309017382e-01
6.370000000000000107e-01 2.964781040254028111e-01
6.380000000000000115e-01 2.970044419175347228e-01
6.390000000000000124e-01 2.975309709995744845e-01
6.400000000000000133e-01 2.980576912637419307e-01
6.410000000000000142e-01 2.985846027022022731e-01
6.420000000000000151e-01 2.991117053070644904e-01
6.430000000000000160e-01 2.996389990703823281e-01
6.440000000000000169e-01 3.001664839841524657e-01
6.450000000000000178e-01 3.006941600403178483e-01
6.460000000000000187e-01 3.012220272307641888e-01
6.470000000000000195e-01 3.017500855473222998e-01
6.480000000000000204e-01 3.022783349817663168e-01
6.490000000000000213e-01 3.028067755258164739e-01
6.500000000000000222e-01 3.033354071711358291e-01
6.510000000000000231e-01 3.038642299093324839e-01
6.520000000000000240e-01 3.043932437319581408e-01
6.530000000000000249e-01 3.049224486305101012e-01
6.540000000000000258e-01 3.054518445964289342e-01
6.550000000000000266e-01 3.059814316211002527e-01
6.560000000000000275e-01 3.065112096958534371e-01
6.570000000000000284e-01 3.070411788119637997e-01
6.580000000000000293e-01 3.075713389606486992e-01
6.590000000000000302e-01 3.081016901330720370e-01
6.600000000000000311e-01 3.086322323203407603e-01
6.610000000000000320e-01 3.091629655135074151e-01
6.620000000000000329e-01 3.096938897035678151e-01
6.630000000000000338e-01 3.102250048814635952e-01
6.640000000000000346e-01 3.107563110380793803e-01
6.650000000000000355e-01 3.112878081642456163e-01
6.660000000000000364e-01 3.118194962507366275e-01
6.670000000000000373e-01 3.123513752882708383e-01
6.680000000000000382e-01 3.128834452675123834e-01
6.690000000000000391e-01 3.134157061790689980e-01
6.700000000000000400e-01 3.139481580134925176e-01
6.710000000000000409e-01 3.144808007612812095e-01
6.720000000000000417e-01 3.150136344128761645e-01
6.730000000000000426e-01 3.155466589586631287e-01
6.740000000000000435e-01 3.160798743889737250e-01
6.750000000000000444e-01 3.166132806940828437e-01
6.760000000000000453e-01 3.171468778642110298e-01
6.770000000000000462e-01 3.176806658895225954e-01
6.780000000000000471e-01 3.182146447601268413e-01
6.790000000000000480e-01 3.187488144660780565e-01
6.800000000000000488e-01 3.192831749973747413e-01
6.810000000000000497e-01 3.198177263439599960e-01
6.820000000000000506e-01 3.203524684957222424e-01
6.830000000000000515e-01 3.208874014424936139e-01
6.840000000000000524e-01 3.214225251740519540e-01
6.850000000000000533e-01 3.219578396801194287e-01
6.860000000000000542e-01 3.224933449503625815e-01
6.870000000000000551e-01 3.230290409743933333e-01
6.880000000000000560e-01 3.235649277417675385e-01
6.890000000000000568e-01 3.241010052419871501e-01
6.900000000000000577e-01 3.246372734644973890e-01
6.910000000000000586e-01 3.251737323986893524e-01
6.920000000000000595e-01 3.257103820338982381e-01
6.930000000000000604e-01 3.262472223594047316e-01
6.940000000000000613e-01 3.267842533644338410e-01
6.950000000000000622e-01 3.273214750381557847e-01
6.960000000000000631e-01 3.278588873696847705e-01
6.970000000000000639e-01 3.283964903480811603e-01
6.980000000000000648e-01 3.289342839623499160e-01
6.990000000000000657e-01 3.294722682014398218e-01
7.000000000000000666e-01 3.300104430542456502e-01
7.010000000000000675e-01 3.305488085096064954e-01
7.020000000000000684e-01 3.310873645563069401e-01
7.030000000000000693e-01 3.316261111830764996e-01
7.039999999999999591e-01 3.321650483785885122e-01
7.049999999999999600e-01 3.327041761314625257e-01
7.059999999999999609e-01 3.332434944302633539e-01
7.069999999999999618e-01 3.337830032634995781e-01
7.079999999999999627e-01 3.343227026196249896e-01
7.089999999999999636e-01 3.348625924870395898e-01
7.099999999999999645e-01 3.354026728540872027e-01
7.109999999999999654e-01 3.359429437090570847e-01
7.119999999999999662e-01 3.364834050401835919e-01
7.129999999999999671e-01 3.370240568356465682e-01
7.139999999999999680e-01 3.375648990835702357e-01
7.149999999999999689e-01 3.381059317720240820e-01
7.159999999999999698e-01 3.386471548890232497e-01
7.169999999999999707e-01 3.391885684225273700e-01
7.179999999999999716e-01 3.397301723604417845e-01
7.189999999999999725e-01 3.402719666906166007e-01
7.199999999999999734e-01 3.408139514008469151e-01
7.209999999999999742e-01 3.413561264788737559e-01
7.219999999999999751e-01 3.418984919123826960e-01
7.229999999999999760e-01 3.424410476890052957e-01
7.239999999999999769e-01 3.429837937963164940e-01
7.249999999999999778e-01 3.435267302218393271e-01
7.259999999999999787e-01 3.440698569530399875e-01
7.269999999999999796e-01 3.446131739773306002e-01
7.279999999999999805e-01 3.451566812820681118e-01
7.289999999999999813e-01 3.457003788545555123e-01
7.299999999999999822e-01 3.462442666820412240e-01
7.309999999999999831e-01 3.467883447517178808e-01
7.319999999999999840e-01 3.473326130507247145e-01
7.329999999999999849e-01 3.478770715661452240e-01
7.339999999999999858e-01 3.484217202850096173e-01
7.349999999999999867e-01 3.489665591942918699e-01
7.359999999999999876e-01 3.495115882809128327e-01
7.369999999999999885e-01 3.500568075317380679e-01
7.379999999999999893e-01 3.506022169335784588e-01
7.389999999999999902e-01 3.511478164731910434e-01
7.399999999999999911e-01 3.516936061372774591e-01
7.409999999999999920e-01 3.522395859124858308e-01
7.419999999999999929e-01 3.527857557854084392e-01
7.429999999999999938e-01 3.533321157425846626e-01
7.439999999999999947e-01 3.538786657704979244e-01
7.449999999999999956e-01 3.544254058555781350e-01
7.459999999999999964e-01 3.549723359842008596e-01
7.469999999999999973e-01 3.555194561426865407e-01
7.479999999999999982e-01 3.560667663173019415e-01
7.489999999999999991e-01 3.566142664942587581e-01
7.500000000000000000e-01 3.571619566597150075e-01
7.510000000000000009e-01 3.577098367997736394e-01
7.520000000000000018e-01 3.582579069004842576e-01
7.530000000000000027e-01 3.588061669478409543e-01
7.540000000000000036e-01 3.593546169277841429e-01
7.550000000000000044e-01 3.599032568262004461e-01
7.560000000000000053e-01 3.604520866289211423e-01
7.570000000000000062e-01 3.610011063217237748e-01
7.580000000000000071e-01 3.615503158903322078e-01
7.590000000000000080e-01 3.620997153204149610e-01
7.600000000000000089e-01 3.626493045975872076e-01
7.610000000000000098e-01 3.631990837074100531e-01
7.620000000000000107e-01 3.637490526353892029e-01
7.630000000000000115e-01 3.642992113669772380e-01
7.640000000000000124e-01 3.648495598875733381e-01
7.650000000000000133e-01 3.654000981825204497e-01
7.660000000000000142e-01 3.659508262371092835e-01
7.670000000000000151e-01 3.665017440365758161e-01
7.680000000000000160e-01 3.670528515661013458e-01
7.690000000000000169e-01 3.676041488108141575e-01
7.700000000000000178e-01 3.681556357557879133e-01
7.710000000000000187e-01 3.687073123860425961e-01
7.720000000000000195e-01 3.692591786865438430e-01
7.730000000000000204e-01 3.698112346422032792e-01
7.740000000000000213e-01 3.703634802378787949e-01
7.750000000000000222e-01 3.709159154583745455e-01
7.760000000000000231e-01 3.714685402884404519e-01
7.770000000000000240e-01 3.720213547127721454e-01
7.780000000000000249e-01 3.725743587160120218e-01
7.790000000000000258e-01 3.731275522827485203e-01
7.800000000000000266e-01 3.736809353975156234e-01
7.810000000000000275e-01 3.742345080447943007e-01
7.820000000000000284e-01 3.747882702090108431e-01
7.830000000000000293e-01 3.753422218745386396e-01
7.840000000000000302e-01 3.758963630256970112e-01
7.850000000000000311e-01 3.764506936467503229e-01
7.860000000000000320e-01 3.770052137219117028e-01
7.870000000000000329e-01 3.775599232353377688e-01
7.880000000000000338e-01 3.781148221711330693e-01
7.890000000000000346e-01 3.786699105133484733e-01
7.900000000000000355e-01 3.792251882459806711e-01
7.910000000000000364e-01 3.797806553529722851e-01
7.920000000000000373e-01 3.803363118182137015e-01
7.930000000000000382e-01 3.808921576255397956e-01
7.940000000000000391e-01 3.814481927587335952e-01
7.950000000000000400e-01 3.820044172015235606e-01
7.960000000000000409e-01 3.825608309375849725e-01
7.970000000000000417e-01 3.831174339505391546e-01
7.980000000000000426e-01 3.836742262239547507e-01
7.990000000000000435e-01 3.842312077413451710e-01
8.000000000000000444e-01 3.847883784861730883e-01
8.010000000000000453e-01 3.853457384418444986e-01
8.020000000000000462e-01 3.859032875917143279e-01
8.030000000000000471e-01 3.864610259190834896e-01
8.040000000000000480e-01 3.870189534071988291e-01
8.050000000000000488e-01 3.875770700392546231e-01
8.060000000000000497e-01 3.881353757983910246e-01
8.070000000000000506e-01 3.886938706676954514e-01
8.080000000000000515e-01 3.892525546302019190e-01
8.090000000000000524e-01 3.898114276688902646e-01
8.100000000000000533e-01 3.903704897666885332e-01
8.110000000000000542e-01 3.909297409064699802e-01
8.120000000000000551e-01 3.914891810710558473e-01
8.130000000000000560e-01 3.920488102432130306e-01
8.140000000000000568e-01 3.926086284056564679e-01
8.150000000000000577e-01 3.931686355410468070e-01
8.160000000000000586e-01 3.937288316319915160e-01
8.170000000000000595e-01 3.942892166610461047e-01
8.180000000000000604e-01 3.948497906107115707e-01
8.190000000000000613e-01 3.954105534634368979e-01
8.200000000000000622e-01 3.959715052016166692e-01
8.210000000000000631e-01 3.965326458075935090e-01
8.220000000000000639e-01 3.970939752636568065e-01
8.230000000000000648e-01 3.976554935520424938e-01
8.240000000000000657e-01 3.982172006549342669e-01
8.250000000000000666e-01 3.987790965544614763e-01
8.260000000000000675e-01 3.993411812327018473e-01
8.270000000000000684e-01 3.999034546716795924e-01
8.280000000000000693e-01 4.004659168533660774e-01
8.290000000000000702e-01 4.010285677596793774e-01
8.300000000000000711e-01 4.015914073724851652e-01
8.310000000000000719e-01 4.021544356735961556e-01
8.320000000000000728e-01 4.027176526447722726e-01
8.329999999999999627e-01 4.032810582677198163e-01
8.339999999999999636e-01 4.038446525240936835e-01
8.349999999999999645e-01 4.044084353954945921e-01
8.359999999999999654e-01 4.049724068634718011e-01
8.369999999999999662e-01 4.055365669095207237e-01
8.379999999999999671e-01 4.061009155150843708e-01
8.389999999999999680e-01 4.066654526615537946e-01
8.399999999999999689e-01 4.072301783302659239e-01
8.409999999999999698e-01 4.077950925025061735e-01
8.419999999999999707e-01 4.083601951595072777e-01
8.429999999999999716e-01 4.089254862824486803e-01
8.439999999999999725e-01 4.094909658524575335e-01
8.449999999999999734e-01 4.100566338506088648e-01
8.459999999999999742e-01 4.106224902579247993e-01
8.469999999999999751e-01 4.111885350553743379e-01
8.479999999999999760e-01 4.117547682238751339e-01
8.489999999999999769e-01 4.123211897442915497e-01
8.499999999999999778e-01 4.128877995974356008e-01
8.509999999999999787e-01 4.134545977640671777e-01
8.519999999999999796e-01 4.140215842248933242e-01
8.529999999999999805e-01 4.145887589605685708e-01
8.539999999999999813e-01 4.151561219516964885e-01
8.549999999999999822e-01 4.157236731788259143e-01
8.559999999999999831e-01 4.162914126224555589e-01
8.569999999999999840e-01 4.168593402630303979e-01
8.579999999999999849e-01 4.174274560809436707e-01
8.589999999999999858e-01 4.179957600565367137e-01
8.599999999999999867e-01 4.185642521700977392e-01
8.609999999999999876e-01 4.191329324018634450e-01
8.619999999999999885e-01 4.197018007320178490e-01
8.629999999999999893e-01 4.202708571406931770e-01
8.639999999999999902e-01 4.208401016079699741e-01
8.649999999999999911e-01 4.214095341138749951e-01
8.659999999999999920e-01 4.219791546383843683e-01
8.669999999999999929e-01 4.225489631614221531e-01
8.679999999999999938e-01 4.231189596628592842e-01
8.689999999999999947e-01 4.236891441225156263e-01
8.699999999999999956e-01 4.242595165201585861e-01
8.709999999999999964e-01 4.248300768355038892e-01
8.719999999999999973e-01 4.254008250482148035e-01
8.729999999999999982e-01 4.259717611379029156e-01
8.739999999999999991e-01 4.265428850841281871e-01
8.750000000000000000e-01 4.271141968663981214e-01
8.760000000000000009e-01 4.276856964641688186e-01
8.770000000000000018e-01 4.282573838568440872e-01
8.780000000000000027e-01 4.288292590237765545e-01
8.790000000000000036e-01 4.294013219442663898e-01
8.800000000000000044e-01 4.299735725975622480e-01
8.810000000000000053e-01 4.305460109628612697e-01
8.820000000000000062e-01 4.311186370193080819e-01
8.830000000000000071e-01 4.316914507459962413e-01
8.840000000000000080e-01 4.322644521219680125e-01
8.850000000000000089e-01 4.328376411262130907e-01
8.860000000000000098e-01 4.334110177376702122e-01
8.870000000000000107e-01 4.339845819352255996e-01
8.880000000000000115e-01 4.345583336977153488e-01
8.890000000000000124e-01 4.351322730039223763e-01
8.900000000000000133e-01 4.357063998325795273e-01
8.910000000000000142e-01 4.362807141623667451e-01
8.920000000000000151e-01 4.368552159719137906e-01
8.930000000000000160e-01 4.374299052397978560e-01
8.940000000000000169e-01 4.380047819445451740e-01
8.950000000000000178e-01 4.385798460646307406e-01
8.960000000000000187e-01 4.391550975784782040e-01
8.970000000000000195e-01 4.397305364644590320e-01
8.980000000000000204e-01 4.403061627008942325e-01
8.990000000000000213e-01 4.408819762660531327e-01
9.000000000000000222e-01 4.414579771381541007e-01
9.010000000000000231e-01 4.420341652953629907e-01
9.020000000000000240e-01 4.426105407157961968e-01
9.030000000000000249e-01 4.431871033775183211e-01
9.040000000000000258e-01 4.437638532585411189e-01
9.050000000000000266e-01 4.443407903368277734e-01
9.060000000000000275e-01 4.449179145902889543e-01
9.070000000000000284e-01 4.454952259967837613e-01
9.080000000000000293e-01 4.460727245341212233e-01
9.090000000000000302e-01 4.466504101800586879e-01
9.100000000000000311e-01 4.472282829123025993e-01
9.110000000000000320e-01 4.478063427085082759e-01
9.120000000000000329e-01 4.483845895462804654e-01
9.130000000000000338e-01 4.489630234031724010e-01
9.140000000000000346e-01 4.495416442566864679e-01
9.150000000000000355e-01 4.501204520842747026e-01
9.160000000000000364e-01 4.506994468633376827e-01
9.170000000000000373e-01 4.512786285712250267e-01
9.180000000000000382e-01 4.518579971852357824e-01
9.190000000000000391e-01 4.524375526826182603e-01
9.200000000000000400e-01 4.530172950405698118e-01
9.210000000000000409e-01 4.535972242362366624e-01
9.220000000000000417e-01 4.541773402467150222e-01
9.230000000000000426e-01 4.547576430490503085e-01
9.240000000000000435e-01 4.553381326202364798e-01
9.250000000000000444e-01 4.559188089372178676e-01
9.260000000000000453e-01 4.564996719768866784e-01
9.270000000000000462e-01 4.570807217160867131e-01
9.280000000000000471e-01 4.576619581316090923e-01
9.290000000000000480e-01 4.582433812001955875e-01
9.300000000000000488e-01 4.588249908985365111e-01
9.310000000000000497e-01 4.594067872032732702e-01
9.320000000000000506e-01 4.599887700909948141e-01
9.330000000000000515e-01 4.605709395382410198e-01
9.340000000000000524e-01 4.611532955215009166e-01
9.350000000000000533e-01 4.617358380172129628e-01
9.360000000000000542e-01 4.623185670017655458e-01
9.370000000000000551e-01 4.629014824514960935e-01
9.380000000000000560e-01 4.634845843426929624e-01
9.390000000000000568e-01 4.640678726515928831e-01
9.400000000000000577e-01 4.646513473543827932e-01
9.410000000000000586e-01 4.652350084272001141e-01
9.420000000000000595e-01 4.658188558461304751e-01
9.430000000000000604e-01 4.664028895872109337e-01
9.440000000000000613e-01 4.669871096264278099e-01
9.450000000000000622e-01 4.675715159397165199e-01
9.460000000000000631e-01 4.681561085029634639e-01
9.470000000000000639e-01 4.687408872920045821e-01
9.480000000000000648e-01 4.693258522826256329e-01
9.490000000000000657e-01 4.699110034505620814e-01
9.500000000000000666e-01 4.704963407715002655e-01
9.510000000000000675e-01 4.710818642210760077e-01
9.520000000000000684e-01 4.716675737748749486e-01
9.530000000000000693e-01 4.722534694084332685e-01
9.540000000000000702e-01 4.728395510972372984e-01
9.550000000000000711e-01 4.734258188167230208e-01
9.560000000000000719e-01 4.740122725422766803e-01
9.570000000000000728e-01 4.745989122492352275e-01
9.580000000000000737e-01 4.751857379128857639e-01
9.590000000000000746e-01 4.757727495084644320e-01
9.599999999999999645e-01 4.763599470111594680e-01
9.609999999999999654e-01 4.769473303961087596e-01
9.619999999999999662e-01 4.775348996383993461e-01
9.629999999999999671e-01 4.781226547130705273e-01
9.639999999999999680e-01 4.787105955951103109e-01
9.649999999999999689e-01 4.792987222594587982e-01
9.659999999999999698e-01 4.798870346810050758e-01
9.669999999999999707e-01 4.804755328345891030e-01
9.679999999999999716e-01 4.810642166950019893e-01
9.689999999999999725e-01 4.816530862369845511e-01
9.699999999999999734e-01 4.822421414352283109e-01
9.709999999999999742e-01 4.828313822643762743e-01
9.719999999999999751e-01 4.834208086990210429e-01
9.729999999999999760e-01 4.840104207137058689e-01
9.739999999999999769e-01 4.846002182829254323e-01
9.749999999999999778e-01 4.851902013811243974e-01
9.759999999999999787e-01 4.857803699826989674e-01
9.769999999999999796e-01 4.863707240619951078e-01
9.779999999999999805e-01 4.869612635933097122e-01
9.789999999999999813e-01 4.875519885508916018e-01
9.799999999999999822e-01 4.881428989089389714e-01
9.809999999999999831e-01 4.887339946416025538e-01
9.819999999999999840e-01 4.893252757229818450e-01
9.829999999999999849e-01 4.899167421271294898e-01
9.839999999999999858e-01 4.905083938280474509e-01
9.849999999999999867e-01 4.911002307996891747e-01
9.859999999999999876e-01 4.916922530159597571e-01
9.869999999999999885e-01 4.922844604507147226e-01
9.879999999999999893e-01 4.928768530777604129e-01
9.889999999999999902e-01 4.934694308708549859e-01
9.899999999999999911e-01 4.940621938037073613e-01
9.909999999999999920e-01 4.946551418499776642e-01
9.919999999999999929e-01 4.952482749832771147e-01
9.929999999999999938e-01 4.958415931771684160e-01
9.939999999999999947e-01 4.964350964051650883e-01
9.949999999999999956e-01 4.970287846407320798e-01
9.959999999999999964e-01 4.976226578572866543e-01
9.969999999999999973e-01 4.982167160281957274e-01
9.979999999999999982e-01 4.988109591267788634e-01
9.989999999999999991e-01 4.994053871263060551e-01


==> WASEP_theor_z_at_10000t7000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-03 3.926860382897661068e-04
2.000000000000000042e-03 7.855802789770268335e-04
3.000000000000000062e-03 1.178682760997541799e-03
4.000000000000000083e-03 1.571993523220032883e-03
5.000000000000000104e-03 1.965512604443358635e-03
6.000000000000000125e-03 2.359240043398519882e-03
7.000000000000000146e-03 2.753175878747864472e-03
8.000000000000000167e-03 3.147320149085061462e-03
9.000000000000001055e-03 3.541672892934814246e-03
1.000000000000000021e-02 3.936234148753339768e-03
1.099999999999999936e-02 4.331003954927831190e-03
1.200000000000000025e-02 4.725982349776934946e-03
1.300000000000000114e-02 5.121169371550210805e-03
1.400000000000000029e-02 5.516565058427347346e-03
1.499999999999999944e-02 5.912169448520910621e-03
1.600000000000000033e-02 6.307982579872519965e-03
1.700000000000000122e-02 6.704004490455600131e-03
1.800000000000000211e-02 7.100235218174083714e-03
1.899999999999999953e-02 7.496674800862636670e-03
2.000000000000000042e-02 7.893323276286622753e-03
2.100000000000000130e-02 8.290180682142329893e-03
2.199999999999999872e-02 8.687247056056175698e-03
2.299999999999999961e-02 9.084522435585436900e-03
2.400000000000000050e-02 9.482006858217458325e-03
2.500000000000000139e-02 9.879700361370633011e-03
2.600000000000000228e-02 1.027760298239285483e-02
2.699999999999999969e-02 1.067571475856350129e-02
2.800000000000000058e-02 1.107403572709088693e-02
2.900000000000000147e-02 1.147256592511449770e-02
2.999999999999999889e-02 1.187130538970368639e-02
3.099999999999999978e-02 1.227025415785766051e-02
3.200000000000000067e-02 1.266941226650619354e-02
3.300000000000000155e-02 1.306877975250807754e-02
3.400000000000000244e-02 1.346835665265336615e-02
3.500000000000000333e-02 1.386814300366081588e-02
3.600000000000000422e-02 1.426813884218012390e-02
3.699999999999999817e-02 1.466834420478962606e-02
3.799999999999999906e-02 1.506875912799853466e-02
3.899999999999999994e-02 1.546938364824437459e-02
4.000000000000000083e-02 1.587021780189548301e-02
4.100000000000000172e-02 1.627126162524945852e-02
4.200000000000000261e-02 1.667251515453286800e-02
4.300000000000000350e-02 1.707397842590272982e-02
4.399999999999999745e-02 1.747565147544448069e-02
4.499999999999999833e-02 1.787753433917342247e-02
4.599999999999999922e-02 1.827962705303445151e-02
4.700000000000000011e-02 1.868192965290102134e-02
4.800000000000000100e-02 1.908444217457661712e-02
4.900000000000000189e-02 1.948716465379269833e-02
5.000000000000000278e-02 1.989009712621118281e-02
5.100000000000000366e-02 2.029323962742241028e-02
5.200000000000000455e-02 2.069659219294535044e-02
5.299999999999999850e-02 2.110015485822882078e-02
5.399999999999999939e-02 2.150392765864945002e-02
5.500000000000000028e-02 2.190791062951389159e-02
5.600000000000000117e-02 2.231210380605654769e-02
5.700000000000000205e-02 2.271650722344126933e-02
5.800000000000000294e-02 2.312112091676007952e-02
5.900000000000000383e-02 2.352594492103463400e-02
5.999999999999999778e-02 2.393097927121368845e-02
6.099999999999999867e-02 2.433622400217556186e-02
6.199999999999999956e-02 2.474167914872733506e-02
6.300000000000000044e-02 2.514734474560359478e-02
6.400000000000000133e-02 2.555322082746762369e-02
6.500000000000000222e-02 2.595930742891186874e-02
6.600000000000000311e-02 2.636560458445590463e-02
6.700000000000000400e-02 2.677211232854840445e-02
6.800000000000000488e-02 2.717883069556559228e-02
6.900000000000000577e-02 2.758575971981220426e-02
7.000000000000000666e-02 2.799289943552121795e-02
7.100000000000000755e-02 2.840024987685305091e-02
7.200000000000000844e-02 2.880781107789702131e-02
7.299999999999999545e-02 2.921558307267007118e-02
7.399999999999999634e-02 2.962356589511622521e-02
7.499999999999999722e-02 3.003175957910829766e-02
7.599999999999999811e-02 3.044016415844684811e-02
7.699999999999999900e-02 3.084877966685968184e-02
7.799999999999999989e-02 3.125760613800274840e-02
7.900000000000000078e-02 3.166664360545941304e-02
8.000000000000000167e-02 3.207589210274088692e-02
8.100000000000000255e-02 3.248535166328543611e-02
8.200000000000000344e-02 3.289502232045985602e-02
8.300000000000000433e-02 3.330490410755718861e-02
8.400000000000000522e-02 3.371499705779840844e-02
8.500000000000000611e-02 3.412530120433217296e-02
8.600000000000000699e-02 3.453581658023396894e-02
8.700000000000000788e-02 3.494654321850690359e-02
8.799999999999999489e-02 3.535748115208135062e-02
8.899999999999999578e-02 3.576863041381420083e-02
8.999999999999999667e-02 3.617999103649054832e-02
9.099999999999999756e-02 3.659156305282115079e-02
9.199999999999999845e-02 3.700334649544517740e-02
9.299999999999999933e-02 3.741534139692812011e-02
9.400000000000000022e-02 3.782754778976250148e-02
9.500000000000000111e-02 3.823996570636790937e-02
9.600000000000000200e-02 3.865259517909011566e-02
9.700000000000000289e-02 3.906543624020233918e-02
9.800000000000000377e-02 3.947848892190466974e-02
9.900000000000000466e-02 3.989175325632333957e-02
1.000000000000000056e-01 4.030522927551159762e-02
1.010000000000000064e-01 4.071891701144923770e-02
1.020000000000000073e-01 4.113281649604227236e-02
1.030000000000000082e-01 4.154692776112391822e-02
1.040000000000000091e-01 4.196125083845349962e-02
1.049999999999999961e-01 4.237578575971649025e-02
1.059999999999999970e-01 4.279053255652491561e-02
1.069999999999999979e-01 4.320549126041754728e-02
1.079999999999999988e-01 4.362066190285891765e-02
1.089999999999999997e-01 4.403604451524022884e-02
1.100000000000000006e-01 4.445163912887835356e-02
1.110000000000000014e-01 4.486744577501673714e-02
1.120000000000000023e-01 4.528346448482441222e-02
1.130000000000000032e-01 4.569969528939718528e-02
1.140000000000000041e-01 4.611613821975679706e-02
1.150000000000000050e-01 4.653279330684999965e-02
1.160000000000000059e-01 4.694966058155060351e-02
1.170000000000000068e-01 4.736674007465808273e-02
1.180000000000000077e-01 4.778403181689670071e-02
1.190000000000000085e-01 4.820153583891798044e-02
1.199999999999999956e-01 4.861925217129841464e-02
1.209999999999999964e-01 4.903718084453993070e-02
1.219999999999999973e-01 4.945532188907082738e-02
1.229999999999999982e-01 4.987367533524428298e-02
1.239999999999999991e-01 5.029224121333996517e-02
1.250000000000000000e-01 5.071101955356186602e-02
1.260000000000000009e-01 5.113001038604061271e-02
1.270000000000000018e-01 5.154921374083131641e-02
1.280000000000000027e-01 5.196862964791491846e-02
1.290000000000000036e-01 5.238825813719796137e-02
1.300000000000000044e-01 5.280809923851199905e-02
1.310000000000000053e-01 5.322815298161361064e-02
1.320000000000000062e-01 5.364841939618454625e-02
1.330000000000000071e-01 5.406889851183269147e-02
1.340000000000000080e-01 5.448959035808983303e-02
1.350000000000000089e-01 5.491049496441329641e-02
1.360000000000000098e-01 5.533161236018589724e-02
1.370000000000000107e-01 5.575294257471495596e-02
1.380000000000000115e-01 5.617448563723248522e-02
1.390000000000000124e-01 5.659624157689607110e-02
1.400000000000000133e-01 5.701821042278794327e-02
1.410000000000000142e-01 5.744039220391482931e-02
1.420000000000000151e-01 5.786278694920872490e-02
1.430000000000000160e-01 5.828539468752558239e-02
1.440000000000000169e-01 5.870821544764745492e-02
1.449999999999999900e-01 5.913124925827933920e-02
1.459999999999999909e-01 5.955449614805195802e-02
1.469999999999999918e-01 5.997795614552059451e-02
1.479999999999999927e-01 6.040162927916425256e-02
1.489999999999999936e-01 6.082551557738755804e-02
1.499999999999999944e-01 6.124961506851858001e-02
1.509999999999999953e-01 6.167392778081041971e-02
1.519999999999999962e-01 6.209845374243998239e-02
1.529999999999999971e-01 6.252319298150912918e-02
1.539999999999999980e-01 6.294814552604344193e-02
1.549999999999999989e-01 6.337331140399311835e-02
1.559999999999999998e-01 6.379869064323222261e-02
1.570000000000000007e-01 6.422428327155957350e-02
1.580000000000000016e-01 6.465008931669752323e-02
1.590000000000000024e-01 6.507610880629213779e-02
1.600000000000000033e-01 6.550234176791483454e-02
1.610000000000000042e-01 6.592878822905989811e-02
1.620000000000000051e-01 6.635544821714571551e-02
1.630000000000000060e-01 6.678232175951487326e-02
1.640000000000000069e-01 6.720940888343369946e-02
1.650000000000000078e-01 6.763670961609266619e-02
1.660000000000000087e-01 6.806422398460514056e-02
1.670000000000000095e-01 6.849195201600925820e-02
1.680000000000000104e-01 6.891989373726667423e-02
1.690000000000000113e-01 6.934804917526181389e-02
1.700000000000000122e-01 6.977641835680371829e-02
1.710000000000000131e-01 7.020500130862480925e-02
1.720000000000000140e-01 7.063379805738058403e-02
1.730000000000000149e-01 7.106280862965079492e-02
1.740000000000000158e-01 7.149203305193817248e-02
1.750000000000000167e-01 7.192147135066886965e-02
1.759999999999999898e-01 7.235112355219264213e-02
1.769999999999999907e-01 7.278098968278237657e-02
1.779999999999999916e-01 7.321106976863464566e-02
1.789999999999999925e-01 7.364136383586879220e-02
1.799999999999999933e-01 7.407187191052780340e-02
1.809999999999999942e-01 7.450259401857781127e-02
1.819999999999999951e-01 7.493353018590777348e-02
1.829999999999999960e-01 7.536468043833034758e-02
1.839999999999999969e-01 7.579604480158076696e-02
1.849999999999999978e-01 7.622762330131736819e-02
1.859999999999999987e-01 7.665941596312182693e-02
1.869999999999999996e-01 7.709142281249867223e-02
1.880000000000000004e-01 7.752364387487496733e-02
1.890000000000000013e-01 7.795607917560096189e-02
1.900000000000000022e-01 7.838872873995003654e-02
1.910000000000000031e-01 7.882159259311824484e-02
1.920000000000000040e-01 7.925467076022413293e-02
1.930000000000000049e-01 7.968796326630905869e-02
1.940000000000000058e-01 8.012147013633706683e-02
1.950000000000000067e-01 8.055519139519555505e-02
1.960000000000000075e-01 8.098912706769358094e-02
1.970000000000000084e-01 8.142327717856373548e-02
1.980000000000000093e-01 8.185764175245985319e-02
1.990000000000000102e-01 8.229222081395992650e-02
2.000000000000000111e-01 8.272701438756289993e-02
2.010000000000000120e-01 8.316202249769150123e-02
2.020000000000000129e-01 8.359724516868977107e-02
2.030000000000000138e-01 8.403268242482495043e-02
2.040000000000000147e-01 8.446833429028624551e-02
2.050000000000000155e-01 8.490420078918495261e-02
2.060000000000000164e-01 8.534028194555545732e-02
2.070000000000000173e-01 8.577657778335316674e-02
2.080000000000000182e-01 8.621308832645668829e-02
2.089999999999999913e-01 8.664981359866628929e-02
2.099999999999999922e-01 8.708675362370484063e-02
2.109999999999999931e-01 8.752390842521655390e-02
2.119999999999999940e-01 8.796127802676856344e-02
2.129999999999999949e-01 8.839886245184926106e-02
2.139999999999999958e-01 8.883666172386962823e-02
2.149999999999999967e-01 8.927467586616201489e-02
2.159999999999999976e-01 8.971290490198154111e-02
2.169999999999999984e-01 9.015134885450430680e-02
2.179999999999999993e-01 9.059000774682834933e-02
2.190000000000000002e-01 9.102888160197446232e-02
2.200000000000000011e-01 9.146797044288416945e-02
2.210000000000000020e-01 9.190727429242134816e-02
2.220000000000000029e-01 9.234679317337117499e-02
2.230000000000000038e-01 9.278652710844090268e-02
2.240000000000000047e-01 9.322647612025918018e-02
2.250000000000000056e-01 9.366664023137613593e-02
2.260000000000000064e-01 9.410701946426386355e-02
2.270000000000000073e-01 9.454761384131593616e-02
2.280000000000000082e-01 9.498842338484703163e-02
2.290000000000000091e-01 9.542944811709357100e-02
2.300000000000000100e-01 9.587068806021377398e-02
2.310000000000000109e-01 9.631214323628656260e-02
2.320000000000000118e-01 9.675381366731247712e-02
2.330000000000000127e-01 9.719569937521412017e-02
2.340000000000000135e-01 9.763780038183439425e-02
2.350000000000000144e-01 9.808011670893790335e-02
2.360000000000000153e-01 9.852264837821068932e-02
2.370000000000000162e-01 9.896539541125960737e-02
2.380000000000000171e-01 9.940835782961282563e-02
2.390000000000000180e-01 9.985153565472024151e-02
2.399999999999999911e-01 1.002949289079519274e-01
2.409999999999999920e-01 1.007385376105995878e-01
2.419999999999999929e-01 1.011823617838757544e-01
2.429999999999999938e-01 1.016264014489144246e-01
2.439999999999999947e-01 1.020706566267698262e-01
2.449999999999999956e-01 1.025151273384182632e-01
2.459999999999999964e-01 1.029598136047554929e-01
2.469999999999999973e-01 1.034047154465996682e-01
2.479999999999999982e-01 1.038498328846887003e-01
2.489999999999999991e-01 1.042951659396819386e-01
2.500000000000000000e-01 1.047407146321590182e-01
2.510000000000000009e-01 1.051864789826213870e-01
2.520000000000000018e-01 1.056324590114897238e-01
2.530000000000000027e-01 1.060786547391066176e-01
2.540000000000000036e-01 1.065250661857349984e-01
2.550000000000000044e-01 1.069716933715581519e-01
2.560000000000000053e-01 1.074185363166807322e-01
2.570000000000000062e-01 1.078655950411267356e-01
2.580000000000000071e-01 1.083128695648418738e-01
2.590000000000000080e-01 1.087603599076922417e-01
2.600000000000000089e-01 1.092080660894636790e-01
2.610000000000000098e-01 1.096559881298631994e-01
2.620000000000000107e-01 1.101041260485181861e-01
2.630000000000000115e-01 1.105524798649758500e-01
2.640000000000000124e-01 1.110010495987049095e-01
2.650000000000000133e-01 1.114498352690932587e-01
2.660000000000000142e-01 1.118988368954497020e-01
2.670000000000000151e-01 1.123480544970035522e-01
2.680000000000000160e-01 1.127974880929037277e-01
2.690000000000000169e-01 1.132471377022197800e-01
2.700000000000000178e-01 1.136970033439416716e-01
2.710000000000000187e-01 1.141470850369791651e-01
2.720000000000000195e-01 1.145973828001625311e-01
2.730000000000000204e-01 1.150478966522417990e-01
2.740000000000000213e-01 1.154986266118871036e-01
2.750000000000000222e-01 1.159495726976891017e-01
2.760000000000000231e-01 1.164007349281583059e-01
2.770000000000000240e-01 1.168521133217246682e-01
2.780000000000000249e-01 1.173037078967387042e-01
2.790000000000000258e-01 1.177555186714712987e-01
2.800000000000000266e-01 1.182075456641121236e-01
2.810000000000000275e-01 1.186597888927715533e-01
2.820000000000000284e-01 1.191122483754798039e-01
2.830000000000000293e-01 1.195649241301866839e-01
2.840000000000000302e-01 1.200178161747618155e-01
2.850000000000000311e-01 1.204709245269949131e-01
2.860000000000000320e-01 1.209242492045953798e-01
2.870000000000000329e-01 1.213777902251919755e-01
2.880000000000000338e-01 1.218315476063336622e-01
2.889999999999999791e-01 1.222855213654886336e-01
2.899999999999999800e-01 1.227397115200453970e-01
2.909999999999999809e-01 1.231941180873113578e-01
2.919999999999999818e-01 1.236487410845140550e-01
2.929999999999999827e-01 1.241035805288003557e-01
2.939999999999999836e-01 1.245586364372368582e-01
2.949999999999999845e-01 1.250139088268095444e-01
2.959999999999999853e-01 1.254693977144236694e-01
2.969999999999999862e-01 1.259251031169047741e-01
2.979999999999999871e-01 1.263810250509968813e-01
2.989999999999999880e-01 1.268371635333642722e-01
2.999999999999999889e-01 1.272935185805899316e-01
3.009999999999999898e-01 1.277500902091765478e-01
3.019999999999999907e-01 1.282068784355467894e-01
3.029999999999999916e-01 1.286638832760410855e-01
3.039999999999999925e-01 1.291211047469208451e-01
3.049999999999999933e-01 1.295785428643657367e-01
3.059999999999999942e-01 1.300361976444752432e-01
3.069999999999999951e-01 1.304940691032675515e-01
3.079999999999999960e-01 1.309521572566802183e-01
3.089999999999999969e-01 1.314104621205704482e-01
3.099999999999999978e-01 1.318689837107139551e-01
3.109999999999999987e-01 1.323277220428062673e-01
3.119999999999999996e-01 1.327866771324613115e-01
3.130000000000000004e-01 1.332458489952126901e-01
3.140000000000000013e-01 1.337052376465128478e-01
3.150000000000000022e-01 1.341648431017327947e-01
3.160000000000000031e-01 1.346246653761635492e-01
3.170000000000000040e-01 1.350847044850143619e-01
3.180000000000000049e-01 1.355449604434136868e-01
3.190000000000000058e-01 1.360054332664091536e-01
3.200000000000000067e-01 1.364661229689668465e-01
3.210000000000000075e-01 1.369270295659723580e-01
3.220000000000000084e-01 1.373881530722291244e-01
3.230000000000000093e-01 1.378494935024608681e-01
3.240000000000000102e-01 1.383110508713092934e-01
3.250000000000000111e-01 1.387728251933348367e-01
3.260000000000000120e-01 1.392348164830167212e-01
3.270000000000000129e-01 1.396970247547539568e-01
3.280000000000000138e-01 1.401594500228625362e-01
3.290000000000000147e-01 1.406220923015790714e-01
3.300000000000000155e-01 1.410849516050574626e-01
3.310000000000000164e-01 1.415480279473709524e-01
3.320000000000000173e-01 1.420113213425111542e-01
3.330000000000000182e-01 1.424748318043885520e-01
3.340000000000000191e-01 1.429385593468323612e-01
3.350000000000000200e-01 1.434025039835899185e-01
3.360000000000000209e-01 1.438666657283275419e-01
3.370000000000000218e-01 1.443310445946301979e-01
3.380000000000000226e-01 1.447956405960008908e-01
3.390000000000000235e-01 1.452604537458619949e-01
3.400000000000000244e-01 1.457254840575530619e-01
3.410000000000000253e-01 1.461907315443336797e-01
3.420000000000000262e-01 1.466561962193803914e-01
3.430000000000000271e-01 1.471218780957896100e-01
3.440000000000000280e-01 1.475877771865750920e-01
3.450000000000000289e-01 1.480538935046694371e-01
3.460000000000000298e-01 1.485202270629237542e-01
3.470000000000000306e-01 1.489867778741067739e-01
3.480000000000000315e-01 1.494535459509067354e-01
3.490000000000000324e-01 1.499205313059290834e-01
3.500000000000000333e-01 1.503877339516986600e-01
3.510000000000000342e-01 1.508551539006574571e-01
3.519999999999999796e-01 1.513227911651666424e-01
3.529999999999999805e-01 1.517906457575047829e-01
3.539999999999999813e-01 1.522587176898697048e-01
3.549999999999999822e-01 1.527270069743765224e-01
3.559999999999999831e-01 1.531955136230590542e-01
3.569999999999999840e-01 1.536642376478692673e-01
3.579999999999999849e-01 1.541331790606767504e-01
3.589999999999999858e-01 1.546023378732702125e-01
3.599999999999999867e-01 1.550717140973553454e-01
3.609999999999999876e-01 1.555413077445571834e-01
3.619999999999999885e-01 1.560111188264174664e-01
3.629999999999999893e-01 1.564811473543969433e-01
3.639999999999999902e-01 1.569513933398744288e-01
3.649999999999999911e-01 1.574218567941463587e-01
3.659999999999999920e-01 1.578925377284272347e-01
3.669999999999999929e-01 1.583634361538499014e-01
3.679999999999999938e-01 1.588345520814645473e-01
3.689999999999999947e-01 1.593058855222402870e-01
3.699999999999999956e-01 1.597774364870630515e-01
3.709999999999999964e-01 1.602492049867376700e-01
3.719999999999999973e-01 1.607211910319861492e-01
3.729999999999999982e-01 1.611933946334492551e-01
3.739999999999999991e-01 1.616658158016846258e-01
3.750000000000000000e-01 1.621384545471683813e-01
3.760000000000000009e-01 1.626113108802945684e-01
3.770000000000000018e-01 1.630843848113745498e-01
3.780000000000000027e-01 1.635576763506380038e-01
3.790000000000000036e-01 1.640311855082320636e-01
3.800000000000000044e-01 1.645049122942222608e-01
3.810000000000000053e-01 1.649788567185908050e-01
3.820000000000000062e-01 1.654530187912389150e-01
3.830000000000000071e-01 1.659273985219847369e-01
3.840000000000000080e-01 1.664019959205642052e-01
3.850000000000000089e-01 1.668768109966311253e-01
3.860000000000000098e-01 1.673518437597571462e-01
3.870000000000000107e-01 1.678270942194317050e-01
3.880000000000000115e-01 1.683025623850610553e-01
3.890000000000000124e-01 1.687782482659702932e-01
3.900000000000000133e-01 1.692541518714008875e-01
3.910000000000000142e-01 1.697302732105133161e-01
3.920000000000000151e-01 1.702066122923847347e-01
3.930000000000000160e-01 1.706831691260098371e-01
3.940000000000000169e-01 1.711599437203014384e-01
3.950000000000000178e-01 1.716369360840896696e-01
3.960000000000000187e-01 1.721141462261223387e-01
3.970000000000000195e-01 1.725915741550647919e-01
3.980000000000000204e-01 1.730692198794991643e-01
3.990000000000000213e-01 1.735470834079264890e-01
4.000000000000000222e-01 1.740251647487642273e-01
4.010000000000000231e-01 1.745034639103476559e-01
4.020000000000000240e-01 1.749819809009296734e-01
4.030000000000000249e-01 1.754607157286804386e-01
4.040000000000000258e-01 1.759396684016878154e-01
4.050000000000000266e-01 1.764188389279568447e-01
4.060000000000000275e-01 1.768982273154102169e-01
4.070000000000000284e-01 1.773778335718875776e-01
4.080000000000000293e-01 1.778576577051465546e-01
4.090000000000000302e-01 1.783376997228621474e-01
4.100000000000000311e-01 1.788179596326263110e-01
4.110000000000000320e-01 1.792984374419485105e-01
4.120000000000000329e-01 1.797791331582559993e-01
4.130000000000000338e-01 1.802600467888926805e-01
4.140000000000000346e-01 1.807411783411202733e-01
4.150000000000000355e-01 1.812225278221182012e-01
4.160000000000000364e-01 1.817040952389816777e-01
4.169999999999999818e-01 1.821858805987252583e-01
4.179999999999999827e-01 1.826678839082792327e-01
4.189999999999999836e-01 1.831501051744919284e-01
4.199999999999999845e-01 1.836325444041287114e-01
4.209999999999999853e-01 1.841152016038723194e-01
4.219999999999999862e-01 1.845980767803225286e-01
4.229999999999999871e-01 1.850811699399965704e-01
4.239999999999999880e-01 1.855644810893289642e-01
4.249999999999999889e-01 1.860480102346713793e-01
4.259999999999999898e-01 1.865317573822924124e-01
4.269999999999999907e-01 1.870157225383780042e-01
4.279999999999999916e-01 1.874999057090318277e-01
4.289999999999999925e-01 1.879843069002740952e-01
4.299999999999999933e-01 1.884689261180423070e-01
4.309999999999999942e-01 1.889537633681915296e-01
4.319999999999999951e-01 1.894388186564931187e-01
4.329999999999999960e-01 1.899240919886369949e-01
4.339999999999999969e-01 1.904095833702285356e-01
4.349999999999999978e-01 1.908952928067916277e-01
4.359999999999999987e-01 1.913812203037665582e-01
4.369999999999999996e-01 1.918673658665111803e-01
4.380000000000000004e-01 1.923537295002997471e-01
4.390000000000000013e-01 1.928403112103243833e-01
4.400000000000000022e-01 1.933271110016936967e-01
4.410000000000000031e-01 1.938141288794341666e-01
4.420000000000000040e-01 1.943013648484884504e-01
4.430000000000000049e-01 1.947888189137164938e-01
4.440000000000000058e-01 1.952764910798959475e-01
4.450000000000000067e-01 1.957643813517209730e-01
4.460000000000000075e-01 1.962524897338026320e-01
4.470000000000000084e-01 1.967408162306693020e-01
4.480000000000000093e-01 1.972293608467663995e-01
4.490000000000000102e-01 1.977181235864562958e-01
4.500000000000000111e-01 1.982071044540185956e-01
4.510000000000000120e-01 1.986963034536495809e-01
4.520000000000000129e-01 1.991857205894622396e-01
4.530000000000000138e-01 1.996753558654878191e-01
4.540000000000000147e-01 2.001652092856729404e-01
4.550000000000000155e-01 2.006552808538826504e-01
4.560000000000000164e-01 2.011455705738980915e-01
4.570000000000000173e-01 2.016360784494176939e-01
4.580000000000000182e-01 2.021268044840565659e-01
4.590000000000000191e-01 2.026177486813474649e-01
4.600000000000000200e-01 2.031089110447390211e-01
4.610000000000000209e-01 2.036002915775978750e-01
4.620000000000000218e-01 2.040918902832074278e-01
4.630000000000000226e-01 2.045837071647673977e-01
4.640000000000000235e-01 2.050757422253948192e-01
4.650000000000000244e-01 2.055679954681238486e-01
4.660000000000000253e-01 2.060604668959057084e-01
4.670000000000000262e-01 2.065531565116079105e-01
4.680000000000000271e-01 2.070460643180149218e-01
4.690000000000000280e-01 2.075391903178289421e-01
4.700000000000000289e-01 2.080325345136684323e-01
4.710000000000000298e-01 2.085260969080689475e-01
4.720000000000000306e-01 2.090198775034828316e-01
4.730000000000000315e-01 2.095138763022793005e-01
4.740000000000000324e-01 2.100080933067448585e-01
4.750000000000000333e-01 2.105025285190822992e-01
4.760000000000000342e-01 2.109971819414117600e-01
4.770000000000000351e-01 2.114920535757703335e-01
4.780000000000000360e-01 2.119871434241115682e-01
4.790000000000000369e-01 2.124824514883062176e-01
4.799999999999999822e-01 2.129779777701417687e-01
4.809999999999999831e-01 2.134737222713225246e-01
4.819999999999999840e-01 2.139696849934701051e-01
4.829999999999999849e-01 2.144658659381226129e-01
4.839999999999999858e-01 2.149622651067346901e-01
4.849999999999999867e-01 2.154588825006788222e-01
4.859999999999999876e-01 2.159557181212432564e-01
4.869999999999999885e-01 2.164527719696339170e-01
4.879999999999999893e-01 2.169500440469730729e-01
4.889999999999999902e-01 2.174475343543004480e-01
4.899999999999999911e-01 2.179452428925719720e-01
4.909999999999999920e-01 2.184431696626606689e-01
4.919999999999999929e-01 2.189413146653562681e-01
4.929999999999999938e-01 2.194396779013660648e-01
4.939999999999999947e-01 2.199382593713135325e-01
4.949999999999999956e-01 2.204370590757389892e-01
4.959999999999999964e-01 2.209360770150998188e-01
4.969999999999999973e-01 2.214353131897702220e-01
4.979999999999999982e-01 2.219347676000410774e-01
4.989999999999999991e-01 2.224344402461205239e-01
5.000000000000000000e-01 2.229343311281331008e-01
5.010000000000000009e-01 2.234344402461205525e-01
5.020000000000000018e-01 2.239347676000411624e-01
5.030000000000000027e-01 2.244353131897702247e-01
5.040000000000000036e-01 2.249360770150999056e-01
5.050000000000000044e-01 2.254370590757390214e-01
5.060000000000000053e-01 2.259382593713136766e-01
5.070000000000000062e-01 2.264396779013660987e-01
5.080000000000000071e-01 2.269413146653564139e-01
5.090000000000000080e-01 2.274431696626605381e-01
5.100000000000000089e-01 2.279452428925718699e-01
5.110000000000000098e-01 2.284475343543002634e-01
5.120000000000000107e-01 2.289500440469732778e-01
5.130000000000000115e-01 2.294527719696339285e-01
5.140000000000000124e-01 2.299557181212431856e-01
5.150000000000000133e-01 2.304588825006787800e-01
5.160000000000000142e-01 2.309622651067347321e-01
5.170000000000000151e-01 2.314658659381226002e-01
5.180000000000000160e-01 2.319696849934701766e-01
5.190000000000000169e-01 2.324737222713228191e-01
5.200000000000000178e-01 2.329779777701416199e-01
5.210000000000000187e-01 2.334824514883060698e-01
5.220000000000000195e-01 2.339871434241114490e-01
5.230000000000000204e-01 2.344920535757704094e-01
5.240000000000000213e-01 2.349971819414118368e-01
5.250000000000000222e-01 2.355025285190823492e-01
5.260000000000000231e-01 2.360080933067449926e-01
5.270000000000000240e-01 2.365138763022793522e-01
5.280000000000000249e-01 2.370198775034828287e-01
5.290000000000000258e-01 2.375260969080686957e-01
5.300000000000000266e-01 2.380325345136684867e-01
5.310000000000000275e-01 2.385391903178288864e-01
5.320000000000000284e-01 2.390460643180152001e-01
5.330000000000000293e-01 2.395531565116078010e-01
5.340000000000000302e-01 2.400604668959056831e-01
5.350000000000000311e-01 2.405679954681240185e-01
5.360000000000000320e-01 2.410757422253949345e-01
5.370000000000000329e-01 2.415837071647673473e-01
5.380000000000000338e-01 2.420918902832073227e-01
5.390000000000000346e-01 2.426002915775978819e-01
5.400000000000000355e-01 2.431089110447389456e-01
5.410000000000000364e-01 2.436177486813473347e-01
5.420000000000000373e-01 2.441268044840565199e-01
5.430000000000000382e-01 2.446360784494177876e-01
5.440000000000000391e-01 2.451455705738982693e-01
5.450000000000000400e-01 2.456552808538829125e-01
5.460000000000000409e-01 2.461652092856728979e-01
5.470000000000000417e-01 2.466753558654874445e-01
5.480000000000000426e-01 2.471857205894623655e-01
5.490000000000000435e-01 2.476963034536495134e-01
5.500000000000000444e-01 2.482071044540185567e-01
5.510000000000000453e-01 2.487181235864563134e-01
5.520000000000000462e-01 2.492293608467665567e-01
5.530000000000000471e-01 2.497408162306692658e-01
5.540000000000000480e-01 2.502524897338025966e-01
5.550000000000000488e-01 2.507643813517211329e-01
5.560000000000000497e-01 2.512764910798959139e-01
5.570000000000000506e-01 2.517888189137165722e-01
5.580000000000000515e-01 2.523013648484883631e-01
5.590000000000000524e-01 2.528141288794339414e-01
5.600000000000000533e-01 2.533271110016936389e-01
5.610000000000000542e-01 2.538403112103240766e-01
5.620000000000000551e-01 2.543537295002997189e-01
5.630000000000000560e-01 2.548673658665110975e-01
5.640000000000000568e-01 2.553812203037666984e-01
5.650000000000000577e-01 2.558952928067917965e-01
5.660000000000000586e-01 2.564095833702288441e-01
5.670000000000000595e-01 2.569240919886369712e-01
5.680000000000000604e-01 2.574388186564932068e-01
5.690000000000000613e-01 2.579537633681914799e-01
5.700000000000000622e-01 2.584689261180425635e-01
5.710000000000000631e-01 2.589843069002741305e-01
5.720000000000000639e-01 2.594999057090318639e-01
5.730000000000000648e-01 2.600157225383780690e-01
5.740000000000000657e-01 2.605317573822923394e-01
5.750000000000000666e-01 2.610480102346713349e-01
5.760000000000000675e-01 2.615644810893289485e-01
5.769999999999999574e-01 2.620811699399965278e-01
5.779999999999999583e-01 2.625980767803225424e-01
5.789999999999999591e-01 2.631152016038722508e-01
5.799999999999999600e-01 2.636325444041288102e-01
5.809999999999999609e-01 2.641501051744918893e-01
5.819999999999999618e-01 2.646678839082792778e-01
5.829999999999999627e-01 2.651858805987251655e-01
5.839999999999999636e-01 2.657040952389818078e-01
5.849999999999999645e-01 2.662225278221180824e-01
5.859999999999999654e-01 2.667411783411205994e-01
5.869999999999999662e-01 2.672600467888928133e-01
5.879999999999999671e-01 2.677791331582559109e-01
5.889999999999999680e-01 2.682984374419484230e-01
5.899999999999999689e-01 2.688179596326260579e-01
5.909999999999999698e-01 2.693376997228619785e-01
5.919999999999999707e-01 2.698576577051465808e-01
5.929999999999999716e-01 2.703778335718872716e-01
5.939999999999999725e-01 2.708982273154099674e-01
5.949999999999999734e-01 2.714188389279566516e-01
5.959999999999999742e-01 2.719396684016879839e-01
5.969999999999999751e-01 2.724607157286807468e-01
5.979999999999999760e-01 2.729819809009296772e-01
5.989999999999999769e-01 2.735034639103476883e-01
5.999999999999999778e-01 2.740251647487642050e-01
6.009999999999999787e-01 2.745470834079264955e-01
6.019999999999999796e-01 2.750692198794994492e-01
6.029999999999999805e-01 2.755915741550645226e-01
6.039999999999999813e-01 2.761141462261223478e-01
6.049999999999999822e-01 2.766369360840899017e-01
6.059999999999999831e-01 2.771599437203014493e-01
6.069999999999999840e-01 2.776831691260098767e-01
6.079999999999999849e-01 2.782066122923844698e-01
6.089999999999999858e-01 2.787302732105132463e-01
6.099999999999999867e-01 2.792541518714009574e-01
6.109999999999999876e-01 2.797782482659701975e-01
6.119999999999999885e-01 2.803025623850611825e-01
6.129999999999999893e-01 2.808270942194316389e-01
6.139999999999999902e-01 2.813518437597574140e-01
6.149999999999999911e-01 2.818768109966309776e-01
6.159999999999999920e-01 2.824019959205640307e-01
6.169999999999999929e-01 2.829273985219844523e-01
6.179999999999999938e-01 2.834530187912390198e-01
6.189999999999999947e-01 2.839788567185908552e-01
6.199999999999999956e-01 2.845049122942222009e-01
6.209999999999999964e-01 2.850311855082320878e-01
6.219999999999999973e-01 2.855576763506380011e-01
6.229999999999999982e-01 2.860843848113745480e-01
6.239999999999999991e-01 2.866113108802942899e-01
6.250000000000000000e-01 2.871384545471682981e-01
6.260000000000000009e-01 2.876658158016843769e-01
6.270000000000000018e-01 2.881933946334492291e-01
6.280000000000000027e-01 2.887211910319862906e-01
6.290000000000000036e-01 2.892492049867376736e-01
6.300000000000000044e-01 2.897774364870631114e-01
6.310000000000000053e-01 2.903058855222401813e-01
6.320000000000000062e-01 2.908345520814645813e-01
6.330000000000000071e-01 2.913634361538496864e-01
6.340000000000000080e-01 2.918925377284273259e-01
6.350000000000000089e-01 2.924218567941461733e-01
6.360000000000000098e-01 2.929513933398747438e-01
6.370000000000000107e-01 2.934811473543968430e-01
6.380000000000000115e-01 2.940111188264173392e-01
6.390000000000000124e-01 2.945413077445571126e-01
6.400000000000000133e-01 2.950717140973556640e-01
6.410000000000000142e-01 2.956023378732700047e-01
6.420000000000000151e-01 2.961331790606769321e-01
6.430000000000000160e-01 2.966642376478693111e-01
6.440000000000000169e-01 2.971955136230591821e-01
6.450000000000000178e-01 2.977270069743766512e-01
6.460000000000000187e-01 2.982587176898696124e-01
6.470000000000000195e-01 2.987906457575048580e-01
6.480000000000000204e-01 2.993227911651663575e-01
6.490000000000000213e-01 2.998551539006574229e-01
6.500000000000000222e-01 3.003877339516985989e-01
6.510000000000000231e-01 3.009205313059292730e-01
6.520000000000000240e-01 3.014535459509066762e-01
6.530000000000000249e-01 3.019867778741068820e-01
6.540000000000000258e-01 3.025202270629236967e-01
6.550000000000000266e-01 3.030538935046694360e-01
6.560000000000000275e-01 3.035877771865752028e-01
6.570000000000000284e-01 3.041218780957898882e-01
6.580000000000000293e-01 3.046561962193803375e-01
6.590000000000000302e-01 3.051907315443333490e-01
6.600000000000000311e-01 3.057254840575530652e-01
6.610000000000000320e-01 3.062604537458616938e-01
6.620000000000000329e-01 3.067956405960011734e-01
6.630000000000000338e-01 3.073310445946301761e-01
6.640000000000000346e-01 3.078666657283276598e-01
6.650000000000000355e-01 3.084025039835898707e-01
6.660000000000000364e-01 3.089385593468323976e-01
6.670000000000000373e-01 3.094748318043885060e-01
6.680000000000000382e-01 3.100113213425109149e-01
6.690000000000000391e-01 3.105480279473708527e-01
6.700000000000000400e-01 3.110849516050574470e-01
6.710000000000000409e-01 3.116220923015791122e-01
6.720000000000000417e-01 3.121594500228627722e-01
6.730000000000000426e-01 3.126970247547536941e-01
6.740000000000000435e-01 3.132348164830168202e-01
6.750000000000000444e-01 3.137728251933345480e-01
6.760000000000000453e-01 3.143110508713093942e-01
6.770000000000000462e-01 3.148494935024607755e-01
6.780000000000000471e-01 3.153881530722291160e-01
6.790000000000000480e-01 3.159270295659722394e-01
6.800000000000000488e-01 3.164661229689669231e-01
6.810000000000000497e-01 3.170054332664091756e-01
6.820000000000000506e-01 3.175449604434137374e-01
6.830000000000000515e-01 3.180847044850144134e-01
6.840000000000000524e-01 3.186246653761636294e-01
6.850000000000000533e-01 3.191648431017328758e-01
6.860000000000000542e-01 3.197052376465128187e-01
6.870000000000000551e-01 3.202458489952128007e-01
6.880000000000000560e-01 3.207866771324613953e-01
6.890000000000000568e-01 3.213277220428061853e-01
6.900000000000000577e-01 3.218689837107138185e-01
6.910000000000000586e-01 3.224104621205703403e-01
6.920000000000000595e-01 3.229521572566801391e-01
6.930000000000000604e-01 3.234940691032675009e-01
6.940000000000000613e-01 3.240361976444750547e-01
6.950000000000000622e-01 3.245785428643659931e-01
6.960000000000000631e-01 3.251211047469209636e-01
6.970000000000000639e-01 3.256638832760410107e-01
6.980000000000000648e-01 3.262068784355465767e-01
6.990000000000000657e-01 3.267500902091766135e-01
7.000000000000000666e-01 3.272935185805899705e-01
7.010000000000000675e-01 3.278371635333644507e-01
7.020000000000000684e-01 3.283810250509968665e-01
7.030000000000000693e-01 3.289251031169044825e-01
7.039999999999999591e-01 3.294693977144237396e-01
7.049999999999999600e-01 3.300139088268093657e-01
7.059999999999999609e-01 3.305586364372369301e-01
7.069999999999999618e-01 3.311035805288004563e-01
7.079999999999999627e-01 3.316487410845141426e-01
7.089999999999999636e-01 3.321941180873113630e-01
7.099999999999999645e-01 3.327397115200453892e-01
7.109999999999999654e-01 3.332855213654885018e-01
7.119999999999999662e-01 3.338315476063337117e-01
7.129999999999999671e-01 3.343777902251918177e-01
7.139999999999999680e-01 3.349242492045952924e-01
7.149999999999999689e-01 3.354709245269951179e-01
7.159999999999999698e-01 3.360178161747618408e-01
7.169999999999999707e-01 3.365649241301865158e-01
7.179999999999999716e-01 3.371122483754798727e-01
7.189999999999999725e-01 3.376597888927715951e-01
7.199999999999999734e-01 3.382075456641119304e-01
7.209999999999999742e-01 3.387555186714710787e-01
7.219999999999999751e-01 3.393037078967389153e-01
7.229999999999999760e-01 3.398521133217247692e-01
7.239999999999999769e-01 3.404007349281581440e-01
7.249999999999999778e-01 3.409495726976892183e-01
7.259999999999999787e-01 3.414986266118869018e-01
7.269999999999999796e-01 3.420478966522416120e-01
7.279999999999999805e-01 3.425973828001624422e-01
7.289999999999999813e-01 3.431470850369791048e-01
7.299999999999999822e-01 3.436970033439415984e-01
7.309999999999999831e-01 3.442471377022196521e-01
7.319999999999999840e-01 3.447974880929033925e-01
7.329999999999999849e-01 3.453480544970033428e-01
7.339999999999999858e-01 3.458988368954496462e-01
7.349999999999999867e-01 3.464498352690931204e-01
7.359999999999999876e-01 3.470010495987047583e-01
7.369999999999999885e-01 3.475524798649758940e-01
7.379999999999999893e-01 3.481041260485182032e-01
7.389999999999999902e-01 3.486559881298630370e-01
7.399999999999999911e-01 3.492080660894635868e-01
7.409999999999999920e-01 3.497603599076921088e-01
7.419999999999999929e-01 3.503128695648421997e-01
7.429999999999999938e-01 3.508655950411267432e-01
7.439999999999999947e-01 3.514185363166805187e-01
7.449999999999999956e-01 3.519716933715583140e-01
7.459999999999999964e-01 3.525250661857347589e-01
7.469999999999999973e-01 3.530786547391065455e-01
7.479999999999999982e-01 3.536324590114896527e-01
7.489999999999999991e-01 3.541864789826213444e-01
7.500000000000000000e-01 3.547407146321592264e-01
7.510000000000000009e-01 3.552951659396819672e-01
7.520000000000000018e-01 3.558498328846887437e-01
7.530000000000000027e-01 3.564047154465997402e-01
7.540000000000000036e-01 3.569598136047555936e-01
7.550000000000000044e-01 3.575151273384180040e-01
7.560000000000000053e-01 3.580706566267698454e-01
7.570000000000000062e-01 3.586264014489143892e-01
7.580000000000000071e-01 3.591823617838758032e-01
7.590000000000000080e-01 3.597385376105993737e-01
7.600000000000000089e-01 3.602949289079518946e-01
7.610000000000000098e-01 3.608515356547201680e-01
7.620000000000000107e-01 3.614083578296130583e-01
7.630000000000000115e-01 3.619653954112597716e-01
7.640000000000000124e-01 3.625226483782106324e-01
7.650000000000000133e-01 3.630801167089380277e-01
7.660000000000000142e-01 3.636378003818342974e-01
7.670000000000000151e-01 3.641956993752140104e-01
7.680000000000000160e-01 3.647538136673125209e-01
7.690000000000000169e-01 3.653121432362863574e-01
7.700000000000000178e-01 3.658706880602137224e-01
7.710000000000000187e-01 3.664294481170936590e-01
7.720000000000000195e-01 3.669884233848470512e-01
7.730000000000000204e-01 3.675476138413160121e-01
7.740000000000000213e-01 3.681070194642639959e-01
7.750000000000000222e-01 3.686666402313761859e-01
7.760000000000000231e-01 3.692264761202589396e-01
7.770000000000000240e-01 3.697865271084408434e-01
7.780000000000000249e-01 3.703467931733712137e-01
7.790000000000000258e-01 3.709072742924212629e-01
7.800000000000000266e-01 3.714679704428841545e-01
7.810000000000000275e-01 3.720288816019745592e-01
7.820000000000000284e-01 3.725900077468285443e-01
7.830000000000000293e-01 3.731513488545042945e-01
7.840000000000000302e-01 3.737129049019815574e-01
7.850000000000000311e-01 3.742746758661620876e-01
7.860000000000000320e-01 3.748366617238697018e-01
7.870000000000000329e-01 3.753988624518493356e-01
7.880000000000000338e-01 3.759612780267685417e-01
7.890000000000000346e-01 3.765239084252165469e-01
7.900000000000000355e-01 3.770867536237046957e-01
7.910000000000000364e-01 3.776498135986661175e-01
7.920000000000000373e-01 3.782130883264565036e-01
7.930000000000000382e-01 3.787765777833529968e-01
7.940000000000000391e-01 3.793402819455555797e-01
7.950000000000000400e-01 3.799042007891851314e-01
7.960000000000000409e-01 3.804683342902864251e-01
7.970000000000000417e-01 3.810326824248250754e-01
7.980000000000000426e-01 3.815972451686897582e-01
7.990000000000000435e-01 3.821620224976914337e-01
8.000000000000000444e-01 3.827270143875630692e-01
8.010000000000000453e-01 3.832922208139598053e-01
8.020000000000000462e-01 3.838576417524600104e-01
8.030000000000000471e-01 3.844232771785636160e-01
8.040000000000000480e-01 3.849891270676936705e-01
8.050000000000000488e-01 3.855551913951956733e-01
8.060000000000000497e-01 3.861214701363371304e-01
8.070000000000000506e-01 3.866879632663091648e-01
8.080000000000000515e-01 3.872546707602241844e-01
8.090000000000000524e-01 3.878215925931183250e-01
8.100000000000000533e-01 3.883887287399502841e-01
8.110000000000000542e-01 3.889560791756012659e-01
8.120000000000000551e-01 3.895236438748748697e-01
8.130000000000000560e-01 3.900914228124988670e-01
8.140000000000000568e-01 3.906594159631218699e-01
8.150000000000000577e-01 3.912276233013173843e-01
8.160000000000000586e-01 3.917960448015808117e-01
8.170000000000000595e-01 3.923646804383303377e-01
8.180000000000000604e-01 3.929335301859079865e-01
8.190000000000000613e-01 3.935025940185779003e-01
8.200000000000000622e-01 3.940718719105279488e-01
8.210000000000000631e-01 3.946413638358687859e-01
8.220000000000000639e-01 3.952110697686347374e-01
8.230000000000000648e-01 3.957809896827825247e-01
8.240000000000000657e-01 3.963511235521925968e-01
8.250000000000000666e-01 3.969214713506687975e-01
8.260000000000000675e-01 3.974920330519382539e-01
8.270000000000000684e-01 3.980628086296508217e-01
8.280000000000000693e-01 3.986337980573806949e-01
8.290000000000000702e-01 3.992050013086247962e-01
8.300000000000000711e-01 3.997764183568036644e-01
8.310000000000000719e-01 4.003480491752618442e-01
8.320000000000000728e-01 4.009198937372666638e-01
8.329999999999999627e-01 4.014919520160095678e-01
8.339999999999999636e-01 4.020642239846051180e-01
8.349999999999999645e-01 4.026367096160925474e-01
8.359999999999999654e-01 4.032094088834338730e-01
8.369999999999999662e-01 4.037823217595147285e-01
8.379999999999999671e-01 4.043554482171456965e-01
8.389999999999999680e-01 4.049287882290596996e-01
8.399999999999999689e-01 4.055023417679149422e-01
8.409999999999999698e-01 4.060761088062922464e-01
8.419999999999999707e-01 4.066500893166973829e-01
8.429999999999999716e-01 4.072242832715595728e-01
8.439999999999999725e-01 4.077986906432323755e-01
8.449999999999999734e-01 4.083733114039931333e-01
8.459999999999999742e-01 4.089481455260431386e-01
8.469999999999999751e-01 4.095231929815089100e-01
8.479999999999999760e-01 4.100984537424396947e-01
8.489999999999999769e-01 4.106739277808102440e-01
8.499999999999999778e-01 4.112496150685184815e-01
8.509999999999999787e-01 4.118255155773875575e-01
8.519999999999999796e-01 4.124016292791643501e-01
8.529999999999999805e-01 4.129779561455203529e-01
8.539999999999999813e-01 4.135544961480519532e-01
8.549999999999999822e-01 4.141312492582791549e-01
8.559999999999999831e-01 4.147082154476471327e-01
8.569999999999999840e-01 4.152853946875257329e-01
8.579999999999999849e-01 4.158627869492084184e-01
8.589999999999999858e-01 4.164403922039146555e-01
8.599999999999999867e-01 4.170182104227879161e-01
8.609999999999999876e-01 4.175962415768961766e-01
8.619999999999999885e-01 4.181744856372324182e-01
8.629999999999999893e-01 4.187529425747149037e-01
8.639999999999999902e-01 4.193316123601859569e-01
8.649999999999999911e-01 4.199104949644132945e-01
8.659999999999999920e-01 4.204895903580897487e-01
8.669999999999999929e-01 4.210688985118324901e-01
8.679999999999999938e-01 4.216484193961845817e-01
8.689999999999999947e-01 4.222281529816135359e-01
8.699999999999999956e-01 4.228080992385119807e-01
8.709999999999999964e-01 4.233882581371981035e-01
8.719999999999999973e-01 4.239686296479150962e-01
8.729999999999999982e-01 4.245492137408313216e-01
8.739999999999999991e-01 4.251300103860404800e-01
8.750000000000000000e-01 4.257110195535618313e-01
8.760000000000000009e-01 4.262922412133398620e-01
8.770000000000000018e-01 4.268736753352443403e-01
8.780000000000000027e-01 4.274553218890708717e-01
8.790000000000000036e-01 4.280371808445398996e-01
8.800000000000000044e-01 4.286192521712982595e-01
8.810000000000000053e-01 4.292015358389179580e-01
8.820000000000000062e-01 4.297840318168967833e-01
8.830000000000000071e-01 4.303667400746578608e-01
8.840000000000000080e-01 4.309496605815506531e-01
8.850000000000000089e-01 4.315327933068501265e-01
8.860000000000000098e-01 4.321161382197566958e-01
8.870000000000000107e-01 4.326996952893971682e-01
8.880000000000000115e-01 4.332834644848243544e-01
8.890000000000000124e-01 4.338674457750164026e-01
8.900000000000000133e-01 4.344516391288784085e-01
8.910000000000000142e-01 4.350360445152404720e-01
8.920000000000000151e-01 4.356206619028591409e-01
8.930000000000000160e-01 4.362054912604176882e-01
8.940000000000000169e-01 4.367905325565251129e-01
8.950000000000000178e-01 4.373757857597164733e-01
8.960000000000000187e-01 4.379612508384534975e-01
8.970000000000000195e-01 4.385469277611241945e-01
8.980000000000000204e-01 4.391328164960424107e-01
8.990000000000000213e-01 4.397189170114492174e-01
9.000000000000000222e-01 4.403052292755117447e-01
9.010000000000000231e-01 4.408917532563235708e-01
9.020000000000000240e-01 4.414784889219046105e-01
9.030000000000000249e-01 4.420654362402023918e-01
9.040000000000000258e-01 4.426525951790901137e-01
9.050000000000000266e-01 4.432399657063678666e-01
9.060000000000000275e-01 4.438275477897626886e-01
9.070000000000000284e-01 4.444153413969282318e-01
9.080000000000000293e-01 4.450033464954451512e-01
9.090000000000000302e-01 4.455915630528209936e-01
9.100000000000000311e-01 4.461799910364905308e-01
9.110000000000000320e-01 4.467686304138142606e-01
9.120000000000000329e-01 4.473574811520814598e-01
9.130000000000000338e-01 4.479465432185071871e-01
9.140000000000000346e-01 4.485358165802338926e-01
9.150000000000000355e-01 4.491253012043321391e-01
9.160000000000000364e-01 4.497149970577984379e-01
9.170000000000000373e-01 4.503049041075570247e-01
9.180000000000000382e-01 4.508950223204595820e-01
9.190000000000000391e-01 4.514853516632856278e-01
9.200000000000000400e-01 4.520758921027408506e-01
9.210000000000000409e-01 4.526666436054593290e-01
9.220000000000000417e-01 4.532576061380026444e-01
9.230000000000000426e-01 4.538487796668597141e-01
9.240000000000000435e-01 4.544401641584467355e-01
9.250000000000000444e-01 4.550317595791084635e-01
9.260000000000000453e-01 4.556235658951159340e-01
9.270000000000000462e-01 4.562155830726700168e-01
9.280000000000000471e-01 4.568078110778974188e-01
9.290000000000000480e-01 4.574002498768530711e-01
9.300000000000000488e-01 4.579928994355212390e-01
9.310000000000000497e-01 4.585857597198120805e-01
9.320000000000000506e-01 4.591788306955653653e-01
9.330000000000000515e-01 4.597721123285482547e-01
9.340000000000000524e-01 4.603656045844560230e-01
9.350000000000000533e-01 4.609593074289118353e-01
9.360000000000000542e-01 4.615532208274677473e-01
9.370000000000000551e-01 4.621473447456034278e-01
9.380000000000000560e-01 4.627416791487273806e-01
9.390000000000000568e-01 4.633362240021755563e-01
9.400000000000000577e-01 4.639309792712135172e-01
9.410000000000000586e-01 4.645259449210345504e-01
9.420000000000000595e-01 4.651211209167602778e-01
9.430000000000000604e-01 4.657165072234412673e-01
9.440000000000000613e-01 4.663121038060565327e-01
9.450000000000000622e-01 4.669079106295137560e-01
9.460000000000000631e-01 4.675039276586496761e-01
9.470000000000000639e-01 4.681001548582288119e-01
9.480000000000000648e-01 4.686965921929456824e-01
9.490000000000000657e-01 4.692932396274223650e-01
9.500000000000000666e-01 4.698900971262113258e-01
9.510000000000000675e-01 4.704871646537929220e-01
9.520000000000000684e-01 4.710844421745765120e-01
9.530000000000000693e-01 4.716819296529010663e-01
9.540000000000000702e-01 4.722796270530345564e-01
9.550000000000000711e-01 4.728775343391735664e-01
9.560000000000000719e-01 4.734756514754446255e-01
9.570000000000000728e-01 4.740739784259026535e-01
9.580000000000000737e-01 4.746725151545330146e-01
9.590000000000000746e-01 4.752712616252495748e-01
9.599999999999999645e-01 4.758702178018953677e-01
9.609999999999999654e-01 4.764693836482444822e-01
9.619999999999999662e-01 4.770687591279984541e-01
9.629999999999999671e-01 4.776683442047895967e-01
9.639999999999999680e-01 4.782681388421802793e-01
9.649999999999999689e-01 4.788681430036610398e-01
9.659999999999999698e-01 4.794683566526533047e-01
9.669999999999999707e-01 4.800687797525080569e-01
9.679999999999999716e-01 4.806694122665059465e-01
9.689999999999999725e-01 4.812702541578576243e-01
9.699999999999999734e-01 4.818713053897035192e-01
9.709999999999999742e-01 4.824725659251145049e-01
9.719999999999999751e-01 4.830740357270907892e-01
9.729999999999999760e-01 4.836757147585635797e-01
9.739999999999999769e-01 4.842776029823930295e-01
9.749999999999999778e-01 4.848797003613704582e-01
9.759999999999999787e-01 4.854820068582176296e-01
9.769999999999999796e-01 4.860845224355852534e-01
9.779999999999999805e-01 4.866872470560561492e-01
9.789999999999999813e-01 4.872901806821423043e-01
9.799999999999999822e-01 4.878933232762865391e-01
9.809999999999999831e-01 4.884966748008623960e-01
9.819999999999999840e-01 4.891002352181738622e-01
9.829999999999999849e-01 4.897040044904554246e-01
9.839999999999999858e-01 4.903079825798725144e-01
9.849999999999999867e-01 4.909121694485207854e-01
9.859999999999999876e-01 4.915165650584275570e-01
9.869999999999999885e-01 4.921211693715500934e-01
9.879999999999999893e-01 4.927259823497769919e-01
9.889999999999999902e-01 4.933310039549277937e-01
9.899999999999999911e-01 4.939362341487533170e-01
9.909999999999999920e-01 4.945416728929348249e-01
9.919999999999999929e-01 4.951473201490848020e-01
9.929999999999999938e-01 4.957531758787477871e-01
9.939999999999999947e-01 4.963592400433984309e-01
9.949999999999999956e-01 4.969655126044433824e-01
9.959999999999999964e-01 4.975719935232200686e-01
9.969999999999999973e-01 4.981786827609976376e-01
9.979999999999999982e-01 4.987855802789767923e-01
9.989999999999999991e-01 4.993926860382898458e-01


==> WASEP_theor_z_at_10000t800.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 9.265778087638672266e-04
2.000000000000000042e-03 1.852809567602713495e-03
3.000000000000000062e-03 2.778693775991496803e-03
4.000000000000000083e-03 3.704228928130218028e-03
5.000000000000000104e-03 4.629413512936772675e-03
6.000000000000000125e-03 5.554246014040750863e-03
7.000000000000000146e-03 6.478724909776465909e-03
8.000000000000000167e-03 7.402848673176453884e-03
9.000000000000001055e-03 8.326615771965265034e-03
1.000000000000000021e-02 9.250024668553135515e-03
1.099999999999999936e-02 1.017307382002966172e-02
1.200000000000000025e-02 1.109576167815800110e-02
1.300000000000000114e-02 1.201808668936911809e-02
1.400000000000000029e-02 1.294004729475561541e-02
1.499999999999999944e-02 1.386164193006642759e-02
1.600000000000000033e-02 1.478286902570120909e-02
1.700000000000000122e-02 1.570372700670501567e-02
1.800000000000000211e-02 1.662421429276276716e-02
1.899999999999999953e-02 1.754432929819463999e-02
2.000000000000000042e-02 1.846407043195071040e-02
2.100000000000000130e-02 1.938343609760631234e-02
2.199999999999999872e-02 2.030242469335725997e-02
2.299999999999999961e-02 2.122103461201524377e-02
2.400000000000000050e-02 2.213926424100367413e-02
2.500000000000000139e-02 2.305711196235284491e-02
2.600000000000000228e-02 2.397457615269650219e-02
2.699999999999999969e-02 2.489165518326746929e-02
2.800000000000000058e-02 2.580834741989383382e-02
2.900000000000000147e-02 2.672465122299535686e-02
2.999999999999999889e-02 2.764056494757997917e-02
3.099999999999999978e-02 2.855608694324011237e-02
3.200000000000000067e-02 2.947121555414994667e-02
3.300000000000000155e-02 3.038594911906199528e-02
3.400000000000000244e-02 3.130028597130434659e-02
3.500000000000000333e-02 3.221422443877785396e-02
3.600000000000000422e-02 3.312776284395347465e-02
3.699999999999999817e-02 3.404089950387008401e-02
3.799999999999999906e-02 3.495363273013190469e-02
3.899999999999999994e-02 3.586596082890674414e-02
4.000000000000000083e-02 3.677788210092371862e-02
4.100000000000000172e-02 3.768939484147183772e-02
4.200000000000000261e-02 3.860049734039803365e-02
4.300000000000000350e-02 3.951118788210611354e-02
4.399999999999999745e-02 4.042146474555530222e-02
4.499999999999999833e-02 4.133132620425935405e-02
4.599999999999999922e-02 4.224077052628538026e-02
4.700000000000000011e-02 4.314979597425343955e-02
4.800000000000000100e-02 4.405840080533594827e-02
4.900000000000000189e-02 4.496658327125702126e-02
5.000000000000000278e-02 4.587434161829284651e-02
5.100000000000000366e-02 4.678167408727128274e-02
5.200000000000000455e-02 4.768857891357228956e-02
5.299999999999999850e-02 4.859505432712834389e-02
5.399999999999999939e-02 4.950109855242488394e-02
5.500000000000000028e-02 5.040670980850129462e-02
5.600000000000000117e-02 5.131188630895159447e-02
5.700000000000000205e-02 5.221662626192605933e-02
5.800000000000000294e-02 5.312092787013229095e-02
5.900000000000000383e-02 5.402478933083679213e-02
5.999999999999999778e-02 5.492820883586697900e-02
6.099999999999999867e-02 5.583118457161306836e-02
6.199999999999999956e-02 5.673371471902999286e-02
6.300000000000000044e-02 5.763579745364031531e-02
6.400000000000000133e-02 5.853743094553649773e-02
6.500000000000000222e-02 5.943861335938380175e-02
6.600000000000000311e-02 6.033934285442343892e-02
6.700000000000000400e-02 6.123961758447556136e-02
6.800000000000000488e-02 6.213943569794317529e-02
6.900000000000000577e-02 6.303879533781515943e-02
7.000000000000000666e-02 6.393769464167095573e-02
7.100000000000000755e-02 6.483613174168416371e-02
7.200000000000000844e-02 6.573410476462700214e-02
7.299999999999999545e-02 6.663161183187514547e-02
7.399999999999999634e-02 6.752865105941210921e-02
7.499999999999999722e-02 6.842522055783478718e-02
7.599999999999999811e-02 6.932131843235808666e-02
7.699999999999999900e-02 7.021694278282109014e-02
7.799999999999999989e-02 7.111209170369248156e-02
7.900000000000000078e-02 7.200676328407656923e-02
8.000000000000000167e-02 7.290095560771929495e-02
8.100000000000000255e-02 7.379466675301524226e-02
8.200000000000000344e-02 7.468789479301354839e-02
8.300000000000000433e-02 7.558063779542555094e-02
8.400000000000000522e-02 7.647289382263175450e-02
8.500000000000000611e-02 7.736466093168906100e-02
8.600000000000000699e-02 7.825593717433874941e-02
8.700000000000000788e-02 7.914672059701420570e-02
8.799999999999999489e-02 8.003700924084931889e-02
8.899999999999999578e-02 8.092680114168665506e-02
8.999999999999999667e-02 8.181609433008647791e-02
9.099999999999999756e-02 8.270488683133550567e-02
9.199999999999999845e-02 8.359317666545632020e-02
9.299999999999999933e-02 8.448096184721640145e-02
9.400000000000000022e-02 8.536824038613861909e-02
9.500000000000000111e-02 8.625501028651059998e-02
9.600000000000000200e-02 8.714126954739553899e-02
9.700000000000000289e-02 8.802701616264227424e-02
9.800000000000000377e-02 8.891224812089637553e-02
9.900000000000000466e-02 8.979696340561141299e-02
1.000000000000000056e-01 9.068115999505999003e-02
1.010000000000000064e-01 9.156483586234553940e-02
1.020000000000000073e-01 9.244798897541449401e-02
1.030000000000000082e-01 9.333061729706822185e-02
1.040000000000000091e-01 9.421271878497566865e-02
1.049999999999999961e-01 9.509429139168606993e-02
1.059999999999999970e-01 9.597533306464212099e-02
1.069999999999999979e-01 9.685584174619328579e-02
1.079999999999999988e-01 9.773581537360939708e-02
1.089999999999999997e-01 9.861525187909492285e-02
1.100000000000000006e-01 9.949414918980267752e-02
1.110000000000000014e-01 1.003725052278489488e-01
1.120000000000000023e-01 1.012503179103278611e-01
1.130000000000000032e-01 1.021275851493267939e-01
1.140000000000000041e-01 1.030043048519417026e-01
1.150000000000000050e-01 1.038804749202929673e-01
1.160000000000000059e-01 1.047560932515413518e-01
1.170000000000000068e-01 1.056311577379043659e-01
1.180000000000000077e-01 1.065056662666730020e-01
1.190000000000000085e-01 1.073796167202285268e-01
1.199999999999999956e-01 1.082530069760601898e-01
1.209999999999999964e-01 1.091258349067823763e-01
1.219999999999999973e-01 1.099980983801525786e-01
1.229999999999999982e-01 1.108697952590900065e-01
1.239999999999999991e-01 1.117409234016937120e-01
1.250000000000000000e-01 1.126114806612617814e-01
1.260000000000000009e-01 1.134814648863102099e-01
1.270000000000000018e-01 1.143508739205927882e-01
1.280000000000000027e-01 1.152197056031207673e-01
1.290000000000000036e-01 1.160879577681829394e-01
1.300000000000000044e-01 1.169556282453663443e-01
1.310000000000000053e-01 1.178227148595769602e-01
1.320000000000000062e-01 1.186892154310610070e-01
1.330000000000000071e-01 1.195551277754262898e-01
1.340000000000000080e-01 1.204204497036642368e-01
1.350000000000000089e-01 1.212851790221718268e-01
1.360000000000000098e-01 1.221493135327743756e-01
1.370000000000000107e-01 1.230128510327483243e-01
1.380000000000000115e-01 1.238757893148441785e-01
1.390000000000000124e-01 1.247381261673104480e-01
1.400000000000000133e-01 1.255998593739172386e-01
1.410000000000000142e-01 1.264609867139807609e-01
1.420000000000000151e-01 1.273215059623875323e-01
1.430000000000000160e-01 1.281814148896198990e-01
1.440000000000000169e-01 1.290407112617806273e-01
1.449999999999999900e-01 1.298993928406191045e-01
1.459999999999999909e-01 1.307574573835570408e-01
1.469999999999999918e-01 1.316149026437150038e-01
1.479999999999999927e-01 1.324717263699388692e-01
1.489999999999999936e-01 1.333279263068272991e-01
1.499999999999999944e-01 1.341835001947588313e-01
1.509999999999999953e-01 1.350384457699196905e-01
1.519999999999999962e-01 1.358927607643321545e-01
1.529999999999999971e-01 1.367464429058828923e-01
1.539999999999999980e-01 1.375994899183520526e-01
1.549999999999999989e-01 1.384518995214421844e-01
1.559999999999999998e-01 1.393036694308081580e-01
1.570000000000000007e-01 1.401547973580872242e-01
1.580000000000000016e-01 1.410052810109289345e-01
1.590000000000000024e-01 1.418551180930263389e-01
1.600000000000000033e-01 1.427043063041469328e-01
1.610000000000000042e-01 1.435528433401641046e-01
1.620000000000000051e-01 1.444007268930890264e-01
1.630000000000000060e-01 1.452479546511029618e-01
1.640000000000000069e-01 1.460945242985897952e-01
1.650000000000000078e-01 1.469404335161690334e-01
1.660000000000000087e-01 1.477856799807292787e-01
1.670000000000000095e-01 1.486302613654619798e-01
1.680000000000000104e-01 1.494741753398954043e-01
1.690000000000000113e-01 1.503174195699294169e-01
1.700000000000000122e-01 1.511599917178702845e-01
1.710000000000000131e-01 1.520018894424658984e-01
1.720000000000000140e-01 1.528431103989415507e-01
1.730000000000000149e-01 1.536836522390361282e-01
1.740000000000000158e-01 1.545235126110383606e-01
1.750000000000000167e-01 1.553626891598237914e-01
1.759999999999999898e-01 1.562011795268919701e-01
1.769999999999999907e-01 1.570389813504042831e-01
1.779999999999999916e-01 1.578760922652217014e-01
1.789999999999999925e-01 1.587125099029434161e-01
1.799999999999999933e-01 1.595482318919455023e-01
1.809999999999999942e-01 1.603832558574203870e-01
1.819999999999999951e-01 1.612175794214161795e-01
1.829999999999999960e-01 1.620512002028768328e-01
1.839999999999999969e-01 1.628841158176825288e-01
1.849999999999999978e-01 1.637163238786905617e-01
1.859999999999999987e-01 1.645478219957762778e-01
1.869999999999999996e-01 1.653786077758750139e-01
1.880000000000000004e-01 1.662086788230238976e-01
1.890000000000000013e-01 1.670380327384042574e-01
1.900000000000000022e-01 1.678666671203845884e-01
1.910000000000000031e-01 1.686945795645634349e-01
1.920000000000000040e-01 1.695217676638134108e-01
1.930000000000000049e-01 1.703482290083248307e-01
1.940000000000000058e-01 1.711739611856504251e-01
1.950000000000000067e-01 1.719989617807499149e-01
1.960000000000000075e-01 1.728232283760353649e-01
1.970000000000000084e-01 1.736467585514167855e-01
1.980000000000000093e-01 1.744695498843481796e-01
1.990000000000000102e-01 1.752915999498737554e-01
2.000000000000000111e-01 1.761129063206751943e-01
2.010000000000000120e-01 1.769334665671185303e-01
2.020000000000000129e-01 1.777532782573017500e-01
2.030000000000000138e-01 1.785723389571031716e-01
2.040000000000000147e-01 1.793906462302296834e-01
2.050000000000000155e-01 1.802081976382656214e-01
2.060000000000000164e-01 1.810249907407218972e-01
2.070000000000000173e-01 1.818410230950859297e-01
2.080000000000000182e-01 1.826562922568716052e-01
2.089999999999999913e-01 1.834707957796695155e-01
2.099999999999999922e-01 1.842845312151984716e-01
2.109999999999999931e-01 1.850974961133558805e-01
2.119999999999999940e-01 1.859096880222702031e-01
2.129999999999999949e-01 1.867211044883526627e-01
2.139999999999999958e-01 1.875317430563498144e-01
2.149999999999999967e-01 1.883416012693964192e-01
2.159999999999999976e-01 1.891506766690689290e-01
2.169999999999999984e-01 1.899589667954387495e-01
2.179999999999999993e-01 1.907664691871268359e-01
2.190000000000000002e-01 1.915731813813579543e-01
2.200000000000000011e-01 1.923791009140154440e-01
2.210000000000000020e-01 1.931842253196967563e-01
2.220000000000000029e-01 1.939885521317691597e-01
2.230000000000000038e-01 1.947920788824255844e-01
2.240000000000000047e-01 1.955948031027414380e-01
2.250000000000000056e-01 1.963967223227311709e-01
2.260000000000000064e-01 1.971978340714058697e-01
2.270000000000000073e-01 1.979981358768306554e-01
2.280000000000000082e-01 1.987976252661829979e-01
2.290000000000000091e-01 1.995962997658111693e-01
2.300000000000000100e-01 2.003941569012928636e-01
2.310000000000000109e-01 2.011911941974947049e-01
2.320000000000000118e-01 2.019874091786317827e-01
2.330000000000000127e-01 2.027827993683275487e-01
2.340000000000000135e-01 2.035773622896747126e-01
2.350000000000000144e-01 2.043710954652954992e-01
2.360000000000000153e-01 2.051639964174030994e-01
2.370000000000000162e-01 2.059560626678631767e-01
2.380000000000000171e-01 2.067472917382559838e-01
2.390000000000000180e-01 2.075376811499384522e-01
2.399999999999999911e-01 2.083272284241071415e-01
2.409999999999999920e-01 2.091159310818611339e-01
2.419999999999999929e-01 2.099037866442657052e-01
2.429999999999999938e-01 2.106907926324159963e-01
2.439999999999999947e-01 2.114769465675014060e-01
2.449999999999999956e-01 2.122622459708700393e-01
2.459999999999999964e-01 2.130466883640936837e-01
2.469999999999999973e-01 2.138302712690333396e-01
2.479999999999999982e-01 2.146129922079046681e-01
2.489999999999999991e-01 2.153948487033442438e-01
2.500000000000000000e-01 2.161758382784757515e-01
2.510000000000000009e-01 2.169559584569768773e-01
2.520000000000000018e-01 2.177352067631470045e-01
2.530000000000000027e-01 2.185135807219734660e-01
2.540000000000000036e-01 2.192910778592006282e-01
2.550000000000000044e-01 2.200676957013976698e-01
2.560000000000000053e-01 2.208434317760266385e-01
2.570000000000000062e-01 2.216182836115122845e-01
2.580000000000000071e-01 2.223922487373105050e-01
2.590000000000000080e-01 2.231653246839786220e-01
2.600000000000000089e-01 2.239375089832444654e-01
2.610000000000000098e-01 2.247087991680776775e-01
2.620000000000000107e-01 2.254791927727594625e-01
2.630000000000000115e-01 2.262486873329538906e-01
2.640000000000000124e-01 2.270172803857792576e-01
2.650000000000000133e-01 2.277849694698795002e-01
2.660000000000000142e-01 2.285517521254960549e-01
2.670000000000000151e-01 2.293176258945406054e-01
2.680000000000000160e-01 2.300825883206668310e-01
2.690000000000000169e-01 2.308466369493440695e-01
2.700000000000000178e-01 2.316097693279299541e-01
2.710000000000000187e-01 2.323719830057442148e-01
2.720000000000000195e-01 2.331332755341425367e-01
2.730000000000000204e-01 2.338936444665903613e-01
2.740000000000000213e-01 2.346530873587376331e-01
2.750000000000000222e-01 2.354116017684933504e-01
2.760000000000000231e-01 2.361691852561005611e-01
2.770000000000000240e-01 2.369258353842116638e-01
2.780000000000000249e-01 2.376815497179642633e-01
2.790000000000000258e-01 2.384363258250566109e-01
2.800000000000000266e-01 2.391901612758239037e-01
2.810000000000000275e-01 2.399430536433149186e-01
2.820000000000000284e-01 2.406950005033686169e-01
2.830000000000000293e-01 2.414459994346908611e-01
2.840000000000000302e-01 2.421960480189320197e-01
2.850000000000000311e-01 2.429451438407643216e-01
2.860000000000000320e-01 2.436932844879595716e-01
2.870000000000000329e-01 2.444404675514670888e-01
2.880000000000000338e-01 2.451866906254922818e-01
2.889999999999999791e-01 2.459319513075748087e-01
2.899999999999999800e-01 2.466762471986677363e-01
2.909999999999999809e-01 2.474195759032158104e-01
2.919999999999999818e-01 2.481619350292357529e-01
2.929999999999999827e-01 2.489033221883946989e-01
2.939999999999999836e-01 2.496437349960905216e-01
2.949999999999999845e-01 2.503831710715314629e-01
2.959999999999999853e-01 2.511216280378164578e-01
2.969999999999999862e-01 2.518591035220151819e-01
2.979999999999999871e-01 2.525955951552488199e-01
2.989999999999999880e-01 2.533311005727709730e-01
2.999999999999999889e-01 2.540656174140480950e-01
3.009999999999999898e-01 2.547991433228412039e-01
3.019999999999999907e-01 2.555316759472869292e-01
3.029999999999999916e-01 2.562632129399790015e-01
3.039999999999999925e-01 2.569937519580501872e-01
3.049999999999999933e-01 2.577232906632537235e-01
3.059999999999999942e-01 2.584518267220462517e-01
3.069999999999999951e-01 2.591793578056689196e-01
3.079999999999999960e-01 2.599058815902306474e-01
3.089999999999999969e-01 2.606313957567900630e-01
3.099999999999999978e-01 2.613558979914388791e-01
3.109999999999999987e-01 2.620793859853839392e-01
3.119999999999999996e-01 2.628018574350308723e-01
3.130000000000000004e-01 2.635233100420666941e-01
3.140000000000000013e-01 2.642437415135435730e-01
3.150000000000000022e-01 2.649631495619617638e-01
3.160000000000000031e-01 2.656815319053531521e-01
3.170000000000000040e-01 2.663988862673654090e-01
3.180000000000000049e-01 2.671152103773448139e-01
3.190000000000000058e-01 2.678305019704210199e-01
3.200000000000000067e-01 2.685447587875902098e-01
3.210000000000000075e-01 2.692579785757994171e-01
3.220000000000000084e-01 2.699701590880310142e-01
3.230000000000000093e-01 2.706812980833862570e-01
3.240000000000000102e-01 2.713913933271699386e-01
3.250000000000000111e-01 2.721004425909747115e-01
3.260000000000000120e-01 2.728084436527652423e-01
3.270000000000000129e-01 2.735153942969630880e-01
3.280000000000000138e-01 2.742212923145307957e-01
3.290000000000000147e-01 2.749261355030568899e-01
3.300000000000000155e-01 2.756299216668401386e-01
3.310000000000000164e-01 2.763326486169742080e-01
3.320000000000000173e-01 2.770343141714327051e-01
3.330000000000000182e-01 2.777349161551534995e-01
3.340000000000000191e-01 2.784344524001235999e-01
3.350000000000000200e-01 2.791329207454639194e-01
3.360000000000000209e-01 2.798303190375138194e-01
3.370000000000000218e-01 2.805266451299161523e-01
3.380000000000000226e-01 2.812218968837017496e-01
3.390000000000000235e-01 2.819160721673742431e-01
3.400000000000000244e-01 2.826091688569948301e-01
3.410000000000000253e-01 2.833011848362666507e-01
3.420000000000000262e-01 2.839921179966198306e-01
3.430000000000000271e-01 2.846819662372958581e-01
3.440000000000000280e-01 2.853707274654323500e-01
3.450000000000000289e-01 2.860583995961469839e-01
3.460000000000000298e-01 2.867449805526228745e-01
3.470000000000000306e-01 2.874304682661921739e-01
3.480000000000000315e-01 2.881148606764207809e-01
3.490000000000000324e-01 2.887981557311924408e-01
3.500000000000000333e-01 2.894803513867930667e-01
3.510000000000000342e-01 2.901614456079945614e-01
3.519999999999999796e-01 2.908414363681390835e-01
3.529999999999999805e-01 2.915203216492227023e-01
3.539999999999999813e-01 2.921980994419792199e-01
3.549999999999999822e-01 2.928747677459639376e-01
3.559999999999999831e-01 2.935503245696368668e-01
3.569999999999999840e-01 2.942247679304465513e-01
3.579999999999999849e-01 2.948980958549130005e-01
3.589999999999999858e-01 2.955703063787108453e-01
3.599999999999999867e-01 2.962413975467526606e-01
3.609999999999999876e-01 2.969113674132711211e-01
3.619999999999999885e-01 2.975802140419021580e-01
3.629999999999999893e-01 2.982479355057673365e-01
3.639999999999999902e-01 2.989145298875560131e-01
3.649999999999999911e-01 2.995799952796076027e-01
3.659999999999999920e-01 3.002443297839934022e-01
3.669999999999999929e-01 3.009075315125983030e-01
3.679999999999999938e-01 3.015695985872023921e-01
3.689999999999999947e-01 3.022305291395622207e-01
3.699999999999999956e-01 3.028903213114919057e-01
3.709999999999999964e-01 3.035489732549439545e-01
3.719999999999999973e-01 3.042064831320897000e-01
3.729999999999999982e-01 3.048628491154004028e-01
3.739999999999999991e-01 3.055180693877264653e-01
3.750000000000000000e-01 3.061721421423779788e-01
3.760000000000000009e-01 3.068250655832039375e-01
3.770000000000000018e-01 3.074768379246719530e-01
3.780000000000000027e-01 3.081274573919470239e-01
3.790000000000000036e-01 3.087769222209708619e-01
3.800000000000000044e-01 3.094252306585396073e-01
3.810000000000000053e-01 3.100723809623827099e-01
3.820000000000000062e-01 3.107183714012407005e-01
3.830000000000000071e-01 3.113632002549424627e-01
3.840000000000000080e-01 3.120068658144831697e-01
3.850000000000000089e-01 3.126493663821005575e-01
3.860000000000000098e-01 3.132907002713521405e-01
3.870000000000000107e-01 3.139308658071910396e-01
3.880000000000000115e-01 3.145698613260424215e-01
3.890000000000000124e-01 3.152076851758786047e-01
3.900000000000000133e-01 3.158443357162947773e-01
3.910000000000000142e-01 3.164798113185835482e-01
3.920000000000000151e-01 3.171141103658096649e-01
3.930000000000000160e-01 3.177472312528840104e-01
3.940000000000000169e-01 3.183791723866373768e-01
3.950000000000000178e-01 3.190099321858938519e-01
3.960000000000000187e-01 3.196395090815440376e-01
3.970000000000000195e-01 3.202679015166169374e-01
3.980000000000000204e-01 3.208951079463527312e-01
3.990000000000000213e-01 3.215211268382743848e-01
4.000000000000000222e-01 3.221459566722584822e-01
4.010000000000000231e-01 3.227695959406066684e-01
4.020000000000000240e-01 3.233920431481158708e-01
4.030000000000000249e-01 3.240132968121480217e-01
4.040000000000000258e-01 3.246333554626998907e-01
4.050000000000000266e-01 3.252522176424720302e-01
4.060000000000000275e-01 3.258698819069374975e-01
4.070000000000000284e-01 3.264863468244094125e-01
4.080000000000000293e-01 3.271016109761095692e-01
4.090000000000000302e-01 3.277156729562346604e-01
4.100000000000000311e-01 3.283285313720235021e-01
4.110000000000000320e-01 3.289401848438228693e-01
4.120000000000000329e-01 3.295506320051533877e-01
4.130000000000000338e-01 3.301598715027745379e-01
4.140000000000000346e-01 3.307679019967493805e-01
4.150000000000000355e-01 3.313747221605084503e-01
4.160000000000000364e-01 3.319803306809134269e-01
4.169999999999999818e-01 3.325847262583203623e-01
4.179999999999999827e-01 3.331879076066417422e-01
4.189999999999999836e-01 3.337898734534089362e-01
4.199999999999999845e-01 3.343906225398329268e-01
4.209999999999999853e-01 3.349901536208658159e-01
4.219999999999999862e-01 3.355884654652606103e-01
4.229999999999999871e-01 3.361855568556308405e-01
4.239999999999999880e-01 3.367814265885101244e-01
4.249999999999999889e-01 3.373760734744101208e-01
4.259999999999999898e-01 3.379694963378787609e-01
4.269999999999999907e-01 3.385616940175573686e-01
4.279999999999999916e-01 3.391526653662377266e-01
4.289999999999999925e-01 3.397424092509175320e-01
4.299999999999999933e-01 3.403309245528566285e-01
4.309999999999999942e-01 3.409182101676311860e-01
4.319999999999999951e-01 3.415042650051883788e-01
4.329999999999999960e-01 3.420890879898996761e-01
4.339999999999999969e-01 3.426726780606141887e-01
4.349999999999999978e-01 3.432550341707105712e-01
4.359999999999999987e-01 3.438361552881487593e-01
4.369999999999999996e-01 3.444160403955214278e-01
4.380000000000000004e-01 3.449946884901036182e-01
4.390000000000000013e-01 3.455720985839029757e-01
4.400000000000000022e-01 3.461482697037086553e-01
4.410000000000000031e-01 3.467232008911393937e-01
4.420000000000000040e-01 3.472968912026915267e-01
4.430000000000000049e-01 3.478693397097857853e-01
4.440000000000000058e-01 3.484405454988135364e-01
4.450000000000000067e-01 3.490105076711824128e-01
4.460000000000000075e-01 3.495792253433613328e-01
4.470000000000000084e-01 3.501466976469245207e-01
4.480000000000000093e-01 3.507129237285949719e-01
4.490000000000000102e-01 3.512779027502874740e-01
4.500000000000000111e-01 3.518416338891502404e-01
4.510000000000000120e-01 3.524041163376066543e-01
4.520000000000000129e-01 3.529653493033955147e-01
4.530000000000000138e-01 3.535253320096110596e-01
4.540000000000000147e-01 3.540840636947421016e-01
4.550000000000000155e-01 3.546415436127104970e-01
4.560000000000000164e-01 3.551977710329085602e-01
4.570000000000000173e-01 3.557527452402361456e-01
4.580000000000000182e-01 3.563064655351367294e-01
4.590000000000000191e-01 3.568589312336327701e-01
4.600000000000000200e-01 3.574101416673604592e-01
4.610000000000000209e-01 3.579600961836035267e-01
4.620000000000000218e-01 3.585087941453260485e-01
4.630000000000000226e-01 3.590562349312053092e-01
4.640000000000000235e-01 3.596024179356632211e-01
4.650000000000000244e-01 3.601473425688965779e-01
4.660000000000000253e-01 3.606910082569078635e-01
4.670000000000000262e-01 3.612334144415337844e-01
4.680000000000000271e-01 3.617745605804741360e-01
4.690000000000000280e-01 3.623144461473192246e-01
4.700000000000000289e-01 3.628530706315766241e-01
4.710000000000000298e-01 3.633904335386977102e-01
4.720000000000000306e-01 3.639265343901023075e-01
4.730000000000000315e-01 3.644613727232034472e-01
4.740000000000000324e-01 3.649949480914311817e-01
4.750000000000000333e-01 3.655272600642549552e-01
4.760000000000000342e-01 3.660583082272060307e-01
4.770000000000000351e-01 3.665880921818985838e-01
4.780000000000000360e-01 3.671166115460500756e-01
4.790000000000000369e-01 3.676438659535010145e-01
4.799999999999999822e-01 3.681698550542333859e-01
4.809999999999999831e-01 3.686945785143888599e-01
4.819999999999999840e-01 3.692180360162861108e-01
4.829999999999999849e-01 3.697402272584365268e-01
4.839999999999999858e-01 3.702611519555603636e-01
4.849999999999999867e-01 3.707808098386009554e-01
4.859999999999999876e-01 3.712992006547386481e-01
4.869999999999999885e-01 3.718163241674039554e-01
4.879999999999999893e-01 3.723321801562893274e-01
4.889999999999999902e-01 3.728467684173611407e-01
4.899999999999999911e-01 3.733600887628695242e-01
4.909999999999999920e-01 3.738721410213582397e-01
4.919999999999999929e-01 3.743829250376738971e-01
4.929999999999999938e-01 3.748924406729732262e-01
4.939999999999999947e-01 3.754006878047309037e-01
4.949999999999999956e-01 3.759076663267454377e-01
4.959999999999999964e-01 3.764133761491447183e-01
4.969999999999999973e-01 3.769178171983907366e-01
4.979999999999999982e-01 3.774209894172833590e-01
4.989999999999999991e-01 3.779228927649633252e-01
5.000000000000000000e-01 3.784235272169140241e-01
5.010000000000000009e-01 3.789228927649632706e-01
5.020000000000000018e-01 3.794209894172833608e-01
5.030000000000000027e-01 3.799178171983907393e-01
5.040000000000000036e-01 3.804133761491446664e-01
5.050000000000000044e-01 3.809076663267453866e-01
5.060000000000000053e-01 3.814006878047309090e-01
5.070000000000000062e-01 3.818924406729732879e-01
5.080000000000000071e-01 3.823829250376739042e-01
5.090000000000000080e-01 3.828721410213582477e-01
5.100000000000000089e-01 3.833600887628694776e-01
5.110000000000000098e-01 3.838467684173611505e-01
5.120000000000000107e-01 3.843321801562893381e-01
5.130000000000000115e-01 3.848163241674039114e-01
5.140000000000000124e-01 3.852992006547386605e-01
5.150000000000000133e-01 3.857808098386009688e-01
5.160000000000000142e-01 3.862611519555603778e-01
5.170000000000000151e-01 3.867402272584365419e-01
5.180000000000000160e-01 3.872180360162861268e-01
5.190000000000000169e-01 3.876945785143888767e-01
5.200000000000000178e-01 3.881698550542333481e-01
5.210000000000000187e-01 3.886438659535009776e-01
5.220000000000000195e-01 3.891166115460500952e-01
5.230000000000000204e-01 3.895880921818986042e-01
5.240000000000000213e-01 3.900583082272059965e-01
5.250000000000000222e-01 3.905272600642548664e-01
5.260000000000000231e-01 3.909949480914311493e-01
5.270000000000000240e-01 3.914613727232034712e-01
5.280000000000000249e-01 3.919265343901022769e-01
5.290000000000000258e-01 3.923904335386976805e-01
5.300000000000000266e-01 3.928530706315766508e-01
5.310000000000000275e-01 3.933144461473191411e-01
5.320000000000000284e-01 3.937745605804741644e-01
5.330000000000000293e-01 3.942334144415338137e-01
5.340000000000000302e-01 3.946910082569079492e-01
5.350000000000000311e-01 3.951473425688966090e-01
5.360000000000000320e-01 3.956024179356631976e-01
5.370000000000000329e-01 3.960562349312053421e-01
5.380000000000000338e-01 3.965087941453260267e-01
5.390000000000000346e-01 3.969600961836035058e-01
5.400000000000000355e-01 3.974101416673604947e-01
5.410000000000000364e-01 3.978589312336327510e-01
5.420000000000000373e-01 3.983064655351367667e-01
5.430000000000000382e-01 3.987527452402362393e-01
5.440000000000000391e-01 3.991977710329085438e-01
5.450000000000000400e-01 3.996415436127104814e-01
5.460000000000000409e-01 4.000840636947420870e-01
5.470000000000000417e-01 4.005253320096110459e-01
5.480000000000000426e-01 4.009653493033955018e-01
5.490000000000000435e-01 4.014041163376066423e-01
5.500000000000000444e-01 4.018416338891502848e-01
5.510000000000000453e-01 4.022779027502875193e-01
5.520000000000000462e-01 4.027129237285949626e-01
5.530000000000000471e-01 4.031466976469245123e-01
5.540000000000000480e-01 4.035792253433612697e-01
5.550000000000000488e-01 4.040105076711823506e-01
5.560000000000000497e-01 4.044405454988135307e-01
5.570000000000000506e-01 4.048693397097857805e-01
5.580000000000000515e-01 4.052968912026915782e-01
5.590000000000000524e-01 4.057232008911393906e-01
5.600000000000000533e-01 4.061482697037086531e-01
5.610000000000000542e-01 4.065720985839030299e-01
5.620000000000000551e-01 4.069946884901036177e-01
5.630000000000000560e-01 4.074160403955214282e-01
5.640000000000000568e-01 4.078361552881488161e-01
5.650000000000000577e-01 4.082550341707105179e-01
5.660000000000000586e-01 4.086726780606141918e-01
5.670000000000000595e-01 4.090890879898996801e-01
5.680000000000000604e-01 4.095042650051883282e-01
5.690000000000000613e-01 4.099182101676311918e-01
5.700000000000000622e-01 4.103309245528566351e-01
5.710000000000000631e-01 4.107424092509175950e-01
5.720000000000000639e-01 4.111526653662377906e-01
5.730000000000000648e-01 4.115616940175574889e-01
5.740000000000000657e-01 4.119694963378787156e-01
5.750000000000000666e-01 4.123760734744101875e-01
5.760000000000000675e-01 4.127814265885101919e-01
5.769999999999999574e-01 4.131855568556308533e-01
5.779999999999999583e-01 4.135884654652605685e-01
5.789999999999999591e-01 4.139901536208658306e-01
5.799999999999999600e-01 4.143906225398329424e-01
5.809999999999999609e-01 4.147898734534088971e-01
5.819999999999999618e-01 4.151879076066418151e-01
5.829999999999999627e-01 4.155847262583202695e-01
5.839999999999999636e-01 4.159803306809133905e-01
5.849999999999999645e-01 4.163747221605084148e-01
5.859999999999999654e-01 4.167679019967494014e-01
5.869999999999999662e-01 4.171598715027745596e-01
5.879999999999999671e-01 4.175506320051532994e-01
5.889999999999999680e-01 4.179401848438227818e-01
5.899999999999999689e-01 4.183285313720234155e-01
5.909999999999999698e-01 4.187156729562346302e-01
5.919999999999999707e-01 4.191016109761095398e-01
5.929999999999999716e-01 4.194863468244094395e-01
5.939999999999999725e-01 4.198698819069374699e-01
5.949999999999999734e-01 4.202522176424720590e-01
5.959999999999999742e-01 4.206333554626999205e-01
5.969999999999999751e-01 4.210132968121479413e-01
5.979999999999999760e-01 4.213920431481159024e-01
5.989999999999999769e-01 4.217695959406066453e-01
5.999999999999999778e-01 4.221459566722584045e-01
6.009999999999999787e-01 4.225211268382743635e-01
6.019999999999999796e-01 4.228951079463527662e-01
6.029999999999999805e-01 4.232679015166169179e-01
6.039999999999999813e-01 4.236395090815440190e-01
6.049999999999999822e-01 4.240099321858938897e-01
6.059999999999999831e-01 4.243791723866373045e-01
6.069999999999999840e-01 4.247472312528839944e-01
6.079999999999999849e-01 4.251141103658097053e-01
6.089999999999999858e-01 4.254798113185834785e-01
6.099999999999999867e-01 4.258443357162947640e-01
6.109999999999999876e-01 4.262076851758785923e-01
6.119999999999999885e-01 4.265698613260423544e-01
6.129999999999999893e-01 4.269308658071909734e-01
6.139999999999999902e-01 4.272907002713520752e-01
6.149999999999999911e-01 4.276493663821005486e-01
6.159999999999999920e-01 4.280068658144831617e-01
6.169999999999999929e-01 4.283632002549425111e-01
6.179999999999999938e-01 4.287183714012406943e-01
6.189999999999999947e-01 4.290723809623827600e-01
6.199999999999999956e-01 4.294252306585396028e-01
6.209999999999999964e-01 4.297769222209708029e-01
6.219999999999999973e-01 4.301274573919470212e-01
6.229999999999999982e-01 4.304768379246718402e-01
6.239999999999999991e-01 4.308250655832039366e-01
6.250000000000000000e-01 4.311721421423779788e-01
6.260000000000000009e-01 4.315180693877265217e-01
6.270000000000000018e-01 4.318628491154004601e-01
6.280000000000000027e-01 4.322064831320897582e-01
6.290000000000000036e-01 4.325489732549439026e-01
6.300000000000000044e-01 4.328903213114919657e-01
6.310000000000000053e-01 4.332305291395622260e-01
6.320000000000000062e-01 4.335695985872023983e-01
6.330000000000000071e-01 4.339075315125983656e-01
6.340000000000000080e-01 4.342443297839934102e-01
6.350000000000000089e-01 4.345799952796076671e-01
6.360000000000000098e-01 4.349145298875559673e-01
6.370000000000000107e-01 4.352479355057674026e-01
6.380000000000000115e-01 4.355802140419021695e-01
6.390000000000000124e-01 4.359113674132711336e-01
6.400000000000000133e-01 4.362413975467526739e-01
6.410000000000000142e-01 4.365703063787108595e-01
6.420000000000000151e-01 4.368980958549130156e-01
6.430000000000000160e-01 4.372247679304465118e-01
6.440000000000000169e-01 4.375503245696368282e-01
6.450000000000000178e-01 4.378747677459639553e-01
6.460000000000000187e-01 4.381980994419792386e-01
6.470000000000000195e-01 4.385203216492227218e-01
6.480000000000000204e-01 4.388414363681391039e-01
6.490000000000000213e-01 4.391614456079945272e-01
6.500000000000000222e-01 4.394803513867930334e-01
6.510000000000000231e-01 4.397981557311924639e-01
6.520000000000000240e-01 4.401148606764207494e-01
6.530000000000000249e-01 4.404304682661921433e-01
6.540000000000000258e-01 4.407449805526229003e-01
6.550000000000000266e-01 4.410583995961469550e-01
6.560000000000000275e-01 4.413707274654322665e-01
6.570000000000000284e-01 4.416819662372958866e-01
6.580000000000000293e-01 4.419921179966198044e-01
6.590000000000000302e-01 4.423011848362666809e-01
6.600000000000000311e-01 4.426091688569947502e-01
6.610000000000000320e-01 4.429160721673742751e-01
6.620000000000000329e-01 4.432218968837017825e-01
6.630000000000000338e-01 4.435266451299161861e-01
6.640000000000000346e-01 4.438303190375138541e-01
6.650000000000000355e-01 4.441329207454638994e-01
6.660000000000000364e-01 4.444344524001236363e-01
6.670000000000000373e-01 4.447349161551534813e-01
6.680000000000000382e-01 4.450343141714326878e-01
6.690000000000000391e-01 4.453326486169741361e-01
6.700000000000000400e-01 4.456299216668400676e-01
6.710000000000000409e-01 4.459261355030569307e-01
6.720000000000000417e-01 4.462212923145307819e-01
6.730000000000000426e-01 4.465153942969630196e-01
6.740000000000000435e-01 4.468084436527652303e-01
6.750000000000000444e-01 4.471004425909747004e-01
6.760000000000000453e-01 4.473913933271699839e-01
6.770000000000000462e-01 4.476812980833863032e-01
6.780000000000000471e-01 4.479701590880310613e-01
6.790000000000000480e-01 4.482579785757993540e-01
6.800000000000000488e-01 4.485447587875900921e-01
6.810000000000000497e-01 4.488305019704209586e-01
6.820000000000000506e-01 4.491152103773448090e-01
6.830000000000000515e-01 4.493988862673654050e-01
6.840000000000000524e-01 4.496815319053532045e-01
6.850000000000000533e-01 4.499631495619617061e-01
6.860000000000000542e-01 4.502437415135435717e-01
6.870000000000000551e-01 4.505233100420666936e-01
6.880000000000000560e-01 4.508018574350308727e-01
6.890000000000000568e-01 4.510793859853839405e-01
6.900000000000000577e-01 4.513558979914388258e-01
6.910000000000000586e-01 4.516313957567901216e-01
6.920000000000000595e-01 4.519058815902306514e-01
6.930000000000000604e-01 4.521793578056689245e-01
6.940000000000000613e-01 4.524518267220462575e-01
6.950000000000000622e-01 4.527232906632537301e-01
6.960000000000000631e-01 4.529937519580501393e-01
6.970000000000000639e-01 4.532632129399790100e-01
6.980000000000000648e-01 4.535316759472869386e-01
6.990000000000000657e-01 4.537991433228412141e-01
7.000000000000000666e-01 4.540656174140481616e-01
7.010000000000000675e-01 4.543311005727709295e-01
7.020000000000000684e-01 4.545955951552488328e-01
7.030000000000000693e-01 4.548591035220150847e-01
7.039999999999999591e-01 4.551216280378164725e-01
7.049999999999999600e-01 4.553831710715314229e-01
7.059999999999999609e-01 4.556437349960904548e-01
7.069999999999999618e-01 4.559033221883946885e-01
7.079999999999999627e-01 4.561619350292357433e-01
7.089999999999999636e-01 4.564195759032158572e-01
7.099999999999999645e-01 4.566762471986676730e-01
7.109999999999999654e-01 4.569319513075748573e-01
7.119999999999999662e-01 4.571866906254922758e-01
7.129999999999999671e-01 4.574404675514670560e-01
7.139999999999999680e-01 4.576932844879595397e-01
7.149999999999999689e-01 4.579451438407642905e-01
7.159999999999999698e-01 4.581960480189320450e-01
7.169999999999999707e-01 4.584459994346908318e-01
7.179999999999999716e-01 4.586950005033685329e-01
7.189999999999999725e-01 4.589430536433148911e-01
7.199999999999999734e-01 4.591901612758237938e-01
7.209999999999999742e-01 4.594363258250565019e-01
7.219999999999999751e-01 4.596815497179642662e-01
7.229999999999999760e-01 4.599258353842116676e-01
7.239999999999999769e-01 4.601691852561004548e-01
7.249999999999999778e-01 4.604116017684933282e-01
7.259999999999999787e-01 4.606530873587376118e-01
7.269999999999999796e-01 4.608936444665903132e-01
7.279999999999999805e-01 4.611332755341424061e-01
7.289999999999999813e-01 4.613719830057441684e-01
7.299999999999999822e-01 4.616097693279299086e-01
7.309999999999999831e-01 4.618466369493439694e-01
7.319999999999999840e-01 4.620825883206668427e-01
7.329999999999999849e-01 4.623176258945405626e-01
7.339999999999999858e-01 4.625517521254960407e-01
7.349999999999999867e-01 4.627849694698794036e-01
7.359999999999999876e-01 4.630172803857792174e-01
7.369999999999999885e-01 4.632486873329538235e-01
7.379999999999999893e-01 4.634791927727593408e-01
7.389999999999999902e-01 4.637087991680776122e-01
7.399999999999999911e-01 4.639375089832444288e-01
7.409999999999999920e-01 4.641653246839784752e-01
7.419999999999999929e-01 4.643922487373105534e-01
7.429999999999999938e-01 4.646182836115121950e-01
7.439999999999999947e-01 4.648434317760266610e-01
7.449999999999999956e-01 4.650676957013975543e-01
7.459999999999999964e-01 4.652910778592006524e-01
7.469999999999999973e-01 4.655135807219734634e-01
7.479999999999999982e-01 4.657352067631469472e-01
7.489999999999999991e-01 4.659559584569769597e-01
7.500000000000000000e-01 4.661758382784756960e-01
7.510000000000000009e-01 4.663948487033442447e-01
7.520000000000000018e-01 4.666129922079046422e-01
7.530000000000000027e-01 4.668302712690333145e-01
7.540000000000000036e-01 4.670466883640936873e-01
7.550000000000000044e-01 4.672622459708700160e-01
7.560000000000000053e-01 4.674769465675013835e-01
7.570000000000000062e-01 4.676907926324159193e-01
7.580000000000000071e-01 4.679037866442657401e-01
7.590000000000000080e-01 4.681159310818611141e-01
7.600000000000000089e-01 4.683272284241071226e-01
7.610000000000000098e-01 4.685376811499384897e-01
7.620000000000000107e-01 4.687472917382560222e-01
7.630000000000000115e-01 4.689560626678631605e-01
7.640000000000000124e-01 4.691639964174030286e-01
7.650000000000000133e-01 4.693710954652955403e-01
7.660000000000000142e-01 4.695773622896747268e-01
7.670000000000000151e-01 4.697827993683275083e-01
7.680000000000000160e-01 4.699874091786317432e-01
7.690000000000000169e-01 4.701911941974946663e-01
7.700000000000000178e-01 4.703941569012928814e-01
7.710000000000000187e-01 4.705962997658111879e-01
7.720000000000000195e-01 4.707976252661830174e-01
7.730000000000000204e-01 4.709981358768306481e-01
7.740000000000000213e-01 4.711978340714058633e-01
7.750000000000000222e-01 4.713967223227311654e-01
7.760000000000000231e-01 4.715948031027414888e-01
7.770000000000000240e-01 4.717920788824256362e-01
7.780000000000000249e-01 4.719885521317691568e-01
7.790000000000000258e-01 4.721842253196967820e-01
7.800000000000000266e-01 4.723791009140154151e-01
7.810000000000000275e-01 4.725731813813578985e-01
7.820000000000000284e-01 4.727664691871268365e-01
7.830000000000000293e-01 4.729589667954387511e-01
7.840000000000000302e-01 4.731506766690689036e-01
7.850000000000000311e-01 4.733416012693964503e-01
7.860000000000000320e-01 4.735317430563498187e-01
7.870000000000000329e-01 4.737211044883526956e-01
7.880000000000000338e-01 4.739096880222701813e-01
7.890000000000000346e-01 4.740974961133558319e-01
7.900000000000000355e-01 4.742845312151984793e-01
7.910000000000000364e-01 4.744707957796695519e-01
7.920000000000000373e-01 4.746562922568715592e-01
7.930000000000000382e-01 4.748410230950859123e-01
7.940000000000000391e-01 4.750249907407219085e-01
7.950000000000000400e-01 4.752081976382655504e-01
7.960000000000000409e-01 4.753906462302297520e-01
7.970000000000000417e-01 4.755723389571031579e-01
7.980000000000000426e-01 4.757532782573016816e-01
7.990000000000000435e-01 4.759334665671184350e-01
8.000000000000000444e-01 4.761129063206751555e-01
8.010000000000000453e-01 4.762915999498737452e-01
8.020000000000000462e-01 4.764695498843480870e-01
8.030000000000000471e-01 4.766467585514168048e-01
8.040000000000000480e-01 4.768232283760353574e-01
8.050000000000000488e-01 4.769989617807499083e-01
8.060000000000000497e-01 4.771739611856504193e-01
8.070000000000000506e-01 4.773482290083247981e-01
8.080000000000000515e-01 4.775217676638133790e-01
8.090000000000000524e-01 4.776945795645634041e-01
8.100000000000000533e-01 4.778666671203846139e-01
8.110000000000000542e-01 4.780380327384042838e-01
8.120000000000000551e-01 4.782086788230238694e-01
8.130000000000000560e-01 4.783786077758750421e-01
8.140000000000000568e-01 4.785478219957762791e-01
8.150000000000000577e-01 4.787163238786906194e-01
8.160000000000000586e-01 4.788841158176825874e-01
8.170000000000000595e-01 4.790512002028767813e-01
8.180000000000000604e-01 4.792175794214161844e-01
8.190000000000000613e-01 4.793832558574204206e-01
8.200000000000000622e-01 4.795482318919455089e-01
8.210000000000000631e-01 4.797125099029433959e-01
8.220000000000000639e-01 4.798760922652217098e-01
8.230000000000000648e-01 4.800389813504042924e-01
8.240000000000000657e-01 4.802011795268919525e-01
8.250000000000000666e-01 4.803626891598237192e-01
8.260000000000000675e-01 4.805235126110382615e-01
8.270000000000000684e-01 4.806836522390360855e-01
8.280000000000000693e-01 4.808431103989415090e-01
8.290000000000000702e-01 4.810018894424658020e-01
8.300000000000000711e-01 4.811599917178702168e-01
8.310000000000000719e-01 4.813174195699294056e-01
8.320000000000000728e-01 4.814741753398953383e-01
8.329999999999999627e-01 4.816302613654619424e-01
8.339999999999999636e-01 4.817856799807292423e-01
8.349999999999999645e-01 4.819404335161690534e-01
8.359999999999999654e-01 4.820945242985897883e-01
8.369999999999999662e-01 4.822479546511029280e-01
8.379999999999999671e-01 4.824007268930890491e-01
8.389999999999999680e-01 4.825528433401641282e-01
8.399999999999999689e-01 4.827043063041468463e-01
8.409999999999999698e-01 4.828551180930262254e-01
8.419999999999999707e-01 4.830052810109288774e-01
8.429999999999999716e-01 4.831547973580871402e-01
8.439999999999999725e-01 4.833036694308081582e-01
8.449999999999999734e-01 4.834518995214421300e-01
8.459999999999999742e-01 4.835994899183519991e-01
8.469999999999999751e-01 4.837464429058828119e-01
8.479999999999999760e-01 4.838927607643320750e-01
8.489999999999999769e-01 4.840384457699196119e-01
8.499999999999999778e-01 4.841835001947588091e-01
8.509999999999999787e-01 4.843279263068272500e-01
8.519999999999999796e-01 4.844717263699389043e-01
8.529999999999999805e-01 4.846149026437149288e-01
8.539999999999999813e-01 4.847574573835570777e-01
8.549999999999999822e-01 4.848993928406191145e-01
8.559999999999999831e-01 4.850407112617806105e-01
8.569999999999999840e-01 4.851814148896199108e-01
8.579999999999999849e-01 4.853215059623875449e-01
8.589999999999999858e-01 4.854609867139806911e-01
8.599999999999999867e-01 4.855998593739171421e-01
8.609999999999999876e-01 4.857381261673103801e-01
8.619999999999999885e-01 4.858757893148441531e-01
8.629999999999999893e-01 4.860128510327482720e-01
8.639999999999999902e-01 4.861493135327744075e-01
8.649999999999999911e-01 4.862851790221718318e-01
8.659999999999999920e-01 4.864204497036641595e-01
8.669999999999999929e-01 4.865551277754262549e-01
8.679999999999999938e-01 4.866892154310609730e-01
8.689999999999999947e-01 4.868227148595768994e-01
8.699999999999999956e-01 4.869556282453663676e-01
8.709999999999999964e-01 4.870879577681829220e-01
8.719999999999999973e-01 4.872197056031207230e-01
8.729999999999999982e-01 4.873508739205927864e-01
8.739999999999999991e-01 4.874814648863102229e-01
8.750000000000000000e-01 4.876114806612617536e-01
8.760000000000000009e-01 4.877409234016936712e-01
8.770000000000000018e-01 4.878697952590899667e-01
8.780000000000000027e-01 4.879980983801525674e-01
8.790000000000000036e-01 4.881258349067822966e-01
8.800000000000000044e-01 4.882530069760602220e-01
8.810000000000000053e-01 4.883796167202285599e-01
8.820000000000000062e-01 4.885056662666729665e-01
8.830000000000000071e-01 4.886311577379043314e-01
8.840000000000000080e-01 4.887560932515412904e-01
8.850000000000000089e-01 4.888804749202930178e-01
8.860000000000000098e-01 4.890043048519417401e-01
8.870000000000000107e-01 4.891275851493267490e-01
8.880000000000000115e-01 4.892503179103278033e-01
8.890000000000000124e-01 4.893725052278489751e-01
8.900000000000000133e-01 4.894941491898026631e-01
8.910000000000000142e-01 4.896152518790948260e-01
8.920000000000000151e-01 4.897358153736093844e-01
8.930000000000000160e-01 4.898558417461932879e-01
8.940000000000000169e-01 4.899753330646420824e-01
8.950000000000000178e-01 4.900942913916861432e-01
8.960000000000000187e-01 4.902127187849756873e-01
8.970000000000000195e-01 4.903306172970682275e-01
8.980000000000000204e-01 4.904479889754144728e-01
8.990000000000000213e-01 4.905648358623455052e-01
9.000000000000000222e-01 4.906811599950599012e-01
9.010000000000000231e-01 4.907969634056112973e-01
9.020000000000000240e-01 4.909122481208963995e-01
9.030000000000000249e-01 4.910270161626422714e-01
9.040000000000000258e-01 4.911412695473955647e-01
9.050000000000000266e-01 4.912550102865105850e-01
9.060000000000000275e-01 4.913682403861385772e-01
9.070000000000000284e-01 4.914809618472163466e-01
9.080000000000000293e-01 4.915931766654562662e-01
9.090000000000000302e-01 4.917048868313356191e-01
9.100000000000000311e-01 4.918160943300865506e-01
9.110000000000000320e-01 4.919268011416867425e-01
9.120000000000000329e-01 4.920370092408493101e-01
9.130000000000000338e-01 4.921467205970141978e-01
9.140000000000000346e-01 4.922559371743387424e-01
9.150000000000000355e-01 4.923646609316890688e-01
9.160000000000000364e-01 4.924728938226317076e-01
9.170000000000000373e-01 4.925806377954255466e-01
9.180000000000000382e-01 4.926878947930134478e-01
9.190000000000000391e-01 4.927946667530151426e-01
9.200000000000000400e-01 4.929009556077192933e-01
9.210000000000000409e-01 4.930067632840764991e-01
9.220000000000000417e-01 4.931120917036924678e-01
9.230000000000000426e-01 4.932169427828210218e-01
9.240000000000000435e-01 4.933213184323580469e-01
9.250000000000000444e-01 4.934252205578347206e-01
9.260000000000000453e-01 4.935286510594120712e-01
9.270000000000000462e-01 4.936316118318752055e-01
9.280000000000000471e-01 4.937341047646269798e-01
9.290000000000000480e-01 4.938361317416841145e-01
9.300000000000000488e-01 4.939376946416709213e-01
9.310000000000000497e-01 4.940387953378151398e-01
9.320000000000000506e-01 4.941394356979431080e-01
9.330000000000000515e-01 4.942396175844755435e-01
9.340000000000000524e-01 4.943393428544233803e-01
9.350000000000000533e-01 4.944386133593838273e-01
9.360000000000000542e-01 4.945374309455365380e-01
9.370000000000000551e-01 4.946357974536402802e-01
9.380000000000000560e-01 4.947337147190299378e-01
9.390000000000000568e-01 4.948311845716130142e-01
9.400000000000000577e-01 4.949282088358669673e-01
9.410000000000000586e-01 4.950247893308368230e-01
9.420000000000000595e-01 4.951209278701322880e-01
9.430000000000000604e-01 4.952166262619260850e-01
9.440000000000000613e-01 4.953118863089516211e-01
9.450000000000000622e-01 4.954067098085012111e-01
9.460000000000000631e-01 4.955010985524248568e-01
9.470000000000000639e-01 4.955950543271283593e-01
9.480000000000000648e-01 4.956885789135723197e-01
9.490000000000000657e-01 4.957816740872712513e-01
9.500000000000000666e-01 4.958743416182928021e-01
9.510000000000000675e-01 4.959665832712569222e-01
9.520000000000000684e-01 4.960584008053359195e-01
9.530000000000000693e-01 4.961497959742534603e-01
9.540000000000000702e-01 4.962407705262854019e-01
9.550000000000000711e-01 4.963313262042593488e-01
9.560000000000000719e-01 4.964214647455553187e-01
9.570000000000000728e-01 4.965111878821061309e-01
9.580000000000000737e-01 4.966004973403980172e-01
9.590000000000000746e-01 4.966893948414717874e-01
9.599999999999999645e-01 4.967778821009237733e-01
9.609999999999999654e-01 4.968659608289067720e-01
9.619999999999999662e-01 4.969536327301319334e-01
9.629999999999999671e-01 4.970408995038699818e-01
9.639999999999999680e-01 4.971277628439534357e-01
9.649999999999999689e-01 4.972142244387778298e-01
9.659999999999999698e-01 4.973002859713042678e-01
9.669999999999999707e-01 4.973859491190619764e-01
9.679999999999999716e-01 4.974712155541498593e-01
9.689999999999999725e-01 4.975560869432399946e-01
9.699999999999999734e-01 4.976405649475798554e-01
9.709999999999999742e-01 4.977246512229953623e-01
9.719999999999999751e-01 4.978083474198938263e-01
9.729999999999999760e-01 4.978916551832673898e-01
9.739999999999999769e-01 4.979745761526964132e-01
9.749999999999999778e-01 4.980571119623527498e-01
9.759999999999999787e-01 4.981392642410036320e-01
9.769999999999999796e-01 4.982210346120152789e-01
9.779999999999999805e-01 4.983024246933572821e-01
9.789999999999999813e-01 4.983834360976062694e-01
9.799999999999999822e-01 4.984640704319506788e-01
9.809999999999999831e-01 4.985443292981945884e-01
9.819999999999999840e-01 4.986242142927626575e-01
9.829999999999999849e-01 4.987037270067049555e-01
9.839999999999999858e-01 4.987828690257011810e-01
9.849999999999999867e-01 4.988616419300664351e-01
9.859999999999999876e-01 4.989400472947555509e-01
9.869999999999999885e-01 4.990180866893690892e-01
9.879999999999999893e-01 4.990957616781580009e-01
9.889999999999999902e-01 4.991730738200295669e-01
9.899999999999999911e-01 4.992500246685530607e-01
9.909999999999999920e-01 4.993266157719652987e-01
9.919999999999999929e-01 4.994028486731764693e-01
9.929999999999999938e-01 4.994787249097764059e-01
9.939999999999999947e-01 4.995542460140407481e-01
9.949999999999999956e-01 4.996294135129367153e-01
9.959999999999999964e-01 4.997042289281301009e-01
9.969999999999999973e-01 4.997786937759915449e-01
9.979999999999999982e-01 4.998528095676027516e-01
9.989999999999999991e-01 4.999265778087638168e-01


==> WASEP_theor_z_at_10000t8000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-03 3.858111733728624088e-04
2.000000000000000042e-03 7.718429427654370208e-04
3.000000000000000062e-03 1.158095354987213497e-03
4.000000000000000083e-03 1.544568456766836012e-03
5.000000000000000104e-03 1.931262294751979114e-03
6.000000000000000125e-03 2.318176915510171063e-03
7.000000000000000146e-03 2.705312365526288138e-03
8.000000000000000167e-03 3.092668691206237452e-03
9.000000000000001055e-03 3.480245938873733399e-03
1.000000000000000021e-02 3.868044154771362129e-03
1.099999999999999936e-02 4.256063385060453175e-03
1.200000000000000025e-02 4.644303675821668392e-03
1.300000000000000114e-02 5.032765073053205654e-03
1.400000000000000029e-02 5.421447622672814597e-03
1.499999999999999944e-02 5.810351370515999883e-03
1.600000000000000033e-02 6.199476362337089791e-03
1.700000000000000122e-02 6.588822643808625590e-03
1.800000000000000211e-02 6.978390260520996383e-03
1.899999999999999953e-02 7.368179257983738413e-03
2.000000000000000042e-02 7.758189681623271251e-03
2.100000000000000130e-02 8.148421576784897064e-03
2.199999999999999872e-02 8.538874988731730287e-03
2.299999999999999961e-02 8.929549962644330735e-03
2.400000000000000050e-02 9.320446543621518920e-03
2.500000000000000139e-02 9.711564776679778438e-03
2.600000000000000228e-02 1.010290470675287780e-02
2.699999999999999969e-02 1.049446637869294076e-02
2.800000000000000058e-02 1.088624983726888679e-02
2.900000000000000147e-02 1.127825512716724814e-02
2.999999999999999889e-02 1.167048229299228086e-02
3.099999999999999978e-02 1.206293137926511480e-02
3.200000000000000067e-02 1.245560243042434685e-02
3.300000000000000155e-02 1.284849549082566628e-02
3.400000000000000244e-02 1.324161060474172112e-02
3.500000000000000333e-02 1.363494781636223098e-02
3.600000000000000422e-02 1.402850716979431832e-02
3.699999999999999817e-02 1.442228870906145204e-02
3.799999999999999906e-02 1.481629247810376145e-02
3.899999999999999994e-02 1.521051852077863649e-02
4.000000000000000083e-02 1.560496688085987252e-02
4.100000000000000172e-02 1.599963760203779173e-02
4.200000000000000261e-02 1.639453072791931948e-02
4.300000000000000350e-02 1.678964630202788716e-02
4.399999999999999745e-02 1.718498436780303840e-02
4.499999999999999833e-02 1.758054496860100499e-02
4.599999999999999922e-02 1.797632814769412751e-02
4.700000000000000011e-02 1.837233394827045285e-02
4.800000000000000100e-02 1.876856241343480280e-02
4.900000000000000189e-02 1.916501358620793447e-02
5.000000000000000278e-02 1.956168750952591573e-02
5.100000000000000366e-02 1.995858422624119735e-02
5.200000000000000455e-02 2.035570377912245682e-02
5.299999999999999850e-02 2.075304621085353324e-02
5.399999999999999939e-02 2.115061156403400325e-02
5.500000000000000028e-02 2.154839988117880981e-02
5.600000000000000117e-02 2.194641120471929260e-02
5.700000000000000205e-02 2.234464557700141865e-02
5.800000000000000294e-02 2.274310304028706597e-02
5.900000000000000383e-02 2.314178363675316319e-02
5.999999999999999778e-02 2.354068740849181787e-02
6.099999999999999867e-02 2.393981439751061840e-02
6.199999999999999956e-02 2.433916464573229743e-02
6.300000000000000044e-02 2.473873819499457227e-02
6.400000000000000133e-02 2.513853508705001655e-02
6.500000000000000222e-02 2.553855536356617120e-02
6.600000000000000311e-02 2.593879906612563124e-02
6.700000000000000400e-02 2.633926623622544205e-02
6.800000000000000488e-02 2.673995691527766838e-02
6.900000000000000577e-02 2.714087114460879760e-02
7.000000000000000666e-02 2.754200896546029134e-02
7.100000000000000755e-02 2.794337041898776672e-02
7.200000000000000844e-02 2.834495554626153407e-02
7.299999999999999545e-02 2.874676438826603148e-02
7.399999999999999634e-02 2.914879698589987675e-02
7.499999999999999722e-02 2.955105337997648504e-02
7.599999999999999811e-02 2.995353361122316677e-02
7.699999999999999900e-02 3.035623772028152312e-02
7.799999999999999989e-02 3.075916574770656137e-02
7.900000000000000078e-02 3.116231773396821794e-02
8.000000000000000167e-02 3.156569371944957514e-02
8.100000000000000255e-02 3.196929374444812400e-02
8.200000000000000344e-02 3.237311784917493163e-02
8.300000000000000433e-02 3.277716607375450591e-02
8.400000000000000522e-02 3.318143845822535409e-02
8.500000000000000611e-02 3.358593504253982315e-02
8.600000000000000699e-02 3.399065586656285082e-02
8.700000000000000788e-02 3.439560097007386685e-02
8.799999999999999489e-02 3.480077039276505135e-02
8.899999999999999578e-02 3.520616417424236172e-02
8.999999999999999667e-02 3.561178235402445019e-02
9.099999999999999756e-02 3.601762497154394060e-02
9.199999999999999845e-02 3.642369206614586713e-02
9.299999999999999933e-02 3.682998367708850002e-02
9.400000000000000022e-02 3.723649984354340109e-02
9.500000000000000111e-02 3.764324060459506988e-02
9.600000000000000200e-02 3.805020599924058278e-02
9.700000000000000289e-02 3.845739606638966940e-02
9.800000000000000377e-02 3.886481084486573950e-02
9.900000000000000466e-02 3.927245037340388462e-02
1.000000000000000056e-01 3.968031469065213396e-02
1.010000000000000064e-01 4.008840383517107975e-02
1.020000000000000073e-01 4.049671784543441150e-02
1.030000000000000082e-01 4.090525675982698700e-02
1.040000000000000091e-01 4.131402061664738584e-02
1.049999999999999961e-01 4.172300945410550160e-02
1.059999999999999970e-01 4.213222331032403373e-02
1.069999999999999979e-01 4.254166222333737035e-02
1.079999999999999988e-01 4.295132623109267772e-02
1.089999999999999997e-01 4.336121537144851240e-02
1.100000000000000006e-01 4.377132968217591069e-02
1.110000000000000014e-01 4.418166920095752820e-02
1.120000000000000023e-01 4.459223396538793127e-02
1.130000000000000032e-01 4.500302401297397864e-02
1.140000000000000041e-01 4.541403938113345445e-02
1.150000000000000050e-01 4.582528010719661565e-02
1.160000000000000059e-01 4.623674622840437398e-02
1.170000000000000068e-01 4.664843778191024581e-02
1.180000000000000077e-01 4.706035480477884642e-02
1.190000000000000085e-01 4.747249733398573729e-02
1.199999999999999956e-01 4.788486540641888334e-02
1.209999999999999964e-01 4.829745905887644630e-02
1.219999999999999973e-01 4.871027832806894969e-02
1.229999999999999982e-01 4.912332325061704447e-02
1.239999999999999991e-01 4.953659386305302170e-02
1.250000000000000000e-01 4.995009020182037546e-02
1.260000000000000009e-01 5.036381230327325459e-02
1.270000000000000018e-01 5.077776020367743420e-02
1.280000000000000027e-01 5.119193393920881685e-02
1.290000000000000036e-01 5.160633354595440397e-02
1.300000000000000044e-01 5.202095905991196978e-02
1.310000000000000053e-01 5.243581051699010981e-02
1.320000000000000062e-01 5.285088795300808828e-02
1.330000000000000071e-01 5.326619140369529687e-02
1.340000000000000080e-01 5.368172090469285757e-02
1.350000000000000089e-01 5.409747649155057653e-02
1.360000000000000098e-01 5.451345819973017759e-02
1.370000000000000107e-01 5.492966606460313733e-02
1.380000000000000115e-01 5.534610012145142754e-02
1.390000000000000124e-01 5.576276040546670337e-02
1.400000000000000133e-01 5.617964695175176049e-02
1.410000000000000142e-01 5.659675979531875178e-02
1.420000000000000151e-01 5.701409897109000618e-02
1.430000000000000160e-01 5.743166451389830618e-02
1.440000000000000169e-01 5.784945645848584700e-02
1.449999999999999900e-01 5.826747483950499990e-02
1.459999999999999909e-01 5.868571969151770845e-02
1.469999999999999918e-01 5.910419104899668208e-02
1.479999999999999927e-01 5.952288894632257882e-02
1.489999999999999936e-01 5.994181341778721805e-02
1.499999999999999944e-01 6.036096449759141558e-02
1.509999999999999953e-01 6.078034221984549706e-02
1.519999999999999962e-01 6.119994661856941603e-02
1.529999999999999971e-01 6.161977772769299672e-02
1.539999999999999980e-01 6.203983558105473362e-02
1.549999999999999989e-01 6.246012021240249235e-02
1.559999999999999998e-01 6.288063165539384269e-02
1.570000000000000007e-01 6.330136994359542024e-02
1.580000000000000016e-01 6.372233511048264187e-02
1.590000000000000024e-01 6.414352718944078824e-02
1.600000000000000033e-01 6.456494621376340781e-02
1.610000000000000042e-01 6.498659221665319119e-02
1.620000000000000051e-01 6.540846523122209599e-02
1.630000000000000060e-01 6.583056529049098604e-02
1.640000000000000069e-01 6.625289242738900686e-02
1.650000000000000078e-01 6.667544667475457099e-02
1.660000000000000087e-01 6.709822806533455308e-02
1.670000000000000095e-01 6.752123663178453972e-02
1.680000000000000104e-01 6.794447240666875998e-02
1.690000000000000113e-01 6.836793542246009936e-02
1.700000000000000122e-01 6.879162571153975281e-02
1.710000000000000131e-01 6.921554330619728024e-02
1.720000000000000140e-01 6.963968823863071755e-02
1.730000000000000149e-01 7.006406054094685421e-02
1.740000000000000158e-01 7.048866024515970663e-02
1.750000000000000167e-01 7.091348738319291911e-02
1.759999999999999898e-01 7.133854198687708537e-02
1.769999999999999907e-01 7.176382408795137224e-02
1.779999999999999916e-01 7.218933371806346422e-02
1.789999999999999925e-01 7.261507090876816173e-02
1.799999999999999933e-01 7.304103569152874120e-02
1.809999999999999942e-01 7.346722809771683016e-02
1.819999999999999951e-01 7.389364815861088065e-02
1.829999999999999960e-01 7.432029590539790398e-02
1.839999999999999969e-01 7.474717136917226334e-02
1.849999999999999978e-01 7.517427458093638160e-02
1.859999999999999987e-01 7.560160557160022776e-02
1.869999999999999996e-01 7.602916437198077582e-02
1.880000000000000004e-01 7.645695101280361450e-02
1.890000000000000013e-01 7.688496552470086565e-02
1.900000000000000022e-01 7.731320793821243320e-02
1.910000000000000031e-01 7.774167828378586442e-02
1.920000000000000040e-01 7.817037659177569764e-02
1.930000000000000049e-01 7.859930289244382307e-02
1.940000000000000058e-01 7.902845721595969097e-02
1.950000000000000067e-01 7.945783959239896554e-02
1.960000000000000075e-01 7.988745005174587022e-02
1.970000000000000084e-01 8.031728862389073131e-02
1.980000000000000093e-01 8.074735533863108827e-02
1.990000000000000102e-01 8.117765022567154098e-02
2.000000000000000111e-01 8.160817331462340285e-02
2.010000000000000120e-01 8.203892463500543630e-02
2.020000000000000129e-01 8.246990421624257606e-02
2.030000000000000138e-01 8.290111208766710871e-02
2.040000000000000147e-01 8.333254827851721558e-02
2.050000000000000155e-01 8.376421281793897111e-02
2.060000000000000164e-01 8.419610573498406692e-02
2.070000000000000173e-01 8.462822705861114403e-02
2.080000000000000182e-01 8.506057681768543210e-02
2.089999999999999913e-01 8.549315504097880491e-02
2.099999999999999922e-01 8.592596175716879503e-02
2.109999999999999931e-01 8.635899699484061998e-02
2.119999999999999940e-01 8.679226078248454546e-02
2.129999999999999949e-01 8.722575314849803640e-02
2.139999999999999958e-01 8.765947412118445248e-02
2.149999999999999967e-01 8.809342372875306193e-02
2.159999999999999976e-01 8.852760199932012408e-02
2.169999999999999984e-01 8.896200896090682153e-02
2.179999999999999993e-01 8.939664464144143896e-02
2.190000000000000002e-01 8.983150906875823904e-02
2.200000000000000011e-01 9.026660227059622732e-02
2.210000000000000020e-01 9.070192427460188611e-02
2.220000000000000029e-01 9.113747510832638510e-02
2.230000000000000038e-01 9.157325479922759359e-02
2.240000000000000047e-01 9.200926337466858174e-02
2.250000000000000056e-01 9.244550086191842542e-02
2.260000000000000064e-01 9.288196728815155401e-02
2.270000000000000073e-01 9.331866268044848589e-02
2.280000000000000082e-01 9.375558706579503743e-02
2.290000000000000091e-01 9.419274047108278092e-02
2.300000000000000100e-01 9.463012292310847562e-02
2.310000000000000109e-01 9.506773444857438693e-02
2.320000000000000118e-01 9.550557507408893865e-02
2.330000000000000127e-01 9.594364482616438150e-02
2.340000000000000135e-01 9.638194373122023484e-02
2.350000000000000144e-01 9.682047181557948412e-02
2.360000000000000153e-01 9.725922910547134259e-02
2.370000000000000162e-01 9.769821562703005779e-02
2.380000000000000171e-01 9.813743140629509198e-02
2.390000000000000180e-01 9.857687646921074742e-02
2.399999999999999911e-01 9.901655084162658271e-02
2.409999999999999920e-01 9.945645454929684381e-02
2.419999999999999929e-01 9.989658761788115793e-02
2.429999999999999938e-01 1.003369500729440061e-01
2.439999999999999947e-01 1.007775419399545985e-01
2.449999999999999956e-01 1.012183632442870268e-01
2.459999999999999964e-01 1.016594140112202366e-01
2.469999999999999973e-01 1.021006942659378469e-01
2.479999999999999982e-01 1.025422040335280949e-01
2.489999999999999991e-01 1.029839433389840436e-01
2.500000000000000000e-01 1.034259122072034298e-01
2.510000000000000009e-01 1.038681106629887191e-01
2.520000000000000018e-01 1.043105387310461485e-01
2.530000000000000027e-01 1.047531964359873918e-01
2.540000000000000036e-01 1.051960838023277695e-01
2.550000000000000044e-01 1.056392008544878441e-01
2.560000000000000053e-01 1.060825476167920611e-01
2.570000000000000062e-01 1.065261241134691644e-01
2.580000000000000071e-01 1.069699303686521136e-01
2.590000000000000080e-01 1.074139664063784860e-01
2.600000000000000089e-01 1.078582322505898250e-01
2.610000000000000098e-01 1.083027279251320973e-01
2.620000000000000107e-01 1.087474534537547499e-01
2.630000000000000115e-01 1.091924088601120141e-01
2.640000000000000124e-01 1.096375941677618648e-01
2.650000000000000133e-01 1.100830094001663678e-01
2.660000000000000142e-01 1.105286545806912074e-01
2.670000000000000151e-01 1.109745297326066860e-01
2.680000000000000160e-01 1.114206348790866830e-01
2.690000000000000169e-01 1.118669700432082248e-01
2.700000000000000178e-01 1.123135352479533444e-01
2.710000000000000187e-01 1.127603305162069580e-01
2.720000000000000195e-01 1.132073558707583916e-01
2.730000000000000204e-01 1.136546113342997572e-01
2.740000000000000213e-01 1.141020969294276877e-01
2.750000000000000222e-01 1.145498126786417270e-01
2.760000000000000231e-01 1.149977586043458705e-01
2.770000000000000240e-01 1.154459347288468440e-01
2.780000000000000249e-01 1.158943410743550895e-01
2.790000000000000258e-01 1.163429776629850421e-01
2.800000000000000266e-01 1.167918445167533820e-01
2.810000000000000275e-01 1.172409416575815183e-01
2.820000000000000284e-01 1.176902691072932716e-01
2.830000000000000293e-01 1.181398268876162061e-01
2.840000000000000302e-01 1.185896150201810606e-01
2.850000000000000311e-01 1.190396335265215266e-01
2.860000000000000320e-01 1.194898824280752059e-01
2.870000000000000329e-01 1.199403617461820143e-01
2.880000000000000338e-01 1.203910715020858058e-01
2.889999999999999791e-01 1.208420117169328040e-01
2.899999999999999800e-01 1.212931824117727264e-01
2.909999999999999809e-01 1.217445836075581184e-01
2.919999999999999818e-01 1.221962153251445471e-01
2.929999999999999827e-01 1.226480775852909211e-01
2.939999999999999836e-01 1.231001704086581300e-01
2.949999999999999845e-01 1.235524938158110708e-01
2.959999999999999853e-01 1.240050478272166357e-01
2.969999999999999862e-01 1.244578324632447247e-01
2.979999999999999871e-01 1.249108477441683018e-01
2.989999999999999880e-01 1.253640936901627145e-01
2.999999999999999889e-01 1.258175703213062768e-01
3.009999999999999898e-01 1.262712776575800055e-01
3.019999999999999907e-01 1.267252157188669404e-01
3.029999999999999916e-01 1.271793845249533372e-01
3.039999999999999925e-01 1.276337840955283909e-01
3.049999999999999933e-01 1.280884144501827360e-01
3.059999999999999942e-01 1.285432756084102790e-01
3.069999999999999951e-01 1.289983675896068660e-01
3.079999999999999960e-01 1.294536904130718369e-01
3.089999999999999969e-01 1.299092440980054441e-01
3.099999999999999978e-01 1.303650286635114619e-01
3.109999999999999987e-01 1.308210441285954928e-01
3.119999999999999996e-01 1.312772905121655509e-01
3.130000000000000004e-01 1.317337678330317563e-01
3.140000000000000013e-01 1.321904761099069181e-01
3.150000000000000022e-01 1.326474153614056462e-01
3.160000000000000031e-01 1.331045856060447397e-01
3.170000000000000040e-01 1.335619868622432149e-01
3.180000000000000049e-01 1.340196191483222776e-01
3.190000000000000058e-01 1.344774824825050175e-01
3.200000000000000067e-01 1.349355768829170743e-01
3.210000000000000075e-01 1.353939023675853615e-01
3.220000000000000084e-01 1.358524589544392314e-01
3.230000000000000093e-01 1.363112466613099760e-01
3.240000000000000102e-01 1.367702655059306049e-01
3.250000000000000111e-01 1.372295155059363170e-01
3.260000000000000120e-01 1.376889966788639452e-01
3.270000000000000129e-01 1.381487090421522068e-01
3.280000000000000138e-01 1.386086526131417584e-01
3.290000000000000147e-01 1.390688274090747800e-01
3.300000000000000155e-01 1.395292334470952522e-01
3.310000000000000164e-01 1.399898707442492340e-01
3.320000000000000173e-01 1.404507393174839747e-01
3.330000000000000182e-01 1.409118391836485240e-01
3.340000000000000191e-01 1.413731703594937050e-01
3.350000000000000200e-01 1.418347328616718361e-01
3.360000000000000209e-01 1.422965267067370365e-01
3.370000000000000218e-01 1.427585519111443657e-01
3.380000000000000226e-01 1.432208084912510448e-01
3.390000000000000235e-01 1.436832964633157350e-01
3.400000000000000244e-01 1.441460158434977601e-01
3.410000000000000253e-01 1.446089666478590219e-01
3.420000000000000262e-01 1.450721488923615854e-01
3.430000000000000271e-01 1.455355625928703434e-01
3.440000000000000280e-01 1.459992077651502407e-01
3.450000000000000289e-01 1.464630844248681063e-01
3.460000000000000298e-01 1.469271925875919871e-01
3.470000000000000306e-01 1.473915322687915364e-01
3.480000000000000315e-01 1.478561034838372090e-01
3.490000000000000324e-01 1.483209062480003726e-01
3.500000000000000333e-01 1.487859405764545839e-01
3.510000000000000342e-01 1.492512064842736463e-01
3.519999999999999796e-01 1.497167039864327753e-01
3.529999999999999805e-01 1.501824330978085986e-01
3.539999999999999813e-01 1.506483938331783512e-01
3.549999999999999822e-01 1.511145862072207913e-01
3.559999999999999831e-01 1.515810102345151178e-01
3.569999999999999840e-01 1.520476659295421362e-01
3.579999999999999849e-01 1.525145533066837034e-01
3.589999999999999858e-01 1.529816723802215617e-01
3.599999999999999867e-01 1.534490231643396707e-01
3.609999999999999876e-01 1.539166056731223198e-01
3.619999999999999885e-01 1.543844199205547663e-01
3.629999999999999893e-01 1.548524659205227361e-01
3.639999999999999902e-01 1.553207436868136726e-01
3.649999999999999911e-01 1.557892532331150437e-01
3.659999999999999920e-01 1.562579945730153963e-01
3.669999999999999929e-01 1.567269677200039402e-01
3.679999999999999938e-01 1.571961726874708809e-01
3.689999999999999947e-01 1.576656094887068371e-01
3.699999999999999956e-01 1.581352781369032290e-01
3.709999999999999964e-01 1.586051786451523338e-01
3.719999999999999973e-01 1.590753110264470915e-01
3.729999999999999982e-01 1.595456752936804667e-01
3.739999999999999991e-01 1.600162714596466418e-01
3.750000000000000000e-01 1.604870995370405451e-01
3.760000000000000009e-01 1.609581595384568242e-01
3.770000000000000018e-01 1.614294514763917054e-01
3.780000000000000027e-01 1.619009753632408011e-01
3.790000000000000036e-01 1.623727312113013577e-01
3.800000000000000044e-01 1.628447190327702576e-01
3.810000000000000053e-01 1.633169388397455180e-01
3.820000000000000062e-01 1.637893906442247915e-01
3.830000000000000071e-01 1.642620744581066439e-01
3.840000000000000080e-01 1.647349902931905530e-01
3.850000000000000089e-01 1.652081381611750499e-01
3.860000000000000098e-01 1.656815180736601056e-01
3.870000000000000107e-01 1.661551300421456601e-01
3.880000000000000115e-01 1.666289740780320106e-01
3.890000000000000124e-01 1.671030501926193956e-01
3.900000000000000133e-01 1.675773583971092440e-01
3.910000000000000142e-01 1.680518987026021482e-01
3.920000000000000151e-01 1.685266711200997525e-01
3.930000000000000160e-01 1.690016756605037529e-01
3.940000000000000169e-01 1.694769123346151762e-01
3.950000000000000178e-01 1.699523811531366835e-01
3.960000000000000187e-01 1.704280821266699608e-01
3.970000000000000195e-01 1.709040152657173295e-01
3.980000000000000204e-01 1.713801805806811906e-01
3.990000000000000213e-01 1.718565780818641087e-01
4.000000000000000222e-01 1.723332077794682837e-01
4.010000000000000231e-01 1.728100696835969952e-01
4.020000000000000240e-01 1.732871638042521312e-01
4.030000000000000249e-01 1.737644901513369089e-01
4.040000000000000258e-01 1.742420487346539038e-01
4.050000000000000266e-01 1.747198395639056878e-01
4.060000000000000275e-01 1.751978626486954960e-01
4.070000000000000284e-01 1.756761179985253107e-01
4.080000000000000293e-01 1.761546056227985269e-01
4.090000000000000302e-01 1.766333255308170092e-01
4.100000000000000311e-01 1.771122777317837016e-01
4.110000000000000320e-01 1.775914622348010175e-01
4.120000000000000329e-01 1.780708790488709503e-01
4.130000000000000338e-01 1.785505281828958513e-01
4.140000000000000346e-01 1.790304096456777905e-01
4.150000000000000355e-01 1.795105234459184185e-01
4.160000000000000364e-01 1.799908695922195212e-01
4.169999999999999818e-01 1.804714480930829090e-01
4.179999999999999827e-01 1.809522589569094453e-01
4.189999999999999836e-01 1.814333021920004341e-01
4.199999999999999845e-01 1.819145778065566765e-01
4.209999999999999853e-01 1.823960858086787762e-01
4.219999999999999862e-01 1.828778262063673610e-01
4.229999999999999871e-01 1.833597990075218620e-01
4.239999999999999880e-01 1.838420042199425952e-01
4.249999999999999889e-01 1.843244418513288463e-01
4.259999999999999898e-01 1.848071119092799530e-01
4.269999999999999907e-01 1.852900144012947226e-01
4.279999999999999916e-01 1.857731493347715146e-01
4.289999999999999925e-01 1.862565167170087965e-01
4.299999999999999933e-01 1.867401165552038111e-01
4.309999999999999942e-01 1.872239488564545751e-01
4.319999999999999951e-01 1.877080136277576861e-01
4.329999999999999960e-01 1.881923108760100716e-01
4.339999999999999969e-01 1.886768406080076010e-01
4.349999999999999978e-01 1.891616028304463348e-01
4.359999999999999987e-01 1.896465975499215806e-01
4.369999999999999996e-01 1.901318247729282540e-01
4.380000000000000004e-01 1.906172845058607124e-01
4.390000000000000013e-01 1.911029767550130043e-01
4.400000000000000022e-01 1.915889015265783701e-01
4.410000000000000031e-01 1.920750588266501024e-01
4.420000000000000040e-01 1.925614486612206577e-01
4.430000000000000049e-01 1.930480710361819063e-01
4.440000000000000058e-01 1.935349259573254932e-01
4.450000000000000067e-01 1.940220134303418942e-01
4.460000000000000075e-01 1.945093334608219149e-01
4.470000000000000084e-01 1.949968860542553029e-01
4.480000000000000093e-01 1.954846712160310529e-01
4.490000000000000102e-01 1.959726889514383230e-01
4.500000000000000111e-01 1.964609392656647691e-01
4.510000000000000120e-01 1.969494221637982934e-01
4.520000000000000129e-01 1.974381376508254904e-01
4.530000000000000138e-01 1.979270857316328402e-01
4.540000000000000147e-01 1.984162664110058483e-01
4.550000000000000155e-01 1.989056796936298221e-01
4.560000000000000164e-01 1.993953255840891781e-01
4.570000000000000173e-01 1.998852040868676627e-01
4.580000000000000182e-01 2.003753152063482701e-01
4.590000000000000191e-01 2.008656589468138520e-01
4.600000000000000200e-01 2.013562353124458693e-01
4.610000000000000209e-01 2.018470443073256682e-01
4.620000000000000218e-01 2.023380859354337868e-01
4.630000000000000226e-01 2.028293602006497331e-01
4.640000000000000235e-01 2.033208671067531226e-01
4.650000000000000244e-01 2.038126066574218465e-01
4.660000000000000253e-01 2.043045788562339315e-01
4.670000000000000262e-01 2.047967837066661245e-01
4.680000000000000271e-01 2.052892212120951132e-01
4.690000000000000280e-01 2.057818913757960833e-01
4.700000000000000289e-01 2.062747942009438007e-01
4.710000000000000298e-01 2.067679296906127506e-01
4.720000000000000306e-01 2.072612978477759715e-01
4.730000000000000315e-01 2.077548986753061655e-01
4.740000000000000324e-01 2.082487321759753651e-01
4.750000000000000333e-01 2.087427983524543507e-01
4.760000000000000342e-01 2.092370972073138990e-01
4.770000000000000351e-01 2.097316287430232296e-01
4.780000000000000360e-01 2.102263929619512528e-01
4.790000000000000369e-01 2.107213898663663487e-01
4.799999999999999822e-01 2.112166194584350065e-01
4.809999999999999831e-01 2.117120817402246558e-01
4.819999999999999840e-01 2.122077767137005855e-01
4.829999999999999849e-01 2.127037043807275263e-01
4.839999999999999858e-01 2.131998647430702054e-01
4.849999999999999867e-01 2.136962578023912096e-01
4.859999999999999876e-01 2.141928835602538161e-01
4.869999999999999885e-01 2.146897420181193006e-01
4.879999999999999893e-01 2.151868331773487686e-01
4.889999999999999902e-01 2.156841570392024621e-01
4.899999999999999911e-01 2.161817136048397314e-01
4.909999999999999920e-01 2.166795028753189800e-01
4.919999999999999929e-01 2.171775248515980805e-01
4.929999999999999938e-01 2.176757795345339308e-01
4.939999999999999947e-01 2.181742669248824540e-01
4.949999999999999956e-01 2.186729870232993478e-01
4.959999999999999964e-01 2.191719398303389466e-01
4.969999999999999973e-01 2.196711253464545266e-01
4.979999999999999982e-01 2.201705435719994441e-01
4.989999999999999991e-01 2.206701945072256366e-01
5.000000000000000000e-01 2.211700781522841774e-01
5.010000000000000009e-01 2.216701945072256930e-01
5.020000000000000018e-01 2.221705435719996125e-01
5.030000000000000027e-01 2.226711253464545848e-01
5.040000000000000036e-01 2.231719398303386448e-01
5.050000000000000044e-01 2.236729870232991579e-01
5.060000000000000053e-01 2.241742669248825148e-01
5.070000000000000062e-01 2.246757795345337150e-01
5.080000000000000071e-01 2.251775248515980321e-01
5.090000000000000080e-01 2.256795028753190158e-01
5.100000000000000089e-01 2.261817136048397126e-01
5.110000000000000098e-01 2.266841570392024996e-01
5.120000000000000107e-01 2.271868331773488348e-01
5.130000000000000115e-01 2.276897420181190901e-01
5.140000000000000124e-01 2.281928835602539118e-01
5.150000000000000133e-01 2.286962578023912507e-01
5.160000000000000142e-01 2.291998647430699976e-01
5.170000000000000151e-01 2.297037043807275136e-01
5.180000000000000160e-01 2.302077767137005737e-01
5.190000000000000169e-01 2.307120817402246171e-01
5.200000000000000178e-01 2.312166194584351353e-01
5.210000000000000187e-01 2.317213898663660898e-01
5.220000000000000195e-01 2.322263929619512723e-01
5.230000000000000204e-01 2.327316287430231945e-01
5.240000000000000213e-01 2.332370972073137538e-01
5.250000000000000222e-01 2.337427983524545672e-01
5.260000000000000231e-01 2.342487321759753049e-01
5.270000000000000240e-01 2.347548986753061617e-01
5.280000000000000249e-01 2.352612978477758854e-01
5.290000000000000258e-01 2.357679296906128041e-01
5.300000000000000266e-01 2.362747942009440494e-01
5.310000000000000275e-01 2.367818913757957500e-01
5.320000000000000284e-01 2.372892212120949196e-01
5.330000000000000293e-01 2.377967837066661261e-01
5.340000000000000302e-01 2.383045788562340728e-01
5.350000000000000311e-01 2.388126066574220441e-01
5.360000000000000320e-01 2.393208671067530435e-01
5.370000000000000329e-01 2.398293602006498215e-01
5.380000000000000338e-01 2.403380859354335986e-01
5.390000000000000346e-01 2.408470443073256195e-01
5.400000000000000355e-01 2.413562353124460436e-01
5.410000000000000364e-01 2.418656589468139995e-01
5.420000000000000373e-01 2.423753152063483352e-01
5.430000000000000382e-01 2.428852040868675344e-01
5.440000000000000391e-01 2.433953255840893837e-01
5.450000000000000400e-01 2.439056796936299176e-01
5.460000000000000409e-01 2.444162664110060834e-01
5.470000000000000417e-01 2.449270857316326599e-01
5.480000000000000426e-01 2.454381376508253942e-01
5.490000000000000435e-01 2.459494221637980871e-01
5.500000000000000444e-01 2.464609392656648412e-01
5.510000000000000453e-01 2.469726889514384516e-01
5.520000000000000462e-01 2.474846712160310713e-01
5.530000000000000471e-01 2.479968860542550724e-01
5.540000000000000480e-01 2.485093334608218518e-01
5.550000000000000488e-01 2.490220134303420263e-01
5.560000000000000497e-01 2.495349259573252376e-01
5.570000000000000506e-01 2.500480710361819292e-01
5.580000000000000515e-01 2.505614486612205982e-01
5.590000000000000524e-01 2.510750588266503214e-01
5.600000000000000533e-01 2.515889015265784789e-01
5.610000000000000542e-01 2.521029767550128642e-01
5.620000000000000551e-01 2.526172845058607397e-01
5.630000000000000560e-01 2.531318247729283932e-01
5.640000000000000568e-01 2.536465975499216929e-01
5.650000000000000577e-01 2.541616028304464758e-01
5.660000000000000586e-01 2.546768406080076597e-01
5.670000000000000595e-01 2.551923108760098535e-01
5.680000000000000604e-01 2.557080136277576354e-01
5.690000000000000613e-01 2.562239488564545531e-01
5.700000000000000622e-01 2.567401165552039011e-01
5.710000000000000631e-01 2.572565167170086653e-01
5.720000000000000639e-01 2.577731493347715230e-01
5.730000000000000648e-01 2.582900144012948429e-01
5.740000000000000657e-01 2.588071119092800187e-01
5.750000000000000666e-01 2.593244418513288019e-01
5.760000000000000675e-01 2.598420042199427460e-01
5.769999999999999574e-01 2.603597990075219859e-01
5.779999999999999583e-01 2.608778262063671249e-01
5.789999999999999591e-01 2.613960858086788464e-01
5.799999999999999600e-01 2.619145778065566366e-01
5.809999999999999609e-01 2.624333021920002840e-01
5.819999999999999618e-01 2.629522589569094349e-01
5.829999999999999627e-01 2.634714480930828162e-01
5.839999999999999636e-01 2.639908695922196791e-01
5.849999999999999645e-01 2.645105234459182997e-01
5.859999999999999654e-01 2.650304096456775893e-01
5.869999999999999662e-01 2.655505281828956510e-01
5.879999999999999671e-01 2.660708790488707787e-01
5.889999999999999680e-01 2.665914622348009577e-01
5.899999999999999689e-01 2.671122777317836428e-01
5.909999999999999698e-01 2.676333255308168124e-01
5.919999999999999707e-01 2.681546056227984143e-01
5.929999999999999716e-01 2.686761179985254211e-01
5.939999999999999725e-01 2.691978626486953297e-01
5.949999999999999734e-01 2.697198395639058277e-01
5.959999999999999742e-01 2.702420487346540168e-01
5.969999999999999751e-01 2.707644901513369118e-01
5.979999999999999760e-01 2.712871638042522737e-01
5.989999999999999769e-01 2.718100696835968333e-01
5.999999999999999778e-01 2.723332077794682338e-01
6.009999999999999787e-01 2.728565780818641429e-01
6.019999999999999796e-01 2.733801805806811980e-01
6.029999999999999805e-01 2.739040152657172822e-01
6.039999999999999813e-01 2.744280821266699144e-01
6.049999999999999822e-01 2.749523811531366380e-01
6.059999999999999831e-01 2.754769123346153537e-01
6.069999999999999840e-01 2.760016756605035981e-01
6.079999999999999849e-01 2.765266711200997651e-01
6.089999999999999858e-01 2.770518987026024949e-01
6.099999999999999867e-01 2.775773583971093417e-01
6.109999999999999876e-01 2.781030501926197718e-01
6.119999999999999885e-01 2.786289740780317215e-01
6.129999999999999893e-01 2.791551300421455939e-01
6.139999999999999902e-01 2.796815180736602624e-01
6.149999999999999911e-01 2.802081381611751798e-01
6.159999999999999920e-01 2.807349902931905450e-01
6.169999999999999929e-01 2.812620744581070253e-01
6.179999999999999938e-01 2.817893906442247021e-01
6.189999999999999947e-01 2.823169388397455681e-01
6.199999999999999956e-01 2.828447190327703087e-01
6.209999999999999964e-01 2.833727312113013541e-01
6.219999999999999973e-01 2.839009753632411037e-01
6.229999999999999982e-01 2.844294514763916482e-01
6.239999999999999991e-01 2.849581595384568233e-01
6.250000000000000000e-01 2.854870995370404341e-01
6.260000000000000009e-01 2.860162714596468092e-01
6.270000000000000018e-01 2.865456752936803020e-01
6.280000000000000027e-01 2.870753110264470664e-01
6.290000000000000036e-01 2.876051786451524483e-01
6.300000000000000044e-01 2.881352781369033722e-01
6.310000000000000053e-01 2.886656094887067314e-01
6.320000000000000062e-01 2.891961726874706651e-01
6.330000000000000071e-01 2.897269677200040028e-01
6.340000000000000080e-01 2.902579945730150990e-01
6.350000000000000089e-01 2.907892532331149416e-01
6.360000000000000098e-01 2.913207436868137656e-01
6.370000000000000107e-01 2.918524659205228300e-01
6.380000000000000115e-01 2.923844199205547500e-01
6.390000000000000124e-01 2.929166056731223877e-01
6.400000000000000133e-01 2.934490231643396285e-01
6.410000000000000142e-01 2.939816723802215481e-01
6.420000000000000151e-01 2.945145533066835797e-01
6.430000000000000160e-01 2.950476659295422910e-01
6.440000000000000169e-01 2.955810102345149959e-01
6.450000000000000178e-01 2.961145862072207535e-01
6.460000000000000187e-01 2.966483938331782588e-01
6.470000000000000195e-01 2.971824330978087292e-01
6.480000000000000204e-01 2.977167039864327402e-01
6.490000000000000213e-01 2.982512064842733901e-01
6.500000000000000222e-01 2.987859405764544674e-01
6.510000000000000231e-01 2.993209062480005622e-01
6.520000000000000240e-01 2.998561034838370665e-01
6.530000000000000249e-01 3.003915322687917278e-01
6.540000000000000258e-01 3.009271925875919851e-01
6.550000000000000266e-01 3.014630844248680219e-01
6.560000000000000275e-01 3.019992077651501017e-01
6.570000000000000284e-01 3.025355625928702330e-01
6.580000000000000293e-01 3.030721488923616147e-01
6.590000000000000302e-01 3.036089666478587468e-01
6.600000000000000311e-01 3.041460158434978189e-01
6.610000000000000320e-01 3.046832964633156005e-01
6.620000000000000329e-01 3.052208084912513830e-01
6.630000000000000338e-01 3.057585519111444827e-01
6.640000000000000346e-01 3.062965267067370156e-01
6.650000000000000355e-01 3.068347328616718439e-01
6.660000000000000364e-01 3.073731703594939080e-01
6.670000000000000373e-01 3.079118391836483948e-01
6.680000000000000382e-01 3.084507393174840684e-01
6.690000000000000391e-01 3.089898707442493286e-01
6.700000000000000400e-01 3.095292334470953199e-01
6.710000000000000409e-01 3.100688274090748764e-01
6.720000000000000417e-01 3.106086526131418557e-01
6.730000000000000426e-01 3.111487090421524160e-01
6.740000000000000435e-01 3.116889966788640720e-01
6.750000000000000444e-01 3.122295155059365279e-01
6.760000000000000453e-01 3.127702655059305115e-01
6.770000000000000462e-01 3.133112466613099945e-01
6.780000000000000471e-01 3.138524589544391397e-01
6.790000000000000480e-01 3.143939023675852429e-01
6.800000000000000488e-01 3.149355768829169011e-01
6.810000000000000497e-01 3.154774824825051782e-01
6.820000000000000506e-01 3.160196191483223838e-01
6.830000000000000515e-01 3.165619868622430721e-01
6.840000000000000524e-01 3.171045856060448198e-01
6.850000000000000533e-01 3.176474153614058382e-01
6.860000000000000542e-01 3.181904761099069723e-01
6.870000000000000551e-01 3.187337678330319779e-01
6.880000000000000560e-01 3.192772905121655236e-01
6.890000000000000568e-01 3.198210441285955774e-01
6.900000000000000577e-01 3.203650286635115196e-01
6.910000000000000586e-01 3.209092440980054195e-01
6.920000000000000595e-01 3.214536904130719241e-01
6.930000000000000604e-01 3.219983675896070374e-01
6.940000000000000613e-01 3.225432756084101182e-01
6.950000000000000622e-01 3.230884144501827704e-01
6.960000000000000631e-01 3.236337840955282874e-01
6.970000000000000639e-01 3.241793845249533734e-01
6.980000000000000648e-01 3.247252157188668664e-01
6.990000000000000657e-01 3.252712776575797937e-01
7.000000000000000666e-01 3.258175703213063157e-01
7.010000000000000675e-01 3.263640936901627820e-01
7.020000000000000684e-01 3.269108477441682314e-01
7.030000000000000693e-01 3.274578324632446136e-01
7.039999999999999591e-01 3.280050478272162895e-01
7.049999999999999600e-01 3.285524938158109753e-01
7.059999999999999609e-01 3.291001704086582991e-01
7.069999999999999618e-01 3.296480775852909106e-01
7.079999999999999627e-01 3.301962153251447041e-01
7.089999999999999636e-01 3.307445836075580958e-01
7.099999999999999645e-01 3.312931824117728019e-01
7.109999999999999654e-01 3.318420117169327832e-01
7.119999999999999662e-01 3.323910715020858553e-01
7.129999999999999671e-01 3.329403617461818565e-01
7.139999999999999680e-01 3.334898824280753127e-01
7.149999999999999689e-01 3.340396335265216621e-01
7.159999999999999698e-01 3.345896150201807528e-01
7.169999999999999707e-01 3.351398268876160103e-01
7.179999999999999716e-01 3.356902691072932154e-01
7.189999999999999725e-01 3.362409416575814491e-01
7.199999999999999734e-01 3.367918445167535912e-01
7.209999999999999742e-01 3.373429776629849886e-01
7.219999999999999751e-01 3.378943410743551756e-01
7.229999999999999760e-01 3.384459347288466535e-01
7.239999999999999769e-01 3.389977586043458335e-01
7.249999999999999778e-01 3.395498126786415938e-01
7.259999999999999787e-01 3.401020969294274998e-01
7.269999999999999796e-01 3.406546113342997506e-01
7.279999999999999805e-01 3.412073558707581222e-01
7.289999999999999813e-01 3.417603305162069671e-01
7.299999999999999822e-01 3.423135352479534377e-01
7.309999999999999831e-01 3.428669700432081524e-01
7.319999999999999840e-01 3.434206348790866392e-01
7.329999999999999849e-01 3.439745297326067819e-01
7.339999999999999858e-01 3.445286545806912626e-01
7.349999999999999867e-01 3.450830094001661186e-01
7.359999999999999876e-01 3.456375941677617969e-01
7.369999999999999885e-01 3.461924088601118776e-01
7.379999999999999893e-01 3.467474534537547948e-01
7.389999999999999902e-01 3.473027279251320043e-01
7.399999999999999911e-01 3.478582322505897606e-01
7.409999999999999920e-01 3.484139664063785058e-01
7.419999999999999929e-01 3.489699303686521481e-01
7.429999999999999938e-01 3.495261241134690056e-01
7.439999999999999947e-01 3.500825476167920836e-01
7.449999999999999956e-01 3.506392008544878536e-01
7.459999999999999964e-01 3.511960838023277520e-01
7.469999999999999973e-01 3.517531964359872920e-01
7.479999999999999982e-01 3.523105387310458969e-01
7.489999999999999991e-01 3.528681106629887876e-01
7.500000000000000000e-01 3.534259122072034853e-01
7.510000000000000009e-01 3.539839433389840861e-01
7.520000000000000018e-01 3.545422040335280967e-01
7.530000000000000027e-01 3.551006942659378773e-01
7.540000000000000036e-01 3.556594140112202540e-01
7.550000000000000044e-01 3.562183632442871284e-01
7.560000000000000053e-01 3.567775419399546455e-01
7.570000000000000062e-01 3.573369500729441928e-01
7.580000000000000071e-01 3.578965876178811789e-01
7.590000000000000080e-01 3.584564545492969212e-01
7.600000000000000089e-01 3.590165508416265916e-01
7.610000000000000098e-01 3.595768764692108821e-01
7.620000000000000107e-01 3.601374314062951165e-01
7.630000000000000115e-01 3.606982156270302498e-01
7.640000000000000124e-01 3.612592291054714244e-01
7.650000000000000133e-01 3.618204718155796362e-01
7.660000000000000142e-01 3.623819437312200131e-01
7.670000000000000151e-01 3.629436448261646464e-01
7.680000000000000160e-01 3.635055750740889824e-01
7.690000000000000169e-01 3.640677344485743760e-01
7.700000000000000178e-01 3.646301229231084240e-01
7.710000000000000187e-01 3.651927404710827441e-01
7.720000000000000195e-01 3.657555870657952513e-01
7.730000000000000204e-01 3.663186626804485480e-01
7.740000000000000213e-01 3.668819672881515337e-01
7.750000000000000222e-01 3.674455008619185170e-01
7.760000000000000231e-01 3.680092633746688269e-01
7.770000000000000240e-01 3.685732547992278674e-01
7.780000000000000249e-01 3.691374751083265626e-01
7.790000000000000258e-01 3.697019242746017453e-01
7.800000000000000266e-01 3.702666022705964344e-01
7.810000000000000275e-01 3.708315090687581139e-01
7.820000000000000284e-01 3.713966446414416200e-01
7.830000000000000293e-01 3.719620089609066982e-01
7.840000000000000302e-01 3.725276019993201126e-01
7.850000000000000311e-01 3.730934237287529820e-01
7.860000000000000320e-01 3.736594741211843318e-01
7.870000000000000329e-01 3.742257531484982636e-01
7.880000000000000338e-01 3.747922607824845653e-01
7.890000000000000346e-01 3.753589969948406546e-01
7.900000000000000355e-01 3.759259617571689138e-01
7.910000000000000364e-01 3.764931550409786332e-01
7.920000000000000373e-01 3.770605768176855666e-01
7.930000000000000382e-01 3.776282270586110990e-01
7.940000000000000391e-01 3.781961057349841338e-01
7.950000000000000400e-01 3.787642128179389278e-01
7.960000000000000409e-01 3.793325482785173119e-01
7.970000000000000417e-01 3.799011120876669145e-01
7.980000000000000426e-01 3.804699042162427158e-01
7.990000000000000435e-01 3.810389246350054382e-01
8.000000000000000444e-01 3.816081733146235444e-01
8.010000000000000453e-01 3.821776502256713504e-01
8.020000000000000462e-01 3.827473553386310789e-01
8.030000000000000471e-01 3.833172886238909727e-01
8.040000000000000480e-01 3.838874500517458488e-01
8.050000000000000488e-01 3.844578395923990977e-01
8.060000000000000497e-01 3.850284572159595742e-01
8.070000000000000506e-01 3.855993028924438737e-01
8.080000000000000515e-01 3.861703765917756659e-01
8.090000000000000524e-01 3.867416782837860278e-01
8.100000000000000533e-01 3.873132079382123338e-01
8.110000000000000542e-01 3.878849655247008643e-01
8.120000000000000551e-01 3.884569510128035863e-01
8.130000000000000560e-01 3.890291643719809289e-01
8.140000000000000568e-01 3.896016055716001181e-01
8.150000000000000577e-01 3.901742745809365642e-01
8.160000000000000586e-01 3.907471713691724746e-01
8.170000000000000595e-01 3.913202959053979080e-01
8.180000000000000604e-01 3.918936481586109966e-01
8.190000000000000613e-01 3.924672280977168914e-01
8.200000000000000622e-01 3.930410356915288173e-01
8.210000000000000631e-01 3.936150709087682387e-01
8.220000000000000639e-01 3.941893337180634727e-01
8.230000000000000648e-01 3.947638240879513538e-01
8.240000000000000657e-01 3.953385419868770123e-01
8.250000000000000666e-01 3.959134873831928192e-01
8.260000000000000675e-01 3.964886602451597186e-01
8.270000000000000684e-01 3.970640605409465618e-01
8.280000000000000693e-01 3.976396882386306619e-01
8.290000000000000702e-01 3.982155433061972394e-01
8.300000000000000711e-01 3.987916257115398100e-01
8.310000000000000719e-01 3.993679354224602407e-01
8.320000000000000728e-01 3.999444724066689716e-01
8.329999999999999627e-01 4.005212366317844053e-01
8.339999999999999636e-01 4.010982280653345722e-01
8.349999999999999645e-01 4.016754466747546326e-01
8.359999999999999654e-01 4.022528924273888751e-01
8.369999999999999662e-01 4.028305652904908274e-01
8.379999999999999671e-01 4.034084652312219799e-01
8.389999999999999680e-01 4.039865922166530621e-01
8.399999999999999689e-01 4.045649462137631547e-01
8.409999999999999698e-01 4.051435271894406331e-01
8.419999999999999707e-01 4.057223351104826126e-01
8.429999999999999716e-01 4.063013699435953918e-01
8.439999999999999725e-01 4.068806316553938984e-01
8.449999999999999734e-01 4.074601202124023547e-01
8.459999999999999742e-01 4.080398355810547772e-01
8.469999999999999751e-01 4.086197777276930898e-01
8.479999999999999760e-01 4.091999466185696210e-01
8.489999999999999769e-01 4.097803422198452727e-01
8.499999999999999778e-01 4.103609644975911297e-01
8.509999999999999787e-01 4.109418134177870163e-01
8.519999999999999796e-01 4.115228889463224959e-01
8.529999999999999805e-01 4.121041910489964266e-01
8.539999999999999813e-01 4.126857196915178494e-01
8.549999999999999822e-01 4.132674748395049336e-01
8.559999999999999831e-01 4.138494564584858648e-01
8.569999999999999840e-01 4.144316645138983457e-01
8.579999999999999849e-01 4.150140989710899841e-01
8.589999999999999858e-01 4.155967597953186821e-01
8.599999999999999867e-01 4.161796469517516917e-01
8.609999999999999876e-01 4.167627604054669477e-01
8.619999999999999885e-01 4.173461001214512911e-01
8.629999999999999893e-01 4.179296660646032446e-01
8.639999999999999902e-01 4.185134581997301262e-01
8.649999999999999911e-01 4.190974764915506579e-01
8.659999999999999920e-01 4.196817209046928010e-01
8.669999999999999929e-01 4.202661914036955326e-01
8.679999999999999938e-01 4.208508879530080127e-01
8.689999999999999947e-01 4.214358105169901947e-01
8.699999999999999956e-01 4.220209590599121041e-01
8.709999999999999964e-01 4.226063335459544490e-01
8.719999999999999973e-01 4.231919339392086754e-01
8.729999999999999982e-01 4.237777602036772451e-01
8.739999999999999991e-01 4.243638123032734133e-01
8.750000000000000000e-01 4.249500902018202853e-01
8.760000000000000009e-01 4.255365938630530365e-01
8.770000000000000018e-01 4.261233232506168589e-01
8.780000000000000027e-01 4.267102783280689038e-01
8.790000000000000036e-01 4.272974590588767274e-01
8.800000000000000044e-01 4.278848654064189017e-01
8.810000000000000053e-01 4.284724973339859022e-01
8.820000000000000062e-01 4.290603548047789428e-01
8.830000000000000071e-01 4.296484377819102529e-01
8.840000000000000080e-01 4.302367462284042987e-01
8.850000000000000089e-01 4.308252801071965621e-01
8.860000000000000098e-01 4.314140393811337071e-01
8.870000000000000107e-01 4.320030240129739130e-01
8.880000000000000115e-01 4.325922339653880400e-01
8.890000000000000124e-01 4.331816692009575753e-01
8.900000000000000133e-01 4.337713296821757436e-01
8.910000000000000142e-01 4.343612153714483948e-01
8.920000000000000151e-01 4.349513262310926165e-01
8.930000000000000160e-01 4.355416622233374002e-01
8.940000000000000169e-01 4.361322233103239188e-01
8.950000000000000178e-01 4.367230094541055263e-01
8.960000000000000187e-01 4.373140206166475363e-01
8.970000000000000195e-01 4.379052567598271661e-01
8.980000000000000204e-01 4.384967178454344250e-01
8.990000000000000213e-01 4.390884038351712260e-01
9.000000000000000222e-01 4.396803146906520521e-01
9.010000000000000231e-01 4.402724503734038453e-01
9.020000000000000240e-01 4.408648108448656733e-01
9.030000000000000249e-01 4.414573960663898955e-01
9.040000000000000258e-01 4.420502059992405530e-01
9.050000000000000266e-01 4.426432406045950896e-01
9.060000000000000275e-01 4.432364998435435743e-01
9.070000000000000284e-01 4.438299836770885354e-01
9.080000000000000293e-01 4.444236920661459589e-01
9.090000000000000302e-01 4.450176249715441790e-01
9.100000000000000311e-01 4.456117823540247658e-01
9.110000000000000320e-01 4.462061641742424145e-01
9.120000000000000329e-01 4.468007703927652785e-01
9.130000000000000338e-01 4.473956009700738035e-01
9.140000000000000346e-01 4.479906558665630034e-01
9.150000000000000355e-01 4.485859350425398517e-01
9.160000000000000364e-01 4.491814384582254460e-01
9.170000000000000373e-01 4.497771660737544530e-01
9.180000000000000382e-01 4.503731178491748866e-01
9.190000000000000391e-01 4.509692937444481076e-01
9.200000000000000400e-01 4.515656937194495457e-01
9.210000000000000409e-01 4.521623177339683108e-01
9.220000000000000417e-01 4.527591657477066378e-01
9.230000000000000426e-01 4.533562377202814964e-01
9.240000000000000435e-01 4.539535336112230923e-01
9.250000000000000444e-01 4.545510533799765329e-01
9.260000000000000453e-01 4.551487969858998839e-01
9.270000000000000462e-01 4.557467643882658348e-01
9.280000000000000471e-01 4.563449555462616436e-01
9.290000000000000480e-01 4.569433704189879153e-01
9.300000000000000488e-01 4.575420089654603228e-01
9.310000000000000497e-01 4.581408711446088855e-01
9.320000000000000506e-01 4.587399569152776357e-01
9.330000000000000515e-01 4.593392662362253409e-01
9.340000000000000524e-01 4.599387990661255587e-01
9.350000000000000533e-01 4.605385553635663043e-01
9.360000000000000542e-01 4.611385350870501054e-01
9.370000000000000551e-01 4.617387381949946135e-01
9.380000000000000560e-01 4.623391646457323256e-01
9.390000000000000568e-01 4.629398143975106961e-01
9.400000000000000577e-01 4.635406874084918583e-01
9.410000000000000586e-01 4.641417836367531247e-01
9.420000000000000595e-01 4.647431030402869867e-01
9.430000000000000604e-01 4.653446455770015588e-01
9.440000000000000613e-01 4.659464112047192463e-01
9.450000000000000622e-01 4.665483998811790212e-01
9.460000000000000631e-01 4.671506115640339796e-01
9.470000000000000639e-01 4.677530462108536180e-01
9.480000000000000648e-01 4.683557037791226119e-01
9.490000000000000657e-01 4.689585842262414817e-01
9.500000000000000666e-01 4.695616875095258158e-01
9.510000000000000675e-01 4.701650135862080471e-01
9.520000000000000684e-01 4.707685624134346769e-01
9.530000000000000693e-01 4.713723339482703834e-01
9.540000000000000702e-01 4.719763281476941352e-01
9.550000000000000711e-01 4.725805449686011350e-01
9.560000000000000719e-01 4.731849843678031520e-01
9.570000000000000728e-01 4.737896463020281890e-01
9.580000000000000737e-01 4.743945307279194834e-01
9.590000000000000746e-01 4.749996376020379496e-01
9.599999999999999645e-01 4.756049668808598474e-01
9.609999999999999654e-01 4.762105185207787805e-01
9.619999999999999662e-01 4.768162924781037537e-01
9.629999999999999671e-01 4.774222887090614487e-01
9.639999999999999680e-01 4.780285071697943922e-01
9.649999999999999689e-01 4.786349478163623994e-01
9.659999999999999698e-01 4.792416106047416302e-01
9.669999999999999707e-01 4.798484954908254774e-01
9.679999999999999716e-01 4.804556024304244000e-01
9.689999999999999725e-01 4.810629313792652018e-01
9.699999999999999734e-01 4.816704822929923080e-01
9.709999999999999742e-01 4.822782551271673768e-01
9.719999999999999751e-01 4.828862498372687995e-01
9.729999999999999760e-01 4.834944663786926999e-01
9.739999999999999769e-01 4.841029047067528790e-01
9.749999999999999778e-01 4.847115647766798152e-01
9.759999999999999787e-01 4.853204465436214976e-01
9.769999999999999796e-01 4.859295499626442583e-01
9.779999999999999805e-01 4.865388749887316622e-01
9.789999999999999813e-01 4.871484215767850068e-01
9.799999999999999822e-01 4.877581896816232665e-01
9.809999999999999831e-01 4.883681792579837033e-01
9.819999999999999840e-01 4.889783902605212562e-01
9.829999999999999849e-01 4.895888226438085966e-01
9.839999999999999858e-01 4.901994763623370721e-01
9.849999999999999867e-01 4.908103513705160403e-01
9.859999999999999876e-01 4.914214476226727579e-01
9.869999999999999885e-01 4.920327650730533242e-01
9.879999999999999893e-01 4.926443036758216265e-01
9.889999999999999902e-01 4.932560633850607834e-01
9.899999999999999911e-01 4.938680441547715350e-01
9.909999999999999920e-01 4.944802459388738525e-01
9.919999999999999929e-01 4.950926686912063279e-01
9.929999999999999938e-01 4.957053123655265070e-01
9.939999999999999947e-01 4.963181769155100564e-01
9.949999999999999956e-01 4.969312622947523739e-01
9.959999999999999964e-01 4.975445684567668114e-01
9.969999999999999973e-01 4.981580953549871738e-01
9.979999999999999982e-01 4.987718429427654976e-01
9.989999999999999991e-01 4.993858111733726624e-01


==> WASEP_theor_z_at_10000t9000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-03 3.820842730918324963e-04
2.000000000000000042e-03 7.643957868908341381e-04
3.000000000000000062e-03 1.146934592878141824e-03
4.000000000000000083e-03 1.529700742446982089e-03
5.000000000000000104e-03 1.912694286902486300e-03
6.000000000000000125e-03 2.295915277462427968e-03
7.000000000000000146e-03 2.679363765256342813e-03
8.000000000000000167e-03 3.063039801324889729e-03
9.000000000000001055e-03 3.446943436621728411e-03
1.000000000000000021e-02 3.831074722011038915e-03
1.099999999999999936e-02 4.215433708269403397e-03
1.200000000000000025e-02 4.600020446084472116e-03
1.300000000000000114e-02 4.984834986055462595e-03
1.400000000000000029e-02 5.369877378692978348e-03
1.499999999999999944e-02 5.755147674418588204e-03
1.600000000000000033e-02 6.140645923565562700e-03
1.700000000000000122e-02 6.526372176377994577e-03
1.800000000000000211e-02 6.912326483010381578e-03
1.899999999999999953e-02 7.298508893529280506e-03
2.000000000000000042e-02 7.684919457911049481e-03
2.100000000000000130e-02 8.071558226043037965e-03
2.199999999999999872e-02 8.458425247724317073e-03
2.299999999999999961e-02 8.845520572662282990e-03
2.400000000000000050e-02 9.232844250477278275e-03
2.500000000000000139e-02 9.620396330697828305e-03
2.600000000000000228e-02 1.000817686276479247e-02
2.699999999999999969e-02 1.039618589602775423e-02
2.800000000000000058e-02 1.078442347974711314e-02
2.900000000000000147e-02 1.117288966309321410e-02
2.999999999999999889e-02 1.156158449514615473e-02
3.099999999999999978e-02 1.195050802489628153e-02
3.200000000000000067e-02 1.233966030124354976e-02
3.300000000000000155e-02 1.272904137299778020e-02
3.400000000000000244e-02 1.311865128887825492e-02
3.500000000000000333e-02 1.350849009751351436e-02
3.600000000000000422e-02 1.389855784744254037e-02
3.699999999999999817e-02 1.428885458711252367e-02
3.799999999999999906e-02 1.467938036488116403e-02
3.899999999999999994e-02 1.507013522901398325e-02
4.000000000000000083e-02 1.546111922768686822e-02
4.100000000000000172e-02 1.585233240898405518e-02
4.200000000000000261e-02 1.624377482089930935e-02
4.300000000000000350e-02 1.663544651133436886e-02
4.399999999999999745e-02 1.702734752810100907e-02
4.499999999999999833e-02 1.741947791891883951e-02
4.599999999999999922e-02 1.781183773141621629e-02
4.700000000000000011e-02 1.820442701313030112e-02
4.800000000000000100e-02 1.859724581150662762e-02
4.900000000000000189e-02 1.899029417389936844e-02
5.000000000000000278e-02 1.938357214757023550e-02
5.100000000000000366e-02 1.977707977969032915e-02
5.200000000000000455e-02 2.017081711733767838e-02
5.299999999999999850e-02 2.056478420749954794e-02
5.399999999999999939e-02 2.095898109707018675e-02
5.500000000000000028e-02 2.135340783285247235e-02
5.600000000000000117e-02 2.174806446155679723e-02
5.700000000000000205e-02 2.214295102980109661e-02
5.800000000000000294e-02 2.253806758411158739e-02
5.900000000000000383e-02 2.293341417092139775e-02
5.999999999999999778e-02 2.332899083657134082e-02
6.099999999999999867e-02 2.372479762731054959e-02
6.199999999999999956e-02 2.412083458929364585e-02
6.300000000000000044e-02 2.451710176858433454e-02
6.400000000000000133e-02 2.491359921115251022e-02
6.500000000000000222e-02 2.531032696287544362e-02
6.600000000000000311e-02 2.570728506953755613e-02
6.700000000000000400e-02 2.610447357683001388e-02
6.800000000000000488e-02 2.650189253035074161e-02
6.900000000000000577e-02 2.689954197560493962e-02
7.000000000000000666e-02 2.729742195800395274e-02
7.100000000000000755e-02 2.769553252286576298e-02
7.200000000000000844e-02 2.809387371541592626e-02
7.299999999999999545e-02 2.849244558078489406e-02
7.399999999999999634e-02 2.889124816401073687e-02
7.499999999999999722e-02 2.929028151003738520e-02
7.599999999999999811e-02 2.968954566371488288e-02
7.699999999999999900e-02 3.008904066979963335e-02
7.799999999999999989e-02 3.048876657295442744e-02
7.900000000000000078e-02 3.088872341774712496e-02
8.000000000000000167e-02 3.128891124865250395e-02
8.100000000000000255e-02 3.168933011005065775e-02
8.200000000000000344e-02 3.208998004622753281e-02
8.300000000000000433e-02 3.249086110137493905e-02
8.400000000000000522e-02 3.289197331959009540e-02
8.500000000000000611e-02 3.329331674487614329e-02
8.600000000000000699e-02 3.369489142114104330e-02
8.700000000000000788e-02 3.409669739219849116e-02
8.799999999999999489e-02 3.449873470176770957e-02
8.899999999999999578e-02 3.490100339347284447e-02
8.999999999999999667e-02 3.530350351084338145e-02
9.099999999999999756e-02 3.570623509731398609e-02
9.199999999999999845e-02 3.610919819622363663e-02
9.299999999999999933e-02 3.651239285081717134e-02
9.400000000000000022e-02 3.691581910424402563e-02
9.500000000000000111e-02 3.731947699955756592e-02
9.600000000000000200e-02 3.772336657971733787e-02
9.700000000000000289e-02 3.812748788758663077e-02
9.800000000000000377e-02 3.853184096593319924e-02
9.900000000000000466e-02 3.893642585742924933e-02
1.000000000000000056e-01 3.934124260465195894e-02
1.010000000000000064e-01 3.974629125008254799e-02
1.020000000000000073e-01 4.015157183610634090e-02
1.030000000000000082e-01 4.055708440501278739e-02
1.040000000000000091e-01 4.096282899899614249e-02
1.049999999999999961e-01 4.136880566015370408e-02
1.059999999999999970e-01 4.177501443048719371e-02
1.069999999999999979e-01 4.218145535190253453e-02
1.079999999999999988e-01 4.258812846620873421e-02
1.089999999999999997e-01 4.299503381511932815e-02
1.100000000000000006e-01 4.340217144025098478e-02
1.110000000000000014e-01 4.380954138312419255e-02
1.120000000000000023e-01 4.421714368516269089e-02
1.130000000000000032e-01 4.462497838769430986e-02
1.140000000000000041e-01 4.503304553194922150e-02
1.150000000000000050e-01 4.544134515906197991e-02
1.160000000000000059e-01 4.584987731006977263e-02
1.170000000000000068e-01 4.625864202591283697e-02
1.180000000000000077e-01 4.666763934743498043e-02
1.190000000000000085e-01 4.707686931538267866e-02
1.199999999999999956e-01 4.748633197040531828e-02
1.209999999999999964e-01 4.789602735305546061e-02
1.219999999999999973e-01 4.830595550378815467e-02
1.229999999999999982e-01 4.871611646296122866e-02
1.239999999999999991e-01 4.912651027083569238e-02
1.250000000000000000e-01 4.953713696757405111e-02
1.260000000000000009e-01 4.994799659324224844e-02
1.270000000000000018e-01 5.035908918780863247e-02
1.280000000000000027e-01 5.077041479114349776e-02
1.290000000000000036e-01 5.118197344301932128e-02
1.300000000000000044e-01 5.159376518311148407e-02
1.310000000000000053e-01 5.200579005099711938e-02
1.320000000000000062e-01 5.241804808615541100e-02
1.330000000000000071e-01 5.283053932796757945e-02
1.340000000000000080e-01 5.324326381571732603e-02
1.350000000000000089e-01 5.365622158858933399e-02
1.360000000000000098e-01 5.406941268567060782e-02
1.370000000000000107e-01 5.448283714595001520e-02
1.380000000000000115e-01 5.489649500831787765e-02
1.390000000000000124e-01 5.531038631156601215e-02
1.400000000000000133e-01 5.572451109438813360e-02
1.410000000000000142e-01 5.613886939537927195e-02
1.420000000000000151e-01 5.655346125303594568e-02
1.430000000000000160e-01 5.696828670575534298e-02
1.440000000000000169e-01 5.738334579183728551e-02
1.449999999999999900e-01 5.779863854948116830e-02
1.459999999999999909e-01 5.821416501678885330e-02
1.469999999999999918e-01 5.862992523176245585e-02
1.479999999999999927e-01 5.904591923230569778e-02
1.489999999999999936e-01 5.946214705622258900e-02
1.499999999999999944e-01 5.987860874121853777e-02
1.509999999999999953e-01 6.029530432489927511e-02
1.519999999999999962e-01 6.071223384477195811e-02
1.529999999999999971e-01 6.112939733824344218e-02
1.539999999999999980e-01 6.154679484262200878e-02
1.549999999999999989e-01 6.196442639511632461e-02
1.559999999999999998e-01 6.238229203283498364e-02
1.570000000000000007e-01 6.280039179278763817e-02
1.580000000000000016e-01 6.321872571188369427e-02
1.590000000000000024e-01 6.363729382693335268e-02
1.600000000000000033e-01 6.405609617464642913e-02
1.610000000000000042e-01 6.447513279163399891e-02
1.620000000000000051e-01 6.489440371440563515e-02
1.630000000000000060e-01 6.531390897937200402e-02
1.640000000000000069e-01 6.573364862284336585e-02
1.650000000000000078e-01 6.615362268103022747e-02
1.660000000000000087e-01 6.657383119004228744e-02
1.670000000000000095e-01 6.699427418588926875e-02
1.680000000000000104e-01 6.741495170448073837e-02
1.690000000000000113e-01 6.783586378162566322e-02
1.700000000000000122e-01 6.825701045303250725e-02
1.710000000000000131e-01 6.867839175430992538e-02
1.720000000000000140e-01 6.910000772096483446e-02
1.730000000000000149e-01 6.952185838840434229e-02
1.740000000000000158e-01 6.994394379193465128e-02
1.750000000000000167e-01 7.036626396676141926e-02
1.759999999999999898e-01 7.078881894798888519e-02
1.769999999999999907e-01 7.121160877062097938e-02
1.779999999999999916e-01 7.163463346956049083e-02
1.789999999999999925e-01 7.205789307960901169e-02
1.799999999999999933e-01 7.248138763546721486e-02
1.809999999999999942e-01 7.290511717173504824e-02
1.819999999999999951e-01 7.332908172291023596e-02
1.829999999999999960e-01 7.375328132339023512e-02
1.839999999999999969e-01 7.417771600747115335e-02
1.849999999999999978e-01 7.460238580934684671e-02
1.859999999999999987e-01 7.502729076311011325e-02
1.869999999999999996e-01 7.545243090275324804e-02
1.880000000000000004e-01 7.587780626216503177e-02
1.890000000000000013e-01 7.630341687513446380e-02
1.900000000000000022e-01 7.672926277534812545e-02
1.910000000000000031e-01 7.715534399639063790e-02
1.920000000000000040e-01 7.758166057174466224e-02
1.930000000000000049e-01 7.800821253479198192e-02
1.940000000000000058e-01 7.843499991881131006e-02
1.950000000000000067e-01 7.886202275698010744e-02
1.960000000000000075e-01 7.928928108237340289e-02
1.970000000000000084e-01 7.971677492796452880e-02
1.980000000000000093e-01 8.014450432662421908e-02
1.990000000000000102e-01 8.057246931112124755e-02
2.000000000000000111e-01 8.100066991412180339e-02
2.010000000000000120e-01 8.142910616819018510e-02
2.020000000000000129e-01 8.185777810578823144e-02
2.030000000000000138e-01 8.228668575927441942e-02
2.040000000000000147e-01 8.271582916090633453e-02
2.050000000000000155e-01 8.314520834283747885e-02
2.060000000000000164e-01 8.357482333711963030e-02
2.070000000000000173e-01 8.400467417570156581e-02
2.080000000000000182e-01 8.443476089042906141e-02
2.089999999999999913e-01 8.486508351304593301e-02
2.099999999999999922e-01 8.529564207519195473e-02
2.109999999999999931e-01 8.572643660840514879e-02
2.119999999999999940e-01 8.615746714411948171e-02
2.129999999999999949e-01 8.658873371366675176e-02
2.139999999999999958e-01 8.702023634827510401e-02
2.149999999999999967e-01 8.745197507907012668e-02
2.159999999999999976e-01 8.788394993707349112e-02
2.169999999999999984e-01 8.831616095320433957e-02
2.179999999999999993e-01 8.874860815827770311e-02
2.190000000000000002e-01 8.918129158300604209e-02
2.200000000000000011e-01 8.961421125799788612e-02
2.210000000000000020e-01 9.004736721375838915e-02
2.220000000000000029e-01 9.048075948068942664e-02
2.230000000000000038e-01 9.091438808908899882e-02
2.240000000000000047e-01 9.134825306915143883e-02
2.250000000000000056e-01 9.178235445096741274e-02
2.260000000000000064e-01 9.221669226452433588e-02
2.270000000000000073e-01 9.265126653970486015e-02
2.280000000000000082e-01 9.308607730628884469e-02
2.290000000000000091e-01 9.352112459395110766e-02
2.300000000000000100e-01 9.395640843226372996e-02
2.310000000000000109e-01 9.439192885069370986e-02
2.320000000000000118e-01 9.482768587860468390e-02
2.330000000000000127e-01 9.526367954525580273e-02
2.340000000000000135e-01 9.569990987980196706e-02
2.350000000000000144e-01 9.613637691129413299e-02
2.360000000000000153e-01 9.657308066867886787e-02
2.370000000000000162e-01 9.701002118079861403e-02
2.380000000000000171e-01 9.744719847639078669e-02
2.390000000000000180e-01 9.788461258408885646e-02
2.399999999999999911e-01 9.832226353242193295e-02
2.409999999999999920e-01 9.876015134981426524e-02
2.419999999999999929e-01 9.919827606458535285e-02
2.429999999999999938e-01 9.963663770495083394e-02
2.439999999999999947e-01 1.000752362990205424e-01
2.449999999999999956e-01 1.005140718748007006e-01
2.459999999999999964e-01 1.009531444601918515e-01
2.469999999999999973e-01 1.013924540829898580e-01
2.479999999999999982e-01 1.018320007708862079e-01
2.489999999999999991e-01 1.022717845514668489e-01
2.500000000000000000e-01 1.027118054522128121e-01
2.510000000000000009e-01 1.031520635005007402e-01
2.520000000000000018e-01 1.035925587236012496e-01
2.530000000000000027e-01 1.040332911486803180e-01
2.540000000000000036e-01 1.044742608027983827e-01
2.550000000000000044e-01 1.049154677129113117e-01
2.560000000000000053e-01 1.053569119058690579e-01
2.570000000000000062e-01 1.057985934084161583e-01
2.580000000000000071e-01 1.062405122471924424e-01
2.590000000000000080e-01 1.066826684487317267e-01
2.600000000000000089e-01 1.071250620394621905e-01
2.610000000000000098e-01 1.075676930457070829e-01
2.620000000000000107e-01 1.080105614936835434e-01
2.630000000000000115e-01 1.084536674095035180e-01
2.640000000000000124e-01 1.088970108191729125e-01
2.650000000000000133e-01 1.093405917485917589e-01
2.660000000000000142e-01 1.097844102235552427e-01
2.670000000000000151e-01 1.102284662697513851e-01
2.680000000000000160e-01 1.106727599127636102e-01
2.690000000000000169e-01 1.111172911780685391e-01
2.700000000000000178e-01 1.115620600910369187e-01
2.710000000000000187e-01 1.120070666769341083e-01
2.720000000000000195e-01 1.124523109609191773e-01
2.730000000000000204e-01 1.128977929680443637e-01
2.740000000000000213e-01 1.133435127232563511e-01
2.750000000000000222e-01 1.137894702513964212e-01
2.760000000000000231e-01 1.142356655771979979e-01
2.770000000000000240e-01 1.146820987252891583e-01
2.780000000000000249e-01 1.151287697201918703e-01
2.790000000000000258e-01 1.155756785863212704e-01
2.800000000000000266e-01 1.160228253479862193e-01
2.810000000000000275e-01 1.164702100293890652e-01
2.820000000000000284e-01 1.169178326546256724e-01
2.830000000000000293e-01 1.173656932476853654e-01
2.840000000000000302e-01 1.178137918324509564e-01
2.850000000000000311e-01 1.182621284326986905e-01
2.860000000000000320e-01 1.187107030720978146e-01
2.870000000000000329e-01 1.191595157742112582e-01
2.880000000000000338e-01 1.196085665624948419e-01
2.889999999999999791e-01 1.200578554602978743e-01
2.899999999999999800e-01 1.205073824908625413e-01
2.909999999999999809e-01 1.209571476773244197e-01
2.919999999999999818e-01 1.214071510427115891e-01
2.929999999999999827e-01 1.218573926099462829e-01
2.939999999999999836e-01 1.223078724018423491e-01
2.949999999999999845e-01 1.227585904411073736e-01
2.959999999999999853e-01 1.232095467503421665e-01
2.969999999999999862e-01 1.236607413520393883e-01
2.979999999999999871e-01 1.241121742685853124e-01
2.989999999999999880e-01 1.245638455222585900e-01
2.999999999999999889e-01 1.250157551352309160e-01
3.009999999999999898e-01 1.254679031295664604e-01
3.019999999999999907e-01 1.259202895272222289e-01
3.029999999999999916e-01 1.263729143500476604e-01
3.039999999999999925e-01 1.268257776197847519e-01
3.049999999999999933e-01 1.272788793580679478e-01
3.059999999999999942e-01 1.277322195864250276e-01
3.069999999999999951e-01 1.281857983262749134e-01
3.079999999999999960e-01 1.286396155989296408e-01
3.089999999999999969e-01 1.290936714255939977e-01
3.099999999999999978e-01 1.295479658273643586e-01
3.109999999999999987e-01 1.300024988252298785e-01
3.119999999999999996e-01 1.304572704400717986e-01
3.130000000000000004e-01 1.309122806926636129e-01
3.140000000000000013e-01 1.313675296036711238e-01
3.150000000000000022e-01 1.318230171936517481e-01
3.160000000000000031e-01 1.322787434830559605e-01
3.170000000000000040e-01 1.327347084922255727e-01
3.180000000000000049e-01 1.331909122413946767e-01
3.190000000000000058e-01 1.336473547506893400e-01
3.200000000000000067e-01 1.341040360401275777e-01
3.210000000000000075e-01 1.345609561296194079e-01
3.220000000000000084e-01 1.350181150389664908e-01
3.230000000000000093e-01 1.354755127878626564e-01
3.240000000000000102e-01 1.359331493958933212e-01
3.250000000000000111e-01 1.363910248825358218e-01
3.260000000000000120e-01 1.368491392671595530e-01
3.270000000000000129e-01 1.373074925690246362e-01
3.280000000000000138e-01 1.377660848072839450e-01
3.290000000000000147e-01 1.382249160009814959e-01
3.300000000000000155e-01 1.386839861690528364e-01
3.310000000000000164e-01 1.391432953303253228e-01
3.320000000000000173e-01 1.396028435035175097e-01
3.330000000000000182e-01 1.400626307072399823e-01
3.340000000000000191e-01 1.405226569599943853e-01
3.350000000000000200e-01 1.409829222801740334e-01
3.360000000000000209e-01 1.414434266860632172e-01
3.370000000000000218e-01 1.419041701958380641e-01
3.380000000000000226e-01 1.423651528275658995e-01
3.390000000000000235e-01 1.428263745992052747e-01
3.400000000000000244e-01 1.432878355286059391e-01
3.410000000000000253e-01 1.437495356335089236e-01
3.420000000000000262e-01 1.442114749315470956e-01
3.430000000000000271e-01 1.446736534402431607e-01
3.440000000000000280e-01 1.451360711770121048e-01
3.450000000000000289e-01 1.455987281591595572e-01
3.460000000000000298e-01 1.460616244038822342e-01
3.470000000000000306e-01 1.465247599282681334e-01
3.480000000000000315e-01 1.469881347492958401e-01
3.490000000000000324e-01 1.474517488838352208e-01
3.500000000000000333e-01 1.479156023486472848e-01
3.510000000000000342e-01 1.483796951603833514e-01
3.519999999999999796e-01 1.488440273355863264e-01
3.529999999999999805e-01 1.493085988906891481e-01
3.539999999999999813e-01 1.497734098420165083e-01
3.549999999999999822e-01 1.502384602057833529e-01
3.559999999999999831e-01 1.507037499980955209e-01
3.569999999999999840e-01 1.511692792349491610e-01
3.579999999999999849e-01 1.516350479322318978e-01
3.589999999999999858e-01 1.521010561057214439e-01
3.599999999999999867e-01 1.525673037710866542e-01
3.609999999999999876e-01 1.530337909438864996e-01
3.619999999999999885e-01 1.535005176395709547e-01
3.629999999999999893e-01 1.539674838734801376e-01
3.639999999999999902e-01 1.544346896608450315e-01
3.649999999999999911e-01 1.549021350167870681e-01
3.659999999999999920e-01 1.553698199563180449e-01
3.669999999999999929e-01 1.558377444943403745e-01
3.679999999999999938e-01 1.563059086456466684e-01
3.689999999999999947e-01 1.567743124249202924e-01
3.699999999999999956e-01 1.572429558467346167e-01
3.709999999999999964e-01 1.577118389255535158e-01
3.719999999999999973e-01 1.581809616757310633e-01
3.729999999999999982e-01 1.586503241115117813e-01
3.739999999999999991e-01 1.591199262470305575e-01
3.750000000000000000e-01 1.595897680963120624e-01
3.760000000000000009e-01 1.600598496732716647e-01
3.770000000000000018e-01 1.605301709917150155e-01
3.780000000000000027e-01 1.610007320653370766e-01
3.790000000000000036e-01 1.614715329077237582e-01
3.800000000000000044e-01 1.619425735323508364e-01
3.810000000000000053e-01 1.624138539525841474e-01
3.820000000000000062e-01 1.628853741816795042e-01
3.830000000000000071e-01 1.633571342327830578e-01
3.840000000000000080e-01 1.638291341189307415e-01
3.850000000000000089e-01 1.643013738530482715e-01
3.860000000000000098e-01 1.647738534479518957e-01
3.870000000000000107e-01 1.652465729163474228e-01
3.880000000000000115e-01 1.657195322708303609e-01
3.890000000000000124e-01 1.661927315238867220e-01
3.900000000000000133e-01 1.666661706878914961e-01
3.910000000000000142e-01 1.671398497751107881e-01
3.920000000000000151e-01 1.676137687976993751e-01
3.930000000000000160e-01 1.680879277677020667e-01
3.940000000000000169e-01 1.685623266970544543e-01
3.950000000000000178e-01 1.690369655975803020e-01
3.960000000000000187e-01 1.695118444809943503e-01
3.970000000000000195e-01 1.699869633589005113e-01
3.980000000000000204e-01 1.704623222427922857e-01
3.990000000000000213e-01 1.709379211440530955e-01
4.000000000000000222e-01 1.714137600739563949e-01
4.010000000000000231e-01 1.718898390436643386e-01
4.020000000000000240e-01 1.723661580642294466e-01
4.030000000000000249e-01 1.728427171465935774e-01
4.040000000000000258e-01 1.733195163015879836e-01
4.050000000000000266e-01 1.737965555399341444e-01
4.060000000000000275e-01 1.742738348722416286e-01
4.070000000000000284e-01 1.747513543090114529e-01
4.080000000000000293e-01 1.752291138606326404e-01
4.090000000000000302e-01 1.757071135373844128e-01
4.100000000000000311e-01 1.761853533494347757e-01
4.110000000000000320e-01 1.766638333068420996e-01
4.120000000000000329e-01 1.771425534195533169e-01
4.130000000000000338e-01 1.776215136974050868e-01
4.140000000000000346e-01 1.781007141501241287e-01
4.150000000000000355e-01 1.785801547873248907e-01
4.160000000000000364e-01 1.790598356185128248e-01
4.169999999999999818e-01 1.795397566530818612e-01
4.179999999999999827e-01 1.800199179003152683e-01
4.189999999999999836e-01 1.805003193693860697e-01
4.199999999999999845e-01 1.809809610693558779e-01
4.209999999999999853e-01 1.814618430091759216e-01
4.219999999999999862e-01 1.819429651976870732e-01
4.229999999999999871e-01 1.824243276436184613e-01
4.239999999999999880e-01 1.829059303555894966e-01
4.249999999999999889e-01 1.833877733421081235e-01
4.259999999999999898e-01 1.838698566115714028e-01
4.269999999999999907e-01 1.843521801722659559e-01
4.279999999999999916e-01 1.848347440323671320e-01
4.289999999999999925e-01 1.853175481999400631e-01
4.299999999999999933e-01 1.858005926829384702e-01
4.309999999999999942e-01 1.862838774892049409e-01
4.319999999999999951e-01 1.867674026264716236e-01
4.329999999999999960e-01 1.872511681023598940e-01
4.339999999999999969e-01 1.877351739243796058e-01
4.349999999999999978e-01 1.882194200999299238e-01
4.359999999999999987e-01 1.887039066362992956e-01
4.369999999999999996e-01 1.891886335406647857e-01
4.380000000000000004e-01 1.896736008200927415e-01
4.390000000000000013e-01 1.901588084815384050e-01
4.400000000000000022e-01 1.906442565318457183e-01
4.410000000000000031e-01 1.911299449777482395e-01
4.420000000000000040e-01 1.916158738258677829e-01
4.430000000000000049e-01 1.921020430827157788e-01
4.440000000000000058e-01 1.925884527546918579e-01
4.450000000000000067e-01 1.930751028480850728e-01
4.460000000000000075e-01 1.935619933690731764e-01
4.470000000000000084e-01 1.940491243237232044e-01
4.480000000000000093e-01 1.945364957179904486e-01
4.490000000000000102e-01 1.950241075577192618e-01
4.500000000000000111e-01 1.955119598486433907e-01
4.510000000000000120e-01 1.960000525963846441e-01
4.520000000000000129e-01 1.964883858064543631e-01
4.530000000000000138e-01 1.969769594842520066e-01
4.540000000000000147e-01 1.974657736350666770e-01
4.550000000000000155e-01 1.979548282640754553e-01
4.560000000000000164e-01 1.984441233763450385e-01
4.570000000000000173e-01 1.989336589768299912e-01
4.580000000000000182e-01 1.994234350703745495e-01
4.590000000000000191e-01 1.999134516617111224e-01
4.600000000000000200e-01 2.004037087554613461e-01
4.610000000000000209e-01 2.008942063561353075e-01
4.620000000000000218e-01 2.013849444681316270e-01
4.630000000000000226e-01 2.018759230957382356e-01
4.640000000000000235e-01 2.023671422431312650e-01
4.650000000000000244e-01 2.028586019143759911e-01
4.660000000000000253e-01 2.033503021134260569e-01
4.670000000000000262e-01 2.038422428441241940e-01
4.680000000000000271e-01 2.043344241102012515e-01
4.690000000000000280e-01 2.048268459152775833e-01
4.700000000000000289e-01 2.053195082628613832e-01
4.710000000000000298e-01 2.058124111563502667e-01
4.720000000000000306e-01 2.063055545990299111e-01
4.730000000000000315e-01 2.067989385940750269e-01
4.740000000000000324e-01 2.072925631445488581e-01
4.750000000000000333e-01 2.077864282534034046e-01
4.760000000000000342e-01 2.082805339234792830e-01
4.770000000000000351e-01 2.087748801575055602e-01
4.780000000000000360e-01 2.092694669581004752e-01
4.790000000000000369e-01 2.097642943277699679e-01
4.799999999999999822e-01 2.102593622689097053e-01
4.809999999999999831e-01 2.107546707838031386e-01
4.819999999999999840e-01 2.112502198746229465e-01
4.829999999999999849e-01 2.117460095434298417e-01
4.839999999999999858e-01 2.122420397921737090e-01
4.849999999999999867e-01 2.127383106226925225e-01
4.859999999999999876e-01 2.132348220367135394e-01
4.869999999999999885e-01 2.137315740358517457e-01
4.879999999999999893e-01 2.142285666216115214e-01
4.889999999999999902e-01 2.147257997953854747e-01
4.899999999999999911e-01 2.152232735584545809e-01
4.909999999999999920e-01 2.157209879119891538e-01
4.919999999999999929e-01 2.162189428570474303e-01
4.929999999999999938e-01 2.167171383945762086e-01
4.939999999999999947e-01 2.172155745254114034e-01
4.949999999999999956e-01 2.177142512502772409e-01
4.959999999999999964e-01 2.182131685697861756e-01
4.969999999999999973e-01 2.187123264844400561e-01
4.979999999999999982e-01 2.192117249946285151e-01
4.989999999999999991e-01 2.197113641006301632e-01
5.000000000000000000e-01 2.202112438026120889e-01
5.010000000000000009e-01 2.207113641006301641e-01
5.020000000000000018e-01 2.212117249946284059e-01
5.030000000000000027e-01 2.217123264844400865e-01
5.040000000000000036e-01 2.222131685697862069e-01
5.050000000000000044e-01 2.227142512502771066e-01
5.060000000000000053e-01 2.232155745254112977e-01
5.070000000000000062e-01 2.237171383945761871e-01
5.080000000000000071e-01 2.242189428570472431e-01
5.090000000000000080e-01 2.247209879119891618e-01
5.100000000000000089e-01 2.252232735584545897e-01
5.110000000000000098e-01 2.257257997953854567e-01
5.120000000000000107e-01 2.262285666216116431e-01
5.130000000000000115e-01 2.267315740358516185e-01
5.140000000000000124e-01 2.272348220367134963e-01
5.150000000000000133e-01 2.277383106226925358e-01
5.160000000000000142e-01 2.282420397921736399e-01
5.170000000000000151e-01 2.287460095434298846e-01
5.180000000000000160e-01 2.292502198746228514e-01
5.190000000000000169e-01 2.297546707838030999e-01
5.200000000000000178e-01 2.302593622689095842e-01
5.210000000000000187e-01 2.307642943277700698e-01
5.220000000000000195e-01 2.312694669581004114e-01
5.230000000000000204e-01 2.317748801575056361e-01
5.240000000000000213e-01 2.322805339234791933e-01
5.250000000000000222e-01 2.327864282534035378e-01
5.260000000000000231e-01 2.332925631445488535e-01
5.270000000000000240e-01 2.337989385940749953e-01
5.280000000000000249e-01 2.343055545990300470e-01
5.290000000000000258e-01 2.348124111563503758e-01
5.300000000000000266e-01 2.353195082628614099e-01
5.310000000000000275e-01 2.358268459152774443e-01
5.320000000000000284e-01 2.363344241102015297e-01
5.330000000000000293e-01 2.368422428441240846e-01
5.340000000000000302e-01 2.373503021134260593e-01
5.350000000000000311e-01 2.378586019143759944e-01
5.360000000000000320e-01 2.383671422431312137e-01
5.370000000000000329e-01 2.388759230957382962e-01
5.380000000000000338e-01 2.393849444681314109e-01
5.390000000000000346e-01 2.398942063561351756e-01
5.400000000000000355e-01 2.404037087554614094e-01
5.410000000000000364e-01 2.409134516617111865e-01
5.420000000000000373e-01 2.414234350703745591e-01
5.430000000000000382e-01 2.419336589768300849e-01
5.440000000000000391e-01 2.424441233763447723e-01
5.450000000000000400e-01 2.429548282640755508e-01
5.460000000000000409e-01 2.434657736350665791e-01
5.470000000000000417e-01 2.439769594842520206e-01
5.480000000000000426e-01 2.444883858064542115e-01
5.490000000000000435e-01 2.450000525963846876e-01
5.500000000000000444e-01 2.455119598486433241e-01
5.510000000000000453e-01 2.460241075577193626e-01
5.520000000000000462e-01 2.465364957179903838e-01
5.530000000000000471e-01 2.470491243237232792e-01
5.540000000000000480e-01 2.475619933690731966e-01
5.550000000000000488e-01 2.480751028480849552e-01
5.560000000000000497e-01 2.485884527546919631e-01
5.570000000000000506e-01 2.491020430827156351e-01
5.580000000000000515e-01 2.496158738258678622e-01
5.590000000000000524e-01 2.501299449777480421e-01
5.600000000000000533e-01 2.506442565318457993e-01
5.610000000000000542e-01 2.511588084815384314e-01
5.620000000000000551e-01 2.516736008200926022e-01
5.630000000000000560e-01 2.521886335406648416e-01
5.640000000000000568e-01 2.527039066362991582e-01
5.650000000000000577e-01 2.532194200999300371e-01
5.660000000000000586e-01 2.537351739243794979e-01
5.670000000000000595e-01 2.542511681023598147e-01
5.680000000000000604e-01 2.547674026264717950e-01
5.690000000000000613e-01 2.552838774892048912e-01
5.700000000000000622e-01 2.558005926829384769e-01
5.710000000000000631e-01 2.563175481999401817e-01
5.720000000000000639e-01 2.568347440323673903e-01
5.730000000000000648e-01 2.573521801722657987e-01
5.740000000000000657e-01 2.578698566115713575e-01
5.750000000000000666e-01 2.583877733421079959e-01
5.760000000000000675e-01 2.589059303555895641e-01
5.769999999999999574e-01 2.594243276436184464e-01
5.779999999999999583e-01 2.599429651976868927e-01
5.789999999999999591e-01 2.604618430091759640e-01
5.799999999999999600e-01 2.609809610693559212e-01
5.809999999999999609e-01 2.615003193693858363e-01
5.819999999999999618e-01 2.620199179003154244e-01
5.829999999999999627e-01 2.625397566530816573e-01
5.839999999999999636e-01 2.630598356185129827e-01
5.849999999999999645e-01 2.635801547873248829e-01
5.859999999999999654e-01 2.641007141501239830e-01
5.869999999999999662e-01 2.646215136974053306e-01
5.879999999999999671e-01 2.651425534195532285e-01
5.889999999999999680e-01 2.656638333068420121e-01
5.899999999999999689e-01 2.661853533494348834e-01
5.909999999999999698e-01 2.667071135373843549e-01
5.919999999999999707e-01 2.672291138606325833e-01
5.929999999999999716e-01 2.677513543090114800e-01
5.939999999999999725e-01 2.682738348722419897e-01
5.949999999999999734e-01 2.687965555399339235e-01
5.959999999999999742e-01 2.693195163015879023e-01
5.969999999999999751e-01 2.698427171465933583e-01
5.979999999999999760e-01 2.703661580642295337e-01
5.989999999999999769e-01 2.708898390436640935e-01
5.999999999999999778e-01 2.714137600739562339e-01
6.009999999999999787e-01 2.719379211440531297e-01
6.019999999999999796e-01 2.724623222427920433e-01
6.029999999999999805e-01 2.729869633589003808e-01
6.039999999999999813e-01 2.735118444809941929e-01
6.049999999999999822e-01 2.740369655975802288e-01
6.059999999999999831e-01 2.745623266970542153e-01
6.069999999999999840e-01 2.750879277677020784e-01
6.079999999999999849e-01 2.756137687976992212e-01
6.089999999999999858e-01 2.761398497751106906e-01
6.099999999999999867e-01 2.766661706878914551e-01
6.109999999999999876e-01 2.771927315238866263e-01
6.119999999999999885e-01 2.777195322708303493e-01
6.129999999999999893e-01 2.782465729163475232e-01
6.139999999999999902e-01 2.787738534479519137e-01
6.149999999999999911e-01 2.793013738530483736e-01
6.159999999999999920e-01 2.798291341189306780e-01
6.169999999999999929e-01 2.803571342327829674e-01
6.179999999999999938e-01 2.808853741816794702e-01
6.189999999999999947e-01 2.814138539525840588e-01
6.199999999999999956e-01 2.819425735323508597e-01
6.209999999999999964e-01 2.824715329077237547e-01
6.219999999999999973e-01 2.830007320653370462e-01
6.229999999999999982e-01 2.835301709917149582e-01
6.239999999999999991e-01 2.840598496732720246e-01
6.250000000000000000e-01 2.845897680963120902e-01
6.260000000000000009e-01 2.851199262470305307e-01
6.270000000000000018e-01 2.856503241115118108e-01
6.280000000000000027e-01 2.861809616757311492e-01
6.290000000000000036e-01 2.867118389255532418e-01
6.300000000000000044e-01 2.872429558467344268e-01
6.310000000000000053e-01 2.877743124249202977e-01
6.320000000000000062e-01 2.883059086456466469e-01
6.330000000000000071e-01 2.888377444943403538e-01
6.340000000000000080e-01 2.893698199563179418e-01
6.350000000000000089e-01 2.899021350167870770e-01
6.360000000000000098e-01 2.904346896608449580e-01
6.370000000000000107e-01 2.909674838734801483e-01
6.380000000000000115e-01 2.915005176395710218e-01
6.390000000000000124e-01 2.920337909438864843e-01
6.400000000000000133e-01 2.925673037710866953e-01
6.410000000000000142e-01 2.931010561057216801e-01
6.420000000000000151e-01 2.936350479322317186e-01
6.430000000000000160e-01 2.941692792349490659e-01
6.440000000000000169e-01 2.947037499980951769e-01
6.450000000000000178e-01 2.952384602057834262e-01
6.460000000000000187e-01 2.957734098420166657e-01
6.470000000000000195e-01 2.963085988906891122e-01
6.480000000000000204e-01 2.968440273355862358e-01
6.490000000000000213e-01 2.973796951603832617e-01
6.500000000000000222e-01 2.979156023486471683e-01
6.510000000000000231e-01 2.984517488838353549e-01
6.520000000000000240e-01 2.989881347492958086e-01
6.530000000000000249e-01 2.995247599282680473e-01
6.540000000000000258e-01 3.000616244038822877e-01
6.550000000000000266e-01 3.005987281591594451e-01
6.560000000000000275e-01 3.011360711770120213e-01
6.570000000000000284e-01 3.016736534402430503e-01
6.580000000000000293e-01 3.022114749315468196e-01
6.590000000000000302e-01 3.027495356335091481e-01
6.600000000000000311e-01 3.032878355286059424e-01
6.610000000000000320e-01 3.038263745992053066e-01
6.620000000000000329e-01 3.043651528275659879e-01
6.630000000000000338e-01 3.049041701958379869e-01
6.640000000000000346e-01 3.054434266860633906e-01
6.650000000000000355e-01 3.059829222801739301e-01
6.660000000000000364e-01 3.065226569599944217e-01
6.670000000000000373e-01 3.070626307072400474e-01
6.680000000000000382e-01 3.076028435035176312e-01
6.690000000000000391e-01 3.081432953303251954e-01
6.700000000000000400e-01 3.086839861690527376e-01
6.710000000000000409e-01 3.092249160009813980e-01
6.720000000000000417e-01 3.097660848072840700e-01
6.730000000000000426e-01 3.103074925690246788e-01
6.740000000000000435e-01 3.108491392671595133e-01
6.750000000000000444e-01 3.113910248825360050e-01
6.760000000000000453e-01 3.119331493958932278e-01
6.770000000000000462e-01 3.124755127878625083e-01
6.780000000000000471e-01 3.130181150389662603e-01
6.790000000000000480e-01 3.135609561296193726e-01
6.800000000000000488e-01 3.141040360401275433e-01
6.810000000000000497e-01 3.146473547506892787e-01
6.820000000000000506e-01 3.151909122413947828e-01
6.830000000000000515e-01 3.157347084922257352e-01
6.840000000000000524e-01 3.162787434830561795e-01
6.850000000000000533e-01 3.168230171936516903e-01
6.860000000000000542e-01 3.173675296036711502e-01
6.870000000000000551e-01 3.179122806926636402e-01
6.880000000000000560e-01 3.184572704400719378e-01
6.890000000000000568e-01 3.190024988252299631e-01
6.900000000000000577e-01 3.195479658273643886e-01
6.910000000000000586e-01 3.200936714255940840e-01
6.920000000000000595e-01 3.206396155989297281e-01
6.930000000000000604e-01 3.211857983262748628e-01
6.940000000000000613e-01 3.217322195864248946e-01
6.950000000000000622e-01 3.222788793580682043e-01
6.960000000000000631e-01 3.228257776197847595e-01
6.970000000000000639e-01 3.233729143500478354e-01
6.980000000000000648e-01 3.239202895272223492e-01
6.990000000000000657e-01 3.244679031295666372e-01
7.000000000000000666e-01 3.250157551352308993e-01
7.010000000000000675e-01 3.255638455222587546e-01
7.020000000000000684e-01 3.261121742685854086e-01
7.030000000000000693e-01 3.266607413520393188e-01
7.039999999999999591e-01 3.272095467503421395e-01
7.049999999999999600e-01 3.277585904411073336e-01
7.059999999999999609e-01 3.283078724018422268e-01
7.069999999999999618e-01 3.288573926099460087e-01
7.079999999999999627e-01 3.294071510427116767e-01
7.089999999999999636e-01 3.299571476773243695e-01
7.099999999999999645e-01 3.305073824908623670e-01
7.109999999999999654e-01 3.310578554602977008e-01
7.119999999999999662e-01 3.316085665624949330e-01
7.129999999999999671e-01 3.321595157742112669e-01
7.139999999999999680e-01 3.327107030720977132e-01
7.149999999999999689e-01 3.332621284326987010e-01
7.159999999999999698e-01 3.338137918324509124e-01
7.169999999999999707e-01 3.343656932476853916e-01
7.179999999999999716e-01 3.349178326546255469e-01
7.189999999999999725e-01 3.354702100293888711e-01
7.199999999999999734e-01 3.360228253479862204e-01
7.209999999999999742e-01 3.365756785863212586e-01
7.219999999999999751e-01 3.371287697201918454e-01
7.229999999999999760e-01 3.376820987252893147e-01
7.239999999999999769e-01 3.382356655771979193e-01
7.249999999999999778e-01 3.387894702513962186e-01
7.259999999999999787e-01 3.393435127232564685e-01
7.269999999999999796e-01 3.398977929680441212e-01
7.279999999999999805e-01 3.404523109609188802e-01
7.289999999999999813e-01 3.410070666769342562e-01
7.299999999999999822e-01 3.415620600910367899e-01
7.309999999999999831e-01 3.421172911780683834e-01
7.319999999999999840e-01 3.426727599127634694e-01
7.329999999999999849e-01 3.432284662697515087e-01
7.339999999999999858e-01 3.437844102235551591e-01
7.349999999999999867e-01 3.443405917485917178e-01
7.359999999999999876e-01 3.448970108191727890e-01
7.369999999999999885e-01 3.454536674095033399e-01
7.379999999999999893e-01 3.460105614936835328e-01
7.389999999999999902e-01 3.465676930457068927e-01
7.399999999999999911e-01 3.471250620394622510e-01
7.409999999999999920e-01 3.476826684487315799e-01
7.419999999999999929e-01 3.482405122471924908e-01
7.429999999999999938e-01 3.487985934084163464e-01
7.439999999999999947e-01 3.493569119058689831e-01
7.449999999999999956e-01 3.499154677129113766e-01
7.459999999999999964e-01 3.504742608027985873e-01
7.469999999999999973e-01 3.510332911486802043e-01
7.479999999999999982e-01 3.515925587236012895e-01
7.489999999999999991e-01 3.521520635005008781e-01
7.500000000000000000e-01 3.527118054522129786e-01
7.510000000000000009e-01 3.532717845514666832e-01
7.520000000000000018e-01 3.538320007708861681e-01
7.530000000000000027e-01 3.543924540829899161e-01
7.540000000000000036e-01 3.549531444601915497e-01
7.550000000000000044e-01 3.555140718748005524e-01
7.560000000000000053e-01 3.560752362990207698e-01
7.570000000000000062e-01 3.566366377049508540e-01
7.580000000000000071e-01 3.571982760645853183e-01
7.590000000000000080e-01 3.577601513498143149e-01
7.600000000000000089e-01 3.583222635324218586e-01
7.610000000000000098e-01 3.588846125840889356e-01
7.620000000000000107e-01 3.594471984763906725e-01
7.630000000000000115e-01 3.600100211807986117e-01
7.640000000000000124e-01 3.605730806686789913e-01
7.650000000000000133e-01 3.611363769112940214e-01
7.660000000000000142e-01 3.616999098798019951e-01
7.670000000000000151e-01 3.622636795452557901e-01
7.680000000000000160e-01 3.628276858786046444e-01
7.690000000000000169e-01 3.633919288506938239e-01
7.700000000000000178e-01 3.639564084322635673e-01
7.710000000000000187e-01 3.645211245939511402e-01
7.720000000000000195e-01 3.650860773062886144e-01
7.730000000000000204e-01 3.656512665397047557e-01
7.740000000000000213e-01 3.662166922645241907e-01
7.750000000000000222e-01 3.667823544509675737e-01
7.760000000000000231e-01 3.673482530691513648e-01
7.770000000000000240e-01 3.679143880890890506e-01
7.780000000000000249e-01 3.684807594806894238e-01
7.790000000000000258e-01 3.690473672137584149e-01
7.800000000000000266e-01 3.696142112579979822e-01
7.810000000000000275e-01 3.701812915830059447e-01
7.820000000000000284e-01 3.707486081582777038e-01
7.830000000000000293e-01 3.713161609532042440e-01
7.840000000000000302e-01 3.718839499370734658e-01
7.850000000000000311e-01 3.724519750790699635e-01
7.860000000000000320e-01 3.730202363482751915e-01
7.870000000000000329e-01 3.735887337136665209e-01
7.880000000000000338e-01 3.741574671441195155e-01
7.890000000000000346e-01 3.747264366084049336e-01
7.900000000000000355e-01 3.752956420751921152e-01
7.910000000000000364e-01 3.758650835130459833e-01
7.920000000000000373e-01 3.764347608904289877e-01
7.930000000000000382e-01 3.770046741757015485e-01
7.940000000000000391e-01 3.775748233371196694e-01
7.950000000000000400e-01 3.781452083428376021e-01
7.960000000000000409e-01 3.787158291609062921e-01
7.970000000000000417e-01 3.792866857592744334e-01
7.980000000000000426e-01 3.798577781057879132e-01
7.990000000000000435e-01 3.804291061681901454e-01
8.000000000000000444e-01 3.810006699141217923e-01
8.010000000000000453e-01 3.815724693111213206e-01
8.020000000000000462e-01 3.821445043266241126e-01
8.030000000000000471e-01 3.827167749279645759e-01
8.040000000000000480e-01 3.832892810823734231e-01
8.050000000000000488e-01 3.838620227569800591e-01
8.060000000000000497e-01 3.844349999188111933e-01
8.070000000000000506e-01 3.850082125347918383e-01
8.080000000000000515e-01 3.855816605717446444e-01
8.090000000000000524e-01 3.861553439963905654e-01
8.100000000000000533e-01 3.867292627753481371e-01
8.110000000000000542e-01 3.873034168751346984e-01
8.120000000000000551e-01 3.878778062621652256e-01
8.130000000000000560e-01 3.884524309027529432e-01
8.140000000000000568e-01 3.890272907631103227e-01
8.150000000000000577e-01 3.896023858093468073e-01
8.160000000000000586e-01 3.901777160074710871e-01
8.170000000000000595e-01 3.907532813233905444e-01
8.180000000000000604e-01 3.913290817229101437e-01
8.190000000000000613e-01 3.919051171717348181e-01
8.200000000000000622e-01 3.924813876354672493e-01
8.210000000000000631e-01 3.930578930796089221e-01
8.220000000000000639e-01 3.936346334695604021e-01
8.230000000000000648e-01 3.942116087706209471e-01
8.240000000000000657e-01 3.947888189479887844e-01
8.250000000000000666e-01 3.953662639667614442e-01
8.260000000000000675e-01 3.959439437919347604e-01
8.270000000000000684e-01 3.965218583884043690e-01
8.280000000000000693e-01 3.971000077209647650e-01
8.290000000000000702e-01 3.976783917543098568e-01
8.300000000000000711e-01 3.982570104530326893e-01
8.310000000000000719e-01 3.988358637816256658e-01
8.320000000000000728e-01 3.994149517044806585e-01
8.329999999999999627e-01 3.999942741858892314e-01
8.339999999999999636e-01 4.005738311900419735e-01
8.349999999999999645e-01 4.011536226810302752e-01
8.359999999999999654e-01 4.017336486228436088e-01
8.369999999999999662e-01 4.023139089793719148e-01
8.379999999999999671e-01 4.028944037144056023e-01
8.389999999999999680e-01 4.034751327916338837e-01
8.399999999999999689e-01 4.040560961746465507e-01
8.409999999999999698e-01 4.046372938269331976e-01
8.419999999999999707e-01 4.052187257118834984e-01
8.429999999999999716e-01 4.058003917927873183e-01
8.439999999999999725e-01 4.063822920328350463e-01
8.449999999999999734e-01 4.069644263951163743e-01
8.459999999999999742e-01 4.075467948426220177e-01
8.469999999999999751e-01 4.081293973382434381e-01
8.479999999999999760e-01 4.087122338447717329e-01
8.489999999999999769e-01 4.092953043248994116e-01
8.499999999999999778e-01 4.098786087412183976e-01
8.509999999999999787e-01 4.104621470562226371e-01
8.519999999999999796e-01 4.110459192323057120e-01
8.529999999999999805e-01 4.116299252317623392e-01
8.539999999999999813e-01 4.122141650167887583e-01
8.549999999999999822e-01 4.127986385494810673e-01
8.559999999999999831e-01 4.133833457918370535e-01
8.569999999999999840e-01 4.139682867057554172e-01
8.579999999999999849e-01 4.145534612530359375e-01
8.589999999999999858e-01 4.151388693953793618e-01
8.599999999999999867e-01 4.157245110943882938e-01
8.609999999999999876e-01 4.163103863115661940e-01
8.619999999999999885e-01 4.168964950083178800e-01
8.629999999999999893e-01 4.174828371459499143e-01
8.639999999999999902e-01 4.180694126856705495e-01
8.649999999999999911e-01 4.186562215885893390e-01
8.659999999999999920e-01 4.192432638157173042e-01
8.669999999999999929e-01 4.198305393279677666e-01
8.679999999999999938e-01 4.204180480861554048e-01
8.689999999999999947e-01 4.210057900509970863e-01
8.699999999999999956e-01 4.215937651831115351e-01
8.709999999999999964e-01 4.221819734430192206e-01
8.719999999999999973e-01 4.227704147911433563e-01
8.729999999999999982e-01 4.233590891878085682e-01
8.739999999999999991e-01 4.239479965932421712e-01
8.750000000000000000e-01 4.245371369675740580e-01
8.760000000000000009e-01 4.251265102708354782e-01
8.770000000000000018e-01 4.257161164629613692e-01
8.780000000000000027e-01 4.263059555037880810e-01
8.790000000000000036e-01 4.268960273530553184e-01
8.800000000000000044e-01 4.274863319704052533e-01
8.810000000000000053e-01 4.280768693153825244e-01
8.820000000000000062e-01 4.286676393474349034e-01
8.830000000000000071e-01 4.292586420259127955e-01
8.840000000000000080e-01 4.298498773100695169e-01
8.850000000000000089e-01 4.304413451590619055e-01
8.860000000000000098e-01 4.310330455319492660e-01
8.870000000000000107e-01 4.316249783876942026e-01
8.880000000000000115e-01 4.322171436851627302e-01
8.890000000000000124e-01 4.328095413831239413e-01
8.900000000000000133e-01 4.334021714402510050e-01
8.910000000000000142e-01 4.339950338151191134e-01
8.920000000000000151e-01 4.345881284662089228e-01
8.930000000000000160e-01 4.351814553519025019e-01
8.940000000000000169e-01 4.357750144304873285e-01
8.950000000000000178e-01 4.363688056601535692e-01
8.960000000000000187e-01 4.369628289989960779e-01
8.970000000000000195e-01 4.375570844050130082e-01
8.980000000000000204e-01 4.381515718361062572e-01
8.990000000000000213e-01 4.387462912500825762e-01
9.000000000000000222e-01 4.393412426046519603e-01
9.010000000000000231e-01 4.399364258574290920e-01
9.020000000000000240e-01 4.405318409659330081e-01
9.030000000000000249e-01 4.411274878875867667e-01
9.040000000000000258e-01 4.417233665797175579e-01
9.050000000000000266e-01 4.423194769995576481e-01
9.060000000000000275e-01 4.429158191042439907e-01
9.070000000000000284e-01 4.435123928508172275e-01
9.080000000000000293e-01 4.441091981962235202e-01
9.090000000000000302e-01 4.447062350973139400e-01
9.100000000000000311e-01 4.453035035108434680e-01
9.110000000000000320e-01 4.459010033934728279e-01
9.120000000000000329e-01 4.464987347017678188e-01
9.130000000000000338e-01 4.470966973921985943e-01
9.140000000000000346e-01 4.476948914211411057e-01
9.150000000000000355e-01 4.482933167448760470e-01
9.160000000000000364e-01 4.488919733195900208e-01
9.170000000000000373e-01 4.494908611013749278e-01
9.180000000000000382e-01 4.500899800462273559e-01
9.190000000000000391e-01 4.506893301100504678e-01
9.200000000000000400e-01 4.512889112486524468e-01
9.210000000000000409e-01 4.518887234177470513e-01
9.220000000000000417e-01 4.524887665729542263e-01
9.230000000000000426e-01 4.530890406697997141e-01
9.240000000000000435e-01 4.536895456637148882e-01
9.250000000000000444e-01 4.542902815100372527e-01
9.260000000000000453e-01 4.548912481640106642e-01
9.270000000000000462e-01 4.554924455807848882e-01
9.280000000000000471e-01 4.560938737154157652e-01
9.290000000000000480e-01 4.566955325228658213e-01
9.300000000000000488e-01 4.572974219580037691e-01
9.310000000000000497e-01 4.578995419756048957e-01
9.320000000000000506e-01 4.585018925303508963e-01
9.330000000000000515e-01 4.591044735768300966e-01
9.340000000000000524e-01 4.597072850695376744e-01
9.350000000000000533e-01 4.603103269628754934e-01
9.360000000000000542e-01 4.609135992111526581e-01
9.370000000000000551e-01 4.615171017685844590e-01
9.380000000000000560e-01 4.621208345892936498e-01
9.390000000000000568e-01 4.627247976273103358e-01
9.400000000000000577e-01 4.633289908365714749e-01
9.410000000000000586e-01 4.639334141709213211e-01
9.420000000000000595e-01 4.645380675841115914e-01
9.430000000000000604e-01 4.651429510298009107e-01
9.440000000000000613e-01 4.657480644615566434e-01
9.450000000000000622e-01 4.663534078328523402e-01
9.460000000000000631e-01 4.669589810970701249e-01
9.470000000000000639e-01 4.675647842074994731e-01
9.480000000000000648e-01 4.681708171173376010e-01
9.490000000000000657e-01 4.687770797796902422e-01
9.500000000000000666e-01 4.693835721475701495e-01
9.510000000000000675e-01 4.699902941738991480e-01
9.520000000000000684e-01 4.705972458115066925e-01
9.530000000000000693e-01 4.712044270131303669e-01
9.540000000000000702e-01 4.718118377314161616e-01
9.550000000000000711e-01 4.724194779189188620e-01
9.560000000000000719e-01 4.730273475281011053e-01
9.570000000000000728e-01 4.736354465113343792e-01
9.580000000000000737e-01 4.742437748208993553e-01
9.590000000000000746e-01 4.748523324089842235e-01
9.599999999999999645e-01 4.754611192276868015e-01
9.609999999999999654e-01 4.760701352290137578e-01
9.619999999999999662e-01 4.766793803648811112e-01
9.629999999999999671e-01 4.772888545871128430e-01
9.639999999999999680e-01 4.778985578474426177e-01
9.649999999999999689e-01 4.785084900975136168e-01
9.659999999999999698e-01 4.791186512888782056e-01
9.669999999999999707e-01 4.797290413729978220e-01
9.679999999999999716e-01 4.803396603012435873e-01
9.689999999999999725e-01 4.809505080248963060e-01
9.699999999999999734e-01 4.815615844951460223e-01
9.709999999999999742e-01 4.821728896630929628e-01
9.719999999999999751e-01 4.827844234797471490e-01
9.729999999999999760e-01 4.833961858960276747e-01
9.739999999999999769e-01 4.840081768627647607e-01
9.749999999999999778e-01 4.846203963306977558e-01
9.759999999999999787e-01 4.852328442504769690e-01
9.769999999999999796e-01 4.858455205726621706e-01
9.779999999999999805e-01 4.864584252477240911e-01
9.789999999999999813e-01 4.870715582260431997e-01
9.799999999999999822e-01 4.876849194579109814e-01
9.809999999999999831e-01 4.882985088935291040e-01
9.819999999999999840e-01 4.889123264830103621e-01
9.829999999999999849e-01 4.895263721763777331e-01
9.839999999999999858e-01 4.901406459235655433e-01
9.849999999999999867e-01 4.907551476744184682e-01
9.859999999999999876e-01 4.913698773786927543e-01
9.869999999999999885e-01 4.919848349860552750e-01
9.879999999999999893e-01 4.926000204460844190e-01
9.889999999999999902e-01 4.932154337082693685e-01
9.899999999999999911e-01 4.938310747220109320e-01
9.909999999999999920e-01 4.944469434366217664e-01
9.919999999999999929e-01 4.950630398013249334e-01
9.929999999999999938e-01 4.956793637652563422e-01
9.939999999999999947e-01 4.962959152774624183e-01
9.949999999999999956e-01 4.969126942869023789e-01
9.959999999999999964e-01 4.975297007424465678e-01
9.969999999999999973e-01 4.981469345928780101e-01
9.979999999999999982e-01 4.987643957868908573e-01
9.989999999999999991e-01 4.993820842730917753e-01


==> WASEP_theor_z_at_10000t9800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-03 3.803740299461421922e-04
2.000000000000000042e-03 7.609783317049458908e-04
3.000000000000000062e-03 1.141812958998782808e-03
4.000000000000000083e-03 1.522877965459853945e-03
5.000000000000000104e-03 1.904173404628386026e-03
6.000000000000000125e-03 2.285699329954006369e-03
7.000000000000000146e-03 2.667455794793942899e-03
8.000000000000000167e-03 3.049442852415301837e-03
9.000000000000001055e-03 3.431660555991909636e-03
1.000000000000000021e-02 3.814108958607270901e-03
1.099999999999999936e-02 4.196788113252311950e-03
1.200000000000000025e-02 4.579698072826756880e-03
1.300000000000000114e-02 4.962838890137547671e-03
1.400000000000000029e-02 5.346210617899994737e-03
1.499999999999999944e-02 5.729813308737330239e-03
1.600000000000000033e-02 6.113647015180493846e-03
1.700000000000000122e-02 6.497711789667693846e-03
1.800000000000000211e-02 6.882007684545317014e-03
1.899999999999999953e-02 7.266534752066587666e-03
2.000000000000000042e-02 7.651293044392705640e-03
2.100000000000000130e-02 8.036282613591723065e-03
2.199999999999999872e-02 8.421503511639012729e-03
2.299999999999999961e-02 8.806955790417044308e-03
2.400000000000000050e-02 9.192639501715173592e-03
2.500000000000000139e-02 9.578554697230096115e-03
2.600000000000000228e-02 9.964701428565187966e-03
2.699999999999999969e-02 1.035107974723027680e-02
2.800000000000000058e-02 1.073768970464188989e-02
2.900000000000000147e-02 1.112453135212346927e-02
2.999999999999999889e-02 1.151160474090449741e-02
3.099999999999999978e-02 1.189890992212116159e-02
3.200000000000000067e-02 1.228644694681548140e-02
3.300000000000000155e-02 1.267421586593641888e-02
3.400000000000000244e-02 1.306221673033832430e-02
3.500000000000000333e-02 1.345044959078228741e-02
3.600000000000000422e-02 1.383891449793435077e-02
3.699999999999999817e-02 1.422761150236729819e-02
3.799999999999999906e-02 1.461654065455910909e-02
3.899999999999999994e-02 1.500570200489339395e-02
4.000000000000000083e-02 1.539509560366031024e-02
4.100000000000000172e-02 1.578472150105408867e-02
4.200000000000000261e-02 1.617457974717529529e-02
4.300000000000000350e-02 1.656467039202946800e-02
4.399999999999999745e-02 1.695499348552737678e-02
4.499999999999999833e-02 1.734554907748498895e-02
4.599999999999999922e-02 1.773633721762328183e-02
4.700000000000000011e-02 1.812735795556823584e-02
4.800000000000000100e-02 1.851861134085037650e-02
4.900000000000000189e-02 1.891009742290568688e-02
5.000000000000000278e-02 1.930181625107404986e-02
5.100000000000000366e-02 1.969376787460057690e-02
5.200000000000000455e-02 2.008595234263449436e-02
5.299999999999999850e-02 2.047836970422983044e-02
5.399999999999999939e-02 2.087102000834428067e-02
5.500000000000000028e-02 2.126390330384056448e-02
5.600000000000000117e-02 2.165701963948508599e-02
5.700000000000000205e-02 2.205036906394858970e-02
5.800000000000000294e-02 2.244395162580573033e-02
5.900000000000000383e-02 2.283776737353485423e-02
5.999999999999999778e-02 2.323181635551863772e-02
6.099999999999999867e-02 2.362609862004257447e-02
6.199999999999999956e-02 2.402061421529693222e-02
6.300000000000000044e-02 2.441536318937479258e-02
6.400000000000000133e-02 2.481034559027290448e-02
6.500000000000000222e-02 2.520556146589169808e-02
6.600000000000000311e-02 2.560101086403418144e-02
6.700000000000000400e-02 2.599669383240725551e-02
6.800000000000000488e-02 2.639261041862105486e-02
6.900000000000000577e-02 2.678876067018783752e-02
7.000000000000000666e-02 2.718514463452375088e-02
7.100000000000000755e-02 2.758176235894750292e-02
7.200000000000000844e-02 2.797861389068058077e-02
7.299999999999999545e-02 2.837569927684725074e-02
7.399999999999999634e-02 2.877301856447455133e-02
7.499999999999999722e-02 2.917057180049140164e-02
7.599999999999999811e-02 2.956835903172994051e-02
7.699999999999999900e-02 2.996638030492417004e-02
7.799999999999999989e-02 3.036463566671108311e-02
7.900000000000000078e-02 3.076312516362886967e-02
8.000000000000000167e-02 3.116184884211891520e-02
8.100000000000000255e-02 3.156080674852358020e-02
8.200000000000000344e-02 3.195999892908796963e-02
8.300000000000000433e-02 3.235942542995880883e-02
8.400000000000000522e-02 3.275908629718467246e-02
8.500000000000000611e-02 3.315898157671575558e-02
8.600000000000000699e-02 3.355911131440364459e-02
8.700000000000000788e-02 3.395947555600239975e-02
8.799999999999999489e-02 3.436007434716617515e-02
8.899999999999999578e-02 3.476090773345177909e-02
8.999999999999999667e-02 3.516197576031629413e-02
9.099999999999999756e-02 3.556327847311885337e-02
9.199999999999999845e-02 3.596481591711923886e-02
9.299999999999999933e-02 3.636658813747861013e-02
9.400000000000000022e-02 3.676859517925855358e-02
9.500000000000000111e-02 3.717083708742201925e-02
9.600000000000000200e-02 3.757331390683258526e-02
9.700000000000000289e-02 3.797602568225492969e-02
9.800000000000000377e-02 3.837897245835394933e-02
9.900000000000000466e-02 3.878215427969516904e-02
1.000000000000000056e-01 3.918557119074472100e-02
1.010000000000000064e-01 3.958922323586937936e-02
1.020000000000000073e-01 3.999311045933540837e-02
1.030000000000000082e-01 4.039723290531013061e-02
1.040000000000000091e-01 4.080159061786120533e-02
1.049999999999999961e-01 4.120618364095557373e-02
1.059999999999999970e-01 4.161101201846073572e-02
1.069999999999999979e-01 4.201607579414366050e-02
1.079999999999999988e-01 4.242137501167184827e-02
1.089999999999999997e-01 4.282690971461223378e-02
1.100000000000000006e-01 4.323267994643163054e-02
1.110000000000000014e-01 4.363868575049581477e-02
1.120000000000000023e-01 4.404492717007064267e-02
1.130000000000000032e-01 4.445140424832177972e-02
1.140000000000000041e-01 4.485811702831339620e-02
1.150000000000000050e-01 4.526506555300970069e-02
1.160000000000000059e-01 4.567224986527357311e-02
1.170000000000000068e-01 4.607967000786748757e-02
1.180000000000000077e-01 4.648732602345320708e-02
1.190000000000000085e-01 4.689521795459054149e-02
1.199999999999999956e-01 4.730334584373900586e-02
1.209999999999999964e-01 4.771170973325675885e-02
1.219999999999999973e-01 4.812030966540100513e-02
1.229999999999999982e-01 4.852914568232669090e-02
1.239999999999999991e-01 4.893821782608865495e-02
1.250000000000000000e-01 4.934752613863924164e-02
1.260000000000000009e-01 4.975707066182975119e-02
1.270000000000000018e-01 5.016685143741005104e-02
1.280000000000000027e-01 5.057686850702768772e-02
1.290000000000000036e-01 5.098712191222889989e-02
1.300000000000000044e-01 5.139761169445779265e-02
1.310000000000000053e-01 5.180833789505739223e-02
1.320000000000000062e-01 5.221930055526742553e-02
1.330000000000000071e-01 5.263049971622654755e-02
1.340000000000000080e-01 5.304193541897049557e-02
1.350000000000000089e-01 5.345360770443389337e-02
1.360000000000000098e-01 5.386551661344777392e-02
1.370000000000000107e-01 5.427766218674179299e-02
1.380000000000000115e-01 5.469004446494266786e-02
1.390000000000000124e-01 5.510266348857456586e-02
1.400000000000000133e-01 5.551551929805979141e-02
1.410000000000000142e-01 5.592861193371699569e-02
1.420000000000000151e-01 5.634194143576246733e-02
1.430000000000000160e-01 5.675550784430988260e-02
1.440000000000000169e-01 5.716931119936991684e-02
1.449999999999999900e-01 5.758335154085033464e-02
1.459999999999999909e-01 5.799762890855606617e-02
1.469999999999999918e-01 5.841214334218806925e-02
1.479999999999999927e-01 5.882689488134523748e-02
1.489999999999999936e-01 5.924188356552246432e-02
1.499999999999999944e-01 5.965710943411170475e-02
1.509999999999999953e-01 6.007257252640127443e-02
1.519999999999999962e-01 6.048827288157650195e-02
1.529999999999999971e-01 6.090421053871884760e-02
1.539999999999999980e-01 6.132038553680566051e-02
1.549999999999999989e-01 6.173679791471164274e-02
1.559999999999999998e-01 6.215344771120694806e-02
1.570000000000000007e-01 6.257033496495838232e-02
1.580000000000000016e-01 6.298745971452876513e-02
1.590000000000000024e-01 6.340482199837674249e-02
1.600000000000000033e-01 6.382242185485685615e-02
1.610000000000000042e-01 6.424025932222011959e-02
1.620000000000000051e-01 6.465833443861275509e-02
1.630000000000000060e-01 6.507664724207710971e-02
1.640000000000000069e-01 6.549519777055123892e-02
1.650000000000000078e-01 6.591398606186860132e-02
1.660000000000000087e-01 6.633301215375825288e-02
1.670000000000000095e-01 6.675227608384509681e-02
1.680000000000000104e-01 6.717177788964850960e-02
1.690000000000000113e-01 6.759151760858447822e-02
1.700000000000000122e-01 6.801149527796347682e-02
1.710000000000000131e-01 6.843171093499099411e-02
1.720000000000000140e-01 6.885216461676867128e-02
1.730000000000000149e-01 6.927285636029188731e-02
1.740000000000000158e-01 6.969378620245245126e-02
1.750000000000000167e-01 7.011495418003570179e-02
1.759999999999999898e-01 7.053636032972256109e-02
1.769999999999999907e-01 7.095800468808925732e-02
1.779999999999999916e-01 7.137988729160563151e-02
1.789999999999999925e-01 7.180200817663705271e-02
1.799999999999999933e-01 7.222436737944304408e-02
1.809999999999999942e-01 7.264696493617797679e-02
1.819999999999999951e-01 7.306980088289055653e-02
1.829999999999999960e-01 7.349287525552358757e-02
1.839999999999999969e-01 7.391618808991461120e-02
1.849999999999999978e-01 7.433973942179544769e-02
1.859999999999999987e-01 7.476352928679193266e-02
1.869999999999999996e-01 7.518755772042391705e-02
1.880000000000000004e-01 7.561182475810585002e-02
1.890000000000000013e-01 7.603633043514550216e-02
1.900000000000000022e-01 7.646107478674517288e-02
1.910000000000000031e-01 7.688605784800042753e-02
1.920000000000000040e-01 7.731127965390131862e-02
1.930000000000000049e-01 7.773674023933130339e-02
1.940000000000000058e-01 7.816243963906745196e-02
1.950000000000000067e-01 7.858837788778075262e-02
1.960000000000000075e-01 7.901455502003534859e-02
1.970000000000000084e-01 7.944097107028884330e-02
1.980000000000000093e-01 7.986762607289318860e-02
1.990000000000000102e-01 8.029452006209246429e-02
2.000000000000000111e-01 8.072165307202458506e-02
2.010000000000000120e-01 8.114902513672106465e-02
2.020000000000000129e-01 8.157663629010586392e-02
2.030000000000000138e-01 8.200448656599695907e-02
2.040000000000000147e-01 8.243257599810427383e-02
2.050000000000000155e-01 8.286090462003162238e-02
2.060000000000000164e-01 8.328947246527541870e-02
2.070000000000000173e-01 8.371827956722478759e-02
2.080000000000000182e-01 8.414732595916205038e-02
2.089999999999999913e-01 8.457661167426178128e-02
2.099999999999999922e-01 8.500613674559179267e-02
2.109999999999999931e-01 8.543590120611177507e-02
2.119999999999999940e-01 8.586590508867476823e-02
2.129999999999999949e-01 8.629614842602599534e-02
2.139999999999999958e-01 8.672663125080275204e-02
2.149999999999999967e-01 8.715735359553523909e-02
2.159999999999999976e-01 8.758831549264552152e-02
2.169999999999999984e-01 8.801951697444847234e-02
2.179999999999999993e-01 8.845095807315071779e-02
2.190000000000000002e-01 8.888263882085123413e-02
2.200000000000000011e-01 8.931455924954069536e-02
2.210000000000000020e-01 8.974671939110225038e-02
2.220000000000000029e-01 9.017911927731088462e-02
2.230000000000000038e-01 9.061175893983335061e-02
2.240000000000000047e-01 9.104463841022837622e-02
2.250000000000000056e-01 9.147775771994616500e-02
2.260000000000000064e-01 9.191111690032928438e-02
2.270000000000000073e-01 9.234471598261129177e-02
2.280000000000000082e-01 9.277855499791770599e-02
2.290000000000000091e-01 9.321263397726550770e-02
2.300000000000000100e-01 9.364695295156312549e-02
2.310000000000000109e-01 9.408151195161051916e-02
2.320000000000000118e-01 9.451631100809930464e-02
2.330000000000000127e-01 9.495135015161128289e-02
2.340000000000000135e-01 9.538662941262102124e-02
2.350000000000000144e-01 9.582214882149327206e-02
2.360000000000000153e-01 9.625790840848444385e-02
2.370000000000000162e-01 9.669390820374181017e-02
2.380000000000000171e-01 9.713014823730345415e-02
2.390000000000000180e-01 9.756662853909883748e-02
2.399999999999999911e-01 9.800334913894856448e-02
2.409999999999999920e-01 9.844031006656335514e-02
2.419999999999999929e-01 9.887751135154511373e-02
2.429999999999999938e-01 9.931495302338663733e-02
2.439999999999999947e-01 9.975263511147149098e-02
2.449999999999999956e-01 1.001905576450732860e-01
2.459999999999999964e-01 1.006287206533572620e-01
2.469999999999999973e-01 1.010671241653781915e-01
2.479999999999999982e-01 1.015057682100816983e-01
2.489999999999999991e-01 1.019446528163039933e-01
2.500000000000000000e-01 1.023837780127715841e-01
2.510000000000000009e-01 1.028231438281010934e-01
2.520000000000000018e-01 1.032627502907999539e-01
2.530000000000000027e-01 1.037025974292652142e-01
2.540000000000000036e-01 1.041426852717840384e-01
2.550000000000000044e-01 1.045830138465343867e-01
2.560000000000000053e-01 1.050235831815834325e-01
2.570000000000000062e-01 1.054643933048895754e-01
2.580000000000000071e-01 1.059054442442998178e-01
2.590000000000000080e-01 1.063467360275515000e-01
2.600000000000000089e-01 1.067882686822722443e-01
2.610000000000000098e-01 1.072300422359793448e-01
2.620000000000000107e-01 1.076720567160792674e-01
2.630000000000000115e-01 1.081143121498687049e-01
2.640000000000000124e-01 1.085568085645340353e-01
2.650000000000000133e-01 1.089995459871508782e-01
2.660000000000000142e-01 1.094425244446847467e-01
2.670000000000000151e-01 1.098857439639902983e-01
2.680000000000000160e-01 1.103292045718119591e-01
2.690000000000000169e-01 1.107729062947833965e-01
2.700000000000000178e-01 1.112168491594278108e-01
2.710000000000000187e-01 1.116610331921571303e-01
2.720000000000000195e-01 1.121054584192730658e-01
2.730000000000000204e-01 1.125501248669666526e-01
2.740000000000000213e-01 1.129950325613173906e-01
2.750000000000000222e-01 1.134401815282943538e-01
2.760000000000000231e-01 1.138855717937558715e-01
2.770000000000000240e-01 1.143312033834487096e-01
2.780000000000000249e-01 1.147770763230087504e-01
2.790000000000000258e-01 1.152231906379613396e-01
2.800000000000000266e-01 1.156695463537199403e-01
2.810000000000000275e-01 1.161161434955869931e-01
2.820000000000000284e-01 1.165629820887542356e-01
2.830000000000000293e-01 1.170100621583011896e-01
2.840000000000000302e-01 1.174573837291968265e-01
2.850000000000000311e-01 1.179049468262986233e-01
2.860000000000000320e-01 1.183527514743521886e-01
2.870000000000000329e-01 1.188007976979919417e-01
2.880000000000000338e-01 1.192490855217410994e-01
2.889999999999999791e-01 1.196976149700104269e-01
2.899999999999999800e-01 1.201463860671004164e-01
2.909999999999999809e-01 1.205953988371983726e-01
2.919999999999999818e-01 1.210446533043810086e-01
2.929999999999999827e-01 1.214941494926130017e-01
2.939999999999999836e-01 1.219438874257469246e-01
2.949999999999999845e-01 1.223938671275239531e-01
2.959999999999999853e-01 1.228440886215729222e-01
2.969999999999999862e-01 1.232945519314113669e-01
2.979999999999999871e-01 1.237452570804443569e-01
2.989999999999999880e-01 1.241962040919647597e-01
2.999999999999999889e-01 1.246473929891541016e-01
3.009999999999999898e-01 1.250988237950811655e-01
3.019999999999999907e-01 1.255504965327028932e-01
3.029999999999999916e-01 1.260024112248640527e-01
3.039999999999999925e-01 1.264545678942967655e-01
3.049999999999999933e-01 1.269069665636214927e-01
3.059999999999999942e-01 1.273596072553462299e-01
3.069999999999999951e-01 1.278124899918659241e-01
3.079999999999999960e-01 1.282656147954641945e-01
3.089999999999999969e-01 1.287189816883112514e-01
3.099999999999999978e-01 1.291725906924656719e-01
3.109999999999999987e-01 1.296264418298726240e-01
3.119999999999999996e-01 1.300805351223656425e-01
3.130000000000000004e-01 1.305348705916647700e-01
3.140000000000000013e-01 1.309894482593783327e-01
3.150000000000000022e-01 1.314442681470007201e-01
3.160000000000000031e-01 1.318993302759148556e-01
3.170000000000000040e-01 1.323546346673898644e-01
3.180000000000000049e-01 1.328101813425832667e-01
3.190000000000000058e-01 1.332659703225380077e-01
3.200000000000000067e-01 1.337220016281859825e-01
3.210000000000000075e-01 1.341782752803449552e-01
3.220000000000000084e-01 1.346347912997200302e-01
3.230000000000000093e-01 1.350915497069033466e-01
3.240000000000000102e-01 1.355485505223739118e-01
3.250000000000000111e-01 1.360057937664982397e-01
3.260000000000000120e-01 1.364632794595282972e-01
3.270000000000000129e-01 1.369210076216045291e-01
3.280000000000000138e-01 1.373789782727529718e-01
3.290000000000000147e-01 1.378371914328870851e-01
3.300000000000000155e-01 1.382956471218068084e-01
3.310000000000000164e-01 1.387543453591989773e-01
3.320000000000000173e-01 1.392132861646366848e-01
3.330000000000000182e-01 1.396724695575796704e-01
3.340000000000000191e-01 1.401318955573748193e-01
3.350000000000000200e-01 1.405915641832548024e-01
3.360000000000000209e-01 1.410514754543395755e-01
3.370000000000000218e-01 1.415116293896346855e-01
3.380000000000000226e-01 1.419720260080328256e-01
3.390000000000000235e-01 1.424326653283127242e-01
3.400000000000000244e-01 1.428935473691395897e-01
3.410000000000000253e-01 1.433546721490648324e-01
3.420000000000000262e-01 1.438160396865265089e-01
3.430000000000000271e-01 1.442776499998481288e-01
3.440000000000000280e-01 1.447395031072402360e-01
3.450000000000000289e-01 1.452015990267995216e-01
3.460000000000000298e-01 1.456639377765082399e-01
3.470000000000000306e-01 1.461265193742349033e-01
3.480000000000000315e-01 1.465893438377348645e-01
3.490000000000000324e-01 1.470524111846484572e-01
3.500000000000000333e-01 1.475157214325028832e-01
3.510000000000000342e-01 1.479792745987106029e-01
3.519999999999999796e-01 1.484430707005705286e-01
3.529999999999999805e-01 1.489071097552672196e-01
3.539999999999999813e-01 1.493713917798717150e-01
3.549999999999999822e-01 1.498359167913400902e-01
3.559999999999999831e-01 1.503006848065142897e-01
3.569999999999999840e-01 1.507656958421227378e-01
3.579999999999999849e-01 1.512309499147792280e-01
3.589999999999999858e-01 1.516964470409830623e-01
3.599999999999999867e-01 1.521621872371195228e-01
3.609999999999999876e-01 1.526281705194592608e-01
3.619999999999999885e-01 1.530943969041592134e-01
3.629999999999999893e-01 1.535608664072609653e-01
3.639999999999999902e-01 1.540275790446922477e-01
3.649999999999999911e-01 1.544945348322666334e-01
3.659999999999999920e-01 1.549617337856822874e-01
3.669999999999999929e-01 1.554291759205237156e-01
3.679999999999999938e-01 1.558968612522605435e-01
3.689999999999999947e-01 1.563647897962475164e-01
3.699999999999999956e-01 1.568329615677255262e-01
3.709999999999999964e-01 1.573013765818200571e-01
3.719999999999999973e-01 1.577700348535422681e-01
3.729999999999999982e-01 1.582389363977884933e-01
3.739999999999999991e-01 1.587080812293408250e-01
3.750000000000000000e-01 1.591774693628655868e-01
3.760000000000000009e-01 1.596471008129157765e-01
3.770000000000000018e-01 1.601169755939279571e-01
3.780000000000000027e-01 1.605870937202250048e-01
3.790000000000000036e-01 1.610574552060148323e-01
3.800000000000000044e-01 1.615280600653900833e-01
3.810000000000000053e-01 1.619989083123282159e-01
3.820000000000000062e-01 1.624699999606926126e-01
3.830000000000000071e-01 1.629413350242312208e-01
3.840000000000000080e-01 1.634129135165768576e-01
3.850000000000000089e-01 1.638847354512473486e-01
3.860000000000000098e-01 1.643568008416457782e-01
3.870000000000000107e-01 1.648291097010602113e-01
3.880000000000000115e-01 1.653016620426629446e-01
3.890000000000000124e-01 1.657744578795117552e-01
3.900000000000000133e-01 1.662474972245491789e-01
3.910000000000000142e-01 1.667207800906022053e-01
3.920000000000000151e-01 1.671943064903833875e-01
3.930000000000000160e-01 1.676680764364893439e-01
3.940000000000000169e-01 1.681420899414018122e-01
3.950000000000000178e-01 1.686163470174870394e-01
3.960000000000000187e-01 1.690908476769959756e-01
3.970000000000000195e-01 1.695655919320648020e-01
3.980000000000000204e-01 1.700405797947134590e-01
3.990000000000000213e-01 1.705158112768473400e-01
4.000000000000000222e-01 1.709912863902561253e-01
4.010000000000000231e-01 1.714670051466140599e-01
4.020000000000000240e-01 1.719429675574798699e-01
4.030000000000000249e-01 1.724191736342969017e-01
4.040000000000000258e-01 1.728956233883933435e-01
4.050000000000000266e-01 1.733723168309815044e-01
4.060000000000000275e-01 1.738492539731581743e-01
4.070000000000000284e-01 1.743264348259049856e-01
4.080000000000000293e-01 1.748038594000875801e-01
4.090000000000000302e-01 1.752815277064562194e-01
4.100000000000000311e-01 1.757594397556457855e-01
4.110000000000000320e-01 1.762375955581751419e-01
4.120000000000000329e-01 1.767159951244475780e-01
4.130000000000000338e-01 1.771946384647511419e-01
4.140000000000000346e-01 1.776735255892576415e-01
4.150000000000000355e-01 1.781526565080235047e-01
4.160000000000000364e-01 1.786320312309896963e-01
4.169999999999999818e-01 1.791116497679806907e-01
4.179999999999999827e-01 1.795915121287056104e-01
4.189999999999999836e-01 1.800716183227583367e-01
4.199999999999999845e-01 1.805519683596162883e-01
4.209999999999999853e-01 1.810325622486411712e-01
4.219999999999999862e-01 1.815133999990790337e-01
4.229999999999999871e-01 1.819944816200601834e-01
4.239999999999999880e-01 1.824758071205983267e-01
4.249999999999999889e-01 1.829573765095924842e-01
4.259999999999999898e-01 1.834391897958248530e-01
4.269999999999999907e-01 1.839212469879620560e-01
4.279999999999999916e-01 1.844035480945546701e-01
4.289999999999999925e-01 1.848860931240376981e-01
4.299999999999999933e-01 1.853688820847298191e-01
4.309999999999999942e-01 1.858519149848336938e-01
4.319999999999999951e-01 1.863351918324360479e-01
4.329999999999999960e-01 1.868187126355077832e-01
4.339999999999999969e-01 1.873024774019038108e-01
4.349999999999999978e-01 1.877864861393626628e-01
4.359999999999999987e-01 1.882707388555071026e-01
4.369999999999999996e-01 1.887552355578436258e-01
4.380000000000000004e-01 1.892399762537627650e-01
4.390000000000000013e-01 1.897249609505389512e-01
4.400000000000000022e-01 1.902101896553308191e-01
4.410000000000000031e-01 1.906956623751802360e-01
4.420000000000000040e-01 1.911813791170131338e-01
4.430000000000000049e-01 1.916673398876399814e-01
4.440000000000000058e-01 1.921535446937538694e-01
4.450000000000000067e-01 1.926399935419330633e-01
4.460000000000000075e-01 1.931266864386383675e-01
4.470000000000000084e-01 1.936136233902152892e-01
4.480000000000000093e-01 1.941008044028929291e-01
4.490000000000000102e-01 1.945882294827836201e-01
4.500000000000000111e-01 1.950758986358840374e-01
4.510000000000000120e-01 1.955638118680746995e-01
4.520000000000000129e-01 1.960519691851195234e-01
4.530000000000000138e-01 1.965403705926661859e-01
4.540000000000000147e-01 1.970290160962459292e-01
4.550000000000000155e-01 1.975179057012745043e-01
4.560000000000000164e-01 1.980070394130503397e-01
4.570000000000000173e-01 1.984964172367562618e-01
4.580000000000000182e-01 1.989860391774581627e-01
4.590000000000000191e-01 1.994759052401062216e-01
4.600000000000000200e-01 1.999660154295340719e-01
4.610000000000000209e-01 2.004563697504587183e-01
4.620000000000000218e-01 2.009469682074813690e-01
4.630000000000000226e-01 2.014378108050864924e-01
4.640000000000000235e-01 2.019288975476417614e-01
4.650000000000000244e-01 2.024202284393992191e-01
4.660000000000000253e-01 2.029118034844942242e-01
4.670000000000000262e-01 2.034036226869460340e-01
4.680000000000000271e-01 2.038956860506568047e-01
4.690000000000000280e-01 2.043879935794124802e-01
4.700000000000000289e-01 2.048805452768833746e-01
4.710000000000000298e-01 2.053733411466222014e-01
4.720000000000000306e-01 2.058663811920662945e-01
4.730000000000000315e-01 2.063596654165357758e-01
4.740000000000000324e-01 2.068531938232346379e-01
4.750000000000000333e-01 2.073469664152504388e-01
4.760000000000000342e-01 2.078409831955542464e-01
4.770000000000000351e-01 2.083352441670006383e-01
4.780000000000000360e-01 2.088297493323274800e-01
4.790000000000000369e-01 2.093244986941567298e-01
4.799999999999999822e-01 2.098194922549932451e-01
4.809999999999999831e-01 2.103147300172260870e-01
4.819999999999999840e-01 2.108102119831270216e-01
4.829999999999999849e-01 2.113059381548517135e-01
4.839999999999999858e-01 2.118019085344396701e-01
4.849999999999999867e-01 2.122981231238136035e-01
4.859999999999999876e-01 2.127945819247791803e-01
4.869999999999999885e-01 2.132912849390264376e-01
4.879999999999999893e-01 2.137882321681283393e-01
4.889999999999999902e-01 2.142854236135417201e-01
4.899999999999999911e-01 2.147828592766065359e-01
4.909999999999999920e-01 2.152805391585463080e-01
4.919999999999999929e-01 2.157784632604682895e-01
4.929999999999999938e-01 2.162766315833627717e-01
4.939999999999999947e-01 2.167750441281038609e-01
4.949999999999999956e-01 2.172737008954491456e-01
4.959999999999999964e-01 2.177726018860393353e-01
4.969999999999999973e-01 2.182717471003990939e-01
4.979999999999999982e-01 2.187711365389362339e-01
4.989999999999999991e-01 2.192707702019418836e-01
5.000000000000000000e-01 2.197706480895910697e-01
5.010000000000000009e-01 2.202707702019419678e-01
5.020000000000000018e-01 2.207711365389362634e-01
5.030000000000000027e-01 2.212717471003991798e-01
5.040000000000000036e-01 2.217726018860394221e-01
5.050000000000000044e-01 2.222737008954492333e-01
5.060000000000000053e-01 2.227750441281040883e-01
5.070000000000000062e-01 2.232766315833626947e-01
5.080000000000000071e-01 2.237784632604681578e-01
5.090000000000000080e-01 2.242805391585463992e-01
5.100000000000000089e-01 2.247828592766064892e-01
5.110000000000000098e-01 2.252854236135416466e-01
5.120000000000000107e-01 2.257882321681283500e-01
5.130000000000000115e-01 2.262912849390261993e-01
5.140000000000000124e-01 2.267945819247791095e-01
5.150000000000000133e-01 2.272981231238133393e-01
5.160000000000000142e-01 2.278019085344397121e-01
5.170000000000000151e-01 2.283059381548519506e-01
5.180000000000000160e-01 2.288102119831268710e-01
5.190000000000000169e-01 2.293147300172258263e-01
5.200000000000000178e-01 2.298194922549934016e-01
5.210000000000000187e-01 2.303244986941567207e-01
5.220000000000000195e-01 2.308297493323273053e-01
5.230000000000000204e-01 2.313352441670004644e-01
5.240000000000000213e-01 2.318409831955543787e-01
5.250000000000000222e-01 2.323469664152504610e-01
5.260000000000000231e-01 2.328531938232349108e-01
5.270000000000000240e-01 2.333596654165358275e-01
5.280000000000000249e-01 2.338663811920665137e-01
5.290000000000000258e-01 2.343733411466221717e-01
5.300000000000000266e-01 2.348805452768833180e-01
5.310000000000000275e-01 2.353879935794125078e-01
5.320000000000000284e-01 2.358956860506566111e-01
5.330000000000000293e-01 2.364036226869461188e-01
5.340000000000000302e-01 2.369118034844944209e-01
5.350000000000000311e-01 2.374202284393993334e-01
5.360000000000000320e-01 2.379288975476417378e-01
5.370000000000000329e-01 2.384378108050863032e-01
5.380000000000000338e-01 2.389469682074814028e-01
5.390000000000000346e-01 2.394563697504588362e-01
5.400000000000000355e-01 2.399660154295341352e-01
5.410000000000000364e-01 2.404759052401061747e-01
5.420000000000000373e-01 2.409860391774580335e-01
5.430000000000000382e-01 2.414964172367561612e-01
5.440000000000000391e-01 2.420070394130503233e-01
5.450000000000000400e-01 2.425179057012745165e-01
5.460000000000000409e-01 2.430290160962460255e-01
5.470000000000000417e-01 2.435403705926662277e-01
5.480000000000000426e-01 2.440519691851196771e-01
5.490000000000000435e-01 2.445638118680747708e-01
5.500000000000000444e-01 2.450758986358841096e-01
5.510000000000000453e-01 2.455882294827834433e-01
5.520000000000000462e-01 2.461008044028926978e-01
5.530000000000000471e-01 2.466136233902151420e-01
5.540000000000000480e-01 2.471266864386383599e-01
5.550000000000000488e-01 2.476399935419330012e-01
5.560000000000000497e-01 2.481535446937539746e-01
5.570000000000000506e-01 2.486673398876398933e-01
5.580000000000000515e-01 2.491813791170131021e-01
5.590000000000000524e-01 2.496956623751800664e-01
5.600000000000000533e-01 2.502101896553307059e-01
5.610000000000000542e-01 2.507249609505391441e-01
5.620000000000000551e-01 2.512399762537627090e-01
5.630000000000000560e-01 2.517552355578435708e-01
5.640000000000000568e-01 2.522707388555071040e-01
5.650000000000000577e-01 2.527864861393628315e-01
5.660000000000000586e-01 2.533024774019038139e-01
5.670000000000000595e-01 2.538187126355078149e-01
5.680000000000000604e-01 2.543351918324362471e-01
5.690000000000000613e-01 2.548519149848335053e-01
5.700000000000000622e-01 2.553688820847298535e-01
5.710000000000000631e-01 2.558860931240378722e-01
5.720000000000000639e-01 2.564035480945547341e-01
5.730000000000000648e-01 2.569212469879618710e-01
5.740000000000000657e-01 2.574391897958247521e-01
5.750000000000000666e-01 2.579573765095926063e-01
5.760000000000000675e-01 2.584758071205982555e-01
5.769999999999999574e-01 2.589944816200600020e-01
5.779999999999999583e-01 2.595133999990791307e-01
5.789999999999999591e-01 2.600325622486414079e-01
5.799999999999999600e-01 2.605519683596162483e-01
5.809999999999999609e-01 2.610716183227584364e-01
5.819999999999999618e-01 2.615915121287057943e-01
5.829999999999999627e-01 2.621116497679805146e-01
5.839999999999999636e-01 2.626320312309894933e-01
5.849999999999999645e-01 2.631526565080236080e-01
5.859999999999999654e-01 2.636735255892578289e-01
5.869999999999999662e-01 2.641946384647511636e-01
5.879999999999999671e-01 2.647159951244476561e-01
5.889999999999999680e-01 2.652375955581749989e-01
5.899999999999999689e-01 2.657594397556458654e-01
5.909999999999999698e-01 2.662815277064564112e-01
5.919999999999999707e-01 2.668038594000874952e-01
5.929999999999999716e-01 2.673264348259051792e-01
5.939999999999999725e-01 2.678492539731580635e-01
5.949999999999999734e-01 2.683723168309814500e-01
5.959999999999999742e-01 2.688956233883933455e-01
5.969999999999999751e-01 2.694191736342968491e-01
5.979999999999999760e-01 2.699429675574799292e-01
5.989999999999999769e-01 2.704670051466138148e-01
5.999999999999999778e-01 2.709912863902561031e-01
6.009999999999999787e-01 2.715158112768472076e-01
6.019999999999999796e-01 2.720405797947134663e-01
6.029999999999999805e-01 2.725655919320646992e-01
6.039999999999999813e-01 2.730908476769960402e-01
6.049999999999999822e-01 2.736163470174869938e-01
6.059999999999999831e-01 2.741420899414017120e-01
6.069999999999999840e-01 2.746680764364892724e-01
6.079999999999999849e-01 2.751943064903835112e-01
6.089999999999999858e-01 2.757207800906023021e-01
6.099999999999999867e-01 2.762474972245492766e-01
6.109999999999999876e-01 2.767744578795118815e-01
6.119999999999999885e-01 2.773016620426627665e-01
6.129999999999999893e-01 2.778291097010602284e-01
6.139999999999999902e-01 2.783568008416459350e-01
6.149999999999999911e-01 2.788847354512473120e-01
6.159999999999999920e-01 2.794129135165767663e-01
6.169999999999999929e-01 2.799413350242311860e-01
6.179999999999999938e-01 2.804699999606925509e-01
6.189999999999999947e-01 2.809989083123282105e-01
6.199999999999999956e-01 2.815280600653898291e-01
6.209999999999999964e-01 2.820574552060149953e-01
6.219999999999999973e-01 2.825870937202252242e-01
6.229999999999999982e-01 2.831169755939277888e-01
6.239999999999999991e-01 2.836471008129154425e-01
6.250000000000000000e-01 2.841774693628658088e-01
6.260000000000000009e-01 2.847080812293406593e-01
6.270000000000000018e-01 2.852389363977885783e-01
6.280000000000000027e-01 2.857700348535422430e-01
6.290000000000000036e-01 2.863013765818198664e-01
6.300000000000000044e-01 2.868329615677256417e-01
6.310000000000000053e-01 2.873647897962476327e-01
6.320000000000000062e-01 2.878968612522604387e-01
6.330000000000000071e-01 2.884291759205238059e-01
6.340000000000000080e-01 2.889617337856822954e-01
6.350000000000000089e-01 2.894945348322666145e-01
6.360000000000000098e-01 2.900275790446922852e-01
6.370000000000000107e-01 2.905608664072609204e-01
6.380000000000000115e-01 2.910943969041590029e-01
6.390000000000000124e-01 2.916281705194591622e-01
6.400000000000000133e-01 2.921621872371196194e-01
6.410000000000000142e-01 2.926964470409832986e-01
6.420000000000000151e-01 2.932309499147792708e-01
6.430000000000000160e-01 2.937656958421227538e-01
6.440000000000000169e-01 2.943006848065143899e-01
6.450000000000000178e-01 2.948359167913399137e-01
6.460000000000000187e-01 2.953713917798718169e-01
6.470000000000000195e-01 2.959071097552673502e-01
6.480000000000000204e-01 2.964430707005705212e-01
6.490000000000000213e-01 2.969792745987105964e-01
6.500000000000000222e-01 2.975157214325027111e-01
6.510000000000000231e-01 2.980524111846485358e-01
6.520000000000000240e-01 2.985893438377346665e-01
6.530000000000000249e-01 2.991265193742349005e-01
6.540000000000000258e-01 2.996639377765080159e-01
6.550000000000000266e-01 3.002015990267994927e-01
6.560000000000000275e-01 3.007395031072403468e-01
6.570000000000000284e-01 3.012776499998479629e-01
6.580000000000000293e-01 3.018160396865262607e-01
6.590000000000000302e-01 3.023546721490648626e-01
6.600000000000000311e-01 3.028935473691397595e-01
6.610000000000000320e-01 3.034326653283128672e-01
6.620000000000000329e-01 3.039720260080328029e-01
6.630000000000000338e-01 3.045116293896346638e-01
6.640000000000000346e-01 3.050514754543395268e-01
6.650000000000000355e-01 3.055915641832548935e-01
6.660000000000000364e-01 3.061318955573749112e-01
6.670000000000000373e-01 3.066724695575794857e-01
6.680000000000000382e-01 3.072132861646366120e-01
6.690000000000000391e-01 3.077543453591989331e-01
6.700000000000000400e-01 3.082956471218069594e-01
6.710000000000000409e-01 3.088371914328872370e-01
6.720000000000000417e-01 3.093789782727529025e-01
6.730000000000000426e-01 3.099210076216044607e-01
6.740000000000000435e-01 3.104632794595284517e-01
6.750000000000000444e-01 3.110057937664981731e-01
6.760000000000000453e-01 3.115485505223741791e-01
6.770000000000000462e-01 3.120915497069033928e-01
6.780000000000000471e-01 3.126347912997199940e-01
6.790000000000000480e-01 3.131782752803449199e-01
6.800000000000000488e-01 3.137220016281858648e-01
6.810000000000000497e-01 3.142659703225381129e-01
6.820000000000000506e-01 3.148101813425829287e-01
6.830000000000000515e-01 3.153546346673899436e-01
6.840000000000000524e-01 3.158993302759147137e-01
6.850000000000000533e-01 3.164442681470007734e-01
6.860000000000000542e-01 3.169894482593781926e-01
6.870000000000000551e-01 3.175348705916647973e-01
6.880000000000000560e-01 3.180805351223657818e-01
6.890000000000000568e-01 3.186264418298727641e-01
6.900000000000000577e-01 3.191725906924656186e-01
6.910000000000000586e-01 3.197189816883113656e-01
6.920000000000000595e-01 3.202656147954640042e-01
6.930000000000000604e-01 3.208124899918660677e-01
6.940000000000000613e-01 3.213596072553462357e-01
6.950000000000000622e-01 3.219069665636217770e-01
6.960000000000000631e-01 3.224545678942969951e-01
6.970000000000000639e-01 3.230024112248641166e-01
6.980000000000000648e-01 3.235504965327030136e-01
6.990000000000000657e-01 3.240988237950813700e-01
7.000000000000000666e-01 3.246473929891541821e-01
7.010000000000000675e-01 3.251962040919648689e-01
7.020000000000000684e-01 3.257452570804443837e-01
7.030000000000000693e-01 3.262945519314114917e-01
7.039999999999999591e-01 3.268440886215730479e-01
7.049999999999999600e-01 3.273938671275239409e-01
7.059999999999999609e-01 3.279438874257469827e-01
7.069999999999999618e-01 3.284941494926128525e-01
7.079999999999999627e-01 3.290446533043810962e-01
7.089999999999999636e-01 3.295953988371982391e-01
7.099999999999999645e-01 3.301463860671001727e-01
7.109999999999999654e-01 3.306976149700107115e-01
7.119999999999999662e-01 3.312490855217411490e-01
7.129999999999999671e-01 3.318007976979920337e-01
7.139999999999999680e-01 3.323527514743521150e-01
7.149999999999999689e-01 3.329049468262986200e-01
7.159999999999999698e-01 3.334573837291970877e-01
7.169999999999999707e-01 3.340100621583011464e-01
7.179999999999999716e-01 3.345629820887540684e-01
7.189999999999999725e-01 3.351161434955872154e-01
7.199999999999999734e-01 3.356695463537199275e-01
7.209999999999999742e-01 3.362231906379613555e-01
7.219999999999999751e-01 3.367770763230089615e-01
7.229999999999999760e-01 3.373312033834486301e-01
7.239999999999999769e-01 3.378855717937558900e-01
7.249999999999999778e-01 3.384401815282944703e-01
7.259999999999999787e-01 3.389950325613174109e-01
7.269999999999999796e-01 3.395501248669665628e-01
7.279999999999999805e-01 3.401054584192731434e-01
7.289999999999999813e-01 3.406610331921572365e-01
7.299999999999999822e-01 3.412168491594277930e-01
7.309999999999999831e-01 3.417729062947836294e-01
7.319999999999999840e-01 3.423292045718120402e-01
7.329999999999999849e-01 3.428857439639902416e-01
7.339999999999999858e-01 3.434425244446848158e-01
7.349999999999999867e-01 3.439995459871508232e-01
7.359999999999999876e-01 3.445568085645339673e-01
7.369999999999999885e-01 3.451143121498686517e-01
7.379999999999999893e-01 3.456720567160792568e-01
7.389999999999999902e-01 3.462300422359793073e-01
7.399999999999999911e-01 3.467882686822722493e-01
7.409999999999999920e-01 3.473467360275515059e-01
7.419999999999999929e-01 3.479054442442997552e-01
7.429999999999999938e-01 3.484643933048895970e-01
7.439999999999999947e-01 3.490235831815834966e-01
7.449999999999999956e-01 3.495830138465343961e-01
7.459999999999999964e-01 3.501426852717839378e-01
7.469999999999999973e-01 3.507025974292651838e-01
7.479999999999999982e-01 3.512627502908000632e-01
7.489999999999999991e-01 3.518231438281011481e-01
7.500000000000000000e-01 3.523837780127717090e-01
7.510000000000000009e-01 3.529446528163041608e-01
7.520000000000000018e-01 3.535057682100816168e-01
7.530000000000000027e-01 3.540671241653783330e-01
7.540000000000000036e-01 3.546287206533572101e-01
7.550000000000000044e-01 3.551905576450735125e-01
7.560000000000000053e-01 3.557526351114714824e-01
7.570000000000000062e-01 3.563149530233866713e-01
7.580000000000000071e-01 3.568775113515449404e-01
7.590000000000000080e-01 3.574403100665632382e-01
7.600000000000000089e-01 3.580033491389486011e-01
7.610000000000000098e-01 3.585666285390990971e-01
7.620000000000000107e-01 3.591301482373035481e-01
7.630000000000000115e-01 3.596939082037416413e-01
7.640000000000000124e-01 3.602579084084846506e-01
7.650000000000000133e-01 3.608221488214933270e-01
7.660000000000000142e-01 3.613866294126212297e-01
7.670000000000000151e-01 3.619513501516115062e-01
7.680000000000000160e-01 3.625163110080993345e-01
7.690000000000000169e-01 3.630815119516105915e-01
7.700000000000000178e-01 3.636469529515633514e-01
7.710000000000000187e-01 3.642126339772656096e-01
7.720000000000000195e-01 3.647785549979177255e-01
7.730000000000000204e-01 3.653447159826113122e-01
7.740000000000000213e-01 3.659111169003292918e-01
7.750000000000000222e-01 3.664777577199461733e-01
7.760000000000000231e-01 3.670446384102283299e-01
7.770000000000000240e-01 3.676117589398333885e-01
7.780000000000000249e-01 3.681791192773108401e-01
7.790000000000000258e-01 3.687467193911022068e-01
7.800000000000000266e-01 3.693145592495407081e-01
7.810000000000000275e-01 3.698826388208510951e-01
7.820000000000000284e-01 3.704509580731509821e-01
7.830000000000000293e-01 3.710195169744486265e-01
7.840000000000000302e-01 3.715883154926457044e-01
7.850000000000000311e-01 3.721573535955352008e-01
7.860000000000000320e-01 3.727266312508028534e-01
7.870000000000000329e-01 3.732961484260261531e-01
7.880000000000000338e-01 3.738659050886749546e-01
7.890000000000000346e-01 3.744359012061118097e-01
7.900000000000000355e-01 3.750061367455918004e-01
7.910000000000000364e-01 3.755766116742618732e-01
7.920000000000000373e-01 3.761473259591619489e-01
7.930000000000000382e-01 3.767182795672249784e-01
7.940000000000000391e-01 3.772894724652753884e-01
7.950000000000000400e-01 3.778609046200318011e-01
7.960000000000000409e-01 3.784325759981043702e-01
7.970000000000000417e-01 3.790044865659968898e-01
7.980000000000000426e-01 3.795766362901060176e-01
7.990000000000000435e-01 3.801490251367211637e-01
8.000000000000000444e-01 3.807216530720248238e-01
8.010000000000000453e-01 3.812945200620923569e-01
8.020000000000000462e-01 3.818676260728931515e-01
8.030000000000000471e-01 3.824409710702889598e-01
8.040000000000000480e-01 3.830145550200353965e-01
8.050000000000000488e-01 3.835883778877807182e-01
8.060000000000000497e-01 3.841624396390674323e-01
8.070000000000000506e-01 3.847367402393312985e-01
8.080000000000000515e-01 3.853112796539014950e-01
8.090000000000000524e-01 3.858860578480004522e-01
8.100000000000000533e-01 3.864610747867451845e-01
8.110000000000000542e-01 3.870363304351456257e-01
8.120000000000000551e-01 3.876118247581058496e-01
8.130000000000000560e-01 3.881875577204241812e-01
8.140000000000000568e-01 3.887635292867919756e-01
8.150000000000000577e-01 3.893397394217955609e-01
8.160000000000000586e-01 3.899161880899148502e-01
8.170000000000000595e-01 3.904928752555235638e-01
8.180000000000000604e-01 3.910698008828905614e-01
8.190000000000000613e-01 3.916469649361780658e-01
8.200000000000000622e-01 3.922243673794431063e-01
8.210000000000000631e-01 3.928020081766371852e-01
8.220000000000000639e-01 3.933798872916058342e-01
8.230000000000000648e-01 3.939580046880892250e-01
8.240000000000000657e-01 3.945363603297227240e-01
8.250000000000000666e-01 3.951149541800357268e-01
8.260000000000000675e-01 3.956937862024523245e-01
8.270000000000000684e-01 3.962728563602920806e-01
8.280000000000000693e-01 3.968521646167685879e-01
8.290000000000000702e-01 3.974317109349911892e-01
8.300000000000000711e-01 3.980114952779635340e-01
8.310000000000000719e-01 3.985915176085845224e-01
8.320000000000000728e-01 3.991717778896485824e-01
8.329999999999999627e-01 3.997522760838449485e-01
8.339999999999999636e-01 4.003330121537582165e-01
8.349999999999999645e-01 4.009139860618685103e-01
8.359999999999999654e-01 4.014951977705513708e-01
8.369999999999999662e-01 4.020766472420772564e-01
8.379999999999999671e-01 4.026583344386128749e-01
8.389999999999999680e-01 4.032402593222200182e-01
8.399999999999999689e-01 4.038224218548567834e-01
8.409999999999999698e-01 4.044048219983765735e-01
8.419999999999999707e-01 4.049874597145288191e-01
8.429999999999999716e-01 4.055703349649587008e-01
8.439999999999999725e-01 4.061534477112070385e-01
8.449999999999999734e-01 4.067367979147116785e-01
8.459999999999999742e-01 4.073203855368057180e-01
8.469999999999999751e-01 4.079042105387187256e-01
8.479999999999999760e-01 4.084882728815766306e-01
8.489999999999999769e-01 4.090725725264013901e-01
8.499999999999999778e-01 4.096571094341117103e-01
8.509999999999999787e-01 4.102418835655222140e-01
8.519999999999999796e-01 4.108268948813449950e-01
8.529999999999999805e-01 4.114121433421881191e-01
8.539999999999999813e-01 4.119976289085561794e-01
8.549999999999999822e-01 4.125833515408505181e-01
8.559999999999999831e-01 4.131693111993701151e-01
8.569999999999999840e-01 4.137555078443098666e-01
8.579999999999999849e-01 4.143419414357624730e-01
8.589999999999999858e-01 4.149286119337168843e-01
8.599999999999999867e-01 4.155155192980596324e-01
8.609999999999999876e-01 4.161026634885746089e-01
8.619999999999999885e-01 4.166900444649426216e-01
8.629999999999999893e-01 4.172776621867417268e-01
8.639999999999999902e-01 4.178655166134477295e-01
8.649999999999999911e-01 4.184536077044336833e-01
8.659999999999999920e-01 4.190419354189706680e-01
8.669999999999999929e-01 4.196304997162265682e-01
8.679999999999999938e-01 4.202193005552673499e-01
8.689999999999999947e-01 4.208083378950572828e-01
8.699999999999999956e-01 4.213976116944579409e-01
8.709999999999999964e-01 4.219871219122287576e-01
8.719999999999999973e-01 4.225768685070276365e-01
8.729999999999999982e-01 4.231668514374100076e-01
8.739999999999999991e-01 4.237570706618298266e-01
8.750000000000000000e-01 4.243475261386393527e-01
8.760000000000000009e-01 4.249382178260885379e-01
8.770000000000000018e-01 4.255291456823267482e-01
8.780000000000000027e-01 4.261203096654010425e-01
8.790000000000000036e-01 4.267117097332568942e-01
8.800000000000000044e-01 4.273033458437390797e-01
8.810000000000000053e-01 4.278952179545906231e-01
8.820000000000000062e-01 4.284873260234531855e-01
8.830000000000000071e-01 4.290796700078677306e-01
8.840000000000000080e-01 4.296722498652735811e-01
8.850000000000000089e-01 4.302650655530098067e-01
8.860000000000000098e-01 4.308581170283133366e-01
8.870000000000000107e-01 4.314514042483217349e-01
8.880000000000000115e-01 4.320449271700707583e-01
8.890000000000000124e-01 4.326386857504957995e-01
8.900000000000000133e-01 4.332326799464316647e-01
8.910000000000000142e-01 4.338269097146122966e-01
8.920000000000000151e-01 4.344213750116720507e-01
8.930000000000000160e-01 4.350160757941436973e-01
8.940000000000000169e-01 4.356110120184606971e-01
8.950000000000000178e-01 4.362061836409555360e-01
8.960000000000000187e-01 4.368015906178611130e-01
8.970000000000000195e-01 4.373972329053102404e-01
8.980000000000000204e-01 4.379931104593355329e-01
8.990000000000000213e-01 4.385892232358692966e-01
9.000000000000000222e-01 4.391855711907448612e-01
9.010000000000000231e-01 4.397821542796953587e-01
9.020000000000000240e-01 4.403789724583540566e-01
9.030000000000000249e-01 4.409760256822550795e-01
9.040000000000000258e-01 4.415733139068326873e-01
9.050000000000000266e-01 4.421708370874219973e-01
9.060000000000000275e-01 4.427685951792584840e-01
9.070000000000000284e-01 4.433665881374785900e-01
9.080000000000000293e-01 4.439648159171193376e-01
9.090000000000000302e-01 4.445632784731188836e-01
9.100000000000000311e-01 4.451619757603163530e-01
9.110000000000000320e-01 4.457609077334517833e-01
9.120000000000000329e-01 4.463600743471662913e-01
9.130000000000000338e-01 4.469594755560024057e-01
9.140000000000000346e-01 4.475591113144038458e-01
9.150000000000000355e-01 4.481589815767156870e-01
9.160000000000000364e-01 4.487590862971848615e-01
9.170000000000000373e-01 4.493594254299588808e-01
9.180000000000000382e-01 4.499599989290880564e-01
9.190000000000000391e-01 4.505608067485235013e-01
9.200000000000000400e-01 4.511618488421187956e-01
9.210000000000000409e-01 4.517631251636291534e-01
9.220000000000000417e-01 4.523646356667112567e-01
9.230000000000000426e-01 4.529663803049242543e-01
9.240000000000000435e-01 4.535683590317298730e-01
9.250000000000000444e-01 4.541705718004914738e-01
9.260000000000000453e-01 4.547730185644744405e-01
9.270000000000000462e-01 4.553756992768475120e-01
9.280000000000000471e-01 4.559786138906806174e-01
9.290000000000000480e-01 4.565817623589475960e-01
9.300000000000000488e-01 4.571851446345236991e-01
9.310000000000000497e-01 4.577887606701878664e-01
9.320000000000000506e-01 4.583926104186210604e-01
9.330000000000000515e-01 4.589966938324073764e-01
9.340000000000000524e-01 4.596010108640342096e-01
9.350000000000000533e-01 4.602055614658916993e-01
9.360000000000000542e-01 4.608103455902731738e-01
9.370000000000000551e-01 4.614153631893749830e-01
9.380000000000000560e-01 4.620206142152969986e-01
9.390000000000000568e-01 4.626260986200427805e-01
9.400000000000000577e-01 4.632318163555185775e-01
9.410000000000000586e-01 4.638377673735349371e-01
9.420000000000000595e-01 4.644439516258056511e-01
9.430000000000000604e-01 4.650503690639487542e-01
9.440000000000000613e-01 4.656570196394853034e-01
9.450000000000000622e-01 4.662639033038405989e-01
9.460000000000000631e-01 4.668710200083444062e-01
9.470000000000000639e-01 4.674783697042297903e-01
9.480000000000000648e-01 4.680859523426346702e-01
9.490000000000000657e-01 4.686937678746008196e-01
9.500000000000000666e-01 4.693018162510742552e-01
9.510000000000000675e-01 4.699100974229059036e-01
9.520000000000000684e-01 4.705186113408504345e-01
9.530000000000000693e-01 4.711273579555683710e-01
9.540000000000000702e-01 4.717363372176234249e-01
9.550000000000000711e-01 4.723455490774851051e-01
9.560000000000000719e-01 4.729549934855273863e-01
9.570000000000000728e-01 4.735646703920294298e-01
9.580000000000000737e-01 4.741745797471752510e-01
9.590000000000000746e-01 4.747847215010542188e-01
9.599999999999999645e-01 4.753950956036603337e-01
9.609999999999999654e-01 4.760057020048934495e-01
9.619999999999999662e-01 4.766165406545587735e-01
9.629999999999999671e-01 4.772276115023671439e-01
9.639999999999999680e-01 4.778389144979343084e-01
9.649999999999999689e-01 4.784504495907822563e-01
9.659999999999999698e-01 4.790622167303383860e-01
9.669999999999999707e-01 4.796742158659365041e-01
9.679999999999999716e-01 4.802864469468154929e-01
9.689999999999999725e-01 4.808989099221210872e-01
9.699999999999999734e-01 4.815116047409044309e-01
9.709999999999999742e-01 4.821245313521234088e-01
9.719999999999999751e-01 4.827376897046419257e-01
9.729999999999999760e-01 4.833510797472304055e-01
9.739999999999999769e-01 4.839647014285652915e-01
9.749999999999999778e-01 4.845785546972303237e-01
9.759999999999999787e-01 4.851926395017151505e-01
9.769999999999999796e-01 4.858069557904168279e-01
9.779999999999999805e-01 4.864215035116387642e-01
9.789999999999999813e-01 4.870362826135916090e-01
9.799999999999999822e-01 4.876512930443925864e-01
9.809999999999999831e-01 4.882665347520665500e-01
9.819999999999999840e-01 4.888820076845454277e-01
9.829999999999999849e-01 4.894977117896676111e-01
9.839999999999999858e-01 4.901136470151803426e-01
9.849999999999999867e-01 4.907298133087374392e-01
9.859999999999999876e-01 4.913462106179001254e-01
9.869999999999999885e-01 4.919628388901375882e-01
9.879999999999999893e-01 4.925796980728266994e-01
9.889999999999999902e-01 4.931967881132524045e-01
9.899999999999999911e-01 4.938141089586072230e-01
9.909999999999999920e-01 4.944316605559918587e-01
9.919999999999999929e-01 4.950494428524152002e-01
9.929999999999999938e-01 4.956674557947940984e-01
9.939999999999999947e-01 4.962856993299539221e-01
9.949999999999999956e-01 4.969041734046284464e-01
9.959999999999999964e-01 4.975228779654600197e-01
9.969999999999999973e-01 4.981418129589989530e-01
9.979999999999999982e-01 4.987609783317049628e-01
9.989999999999999991e-01 4.993803740299462834e-01


==> asym_error_mean_field_N100_aver4000.txt <==
0.000000000000000000e+00 1.009090909090880872e-05
2.000000000000000042e-02 2.352682449494951714e-03
4.000000000000000083e-02 2.492285353535351067e-03
5.999999999999999778e-02 2.926534722222223165e-03
8.000000000000000167e-02 3.379707702020198941e-03
1.000000000000000056e-01 3.449408459595957807e-03
1.199999999999999956e-01 3.507937500000000205e-03
1.400000000000000133e-01 4.031406565656567124e-03
1.600000000000000033e-01 4.003107323232323392e-03
1.799999999999999933e-01 4.091467171717167936e-03
2.000000000000000111e-01 4.269833333333329477e-03
2.200000000000000011e-01 4.394176767676764676e-03
2.399999999999999911e-01 4.095477904040396508e-03
2.600000000000000089e-01 4.323486742424235453e-03
2.800000000000000266e-01 4.544640782828277860e-03
2.999999999999999889e-01 4.322224747474741335e-03
3.200000000000000067e-01 4.300484848484844268e-03
3.400000000000000244e-01 4.702116161616159799e-03
3.599999999999999867e-01 4.612848484848479196e-03
3.800000000000000044e-01 4.526557449494953908e-03
4.000000000000000222e-01 4.583698232323228997e-03
4.199999999999999845e-01 4.484054924242422517e-03
4.400000000000000022e-01 4.720481691919182869e-03
4.600000000000000200e-01 4.298695075757567700e-03
4.799999999999999822e-01 4.230643308080808337e-03
5.000000000000000000e-01 4.634111742424239927e-03
5.200000000000000178e-01 3.948166666666663195e-03
5.400000000000000355e-01 4.275550505050504380e-03
5.600000000000000533e-01 4.817312499999994342e-03
5.799999999999999600e-01 4.403869949494946569e-03
5.999999999999999778e-01 4.887124368686861058e-03
6.199999999999999956e-01 4.361829545454540269e-03
6.400000000000000133e-01 4.068988636363634476e-03
6.600000000000000311e-01 4.291159090909088536e-03
6.800000000000000488e-01 4.343865530303029493e-03
6.999999999999999556e-01 4.122027146464647164e-03
7.199999999999999734e-01 4.244266414141413882e-03
7.399999999999999911e-01 3.978727272727266596e-03
7.600000000000000089e-01 4.294057449494945167e-03
7.800000000000000266e-01 4.351513888888883068e-03
8.000000000000000444e-01 3.946393939393930995e-03
8.199999999999999512e-01 4.408028409090905715e-03
8.399999999999999689e-01 3.885785984848481086e-03
8.599999999999999867e-01 4.304750631313121988e-03
8.800000000000000044e-01 4.284491161616159338e-03
9.000000000000000222e-01 4.292850378787869091e-03
9.200000000000000400e-01 4.518839646464642423e-03
9.399999999999999467e-01 4.164953914141413492e-03
9.599999999999999645e-01 4.357792297979791972e-03
9.799999999999999822e-01 4.556394570707058937e-03


==> asym_error_mean_field_N200_aver4000.txt <==
0.000000000000000000e+00 2.511306532662864240e-06
2.000000000000000042e-02 1.418804334170855122e-03
4.000000000000000083e-02 1.729562814070352388e-03
5.999999999999999778e-02 2.364895100502512667e-03
8.000000000000000167e-02 2.233380653266332609e-03
1.000000000000000056e-01 2.414600188442210006e-03
1.199999999999999956e-01 2.824401381909545910e-03
1.400000000000000133e-01 3.207666457286433188e-03
1.600000000000000033e-01 3.388328517587939435e-03
1.799999999999999933e-01 3.299492148241208594e-03
2.000000000000000111e-01 3.233011620603016504e-03
2.200000000000000011e-01 3.091264761306531089e-03
2.399999999999999911e-01 3.610994032663316679e-03
2.600000000000000089e-01 3.516540515075372401e-03
2.800000000000000266e-01 3.870673680904517487e-03
2.999999999999999889e-01 3.275614635678388443e-03
3.200000000000000067e-01 3.346591080402009158e-03
3.400000000000000244e-01 3.670477701005022807e-03
3.599999999999999867e-01 3.475212625628137063e-03
3.800000000000000044e-01 3.395441268844218499e-03
4.000000000000000222e-01 3.837081030150751252e-03
4.199999999999999845e-01 3.319672110552766668e-03
4.400000000000000022e-01 3.507123115577887983e-03
4.600000000000000200e-01 3.280364321608035365e-03
4.799999999999999822e-01 3.715153580402009124e-03
5.000000000000000000e-01 3.684366834170851434e-03
5.200000000000000178e-01 3.496046796482410457e-03
5.400000000000000355e-01 3.383161746231154541e-03
5.600000000000000533e-01 3.492184045226129005e-03
5.799999999999999600e-01 3.482146356783917714e-03
5.999999999999999778e-01 3.390310929648238710e-03
6.199999999999999956e-01 3.310413630653262582e-03
6.400000000000000133e-01 3.706572236180902518e-03
6.600000000000000311e-01 3.551259736180900281e-03
6.800000000000000488e-01 3.648891645728639856e-03
6.999999999999999556e-01 3.224942839195978073e-03
7.199999999999999734e-01 3.874020100502510548e-03
7.399999999999999911e-01 3.439545226130656750e-03
7.600000000000000089e-01 3.640156721105525413e-03
7.800000000000000266e-01 3.418175251256272591e-03
8.000000000000000444e-01 3.602823806532664229e-03
8.199999999999999512e-01 3.566938128140705478e-03
8.399999999999999689e-01 3.478557160804016547e-03
8.599999999999999867e-01 3.350865263819093054e-03
8.800000000000000044e-01 3.427162374371856522e-03
9.000000000000000222e-01 3.360967964824122800e-03
9.200000000000000400e-01 3.883060929648238409e-03
9.399999999999999467e-01 3.610589824120599440e-03
9.599999999999999645e-01 3.247903894472359363e-03
9.799999999999999822e-01 3.564412688442208498e-03


==> asym_error_mean_field_N300_aver1000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 2.146869565217391588e-03
4.000000000000000083e-02 2.905267558528426206e-03
5.999999999999999778e-02 3.653060200668897372e-03
8.000000000000000167e-02 4.364100334448161103e-03
1.000000000000000056e-01 4.753816053511707336e-03
1.199999999999999956e-01 5.064632107023414771e-03
1.400000000000000133e-01 5.483571906354512727e-03
1.600000000000000033e-01 5.655357859531774493e-03
1.799999999999999933e-01 5.577672240802677810e-03
2.000000000000000111e-01 6.428752508361208415e-03
2.200000000000000011e-01 5.676816053511704076e-03
2.399999999999999911e-01 6.153180602006693908e-03
2.600000000000000089e-01 6.101140468227431342e-03
2.800000000000000266e-01 6.412354515050167764e-03
2.999999999999999889e-01 6.427120401337790834e-03
3.200000000000000067e-01 6.516147157190638889e-03
3.400000000000000244e-01 6.454882943143816845e-03
3.599999999999999867e-01 6.515207357859533963e-03
3.800000000000000044e-01 6.708973244147157372e-03
4.000000000000000222e-01 6.643966555183953779e-03
4.199999999999999845e-01 6.187903010033444368e-03
4.400000000000000022e-01 6.563451505016725147e-03
4.600000000000000200e-01 6.548979933110371000e-03
4.799999999999999822e-01 6.408157190635451264e-03
5.000000000000000000e-01 5.947765886287629915e-03
5.200000000000000178e-01 5.996327759197330950e-03
5.400000000000000355e-01 6.774147157190636703e-03
5.600000000000000533e-01 6.771602006688965184e-03
5.799999999999999600e-01 6.308321070234116680e-03
5.999999999999999778e-01 6.228434782608695437e-03
6.199999999999999956e-01 5.945672240802677214e-03
6.400000000000000133e-01 6.104371237458193662e-03
6.600000000000000311e-01 6.102571906354516823e-03
6.800000000000000488e-01 6.293879598662211437e-03
6.999999999999999556e-01 6.607200668896329523e-03
7.199999999999999734e-01 5.830541806020065644e-03
7.399999999999999911e-01 6.701431438127092646e-03
7.600000000000000089e-01 6.057341137123749795e-03
7.800000000000000266e-01 6.249284280936458907e-03
8.000000000000000444e-01 6.157133779264209981e-03
8.199999999999999512e-01 6.525953177257534307e-03
8.399999999999999689e-01 5.934521739130438171e-03
8.599999999999999867e-01 6.128307692307699388e-03
8.800000000000000044e-01 6.397732441471570830e-03
9.000000000000000222e-01 6.196792642140473185e-03
9.200000000000000400e-01 6.272993311036793689e-03
9.399999999999999467e-01 6.553806020066891419e-03
9.599999999999999645e-01 6.163428093645485772e-03
9.799999999999999822e-01 6.598551839464886735e-03


==> asym_error_mean_field_N300_aver3975.txt <==
0.000000000000000000e+00 8.411673525357998333e-07
1.960784313725490169e-02 1.080940476535381754e-03
3.921568627450980338e-02 1.657789509458831466e-03
5.882352941176470507e-02 1.871400508452220708e-03
7.843137254901960675e-02 2.065639893218946914e-03
9.803921568627450844e-02 2.485881302851599382e-03
1.176470588235294101e-01 2.682460038796037789e-03
1.372549019607843257e-01 2.670097376392356267e-03
1.568627450980392135e-01 3.156666122945319102e-03
1.764705882352941291e-01 3.254310751170224822e-03
1.960784313725490169e-01 3.054915353434091516e-03
2.156862745098039325e-01 3.142594455709131311e-03
2.352941176470588203e-01 3.321069678486057546e-03
2.549019607843137081e-01 3.242048207578257513e-03
2.745098039215686514e-01 3.296544802969800670e-03
2.941176470588235392e-01 3.116371158744276129e-03
3.137254901960784270e-01 3.386728357211427846e-03
3.333333333333333148e-01 3.080688433247753041e-03
3.529411764705882582e-01 3.168398862339148227e-03
3.725490196078431460e-01 3.215759081965528007e-03
3.921568627450980338e-01 3.532826256952125137e-03
4.117647058823529216e-01 3.134695229632313007e-03
4.313725490196078649e-01 3.199159890985855438e-03
4.509803921568627527e-01 3.101719310402576649e-03
4.705882352941176405e-01 3.381197904119570292e-03
4.901960784313725283e-01 3.118176684037971078e-03
5.098039215686274161e-01 3.282974364795216305e-03
5.294117647058823595e-01 3.260233424469495545e-03
5.490196078431373028e-01 3.383727544539839871e-03
5.686274509803921351e-01 3.229527217751402245e-03
5.882352941176470784e-01 3.186619427732620934e-03
6.078431372549019107e-01 3.158625742308622964e-03
6.274509803921568540e-01 3.149458626840334792e-03
6.470588235294117974e-01 3.375560558850296006e-03
6.666666666666666297e-01 3.230439293776082767e-03
6.862745098039215730e-01 3.394084020691042532e-03
7.058823529411765163e-01 3.151472009793864718e-03
7.254901960784313486e-01 3.376407017894783417e-03
7.450980392156862919e-01 3.555997094331947612e-03
7.647058823529411242e-01 3.193751993479576699e-03
7.843137254901960675e-01 3.100188318087305876e-03
8.039215686274510109e-01 3.186228477531273789e-03
8.235294117647058432e-01 3.135024584539342421e-03
8.431372549019607865e-01 3.215041105201613559e-03
8.627450980392157298e-01 3.319484499245204355e-03
8.823529411764705621e-01 3.299214779060614597e-03
9.019607843137255054e-01 3.017556854930513767e-03
9.215686274509803377e-01 3.153574928175203497e-03
9.411764705882352811e-01 3.389839237075603032e-03
9.607843137254902244e-01 3.279778606192157789e-03
9.803921568627450567e-01 3.443647700845839463e-03


==> asym_error_mean_field_N50_aver4000.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
6.999999999999999278e-03 0.000000000000000000e+00
1.399999999999999856e-02 0.000000000000000000e+00
2.099999999999999784e-02 0.000000000000000000e+00
2.799999999999999711e-02 0.000000000000000000e+00
3.500000000000000333e-02 0.000000000000000000e+00
4.199999999999999567e-02 0.000000000000000000e+00
4.899999999999999495e-02 0.000000000000000000e+00
5.599999999999999423e-02 0.000000000000000000e+00
6.300000000000000044e-02 0.000000000000000000e+00
7.000000000000000666e-02 0.000000000000000000e+00
7.699999999999999900e-02 0.000000000000000000e+00
8.399999999999999134e-02 0.000000000000000000e+00
9.099999999999999756e-02 0.000000000000000000e+00
9.799999999999998990e-02 0.000000000000000000e+00
1.049999999999999961e-01 0.000000000000000000e+00
1.119999999999999885e-01 0.000000000000000000e+00
1.189999999999999808e-01 0.000000000000000000e+00
1.260000000000000009e-01 0.000000000000000000e+00
1.329999999999999793e-01 0.000000000000000000e+00
1.400000000000000133e-01 0.000000000000000000e+00
1.469999999999999918e-01 0.000000000000000000e+00
1.539999999999999980e-01 0.000000000000000000e+00
1.609999999999999765e-01 0.000000000000000000e+00
1.679999999999999827e-01 0.000000000000000000e+00
1.749999999999999889e-01 0.000000000000000000e+00
1.819999999999999951e-01 0.000000000000000000e+00
1.889999999999999736e-01 0.000000000000000000e+00
1.959999999999999798e-01 0.000000000000000000e+00
2.029999999999999583e-01 0.000000000000000000e+00
2.099999999999999922e-01 0.000000000000000000e+00
2.169999999999999984e-01 0.000000000000000000e+00
2.239999999999999769e-01 0.000000000000000000e+00
2.309999999999999831e-01 0.000000000000000000e+00
2.379999999999999616e-01 0.000000000000000000e+00
2.449999999999999956e-01 0.000000000000000000e+00
2.520000000000000018e-01 0.000000000000000000e+00
2.590000000000000080e-01 0.000000000000000000e+00
2.659999999999999587e-01 0.000000000000000000e+00
2.729999999999999649e-01 0.000000000000000000e+00
2.800000000000000266e-01 0.000000000000000000e+00
2.869999999999999774e-01 0.000000000000000000e+00
2.939999999999999836e-01 0.000000000000000000e+00
3.009999999999999898e-01 0.000000000000000000e+00
3.079999999999999960e-01 0.000000000000000000e+00
3.149999999999999467e-01 0.000000000000000000e+00
3.219999999999999529e-01 0.000000000000000000e+00
3.289999999999999591e-01 0.000000000000000000e+00
3.359999999999999654e-01 0.000000000000000000e+00
3.429999999999999716e-01 0.000000000000000000e+00


==> full_then_emptysite_N100_aver600_10000time700.txt <==
0.000000000000000000e+00 4.925000000000000211e-02
1.000000000000000021e-02 4.775000000000000078e-02
2.000000000000000042e-02 6.074999999999999845e-02
2.999999999999999889e-02 5.224999999999999784e-02
4.000000000000000083e-02 5.874999999999999667e-02
5.000000000000000278e-02 6.224999999999999978e-02
5.999999999999999778e-02 7.799999999999999989e-02
7.000000000000000666e-02 7.149999999999999412e-02
8.000000000000000167e-02 7.099999999999999367e-02
8.999999999999999667e-02 7.274999999999999523e-02
1.000000000000000056e-01 8.400000000000000522e-02
1.100000000000000006e-01 9.049999999999999711e-02
1.199999999999999956e-01 9.349999999999999978e-02
1.300000000000000044e-01 9.274999999999999911e-02
1.400000000000000133e-01 9.249999999999999889e-02
1.499999999999999944e-01 1.044999999999999957e-01
1.600000000000000033e-01 1.062499999999999972e-01
1.700000000000000122e-01 1.125000000000000028e-01
1.799999999999999933e-01 1.229999999999999982e-01
1.900000000000000022e-01 1.207499999999999962e-01
2.000000000000000111e-01 1.320000000000000062e-01
2.099999999999999922e-01 1.330000000000000071e-01
2.200000000000000011e-01 1.402500000000000135e-01
2.300000000000000100e-01 1.459999999999999909e-01
2.399999999999999911e-01 1.615000000000000047e-01
2.500000000000000000e-01 1.542499999999999982e-01
2.600000000000000089e-01 1.724999999999999867e-01
2.700000000000000178e-01 1.657500000000000084e-01
2.800000000000000266e-01 1.837499999999999967e-01
2.899999999999999800e-01 1.787499999999999922e-01
2.999999999999999889e-01 1.910000000000000031e-01
3.099999999999999978e-01 1.942500000000000060e-01
3.200000000000000067e-01 2.012500000000000122e-01
3.300000000000000155e-01 2.034999999999999865e-01
3.400000000000000244e-01 2.184999999999999998e-01
3.499999999999999778e-01 2.172499999999999987e-01
3.599999999999999867e-01 2.190000000000000002e-01
3.699999999999999956e-01 2.342500000000000138e-01
3.800000000000000044e-01 2.359999999999999876e-01
3.900000000000000133e-01 2.335000000000000131e-01
4.000000000000000222e-01 2.462499999999999967e-01
4.099999999999999756e-01 2.575000000000000067e-01
4.199999999999999845e-01 2.367499999999999882e-01
4.299999999999999933e-01 2.592499999999999805e-01
4.400000000000000022e-01 2.515000000000000013e-01
4.500000000000000111e-01 2.692499999999999893e-01
4.600000000000000200e-01 2.567499999999999782e-01
4.699999999999999734e-01 2.657499999999999862e-01
4.799999999999999822e-01 2.520000000000000018e-01
4.899999999999999911e-01 2.677499999999999880e-01
5.000000000000000000e-01 2.560000000000000053e-01
5.100000000000000089e-01 2.620000000000000107e-01
5.200000000000000178e-01 2.602499999999999813e-01
5.300000000000000266e-01 2.540000000000000036e-01
5.400000000000000355e-01 2.457499999999999962e-01
5.500000000000000444e-01 2.527499999999999747e-01
5.600000000000000533e-01 2.662499999999999867e-01
5.699999999999999512e-01 2.497499999999999998e-01
5.799999999999999600e-01 2.260000000000000064e-01
5.899999999999999689e-01 2.434999999999999942e-01
5.999999999999999778e-01 2.225000000000000033e-01
6.099999999999999867e-01 2.270000000000000073e-01
6.199999999999999956e-01 2.300000000000000100e-01
6.300000000000000044e-01 2.285000000000000087e-01
6.400000000000000133e-01 2.102499999999999925e-01
6.500000000000000222e-01 2.114999999999999936e-01
6.600000000000000311e-01 2.010000000000000120e-01
6.700000000000000400e-01 1.987500000000000100e-01
6.800000000000000488e-01 1.852499999999999980e-01
6.899999999999999467e-01 1.834999999999999964e-01
6.999999999999999556e-01 1.700000000000000122e-01
7.099999999999999645e-01 1.655000000000000082e-01
7.199999999999999734e-01 1.625000000000000056e-01
7.299999999999999822e-01 1.632500000000000062e-01
7.399999999999999911e-01 1.482499999999999929e-01
7.500000000000000000e-01 1.447499999999999898e-01
7.600000000000000089e-01 1.427499999999999880e-01
7.700000000000000178e-01 1.367500000000000104e-01
7.800000000000000266e-01 1.322500000000000064e-01
7.900000000000000355e-01 1.189999999999999947e-01
8.000000000000000444e-01 1.167500000000000066e-01
8.100000000000000533e-01 1.170000000000000068e-01
8.199999999999999512e-01 1.110000000000000014e-01
8.299999999999999600e-01 9.725000000000000311e-02
8.399999999999999689e-01 9.625000000000000222e-02
8.499999999999999778e-01 8.874999999999999556e-02
8.599999999999999867e-01 9.149999999999999800e-02
8.699999999999999956e-01 8.275000000000000411e-02
8.800000000000000044e-01 8.000000000000000167e-02
8.900000000000000133e-01 7.749999999999999944e-02
9.000000000000000222e-01 7.374999999999999611e-02
9.100000000000000311e-01 6.700000000000000400e-02
9.200000000000000400e-01 7.124999999999999389e-02
9.300000000000000488e-01 6.074999999999999845e-02
9.399999999999999467e-01 6.149999999999999911e-02
9.499999999999999556e-01 5.025000000000000300e-02
9.599999999999999645e-01 6.024999999999999800e-02
9.699999999999999734e-01 4.474999999999999811e-02
9.799999999999999822e-01 4.574999999999999900e-02


==> full_then_emptysite_N200_aver600_10000time700.txt <==
0.000000000000000000e+00 4.825000000000000122e-02
5.000000000000000104e-03 4.900000000000000189e-02
1.000000000000000021e-02 5.500000000000000028e-02
1.499999999999999944e-02 5.424999999999999961e-02
2.000000000000000042e-02 5.750000000000000250e-02
2.500000000000000139e-02 5.199999999999999761e-02
2.999999999999999889e-02 5.999999999999999778e-02
3.500000000000000333e-02 5.324999999999999872e-02
4.000000000000000083e-02 5.850000000000000339e-02
4.499999999999999833e-02 5.199999999999999761e-02
5.000000000000000278e-02 5.675000000000000183e-02
5.500000000000000028e-02 6.300000000000000044e-02
5.999999999999999778e-02 5.825000000000000316e-02
6.500000000000000222e-02 6.925000000000000600e-02
7.000000000000000666e-02 6.775000000000000466e-02
7.499999999999999722e-02 6.275000000000000022e-02
8.000000000000000167e-02 7.074999999999999345e-02
8.500000000000000611e-02 7.624999999999999833e-02
8.999999999999999667e-02 7.025000000000000688e-02
9.500000000000000111e-02 7.349999999999999589e-02
1.000000000000000056e-01 8.500000000000000611e-02
1.049999999999999961e-01 7.049999999999999323e-02
1.100000000000000006e-01 8.475000000000000588e-02
1.150000000000000050e-01 7.799999999999999989e-02
1.199999999999999956e-01 8.250000000000000389e-02
1.250000000000000000e-01 8.500000000000000611e-02
1.300000000000000044e-01 8.824999999999999512e-02
1.350000000000000089e-01 9.299999999999999933e-02
1.400000000000000133e-01 1.029999999999999943e-01
1.449999999999999900e-01 8.774999999999999467e-02
1.499999999999999944e-01 1.017499999999999932e-01
1.549999999999999989e-01 9.975000000000000533e-02
1.600000000000000033e-01 1.000000000000000056e-01
1.650000000000000078e-01 1.092499999999999999e-01
1.700000000000000122e-01 1.005000000000000060e-01
1.749999999999999889e-01 1.092499999999999999e-01
1.799999999999999933e-01 1.095000000000000001e-01
1.849999999999999978e-01 1.212499999999999967e-01
1.900000000000000022e-01 1.207499999999999962e-01
1.950000000000000067e-01 1.222499999999999976e-01
2.000000000000000111e-01 1.192499999999999949e-01
2.049999999999999878e-01 1.187499999999999944e-01
2.099999999999999922e-01 1.257500000000000007e-01
2.149999999999999967e-01 1.337500000000000078e-01
2.200000000000000011e-01 1.380000000000000115e-01
2.250000000000000056e-01 1.414999999999999869e-01
2.300000000000000100e-01 1.350000000000000089e-01
2.349999999999999867e-01 1.390000000000000124e-01
2.399999999999999911e-01 1.409999999999999865e-01
2.449999999999999956e-01 1.457499999999999907e-01
2.500000000000000000e-01 1.627500000000000058e-01
2.550000000000000044e-01 1.452499999999999902e-01
2.600000000000000089e-01 1.552499999999999991e-01
2.650000000000000133e-01 1.710000000000000131e-01
2.700000000000000178e-01 1.582500000000000018e-01
2.750000000000000222e-01 1.605000000000000038e-01
2.800000000000000266e-01 1.729999999999999871e-01
2.849999999999999756e-01 1.677500000000000102e-01
2.899999999999999800e-01 1.827499999999999958e-01
2.949999999999999845e-01 1.857499999999999984e-01
2.999999999999999889e-01 1.774999999999999911e-01
3.049999999999999933e-01 1.752499999999999891e-01
3.099999999999999978e-01 1.867499999999999993e-01
3.150000000000000022e-01 1.917500000000000038e-01
3.200000000000000067e-01 1.935000000000000053e-01
3.250000000000000111e-01 2.084999999999999909e-01
3.300000000000000155e-01 1.935000000000000053e-01
3.350000000000000200e-01 2.079999999999999905e-01
3.400000000000000244e-01 2.057499999999999885e-01
3.449999999999999734e-01 2.082499999999999907e-01
3.499999999999999778e-01 2.117499999999999938e-01
3.549999999999999822e-01 2.164999999999999980e-01
3.599999999999999867e-01 2.122499999999999942e-01
3.649999999999999911e-01 2.245000000000000051e-01
3.699999999999999956e-01 2.310000000000000109e-01
3.750000000000000000e-01 2.205000000000000016e-01
3.800000000000000044e-01 2.235000000000000042e-01
3.850000000000000089e-01 2.282500000000000084e-01
3.900000000000000133e-01 2.332500000000000129e-01
3.950000000000000178e-01 2.230000000000000038e-01
4.000000000000000222e-01 2.444999999999999951e-01
4.050000000000000266e-01 2.372499999999999887e-01
4.099999999999999756e-01 2.250000000000000056e-01
4.149999999999999800e-01 2.555000000000000049e-01
4.199999999999999845e-01 2.349999999999999867e-01
4.249999999999999889e-01 2.394999999999999907e-01
4.299999999999999933e-01 2.530000000000000027e-01
4.349999999999999978e-01 2.454999999999999960e-01
4.400000000000000022e-01 2.477499999999999980e-01
4.450000000000000067e-01 2.439999999999999947e-01
4.500000000000000111e-01 2.550000000000000044e-01
4.550000000000000155e-01 2.615000000000000102e-01
4.600000000000000200e-01 2.444999999999999951e-01
4.650000000000000244e-01 2.547499999999999765e-01
4.699999999999999734e-01 2.447499999999999953e-01
4.749999999999999778e-01 2.660000000000000142e-01
4.799999999999999822e-01 2.507499999999999729e-01
4.849999999999999867e-01 2.502499999999999725e-01
4.899999999999999911e-01 2.547499999999999765e-01
4.949999999999999956e-01 2.522499999999999742e-01
5.000000000000000000e-01 2.575000000000000067e-01
5.050000000000000044e-01 2.545000000000000040e-01
5.100000000000000089e-01 2.545000000000000040e-01
5.150000000000000133e-01 2.452499999999999958e-01
5.200000000000000178e-01 2.670000000000000151e-01
5.250000000000000222e-01 2.547499999999999765e-01
5.300000000000000266e-01 2.645000000000000129e-01
5.350000000000000311e-01 2.615000000000000102e-01
5.400000000000000355e-01 2.359999999999999876e-01
5.450000000000000400e-01 2.542499999999999760e-01
5.500000000000000444e-01 2.500000000000000000e-01
5.550000000000000488e-01 2.492499999999999993e-01
5.600000000000000533e-01 2.507499999999999729e-01
5.649999999999999467e-01 2.412499999999999922e-01
5.699999999999999512e-01 2.422499999999999931e-01
5.749999999999999556e-01 2.444999999999999951e-01
5.799999999999999600e-01 2.477499999999999980e-01
5.849999999999999645e-01 2.382499999999999896e-01
5.899999999999999689e-01 2.340000000000000135e-01
5.949999999999999734e-01 2.469999999999999973e-01
5.999999999999999778e-01 2.315000000000000113e-01
6.049999999999999822e-01 2.367499999999999882e-01
6.099999999999999867e-01 2.147499999999999964e-01
6.149999999999999911e-01 2.327500000000000124e-01
6.199999999999999956e-01 2.092499999999999916e-01
6.250000000000000000e-01 2.082499999999999907e-01
6.300000000000000044e-01 2.247500000000000053e-01
6.350000000000000089e-01 2.074999999999999900e-01
6.400000000000000133e-01 2.030000000000000138e-01
6.450000000000000178e-01 2.192500000000000004e-01
6.500000000000000222e-01 2.047499999999999876e-01
6.550000000000000266e-01 1.992500000000000104e-01
6.600000000000000311e-01 2.069999999999999896e-01
6.650000000000000355e-01 1.997500000000000109e-01
6.700000000000000400e-01 1.895000000000000018e-01
6.750000000000000444e-01 1.925000000000000044e-01
6.800000000000000488e-01 1.917500000000000038e-01
6.850000000000000533e-01 1.852499999999999980e-01
6.899999999999999467e-01 1.829999999999999960e-01
6.949999999999999512e-01 1.792499999999999927e-01
6.999999999999999556e-01 1.839999999999999969e-01
7.049999999999999600e-01 1.724999999999999867e-01
7.099999999999999645e-01 1.587500000000000022e-01
7.149999999999999689e-01 1.660000000000000087e-01
7.199999999999999734e-01 1.789999999999999925e-01
7.249999999999999778e-01 1.724999999999999867e-01
7.299999999999999822e-01 1.519999999999999962e-01
7.349999999999999867e-01 1.655000000000000082e-01
7.399999999999999911e-01 1.554999999999999993e-01
7.449999999999999956e-01 1.427499999999999880e-01
7.500000000000000000e-01 1.357500000000000095e-01
7.550000000000000044e-01 1.467499999999999916e-01
7.600000000000000089e-01 1.327500000000000069e-01
7.650000000000000133e-01 1.412499999999999867e-01
7.700000000000000178e-01 1.340000000000000080e-01
7.750000000000000222e-01 1.255000000000000004e-01
7.800000000000000266e-01 1.310000000000000053e-01
7.850000000000000311e-01 1.305000000000000049e-01
7.900000000000000355e-01 1.250000000000000000e-01
7.950000000000000400e-01 1.297500000000000042e-01
8.000000000000000444e-01 1.234999999999999987e-01
8.050000000000000488e-01 1.170000000000000068e-01
8.100000000000000533e-01 1.087499999999999994e-01
8.149999999999999467e-01 1.110000000000000014e-01
8.199999999999999512e-01 1.077499999999999986e-01
8.249999999999999556e-01 1.015000000000000069e-01
8.299999999999999600e-01 1.125000000000000028e-01
8.349999999999999645e-01 9.425000000000000044e-02
8.399999999999999689e-01 1.017499999999999932e-01
8.449999999999999734e-01 9.525000000000000133e-02
8.499999999999999778e-01 9.875000000000000444e-02
8.549999999999999822e-01 8.799999999999999489e-02
8.599999999999999867e-01 8.824999999999999512e-02
8.649999999999999911e-01 8.575000000000000677e-02
8.699999999999999956e-01 8.275000000000000411e-02
8.750000000000000000e-01 8.425000000000000544e-02
8.800000000000000044e-01 7.825000000000000011e-02
8.850000000000000089e-01 7.799999999999999989e-02
8.900000000000000133e-01 6.700000000000000400e-02
8.950000000000000178e-01 7.674999999999999878e-02
9.000000000000000222e-01 6.875000000000000555e-02
9.050000000000000266e-01 7.049999999999999323e-02
9.100000000000000311e-01 6.950000000000000622e-02
9.150000000000000355e-01 7.424999999999999656e-02
9.200000000000000400e-01 6.950000000000000622e-02
9.250000000000000444e-01 5.725000000000000228e-02
9.300000000000000488e-01 6.024999999999999800e-02
9.350000000000000533e-01 5.899999999999999689e-02
9.399999999999999467e-01 6.325000000000000067e-02
9.449999999999999512e-01 5.700000000000000205e-02
9.499999999999999556e-01 5.949999999999999734e-02
9.549999999999999600e-01 5.299999999999999850e-02
9.599999999999999645e-01 4.975000000000000255e-02
9.649999999999999689e-01 5.000000000000000278e-02
9.699999999999999734e-01 5.324999999999999872e-02
9.749999999999999778e-01 4.449999999999999789e-02
9.799999999999999822e-01 5.075000000000000344e-02
9.849999999999999867e-01 4.399999999999999745e-02
9.899999999999999911e-01 4.449999999999999789e-02


==> full_then_emptysite_N300_aver600_10000time700.txt <==
0.000000000000000000e+00 4.474999999999999811e-02
3.333333333333333547e-03 5.050000000000000322e-02
6.666666666666667095e-03 4.599999999999999922e-02
1.000000000000000021e-02 4.700000000000000011e-02
1.333333333333333419e-02 4.449999999999999789e-02
1.666666666666666644e-02 4.900000000000000189e-02
2.000000000000000042e-02 5.174999999999999739e-02
2.333333333333333440e-02 5.025000000000000300e-02
2.666666666666666838e-02 5.075000000000000344e-02
2.999999999999999889e-02 6.149999999999999911e-02
3.333333333333333287e-02 4.725000000000000033e-02
3.666666666666666685e-02 6.074999999999999845e-02
4.000000000000000083e-02 5.224999999999999784e-02
4.333333333333333481e-02 5.149999999999999717e-02
4.666666666666666879e-02 6.149999999999999911e-02
5.000000000000000278e-02 5.949999999999999734e-02
5.333333333333333676e-02 6.275000000000000022e-02
5.666666666666666380e-02 5.999999999999999778e-02
5.999999999999999778e-02 5.949999999999999734e-02
6.333333333333333870e-02 6.600000000000000311e-02
6.666666666666666574e-02 6.725000000000000422e-02
7.000000000000000666e-02 6.224999999999999978e-02
7.333333333333333370e-02 6.725000000000000422e-02
7.666666666666666075e-02 6.875000000000000555e-02
8.000000000000000167e-02 6.575000000000000289e-02
8.333333333333332871e-02 7.000000000000000666e-02
8.666666666666666963e-02 7.224999999999999478e-02
8.999999999999999667e-02 7.074999999999999345e-02
9.333333333333333759e-02 7.374999999999999611e-02
9.666666666666666463e-02 7.524999999999999745e-02
1.000000000000000056e-01 6.875000000000000555e-02
1.033333333333333326e-01 7.374999999999999611e-02
1.066666666666666735e-01 8.075000000000000233e-02
1.100000000000000006e-01 8.275000000000000411e-02
1.133333333333333276e-01 7.449999999999999678e-02
1.166666666666666685e-01 8.924999999999999600e-02
1.199999999999999956e-01 8.575000000000000677e-02
1.233333333333333365e-01 7.624999999999999833e-02
1.266666666666666774e-01 9.199999999999999845e-02
1.300000000000000044e-01 9.550000000000000155e-02
1.333333333333333315e-01 8.599999999999999312e-02
1.366666666666666585e-01 8.974999999999999645e-02
1.400000000000000133e-01 8.774999999999999467e-02
1.433333333333333404e-01 8.949999999999999623e-02
1.466666666666666674e-01 9.049999999999999711e-02
1.499999999999999944e-01 9.525000000000000133e-02
1.533333333333333215e-01 9.199999999999999845e-02
1.566666666666666763e-01 9.124999999999999778e-02
1.600000000000000033e-01 1.044999999999999957e-01
1.633333333333333304e-01 1.017499999999999932e-01
1.666666666666666574e-01 1.072499999999999981e-01
1.700000000000000122e-01 1.132500000000000034e-01
1.733333333333333393e-01 9.950000000000000511e-02
1.766666666666666663e-01 1.022499999999999937e-01
1.799999999999999933e-01 1.117500000000000021e-01
1.833333333333333204e-01 1.027499999999999941e-01
1.866666666666666752e-01 1.207499999999999962e-01
1.900000000000000022e-01 1.167500000000000066e-01
1.933333333333333293e-01 1.059999999999999970e-01
1.966666666666666563e-01 1.182499999999999940e-01
2.000000000000000111e-01 1.132500000000000034e-01
2.033333333333333381e-01 1.340000000000000080e-01
2.066666666666666652e-01 1.255000000000000004e-01
2.099999999999999922e-01 1.167500000000000066e-01
2.133333333333333470e-01 1.272500000000000020e-01
2.166666666666666741e-01 1.275000000000000022e-01
2.200000000000000011e-01 1.295000000000000040e-01
2.233333333333333282e-01 1.307500000000000051e-01
2.266666666666666552e-01 1.487499999999999933e-01
2.300000000000000100e-01 1.322500000000000064e-01
2.333333333333333370e-01 1.447499999999999898e-01
2.366666666666666641e-01 1.419999999999999873e-01
2.399999999999999911e-01 1.409999999999999865e-01
2.433333333333333459e-01 1.497499999999999942e-01
2.466666666666666730e-01 1.592500000000000027e-01
2.500000000000000000e-01 1.529999999999999971e-01
2.533333333333333548e-01 1.547499999999999987e-01
2.566666666666666541e-01 1.469999999999999918e-01
2.600000000000000089e-01 1.582500000000000018e-01
2.633333333333333082e-01 1.595000000000000029e-01
2.666666666666666630e-01 1.657500000000000084e-01
2.700000000000000178e-01 1.640000000000000069e-01
2.733333333333333171e-01 1.739999999999999880e-01
2.766666666666666718e-01 1.615000000000000047e-01
2.800000000000000266e-01 1.665000000000000091e-01
2.833333333333333259e-01 1.672500000000000098e-01
2.866666666666666807e-01 1.705000000000000127e-01
2.899999999999999800e-01 1.702500000000000124e-01
2.933333333333333348e-01 1.779999999999999916e-01
2.966666666666666896e-01 1.729999999999999871e-01
2.999999999999999889e-01 1.859999999999999987e-01
3.033333333333333437e-01 1.744999999999999885e-01
3.066666666666666430e-01 1.787499999999999922e-01
3.099999999999999978e-01 1.905000000000000027e-01
3.133333333333333526e-01 1.882500000000000007e-01
3.166666666666666519e-01 1.852499999999999980e-01
3.200000000000000067e-01 1.907500000000000029e-01
3.233333333333333059e-01 1.975000000000000089e-01
3.266666666666666607e-01 2.107499999999999929e-01
3.300000000000000155e-01 1.867499999999999993e-01
3.333333333333333148e-01 2.059999999999999887e-01
3.366666666666666696e-01 2.005000000000000115e-01
3.400000000000000244e-01 2.000000000000000111e-01
3.433333333333333237e-01 2.082499999999999907e-01
3.466666666666666785e-01 2.124999999999999944e-01
3.499999999999999778e-01 1.962500000000000078e-01
3.533333333333333326e-01 2.074999999999999900e-01
3.566666666666666874e-01 2.332500000000000129e-01
3.599999999999999867e-01 2.030000000000000138e-01
3.633333333333333415e-01 2.137499999999999956e-01
3.666666666666666408e-01 2.132499999999999951e-01
3.699999999999999956e-01 2.187500000000000000e-01
3.733333333333333504e-01 2.292500000000000093e-01
3.766666666666666496e-01 2.177499999999999991e-01
3.800000000000000044e-01 2.255000000000000060e-01
3.833333333333333592e-01 2.202500000000000013e-01
3.866666666666666585e-01 2.297500000000000098e-01
3.900000000000000133e-01 2.300000000000000100e-01
3.933333333333333126e-01 2.394999999999999907e-01
3.966666666666666674e-01 2.357499999999999873e-01
4.000000000000000222e-01 2.275000000000000078e-01
4.033333333333333215e-01 2.377499999999999891e-01
4.066666666666666763e-01 2.412499999999999922e-01
4.099999999999999756e-01 2.344999999999999862e-01
4.133333333333333304e-01 2.335000000000000131e-01
4.166666666666666852e-01 2.325000000000000122e-01
4.199999999999999845e-01 2.409999999999999920e-01
4.233333333333333393e-01 2.469999999999999973e-01
4.266666666666666941e-01 2.427499999999999936e-01
4.299999999999999933e-01 2.412499999999999922e-01
4.333333333333333481e-01 2.330000000000000127e-01
4.366666666666666474e-01 2.474999999999999978e-01
4.400000000000000022e-01 2.542499999999999760e-01
4.433333333333333570e-01 2.464999999999999969e-01
4.466666666666666563e-01 2.520000000000000018e-01
4.500000000000000111e-01 2.459999999999999964e-01
4.533333333333333104e-01 2.560000000000000053e-01
4.566666666666666652e-01 2.467499999999999971e-01
4.600000000000000200e-01 2.442499999999999949e-01
4.633333333333333193e-01 2.695000000000000173e-01
4.666666666666666741e-01 2.407499999999999918e-01
4.699999999999999734e-01 2.637499999999999845e-01
4.733333333333333282e-01 2.432499999999999940e-01
4.766666666666666829e-01 2.505000000000000004e-01
4.799999999999999822e-01 2.462499999999999967e-01
4.833333333333333370e-01 2.655000000000000138e-01
4.866666666666666918e-01 2.517499999999999738e-01
4.899999999999999911e-01 2.580000000000000071e-01
4.933333333333333459e-01 2.610000000000000098e-01
4.966666666666666452e-01 2.602499999999999813e-01
5.000000000000000000e-01 2.670000000000000151e-01
5.033333333333332993e-01 2.542499999999999760e-01
5.066666666666667096e-01 2.477499999999999980e-01
5.100000000000000089e-01 2.437499999999999944e-01
5.133333333333333082e-01 2.580000000000000071e-01
5.166666666666667185e-01 2.572499999999999787e-01
5.200000000000000178e-01 2.552499999999999769e-01
5.233333333333333171e-01 2.494999999999999996e-01
5.266666666666666163e-01 2.690000000000000169e-01
5.300000000000000266e-01 2.582499999999999796e-01
5.333333333333333259e-01 2.429999999999999938e-01
5.366666666666666252e-01 2.602499999999999813e-01
5.400000000000000355e-01 2.429999999999999938e-01
5.433333333333333348e-01 2.492499999999999993e-01
5.466666666666666341e-01 2.317500000000000115e-01
5.500000000000000444e-01 2.717499999999999916e-01
5.533333333333333437e-01 2.310000000000000109e-01
5.566666666666666430e-01 2.562499999999999778e-01
5.600000000000000533e-01 2.477499999999999980e-01
5.633333333333333526e-01 2.322500000000000120e-01
5.666666666666666519e-01 2.419999999999999929e-01
5.699999999999999512e-01 2.464999999999999969e-01
5.733333333333333615e-01 2.424999999999999933e-01
5.766666666666666607e-01 2.505000000000000004e-01
5.799999999999999600e-01 2.354999999999999871e-01
5.833333333333333703e-01 2.449999999999999956e-01
5.866666666666666696e-01 2.362499999999999878e-01
5.899999999999999689e-01 2.332500000000000129e-01
5.933333333333333792e-01 2.322500000000000120e-01
5.966666666666666785e-01 2.354999999999999871e-01
5.999999999999999778e-01 2.285000000000000087e-01
6.033333333333333881e-01 2.292500000000000093e-01
6.066666666666666874e-01 2.340000000000000135e-01
6.099999999999999867e-01 2.335000000000000131e-01
6.133333333333332860e-01 2.167499999999999982e-01
6.166666666666666963e-01 2.257500000000000062e-01
6.199999999999999956e-01 2.267500000000000071e-01
6.233333333333332948e-01 2.252500000000000058e-01
6.266666666666667052e-01 2.200000000000000011e-01
6.300000000000000044e-01 2.212500000000000022e-01
6.333333333333333037e-01 2.112499999999999933e-01
6.366666666666667140e-01 2.137499999999999956e-01
6.400000000000000133e-01 2.007500000000000118e-01
6.433333333333333126e-01 2.089999999999999913e-01
6.466666666666666119e-01 2.032499999999999862e-01
6.500000000000000222e-01 2.112499999999999933e-01
6.533333333333333215e-01 1.900000000000000022e-01
6.566666666666666208e-01 1.982500000000000095e-01
6.600000000000000311e-01 2.057499999999999885e-01
6.633333333333333304e-01 1.957500000000000073e-01
6.666666666666666297e-01 2.005000000000000115e-01
6.700000000000000400e-01 1.975000000000000089e-01
6.733333333333333393e-01 1.920000000000000040e-01
6.766666666666666385e-01 1.819999999999999951e-01
6.800000000000000488e-01 1.822499999999999953e-01
6.833333333333333481e-01 1.900000000000000022e-01
6.866666666666666474e-01 1.797499999999999931e-01
6.899999999999999467e-01 1.819999999999999951e-01
6.933333333333333570e-01 1.779999999999999916e-01
6.966666666666666563e-01 1.677500000000000102e-01
6.999999999999999556e-01 1.715000000000000135e-01
7.033333333333333659e-01 1.747499999999999887e-01
7.066666666666666652e-01 1.605000000000000038e-01
7.099999999999999645e-01 1.732499999999999873e-01
7.133333333333333748e-01 1.677500000000000102e-01
7.166666666666666741e-01 1.665000000000000091e-01
7.199999999999999734e-01 1.702500000000000124e-01
7.233333333333333837e-01 1.562500000000000000e-01
7.266666666666666829e-01 1.547499999999999987e-01
7.299999999999999822e-01 1.625000000000000056e-01
7.333333333333332815e-01 1.492499999999999938e-01
7.366666666666666918e-01 1.552499999999999991e-01
7.399999999999999911e-01 1.477499999999999925e-01
7.433333333333332904e-01 1.449999999999999900e-01
7.466666666666667007e-01 1.585000000000000020e-01
7.500000000000000000e-01 1.400000000000000133e-01
7.533333333333332993e-01 1.392500000000000127e-01
7.566666666666667096e-01 1.464999999999999913e-01
7.600000000000000089e-01 1.382500000000000118e-01
7.633333333333333082e-01 1.467499999999999916e-01
7.666666666666667185e-01 1.320000000000000062e-01
7.700000000000000178e-01 1.390000000000000124e-01
7.733333333333333171e-01 1.387500000000000122e-01
7.766666666666666163e-01 1.212499999999999967e-01
7.800000000000000266e-01 1.387500000000000122e-01
7.833333333333333259e-01 1.385000000000000120e-01
7.866666666666666252e-01 1.272500000000000020e-01
7.900000000000000355e-01 1.260000000000000009e-01
7.933333333333333348e-01 1.232499999999999984e-01
7.966666666666666341e-01 1.184999999999999942e-01
8.000000000000000444e-01 1.120000000000000023e-01
8.033333333333333437e-01 1.170000000000000068e-01
8.066666666666666430e-01 1.260000000000000009e-01
8.100000000000000533e-01 1.074999999999999983e-01
8.133333333333333526e-01 1.127500000000000030e-01
8.166666666666666519e-01 1.029999999999999943e-01
8.199999999999999512e-01 9.925000000000000488e-02
8.233333333333333615e-01 1.097500000000000003e-01
8.266666666666666607e-01 1.100000000000000006e-01
8.299999999999999600e-01 1.089999999999999997e-01
8.333333333333333703e-01 9.775000000000000355e-02
8.366666666666666696e-01 9.550000000000000155e-02
8.399999999999999689e-01 9.249999999999999889e-02
8.433333333333333792e-01 9.950000000000000511e-02
8.466666666666666785e-01 1.034999999999999948e-01
8.499999999999999778e-01 9.099999999999999756e-02
8.533333333333333881e-01 9.675000000000000266e-02
8.566666666666666874e-01 9.600000000000000200e-02
8.599999999999999867e-01 9.174999999999999822e-02
8.633333333333332860e-01 9.875000000000000444e-02
8.666666666666666963e-01 8.824999999999999512e-02
8.699999999999999956e-01 8.575000000000000677e-02
8.733333333333332948e-01 8.624999999999999334e-02
8.766666666666667052e-01 8.150000000000000300e-02
8.800000000000000044e-01 8.699999999999999400e-02
8.833333333333333037e-01 7.374999999999999611e-02
8.866666666666667140e-01 7.774999999999999967e-02
8.900000000000000133e-01 7.399999999999999634e-02
8.933333333333333126e-01 7.825000000000000011e-02
8.966666666666666119e-01 7.599999999999999811e-02
9.000000000000000222e-01 6.800000000000000488e-02
9.033333333333333215e-01 7.374999999999999611e-02
9.066666666666666208e-01 7.299999999999999545e-02
9.100000000000000311e-01 6.625000000000000333e-02
9.133333333333333304e-01 6.575000000000000289e-02
9.166666666666666297e-01 6.400000000000000133e-02
9.200000000000000400e-01 7.199999999999999456e-02
9.233333333333333393e-01 6.525000000000000244e-02
9.266666666666666385e-01 6.700000000000000400e-02
9.300000000000000488e-01 6.525000000000000244e-02
9.333333333333333481e-01 5.949999999999999734e-02
9.366666666666666474e-01 6.450000000000000178e-02
9.399999999999999467e-01 6.024999999999999800e-02
9.433333333333333570e-01 5.949999999999999734e-02
9.466666666666666563e-01 5.750000000000000250e-02
9.499999999999999556e-01 5.349999999999999895e-02
9.533333333333333659e-01 5.399999999999999939e-02
9.566666666666666652e-01 5.575000000000000094e-02
9.599999999999999645e-01 5.324999999999999872e-02
9.633333333333333748e-01 5.700000000000000205e-02
9.666666666666666741e-01 5.525000000000000050e-02
9.699999999999999734e-01 5.000000000000000278e-02
9.733333333333333837e-01 4.850000000000000144e-02
9.766666666666666829e-01 5.124999999999999695e-02
9.799999999999999822e-01 4.324999999999999678e-02
9.833333333333332815e-01 4.424999999999999767e-02
9.866666666666666918e-01 4.649999999999999967e-02
9.899999999999999911e-01 5.025000000000000300e-02
9.933333333333332904e-01 4.624999999999999944e-02


==> full_times_emptysite_N100_aver600_10000time700.txt <==
0.000000000000000000e+00 4.871312499999999601e-02
1.000000000000000021e-02 4.696312500000000140e-02
2.000000000000000042e-02 5.964387499999999898e-02
2.999999999999999889e-02 5.154875000000000429e-02
4.000000000000000083e-02 5.882624999999999660e-02
5.000000000000000278e-02 6.189150000000000207e-02
5.999999999999999778e-02 7.518700000000000383e-02
7.000000000000000666e-02 7.172099999999999309e-02
8.000000000000000167e-02 7.076350000000000695e-02
8.999999999999999667e-02 7.201349999999999418e-02
1.000000000000000056e-01 8.159700000000000286e-02
1.100000000000000006e-01 8.864337499999999648e-02
1.199999999999999956e-01 9.072637500000001187e-02
1.300000000000000044e-01 8.950025000000000341e-02
1.400000000000000133e-01 9.095050000000000356e-02
1.499999999999999944e-01 1.042840000000000017e-01
1.600000000000000033e-01 1.045330000000000009e-01
1.700000000000000122e-01 1.115413750000000120e-01
1.799999999999999933e-01 1.201062500000000116e-01
1.900000000000000022e-01 1.190250000000000197e-01
2.000000000000000111e-01 1.308084999999999942e-01
2.099999999999999922e-01 1.306304999999999827e-01
2.200000000000000011e-01 1.353600000000000081e-01
2.300000000000000100e-01 1.413300000000000112e-01
2.399999999999999911e-01 1.588642500000000124e-01
2.500000000000000000e-01 1.518897500000000178e-01
2.600000000000000089e-01 1.697602500000000014e-01
2.700000000000000178e-01 1.645280000000000076e-01
2.800000000000000266e-01 1.789920000000000122e-01
2.899999999999999800e-01 1.735695000000000154e-01
2.999999999999999889e-01 1.873436250000000136e-01
3.099999999999999978e-01 1.882976249999999963e-01
3.200000000000000067e-01 2.003413750000000160e-01
3.300000000000000155e-01 2.057467500000000338e-01
3.400000000000000244e-01 2.097342499999999832e-01
3.499999999999999778e-01 2.081218750000000117e-01
3.599999999999999867e-01 2.189375000000000071e-01
3.699999999999999956e-01 2.278724999999999778e-01
3.800000000000000044e-01 2.298916874999999971e-01
3.900000000000000133e-01 2.328178749999999797e-01
4.000000000000000222e-01 2.396418750000000042e-01
4.099999999999999756e-01 2.491421875000000008e-01
4.199999999999999845e-01 2.348587500000000050e-01
4.299999999999999933e-01 2.566199999999999593e-01
4.400000000000000022e-01 2.428749999999999798e-01
4.500000000000000111e-01 2.640328124999999915e-01
4.600000000000000200e-01 2.524093749999999914e-01
4.699999999999999734e-01 2.618968749999999734e-01
4.799999999999999822e-01 2.485555625000000213e-01
4.899999999999999911e-01 2.609741249999999457e-01
5.000000000000000000e-01 2.567433749999999959e-01
5.100000000000000089e-01 2.588251249999999892e-01
5.200000000000000178e-01 2.573043749999999741e-01
5.300000000000000266e-01 2.515124999999999722e-01
5.400000000000000355e-01 2.448849999999999916e-01
5.500000000000000444e-01 2.541026250000000264e-01
5.600000000000000533e-01 2.525084374999999604e-01
5.699999999999999512e-01 2.457918749999999652e-01
5.799999999999999600e-01 2.271141250000000000e-01
5.899999999999999689e-01 2.439656250000000193e-01
5.999999999999999778e-01 2.225812500000000083e-01
6.099999999999999867e-01 2.267730000000000301e-01
6.199999999999999956e-01 2.297919999999999963e-01
6.300000000000000044e-01 2.228460000000000163e-01
6.400000000000000133e-01 2.060971875000000009e-01
6.500000000000000222e-01 2.058568750000000225e-01
6.600000000000000311e-01 1.938368749999999918e-01
6.700000000000000400e-01 1.979437500000000016e-01
6.800000000000000488e-01 1.812437499999999813e-01
6.899999999999999467e-01 1.813415624999999975e-01
6.999999999999999556e-01 1.657481874999999771e-01
7.099999999999999645e-01 1.604503125000000252e-01
7.199999999999999734e-01 1.596459375000000014e-01
7.299999999999999822e-01 1.621711875000000080e-01
7.399999999999999911e-01 1.451694999999999791e-01
7.500000000000000000e-01 1.445939999999999725e-01
7.600000000000000089e-01 1.429317499999999963e-01
7.700000000000000178e-01 1.315366874999999991e-01
7.800000000000000266e-01 1.271135624999999991e-01
7.900000000000000355e-01 1.182887500000000119e-01
8.000000000000000444e-01 1.175850000000000090e-01
8.100000000000000533e-01 1.133910000000000057e-01
8.199999999999999512e-01 1.082042500000000018e-01
8.299999999999999600e-01 9.459337499999999344e-02
8.399999999999999689e-01 9.508187499999999626e-02
8.499999999999999778e-01 8.887500000000000955e-02
8.599999999999999867e-01 9.100000000000001144e-02
8.699999999999999956e-01 8.228249999999999453e-02
8.800000000000000044e-01 7.863275000000001513e-02
8.900000000000000133e-01 7.656749999999999667e-02
9.000000000000000222e-01 7.197812499999999003e-02
9.100000000000000311e-01 6.599531250000000016e-02
9.200000000000000400e-01 6.904843750000000391e-02
9.300000000000000488e-01 5.955843750000000547e-02
9.399999999999999467e-01 6.215018750000000231e-02
9.499999999999999556e-01 5.132812500000000222e-02
9.599999999999999645e-01 5.962499999999999745e-02
9.699999999999999734e-01 4.378049999999999997e-02
9.799999999999999822e-01 4.583749999999999630e-02


==> full_times_emptysite_N200_aver600_10000time700.txt <==
0.000000000000000000e+00 4.691062500000000440e-02
5.000000000000000104e-03 4.920131249999999679e-02
1.000000000000000021e-02 5.381318750000000511e-02
1.499999999999999944e-02 5.447268750000000548e-02
2.000000000000000042e-02 5.653500000000000192e-02
2.500000000000000139e-02 5.075999999999999956e-02
2.999999999999999889e-02 5.912499999999999700e-02
3.500000000000000333e-02 5.273437500000000000e-02
4.000000000000000083e-02 5.709687499999999832e-02
4.499999999999999833e-02 5.402124999999999982e-02
5.000000000000000278e-02 5.772812499999999819e-02
5.500000000000000028e-02 6.430437499999999695e-02
5.999999999999999778e-02 5.821874999999999967e-02
6.500000000000000222e-02 6.773437499999999944e-02
7.000000000000000666e-02 6.633412499999999379e-02
7.499999999999999722e-02 6.267375000000000029e-02
8.000000000000000167e-02 7.110312500000000313e-02
8.500000000000000611e-02 7.528562499999999491e-02
8.999999999999999667e-02 7.049487499999999851e-02
9.500000000000000111e-02 7.201349999999999418e-02
1.000000000000000056e-01 8.643750000000000044e-02
1.049999999999999961e-01 7.114062499999999900e-02
1.100000000000000006e-01 8.270462499999998995e-02
1.150000000000000050e-01 7.782637500000000319e-02
1.199999999999999956e-01 8.184774999999999689e-02
1.250000000000000000e-01 8.376599999999999324e-02
1.300000000000000044e-01 8.807600000000000151e-02
1.350000000000000089e-01 9.165450000000001374e-02
1.400000000000000133e-01 1.010812499999999975e-01
1.449999999999999900e-01 8.808437500000000642e-02
1.499999999999999944e-01 1.008840000000000015e-01
1.549999999999999989e-01 9.812400000000000289e-02
1.600000000000000033e-01 9.895687499999999970e-02
1.650000000000000078e-01 1.073165625000000040e-01
1.700000000000000122e-01 1.019930000000000003e-01
1.749999999999999889e-01 1.089529999999999943e-01
1.799999999999999933e-01 1.106896875000000086e-01
1.849999999999999978e-01 1.205775000000000180e-01
1.900000000000000022e-01 1.183095000000000119e-01
1.950000000000000067e-01 1.201379375000000138e-01
2.000000000000000111e-01 1.179227500000000067e-01
2.049999999999999878e-01 1.201727500000000087e-01
2.099999999999999922e-01 1.260998750000000002e-01
2.149999999999999967e-01 1.361332500000000112e-01
2.200000000000000011e-01 1.355306250000000157e-01
2.250000000000000056e-01 1.404906250000000079e-01
2.300000000000000100e-01 1.311187500000000061e-01
2.349999999999999867e-01 1.364849999999999952e-01
2.399999999999999911e-01 1.401555000000000162e-01
2.449999999999999956e-01 1.488540624999999951e-01
2.500000000000000000e-01 1.591171875000000069e-01
2.550000000000000044e-01 1.489546875000000159e-01
2.600000000000000089e-01 1.575470625000000013e-01
2.650000000000000133e-01 1.714343750000000000e-01
2.700000000000000178e-01 1.551375000000000115e-01
2.750000000000000222e-01 1.597970000000000224e-01
2.800000000000000266e-01 1.726155000000000050e-01
2.849999999999999756e-01 1.688636249999999894e-01
2.899999999999999800e-01 1.789229999999999987e-01
2.949999999999999845e-01 1.833499999999999852e-01
2.999999999999999889e-01 1.732781250000000051e-01
3.049999999999999933e-01 1.754142500000000215e-01
3.099999999999999978e-01 1.905445000000000055e-01
3.150000000000000022e-01 1.904471249999999671e-01
3.200000000000000067e-01 1.875597499999999973e-01
3.250000000000000111e-01 2.048515000000000197e-01
3.300000000000000155e-01 1.897981249999999842e-01
3.350000000000000200e-01 2.044490625000000006e-01
3.400000000000000244e-01 2.003402499999999975e-01
3.449999999999999734e-01 2.037052500000000044e-01
3.499999999999999778e-01 2.048808125000000091e-01
3.549999999999999822e-01 2.154971249999999838e-01
3.599999999999999867e-01 2.065813750000000115e-01
3.649999999999999911e-01 2.199020625000000229e-01
3.699999999999999956e-01 2.291926874999999919e-01
3.750000000000000000e-01 2.175271874999999688e-01
3.800000000000000044e-01 2.233481250000000085e-01
3.850000000000000089e-01 2.254516249999999888e-01
3.900000000000000133e-01 2.293114999999999737e-01
3.950000000000000178e-01 2.220330000000000359e-01
4.000000000000000222e-01 2.420732499999999898e-01
4.050000000000000266e-01 2.342366250000000039e-01
4.099999999999999756e-01 2.301988125000000163e-01
4.149999999999999800e-01 2.545347500000000318e-01
4.199999999999999845e-01 2.322622499999999757e-01
4.249999999999999889e-01 2.398489374999999701e-01
4.299999999999999933e-01 2.483180624999999919e-01
4.349999999999999978e-01 2.489788125000000074e-01
4.400000000000000022e-01 2.518289375000000163e-01
4.450000000000000067e-01 2.400899375000000169e-01
4.500000000000000111e-01 2.464946250000000227e-01
4.550000000000000155e-01 2.617470000000000074e-01
4.600000000000000200e-01 2.483715000000000228e-01
4.650000000000000244e-01 2.536744374999999607e-01
4.699999999999999734e-01 2.428768124999999556e-01
4.749999999999999778e-01 2.626613749999999747e-01
4.799999999999999822e-01 2.510189999999999921e-01
4.849999999999999867e-01 2.465915000000000190e-01
4.899999999999999911e-01 2.546623749999999964e-01
4.949999999999999956e-01 2.537184999999999580e-01
5.000000000000000000e-01 2.550209999999999977e-01
5.050000000000000044e-01 2.547577500000000050e-01
5.100000000000000089e-01 2.552768125000000055e-01
5.150000000000000133e-01 2.504992500000000066e-01
5.200000000000000178e-01 2.525564999999999616e-01
5.250000000000000222e-01 2.487485000000000390e-01
5.300000000000000266e-01 2.581600000000000561e-01
5.350000000000000311e-01 2.568500000000000227e-01
5.400000000000000355e-01 2.357015625000000170e-01
5.450000000000000400e-01 2.502737500000000170e-01
5.500000000000000444e-01 2.458687500000000248e-01
5.550000000000000488e-01 2.480046875000000428e-01
5.600000000000000533e-01 2.475042499999999812e-01
5.649999999999999467e-01 2.390422499999999839e-01
5.699999999999999512e-01 2.397509999999999919e-01
5.749999999999999556e-01 2.423060000000000214e-01
5.799999999999999600e-01 2.368466250000000051e-01
5.849999999999999645e-01 2.349353125000000209e-01
5.899999999999999689e-01 2.297081249999999852e-01
5.949999999999999734e-01 2.417360000000000064e-01
5.999999999999999778e-01 2.250619999999999843e-01
6.049999999999999822e-01 2.362336875000000114e-01
6.099999999999999867e-01 2.145189374999999787e-01
6.149999999999999911e-01 2.263284375000000070e-01
6.199999999999999956e-01 2.069590625000000128e-01
6.250000000000000000e-01 2.106966875000000072e-01
6.300000000000000044e-01 2.227246874999999904e-01
6.350000000000000089e-01 2.057681250000000239e-01
6.400000000000000133e-01 2.070642500000000052e-01
6.450000000000000178e-01 2.132179999999999909e-01
6.500000000000000222e-01 2.007210000000000105e-01
6.550000000000000266e-01 1.987665624999999936e-01
6.600000000000000311e-01 1.987584374999999959e-01
6.650000000000000355e-01 1.977649999999999963e-01
6.700000000000000400e-01 1.950649999999999884e-01
6.750000000000000444e-01 1.879368749999999755e-01
6.800000000000000488e-01 1.876668749999999830e-01
6.850000000000000533e-01 1.844552499999999873e-01
6.899999999999999467e-01 1.818974999999999898e-01
6.949999999999999512e-01 1.799550000000000038e-01
6.999999999999999556e-01 1.776925000000000032e-01
7.049999999999999600e-01 1.705725000000000158e-01
7.099999999999999645e-01 1.598325000000000162e-01
7.149999999999999689e-01 1.633990624999999697e-01
7.199999999999999734e-01 1.722249374999999805e-01
7.249999999999999778e-01 1.677688749999999840e-01
7.299999999999999822e-01 1.524952499999999989e-01
7.349999999999999867e-01 1.625426249999999961e-01
7.399999999999999911e-01 1.537574999999999914e-01
7.449999999999999956e-01 1.422899999999999998e-01
7.500000000000000000e-01 1.344750000000000112e-01
7.550000000000000044e-01 1.473499999999999810e-01
7.600000000000000089e-01 1.314955000000000152e-01
7.650000000000000133e-01 1.415390625000000069e-01
7.700000000000000178e-01 1.338281250000000200e-01
7.750000000000000222e-01 1.215444999999999859e-01
7.800000000000000266e-01 1.299352500000000021e-01
7.850000000000000311e-01 1.286651249999999913e-01
7.900000000000000355e-01 1.252574999999999938e-01
7.950000000000000400e-01 1.242287499999999989e-01
8.000000000000000444e-01 1.245916874999999924e-01
8.050000000000000488e-01 1.138710624999999949e-01
8.100000000000000533e-01 1.099683750000000071e-01
8.149999999999999467e-01 1.106596250000000115e-01
8.199999999999999512e-01 1.046216875000000046e-01
8.249999999999999556e-01 1.011030625000000072e-01
8.299999999999999600e-01 1.097078125000000015e-01
8.349999999999999645e-01 9.442968749999999800e-02
8.399999999999999689e-01 9.948531250000000603e-02
8.449999999999999734e-01 9.443474999999999786e-02
8.499999999999999778e-01 9.656750000000000056e-02
8.549999999999999822e-01 8.823750000000001037e-02
8.599999999999999867e-01 8.621249999999999747e-02
8.649999999999999911e-01 8.403624999999999290e-02
8.699999999999999956e-01 8.308200000000000307e-02
8.750000000000000000e-01 8.413400000000000045e-02
8.800000000000000044e-01 7.825387500000000052e-02
8.850000000000000089e-01 7.841493750000000373e-02
8.900000000000000133e-01 6.867656249999999629e-02
8.950000000000000178e-01 7.529843749999999558e-02
9.000000000000000222e-01 6.764637499999999470e-02
9.050000000000000266e-01 7.076250000000000595e-02
9.100000000000000311e-01 6.907499999999999751e-02
9.150000000000000355e-01 7.325275000000000536e-02
9.200000000000000400e-01 6.825768749999999718e-02
9.250000000000000444e-01 5.789062500000000111e-02
9.300000000000000488e-01 5.860937499999999828e-02
9.350000000000000533e-01 5.814150000000000568e-02
9.399999999999999467e-01 6.200699999999999962e-02
9.449999999999999512e-01 5.658262499999999751e-02
9.499999999999999556e-01 6.110781249999999720e-02
9.549999999999999600e-01 5.324062499999999976e-02
9.599999999999999645e-01 5.061099999999999627e-02
9.649999999999999689e-01 5.102999999999999897e-02
9.699999999999999734e-01 5.245625000000000288e-02
9.749999999999999778e-01 4.379874999999999741e-02
9.799999999999999822e-01 5.054874999999999646e-02
9.849999999999999867e-01 4.401843750000000027e-02
9.899999999999999911e-01 4.580131250000000348e-02


==> full_times_emptysite_N300_aver600_10000time700.txt <==
0.000000000000000000e+00 4.400687500000000085e-02
3.333333333333333547e-03 4.959500000000000020e-02
6.666666666666667095e-03 4.550399999999999584e-02
1.000000000000000021e-02 4.617199999999999777e-02
1.333333333333333419e-02 4.472050000000000330e-02
1.666666666666666644e-02 4.788825000000000026e-02
2.000000000000000042e-02 5.104906249999999895e-02
2.333333333333333440e-02 4.920499999999999874e-02
2.666666666666666838e-02 5.142899999999999555e-02
2.999999999999999889e-02 6.052799999999999847e-02
3.333333333333333287e-02 4.586400000000000199e-02
3.666666666666666685e-02 6.086400000000000143e-02
4.000000000000000083e-02 5.288400000000000739e-02
4.333333333333333481e-02 5.071312499999999779e-02
4.666666666666666879e-02 6.150625000000000536e-02
5.000000000000000278e-02 5.867125000000000118e-02
5.333333333333333676e-02 6.303006250000001143e-02
5.666666666666666380e-02 5.922962500000000102e-02
5.999999999999999778e-02 5.876537500000000164e-02
6.333333333333333870e-02 6.420162500000001216e-02
6.666666666666666574e-02 6.683512499999999523e-02
7.000000000000000666e-02 6.172862500000000224e-02
7.333333333333333370e-02 6.627849999999999020e-02
7.666666666666666075e-02 6.874600000000000155e-02
8.000000000000000167e-02 6.435700000000001142e-02
8.333333333333332871e-02 7.071800000000000308e-02
8.666666666666666963e-02 7.161000000000000698e-02
8.999999999999999667e-02 7.034062500000000384e-02
9.333333333333333759e-02 7.389999999999999347e-02
9.666666666666666463e-02 7.498000000000000498e-02
1.000000000000000056e-01 6.911712500000000148e-02
1.033333333333333326e-01 7.398000000000000409e-02
1.066666666666666735e-01 8.072999999999999621e-02
1.100000000000000006e-01 8.278668749999999743e-02
1.133333333333333276e-01 7.592237500000000028e-02
1.166666666666666685e-01 8.821312500000000334e-02
1.199999999999999956e-01 8.382281250000001016e-02
1.233333333333333365e-01 7.711625000000001118e-02
1.266666666666666774e-01 9.012750000000001316e-02
1.300000000000000044e-01 9.465749999999999165e-02
1.333333333333333315e-01 8.547250000000000680e-02
1.366666666666666585e-01 9.090225000000000388e-02
1.400000000000000133e-01 8.747637499999999511e-02
1.433333333333333404e-01 8.937225000000001418e-02
1.466666666666666674e-01 9.212724999999999387e-02
1.499999999999999944e-01 9.403931249999999964e-02
1.533333333333333215e-01 9.265837500000000115e-02
1.566666666666666763e-01 9.233949999999999103e-02
1.600000000000000033e-01 1.036035000000000011e-01
1.633333333333333304e-01 1.012752499999999972e-01
1.666666666666666574e-01 1.071454999999999907e-01
1.700000000000000122e-01 1.118527500000000008e-01
1.733333333333333393e-01 9.927531250000000418e-02
1.766666666666666663e-01 1.019187500000000024e-01
1.799999999999999933e-01 1.130587499999999995e-01
1.833333333333333204e-01 1.033616249999999848e-01
1.866666666666666752e-01 1.198840000000000044e-01
1.900000000000000022e-01 1.146960000000000063e-01
1.933333333333333293e-01 1.092734999999999956e-01
1.966666666666666563e-01 1.171160000000000118e-01
2.000000000000000111e-01 1.149615000000000081e-01
2.033333333333333381e-01 1.363750625000000050e-01
2.066666666666666652e-01 1.236735624999999866e-01
2.099999999999999922e-01 1.207348749999999776e-01
2.133333333333333470e-01 1.261994999999999922e-01
2.166666666666666741e-01 1.290162499999999990e-01
2.200000000000000011e-01 1.287978124999999974e-01
2.233333333333333282e-01 1.295701874999999892e-01
2.266666666666666552e-01 1.480569374999999854e-01
2.300000000000000100e-01 1.330715625000000180e-01
2.333333333333333370e-01 1.434262500000000051e-01
2.366666666666666641e-01 1.398937500000000111e-01
2.399999999999999911e-01 1.388187500000000185e-01
2.433333333333333459e-01 1.472327499999999956e-01
2.466666666666666730e-01 1.535361249999999955e-01
2.500000000000000000e-01 1.515143750000000067e-01
2.533333333333333548e-01 1.533918749999999831e-01
2.566666666666666541e-01 1.495188749999999955e-01
2.600000000000000089e-01 1.590712499999999974e-01
2.633333333333333082e-01 1.563712500000000172e-01
2.666666666666666630e-01 1.623586250000000064e-01
2.700000000000000178e-01 1.628939999999999833e-01
2.733333333333333171e-01 1.667619999999999936e-01
2.766666666666666718e-01 1.608667499999999750e-01
2.800000000000000266e-01 1.644772499999999915e-01
2.833333333333333259e-01 1.678252499999999814e-01
2.866666666666666807e-01 1.689361249999999925e-01
2.899999999999999800e-01 1.681504999999999805e-01
2.933333333333333348e-01 1.776360000000000161e-01
2.966666666666666896e-01 1.724085000000000201e-01
2.999999999999999889e-01 1.853741250000000007e-01
3.033333333333333437e-01 1.741931250000000042e-01
3.066666666666666430e-01 1.787371875000000054e-01
3.099999999999999978e-01 1.922545624999999758e-01
3.133333333333333526e-01 1.870626250000000101e-01
3.166666666666666519e-01 1.866868749999999744e-01
3.200000000000000067e-01 1.864978124999999987e-01
3.233333333333333059e-01 1.935756250000000012e-01
3.266666666666666607e-01 2.084568750000000137e-01
3.300000000000000155e-01 1.873646249999999791e-01
3.333333333333333148e-01 2.079843749999999991e-01
3.366666666666666696e-01 1.987343750000000187e-01
3.400000000000000244e-01 1.982390000000000263e-01
3.433333333333333237e-01 2.072729999999999850e-01
3.466666666666666785e-01 2.175652500000000156e-01
3.499999999999999778e-01 1.945661250000000064e-01
3.533333333333333326e-01 2.018500624999999826e-01
3.566666666666666874e-01 2.294203124999999732e-01
3.599999999999999867e-01 1.994359375000000212e-01
3.633333333333333415e-01 2.164185000000000136e-01
3.666666666666666408e-01 2.125374999999999903e-01
3.699999999999999956e-01 2.218265624999999908e-01
3.733333333333333504e-01 2.292442500000000105e-01
3.766666666666666496e-01 2.169667500000000138e-01
3.800000000000000044e-01 2.193164999999999976e-01
3.833333333333333592e-01 2.210720000000000185e-01
3.866666666666666585e-01 2.325119999999999965e-01
3.900000000000000133e-01 2.271015000000000117e-01
3.933333333333333126e-01 2.366218750000000093e-01
3.966666666666666674e-01 2.271093750000000022e-01
4.000000000000000222e-01 2.307843750000000138e-01
4.033333333333333215e-01 2.376757499999999912e-01
4.066666666666666763e-01 2.407837499999999908e-01
4.099999999999999756e-01 2.297100000000000253e-01
4.133333333333333304e-01 2.347150000000000070e-01
4.166666666666666852e-01 2.332781249999999751e-01
4.199999999999999845e-01 2.404893749999999775e-01
4.233333333333333393e-01 2.423827500000000079e-01
4.266666666666666941e-01 2.412825000000000109e-01
4.299999999999999933e-01 2.413012500000000227e-01
4.333333333333333481e-01 2.372521250000000081e-01
4.366666666666666474e-01 2.460808124999999680e-01
4.400000000000000022e-01 2.489549999999999819e-01
4.433333333333333570e-01 2.411349999999999882e-01
4.466666666666666563e-01 2.499129375000000430e-01
4.500000000000000111e-01 2.460675000000000223e-01
4.533333333333333104e-01 2.523674999999999669e-01
4.566666666666666652e-01 2.419858125000000360e-01
4.600000000000000200e-01 2.441211249999999944e-01
4.633333333333333193e-01 2.660580000000000167e-01
4.666666666666666741e-01 2.409960000000000158e-01
4.699999999999999734e-01 2.614660000000000317e-01
4.733333333333333282e-01 2.427300000000000291e-01
4.766666666666666829e-01 2.507812500000000111e-01
4.799999999999999822e-01 2.506171875000000049e-01
4.833333333333333370e-01 2.571256875000000330e-01
4.866666666666666918e-01 2.527756250000000038e-01
4.899999999999999911e-01 2.468987499999999724e-01
4.933333333333333459e-01 2.534122499999999500e-01
4.966666666666666452e-01 2.528701250000000011e-01
5.000000000000000000e-01 2.585121874999999902e-01
5.033333333333332993e-01 2.534850000000000159e-01
5.066666666666667096e-01 2.499000000000000110e-01
5.100000000000000089e-01 2.471187499999999704e-01
5.133333333333333082e-01 2.522285625000000309e-01
5.166666666666667185e-01 2.526566874999999768e-01
5.200000000000000178e-01 2.533663125000000238e-01
5.233333333333333171e-01 2.439807499999999962e-01
5.266666666666666163e-01 2.612865000000000326e-01
5.300000000000000266e-01 2.466800000000000381e-01
5.333333333333333259e-01 2.433200000000000085e-01
5.366666666666666252e-01 2.579190000000000094e-01
5.400000000000000355e-01 2.406869999999999843e-01
5.433333333333333348e-01 2.473939999999999750e-01
5.466666666666666341e-01 2.372820000000000207e-01
5.500000000000000444e-01 2.660215000000000218e-01
5.533333333333333437e-01 2.320096249999999971e-01
5.566666666666666430e-01 2.496633750000000207e-01
5.600000000000000533e-01 2.489697500000000452e-01
5.633333333333333526e-01 2.331992500000000246e-01
5.666666666666666519e-01 2.376739999999999964e-01
5.699999999999999512e-01 2.442330000000000334e-01
5.733333333333333615e-01 2.324411249999999984e-01
5.766666666666666607e-01 2.433797500000000336e-01
5.799999999999999600e-01 2.338594999999999979e-01
5.833333333333333703e-01 2.438099999999999989e-01
5.866666666666666696e-01 2.370775000000000243e-01
5.899999999999999689e-01 2.300996250000000021e-01
5.933333333333333792e-01 2.333155000000000090e-01
5.966666666666666785e-01 2.298172500000000007e-01
5.999999999999999778e-01 2.259661249999999899e-01
6.033333333333333881e-01 2.247477499999999684e-01
6.066666666666666874e-01 2.311942499999999900e-01
6.099999999999999867e-01 2.278951250000000317e-01
6.133333333333332860e-01 2.200661249999999736e-01
6.166666666666666963e-01 2.185101249999999995e-01
6.199999999999999956e-01 2.244965624999999687e-01
6.233333333333332948e-01 2.206184374999999864e-01
6.266666666666667052e-01 2.169256249999999830e-01
6.300000000000000044e-01 2.165568750000000098e-01
6.333333333333333037e-01 2.081340624999999944e-01
6.366666666666667140e-01 2.113003125000000315e-01
6.400000000000000133e-01 2.048111875000000193e-01
6.433333333333333126e-01 2.025967499999999921e-01
6.466666666666666119e-01 2.071192499999999770e-01
6.500000000000000222e-01 2.138094375000000047e-01
6.533333333333333215e-01 1.866501874999999810e-01
6.566666666666666208e-01 2.016300624999999846e-01
6.600000000000000311e-01 2.006758124999999948e-01
6.633333333333333304e-01 1.923079374999999980e-01
6.666666666666666297e-01 2.010566250000000166e-01
6.700000000000000400e-01 1.963211250000000130e-01
6.733333333333333393e-01 1.891807500000000086e-01
6.766666666666666385e-01 1.830394999999999939e-01
6.800000000000000488e-01 1.818180000000000074e-01
6.833333333333333481e-01 1.860499999999999932e-01
6.866666666666666474e-01 1.814500000000000002e-01
6.899999999999999467e-01 1.820149999999999824e-01
6.933333333333333570e-01 1.789968749999999997e-01
6.966666666666666563e-01 1.684537499999999854e-01
6.999999999999999556e-01 1.763973749999999951e-01
7.033333333333333659e-01 1.720769374999999990e-01
7.066666666666666652e-01 1.638147500000000090e-01
7.099999999999999645e-01 1.736122499999999957e-01
7.133333333333333748e-01 1.636238749999999742e-01
7.166666666666666741e-01 1.669265000000000054e-01
7.199999999999999734e-01 1.676182499999999964e-01
7.233333333333333837e-01 1.537220000000000253e-01
7.266666666666666829e-01 1.536000000000000143e-01
7.299999999999999822e-01 1.622000000000000108e-01
7.333333333333332815e-01 1.528065000000000118e-01
7.366666666666666918e-01 1.574129999999999974e-01
7.399999999999999911e-01 1.459599999999999786e-01
7.433333333333332904e-01 1.455749999999999822e-01
7.466666666666667007e-01 1.589765625000000016e-01
7.500000000000000000e-01 1.405265625000000074e-01
7.533333333333332993e-01 1.382739374999999993e-01
7.566666666666667096e-01 1.456599374999999752e-01
7.600000000000000089e-01 1.318988125000000178e-01
7.633333333333333082e-01 1.449999375000000090e-01
7.666666666666667185e-01 1.298565624999999946e-01
7.700000000000000178e-01 1.390681250000000146e-01
7.733333333333333171e-01 1.396290000000000031e-01
7.766666666666666163e-01 1.214354999999999879e-01
7.800000000000000266e-01 1.417085625000000237e-01
7.833333333333333259e-01 1.346790625000000019e-01
7.866666666666666252e-01 1.250803124999999849e-01
7.900000000000000355e-01 1.243040624999999927e-01
7.933333333333333348e-01 1.219693749999999910e-01
7.966666666666666341e-01 1.188232500000000191e-01
8.000000000000000444e-01 1.116290000000000060e-01
8.033333333333333437e-01 1.177485000000000059e-01
8.066666666666666430e-01 1.286263749999999872e-01
8.100000000000000533e-01 1.079389999999999933e-01
8.133333333333333526e-01 1.113525000000000070e-01
8.166666666666666519e-01 1.030556249999999979e-01
8.199999999999999512e-01 9.953950000000000298e-02
8.233333333333333615e-01 1.078402499999999986e-01
8.266666666666666607e-01 1.084600000000000009e-01
8.299999999999999600e-01 1.072199999999999959e-01
8.333333333333333703e-01 9.521100000000000396e-02
8.366666666666666696e-01 9.510849999999999860e-02
8.399999999999999689e-01 9.137043749999999853e-02
8.433333333333333792e-01 9.848443749999999386e-02
8.466666666666666785e-01 9.950887499999999664e-02
8.499999999999999778e-01 9.058874999999999567e-02
8.533333333333333881e-01 9.621250000000000635e-02
8.566666666666666874e-01 9.428999999999999881e-02
8.599999999999999867e-01 9.126449999999999840e-02
8.633333333333332860e-01 9.511968750000000805e-02
8.666666666666666963e-01 8.713031250000000116e-02
8.699999999999999956e-01 8.577243750000000666e-02
8.733333333333332948e-01 8.626987499999999587e-02
8.766666666666667052e-01 8.122124999999999484e-02
8.800000000000000044e-01 8.523875000000000202e-02
8.833333333333333037e-01 7.194525000000000226e-02
8.866666666666667140e-01 7.679912499999999587e-02
8.900000000000000133e-01 7.362937499999999691e-02
8.933333333333333126e-01 7.567312500000000774e-02
8.966666666666666119e-01 7.664718750000000524e-02
9.000000000000000222e-01 6.784999999999999365e-02
9.033333333333333215e-01 7.363999999999999713e-02
9.066666666666666208e-01 7.371637500000000065e-02
9.100000000000000311e-01 6.753018749999999126e-02
9.133333333333333304e-01 6.692481249999998605e-02
9.166666666666666297e-01 6.205493750000000419e-02
9.200000000000000400e-01 7.190043749999999734e-02
9.233333333333333393e-01 6.426400000000001556e-02
9.266666666666666385e-01 6.704999999999999849e-02
9.300000000000000488e-01 6.436718750000000600e-02
9.333333333333333481e-01 5.943093750000000286e-02
9.366666666666666474e-01 6.341400000000001203e-02
9.399999999999999467e-01 5.987200000000000161e-02
9.433333333333333570e-01 6.054937500000000250e-02
9.466666666666666563e-01 5.772812499999999819e-02
9.499999999999999556e-01 5.426562499999999789e-02
9.533333333333333659e-01 5.288906250000000031e-02
9.566666666666666652e-01 5.646374999999999311e-02
9.599999999999999645e-01 5.175499999999999545e-02
9.633333333333333748e-01 5.551899999999999197e-02
9.666666666666666741e-01 5.587299999999999212e-02
9.699999999999999734e-01 5.020424999999999888e-02
9.733333333333333837e-01 4.994106249999999414e-02
9.766666666666666829e-01 5.082712500000000078e-02
9.799999999999999822e-01 4.337287499999999824e-02
9.833333333333332815e-01 4.451768749999999997e-02
9.866666666666666918e-01 4.523118750000000576e-02
9.899999999999999911e-01 5.017843749999999908e-02
9.933333333333332904e-01 4.664156250000000420e-02


==> relax_n100_alpha05_initial_symmetric_aver500_Nframes5_t0times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 0.000000000000000000e+00
2.000000000000000042e-02 0.000000000000000000e+00
2.999999999999999889e-02 0.000000000000000000e+00
4.000000000000000083e-02 0.000000000000000000e+00
5.000000000000000278e-02 0.000000000000000000e+00
5.999999999999999778e-02 0.000000000000000000e+00
7.000000000000000666e-02 0.000000000000000000e+00
8.000000000000000167e-02 0.000000000000000000e+00
8.999999999999999667e-02 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00
1.100000000000000006e-01 0.000000000000000000e+00
1.199999999999999956e-01 0.000000000000000000e+00
1.300000000000000044e-01 0.000000000000000000e+00
1.400000000000000133e-01 0.000000000000000000e+00
1.499999999999999944e-01 0.000000000000000000e+00
1.600000000000000033e-01 0.000000000000000000e+00
1.700000000000000122e-01 0.000000000000000000e+00
1.799999999999999933e-01 0.000000000000000000e+00
1.900000000000000022e-01 0.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00
2.099999999999999922e-01 0.000000000000000000e+00
2.200000000000000011e-01 0.000000000000000000e+00
2.300000000000000100e-01 0.000000000000000000e+00
2.399999999999999911e-01 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00
2.600000000000000089e-01 1.000000000000000021e-02
2.700000000000000178e-01 2.000000000000000042e-02
2.800000000000000266e-01 2.999999999999999889e-02
2.899999999999999800e-01 4.000000000000000083e-02
2.999999999999999889e-01 5.000000000000000278e-02
3.099999999999999978e-01 5.999999999999999778e-02
3.200000000000000067e-01 7.000000000000000666e-02
3.300000000000000155e-01 8.000000000000000167e-02
3.400000000000000244e-01 8.999999999999999667e-02
3.499999999999999778e-01 1.000000000000000056e-01
3.599999999999999867e-01 1.100000000000000006e-01
3.699999999999999956e-01 1.199999999999999956e-01
3.800000000000000044e-01 1.300000000000000044e-01
3.900000000000000133e-01 1.400000000000000133e-01
4.000000000000000222e-01 1.499999999999999944e-01
4.099999999999999756e-01 1.600000000000000033e-01
4.199999999999999845e-01 1.700000000000000122e-01
4.299999999999999933e-01 1.799999999999999933e-01
4.400000000000000022e-01 1.900000000000000022e-01
4.500000000000000111e-01 2.000000000000000111e-01
4.600000000000000200e-01 2.099999999999999922e-01
4.699999999999999734e-01 2.200000000000000011e-01
4.799999999999999822e-01 2.300000000000000100e-01
4.899999999999999911e-01 2.399999999999999911e-01
5.000000000000000000e-01 2.500000000000000000e-01
5.100000000000000089e-01 2.600000000000000089e-01
5.200000000000000178e-01 2.700000000000000178e-01
5.300000000000000266e-01 2.800000000000000266e-01
5.400000000000000355e-01 2.899999999999999800e-01
5.500000000000000444e-01 2.999999999999999889e-01
5.600000000000000533e-01 3.099999999999999978e-01
5.699999999999999512e-01 3.200000000000000067e-01
5.799999999999999600e-01 3.300000000000000155e-01
5.899999999999999689e-01 3.400000000000000244e-01
5.999999999999999778e-01 3.499999999999999778e-01
6.099999999999999867e-01 3.599999999999999867e-01
6.199999999999999956e-01 3.699999999999999956e-01
6.300000000000000044e-01 3.800000000000000044e-01
6.400000000000000133e-01 3.900000000000000133e-01
6.500000000000000222e-01 4.000000000000000222e-01
6.600000000000000311e-01 4.099999999999999756e-01
6.700000000000000400e-01 4.199999999999999845e-01
6.800000000000000488e-01 4.299999999999999933e-01
6.899999999999999467e-01 4.400000000000000022e-01
6.999999999999999556e-01 4.500000000000000111e-01
7.099999999999999645e-01 4.600000000000000200e-01
7.199999999999999734e-01 4.699999999999999734e-01
7.299999999999999822e-01 4.799999999999999822e-01
7.399999999999999911e-01 4.899999999999999911e-01
7.500000000000000000e-01 4.999799999999999800e-01
7.600000000000000089e-01 5.000000000000000000e-01
7.700000000000000178e-01 5.000000000000000000e-01
7.800000000000000266e-01 5.000000000000000000e-01
7.900000000000000355e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.100000000000000533e-01 5.000000000000000000e-01
8.199999999999999512e-01 5.000000000000000000e-01
8.299999999999999600e-01 5.000000000000000000e-01
8.399999999999999689e-01 5.000000000000000000e-01
8.499999999999999778e-01 5.000000000000000000e-01
8.599999999999999867e-01 5.000000000000000000e-01
8.699999999999999956e-01 5.000000000000000000e-01
8.800000000000000044e-01 5.000000000000000000e-01
8.900000000000000133e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.100000000000000311e-01 5.000000000000000000e-01
9.200000000000000400e-01 5.000000000000000000e-01
9.300000000000000488e-01 5.000000000000000000e-01
9.399999999999999467e-01 5.000000000000000000e-01
9.499999999999999556e-01 5.000000000000000000e-01
9.599999999999999645e-01 5.000000000000000000e-01
9.699999999999999734e-01 5.000000000000000000e-01
9.799999999999999822e-01 5.000000000000000000e-01
9.899999999999999911e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n100_alpha05_initial_symmetric_aver500_Nframes5_t1times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 1.680000000000000070e-03
2.000000000000000042e-02 3.660000000000000059e-03
2.999999999999999889e-02 5.460000000000000443e-03
4.000000000000000083e-02 7.060000000000000303e-03
5.000000000000000278e-02 8.820000000000001450e-03
5.999999999999999778e-02 1.051999999999999984e-02
7.000000000000000666e-02 1.272000000000000040e-02
8.000000000000000167e-02 1.506000000000000047e-02
8.999999999999999667e-02 1.726000000000000104e-02
1.000000000000000056e-01 1.925999999999999934e-02
1.100000000000000006e-01 2.181999999999999912e-02
1.199999999999999956e-01 2.431999999999999787e-02
1.300000000000000044e-01 2.743999999999999911e-02
1.400000000000000133e-01 3.033999999999999891e-02
1.499999999999999944e-01 3.345999999999999669e-02
1.600000000000000033e-01 3.647999999999999854e-02
1.700000000000000122e-01 3.985999999999999960e-02
1.799999999999999933e-01 4.356000000000000150e-02
1.900000000000000022e-01 4.743999999999999606e-02
2.000000000000000111e-01 5.169999999999999596e-02
2.099999999999999922e-01 5.564000000000000196e-02
2.200000000000000011e-01 5.942000000000000060e-02
2.300000000000000100e-01 6.370000000000000662e-02
2.399999999999999911e-01 6.819999999999999674e-02
2.500000000000000000e-01 7.345999999999999752e-02
2.600000000000000089e-01 7.871999999999999831e-02
2.700000000000000178e-01 8.410000000000000808e-02
2.800000000000000266e-01 8.939999999999999336e-02
2.899999999999999800e-01 9.519999999999999296e-02
2.999999999999999889e-01 1.012599999999999889e-01
3.099999999999999978e-01 1.070399999999999824e-01
3.200000000000000067e-01 1.134399999999999992e-01
3.300000000000000155e-01 1.197199999999999931e-01
3.400000000000000244e-01 1.263600000000000001e-01
3.499999999999999778e-01 1.331799999999999928e-01
3.599999999999999867e-01 1.405399999999999983e-01
3.699999999999999956e-01 1.476999999999999980e-01
3.800000000000000044e-01 1.552999999999999936e-01
3.900000000000000133e-01 1.625800000000000023e-01
4.000000000000000222e-01 1.698800000000000032e-01
4.099999999999999756e-01 1.772200000000000164e-01
4.199999999999999845e-01 1.848200000000000398e-01
4.299999999999999933e-01 1.925400000000000167e-01
4.400000000000000022e-01 2.004200000000000148e-01
4.500000000000000111e-01 2.083400000000000252e-01
4.600000000000000200e-01 2.164200000000000290e-01
4.699999999999999734e-01 2.246600000000000541e-01
4.799999999999999822e-01 2.326800000000000535e-01
4.899999999999999911e-01 2.410200000000000398e-01
5.000000000000000000e-01 2.493800000000000183e-01
5.100000000000000089e-01 2.577600000000000446e-01
5.200000000000000178e-01 2.659200000000000452e-01
5.300000000000000266e-01 2.744600000000000373e-01
5.400000000000000355e-01 2.825800000000000534e-01
5.500000000000000444e-01 2.908400000000000429e-01
5.600000000000000533e-01 2.988000000000000100e-01
5.699999999999999512e-01 3.070200000000000151e-01
5.799999999999999600e-01 3.146200000000000108e-01
5.899999999999999689e-01 3.223600000000000354e-01
5.999999999999999778e-01 3.299200000000000466e-01
6.099999999999999867e-01 3.375000000000000777e-01
6.199999999999999956e-01 3.450400000000000689e-01
6.300000000000000044e-01 3.520000000000000351e-01
6.400000000000000133e-01 3.594000000000000528e-01
6.500000000000000222e-01 3.666600000000000414e-01
6.600000000000000311e-01 3.737800000000000566e-01
6.700000000000000400e-01 3.807000000000000939e-01
6.800000000000000488e-01 3.869800000000001017e-01
6.899999999999999467e-01 3.934600000000000875e-01
6.999999999999999556e-01 3.992600000000001148e-01
7.099999999999999645e-01 4.054000000000000381e-01
7.199999999999999734e-01 4.109200000000000630e-01
7.299999999999999822e-01 4.163400000000000989e-01
7.399999999999999911e-01 4.219600000000000573e-01
7.500000000000000000e-01 4.272400000000000642e-01
7.600000000000000089e-01 4.325600000000000001e-01
7.700000000000000178e-01 4.368800000000000461e-01
7.800000000000000266e-01 4.416000000000000481e-01
7.900000000000000355e-01 4.459600000000000231e-01
8.000000000000000444e-01 4.503800000000000581e-01
8.100000000000000533e-01 4.541399999999999881e-01
8.199999999999999512e-01 4.576800000000000312e-01
8.299999999999999600e-01 4.612800000000000233e-01
8.399999999999999689e-01 4.647200000000000220e-01
8.499999999999999778e-01 4.679400000000000226e-01
8.599999999999999867e-01 4.710000000000000298e-01
8.699999999999999956e-01 4.739999999999999769e-01
8.800000000000000044e-01 4.762799999999999812e-01
8.900000000000000133e-01 4.787399999999999989e-01
9.000000000000000222e-01 4.810800000000000631e-01
9.100000000000000311e-01 4.833800000000000319e-01
9.200000000000000400e-01 4.853600000000000136e-01
9.300000000000000488e-01 4.874399999999999844e-01
9.399999999999999467e-01 4.895600000000000507e-01
9.499999999999999556e-01 4.912600000000000300e-01
9.599999999999999645e-01 4.930400000000000338e-01
9.699999999999999734e-01 4.948400000000000021e-01
9.799999999999999822e-01 4.963600000000000234e-01
9.899999999999999911e-01 4.980400000000000382e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n100_alpha05_initial_symmetric_aver500_Nframes5_t2times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 3.660000000000000059e-03
2.000000000000000042e-02 6.999999999999999278e-03
2.999999999999999889e-02 1.024000000000000084e-02
4.000000000000000083e-02 1.360000000000000098e-02
5.000000000000000278e-02 1.729999999999999941e-02
5.999999999999999778e-02 2.048000000000000168e-02
7.000000000000000666e-02 2.370000000000000231e-02
8.000000000000000167e-02 2.756000000000000116e-02
8.999999999999999667e-02 3.098000000000000406e-02
1.000000000000000056e-01 3.474000000000000005e-02
1.100000000000000006e-01 3.808000000000000274e-02
1.199999999999999956e-01 4.214000000000000384e-02
1.300000000000000044e-01 4.574000000000000982e-02
1.400000000000000133e-01 4.966000000000000969e-02
1.499999999999999944e-01 5.338000000000001077e-02
1.600000000000000033e-01 5.734000000000000902e-02
1.700000000000000122e-01 6.110000000000001541e-02
1.799999999999999933e-01 6.554000000000001491e-02
1.900000000000000022e-01 6.986000000000001930e-02
2.000000000000000111e-01 7.424000000000001431e-02
2.099999999999999922e-01 7.874000000000001831e-02
2.200000000000000011e-01 8.318000000000001781e-02
2.300000000000000100e-01 8.820000000000001450e-02
2.399999999999999911e-01 9.274000000000003074e-02
2.500000000000000000e-01 9.772000000000001518e-02
2.600000000000000089e-01 1.027400000000000257e-01
2.700000000000000178e-01 1.083200000000000274e-01
2.800000000000000266e-01 1.134600000000000192e-01
2.899999999999999800e-01 1.189400000000000179e-01
2.999999999999999889e-01 1.249000000000000249e-01
3.099999999999999978e-01 1.306000000000000216e-01
3.200000000000000067e-01 1.366200000000000192e-01
3.300000000000000155e-01 1.422200000000000408e-01
3.400000000000000244e-01 1.481800000000000339e-01
3.499999999999999778e-01 1.542600000000000360e-01
3.599999999999999867e-01 1.606000000000000205e-01
3.699999999999999956e-01 1.665000000000000091e-01
3.800000000000000044e-01 1.728000000000000091e-01
3.900000000000000133e-01 1.789800000000000002e-01
4.000000000000000222e-01 1.851599999999999913e-01
4.099999999999999756e-01 1.911599999999999966e-01
4.199999999999999845e-01 1.978199999999999958e-01
4.299999999999999933e-01 2.043400000000000216e-01
4.400000000000000022e-01 2.107600000000000029e-01
4.500000000000000111e-01 2.174000000000000099e-01
4.600000000000000200e-01 2.242200000000000026e-01
4.699999999999999734e-01 2.310000000000000109e-01
4.799999999999999822e-01 2.374399999999999844e-01
4.899999999999999911e-01 2.440400000000000069e-01
5.000000000000000000e-01 2.502400000000000180e-01
5.100000000000000089e-01 2.568400000000000127e-01
5.200000000000000178e-01 2.635799999999999810e-01
5.300000000000000266e-01 2.701399999999999912e-01
5.400000000000000355e-01 2.767399999999999860e-01
5.500000000000000444e-01 2.833200000000000163e-01
5.600000000000000533e-01 2.899200000000000110e-01
5.699999999999999512e-01 2.964600000000000013e-01
5.799999999999999600e-01 3.030800000000000161e-01
5.899999999999999689e-01 3.094799999999999773e-01
5.999999999999999778e-01 3.157800000000000051e-01
6.099999999999999867e-01 3.224199999999999844e-01
6.199999999999999956e-01 3.285599999999999632e-01
6.300000000000000044e-01 3.346799999999999775e-01
6.400000000000000133e-01 3.405199999999999894e-01
6.500000000000000222e-01 3.463199999999999612e-01
6.600000000000000311e-01 3.519800000000000151e-01
6.700000000000000400e-01 3.575399999999999689e-01
6.800000000000000488e-01 3.634999999999999343e-01
6.899999999999999467e-01 3.693999999999999506e-01
6.999999999999999556e-01 3.754399999999999959e-01
7.099999999999999645e-01 3.811799999999999633e-01
7.199999999999999734e-01 3.863599999999999812e-01
7.299999999999999822e-01 3.913599999999999302e-01
7.399999999999999911e-01 3.964399999999999591e-01
7.500000000000000000e-01 4.014199999999999435e-01
7.600000000000000089e-01 4.062399999999999345e-01
7.700000000000000178e-01 4.107999999999999985e-01
7.800000000000000266e-01 4.155399999999999650e-01
7.900000000000000355e-01 4.202799999999999314e-01
8.000000000000000444e-01 4.248799999999999244e-01
8.100000000000000533e-01 4.290399999999998659e-01
8.199999999999999512e-01 4.333999999999998964e-01
8.299999999999999600e-01 4.375199999999999090e-01
8.399999999999999689e-01 4.419199999999998685e-01
8.499999999999999778e-01 4.458399999999999030e-01
8.599999999999999867e-01 4.498399999999998511e-01
8.699999999999999956e-01 4.537399999999998657e-01
8.800000000000000044e-01 4.577799999999999092e-01
8.900000000000000133e-01 4.616399999999999393e-01
9.000000000000000222e-01 4.649999999999999134e-01
9.100000000000000311e-01 4.686199999999999255e-01
9.200000000000000400e-01 4.722999999999999421e-01
9.300000000000000488e-01 4.758600000000000052e-01
9.399999999999999467e-01 4.790200000000000014e-01
9.499999999999999556e-01 4.823600000000000665e-01
9.599999999999999645e-01 4.861199999999999966e-01
9.699999999999999734e-01 4.896200000000000552e-01
9.799999999999999822e-01 4.931400000000000228e-01
9.899999999999999911e-01 4.967600000000000349e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n100_alpha05_initial_symmetric_aver500_Nframes5_t3times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 4.380000000000000213e-03
2.000000000000000042e-02 8.340000000000000191e-03
2.999999999999999889e-02 1.281999999999999980e-02
4.000000000000000083e-02 1.707999999999999796e-02
5.000000000000000278e-02 2.133999999999999786e-02
5.999999999999999778e-02 2.529999999999999957e-02
7.000000000000000666e-02 2.961999999999999703e-02
8.000000000000000167e-02 3.389999999999999958e-02
8.999999999999999667e-02 3.780000000000000027e-02
1.000000000000000056e-01 4.173999999999999239e-02
1.100000000000000006e-01 4.598000000000000004e-02
1.199999999999999956e-01 5.074000000000000038e-02
1.300000000000000044e-01 5.530000000000000193e-02
1.400000000000000133e-01 5.966000000000000469e-02
1.499999999999999944e-01 6.411999999999999644e-02
1.600000000000000033e-01 6.868000000000000493e-02
1.700000000000000122e-01 7.350000000000000977e-02
1.799999999999999933e-01 7.806000000000000438e-02
1.900000000000000022e-01 8.266000000000001124e-02
2.000000000000000111e-01 8.770000000000001406e-02
2.099999999999999922e-01 9.240000000000002378e-02
2.200000000000000011e-01 9.746000000000001884e-02
2.300000000000000100e-01 1.021600000000000286e-01
2.399999999999999911e-01 1.069800000000000195e-01
2.500000000000000000e-01 1.119600000000000178e-01
2.600000000000000089e-01 1.171800000000000203e-01
2.700000000000000178e-01 1.222600000000000214e-01
2.800000000000000266e-01 1.272200000000000275e-01
2.899999999999999800e-01 1.324800000000000422e-01
2.999999999999999889e-01 1.379000000000000226e-01
3.099999999999999978e-01 1.431000000000000327e-01
3.200000000000000067e-01 1.485000000000000209e-01
3.300000000000000155e-01 1.538599999999999968e-01
3.400000000000000244e-01 1.592800000000000049e-01
3.499999999999999778e-01 1.645999999999999963e-01
3.599999999999999867e-01 1.703600000000000114e-01
3.699999999999999956e-01 1.762400000000000355e-01
3.800000000000000044e-01 1.820600000000000274e-01
3.900000000000000133e-01 1.876600000000000212e-01
4.000000000000000222e-01 1.935400000000000176e-01
4.099999999999999756e-01 1.989000000000000490e-01
4.199999999999999845e-01 2.046200000000000241e-01
4.299999999999999933e-01 2.100800000000000167e-01
4.400000000000000022e-01 2.157800000000000273e-01
4.500000000000000111e-01 2.216600000000000514e-01
4.600000000000000200e-01 2.272000000000000131e-01
4.699999999999999734e-01 2.327800000000000147e-01
4.799999999999999822e-01 2.384400000000000130e-01
4.899999999999999911e-01 2.445400000000000074e-01
5.000000000000000000e-01 2.502800000000000025e-01
5.100000000000000089e-01 2.562400000000000233e-01
5.200000000000000178e-01 2.624000000000000221e-01
5.300000000000000266e-01 2.680400000000000005e-01
5.400000000000000355e-01 2.738400000000000278e-01
5.500000000000000444e-01 2.797000000000000042e-01
5.600000000000000533e-01 2.858399999999999830e-01
5.699999999999999512e-01 2.921400000000000108e-01
5.799999999999999600e-01 2.978799999999999781e-01
5.899999999999999689e-01 3.034399999999999875e-01
5.999999999999999778e-01 3.091599999999999904e-01
6.099999999999999867e-01 3.149000000000000132e-01
6.199999999999999956e-01 3.203000000000000291e-01
6.300000000000000044e-01 3.254200000000000426e-01
6.400000000000000133e-01 3.306399999999999895e-01
6.500000000000000222e-01 3.361600000000000144e-01
6.600000000000000311e-01 3.416599999999999637e-01
6.700000000000000400e-01 3.468999999999999861e-01
6.800000000000000488e-01 3.521400000000000086e-01
6.899999999999999467e-01 3.575999999999999734e-01
6.999999999999999556e-01 3.625799999999999579e-01
7.099999999999999645e-01 3.678199999999999803e-01
7.199999999999999734e-01 3.727800000000000002e-01
7.299999999999999822e-01 3.781399999999999761e-01
7.399999999999999911e-01 3.831199999999999606e-01
7.500000000000000000e-01 3.881799999999999695e-01
7.600000000000000089e-01 3.932999999999999829e-01
7.700000000000000178e-01 3.985199999999999854e-01
7.800000000000000266e-01 4.032999999999999918e-01
7.900000000000000355e-01 4.078600000000000003e-01
8.000000000000000444e-01 4.128399999999999848e-01
8.100000000000000533e-01 4.172599999999999643e-01
8.199999999999999512e-01 4.219400000000000373e-01
8.299999999999999600e-01 4.266800000000000037e-01
8.399999999999999689e-01 4.311399999999999677e-01
8.499999999999999778e-01 4.358799999999999342e-01
8.599999999999999867e-01 4.402799999999998937e-01
8.699999999999999956e-01 4.445999999999999397e-01
8.800000000000000044e-01 4.490399999999999392e-01
8.900000000000000133e-01 4.532199999999999562e-01
9.000000000000000222e-01 4.573199999999999488e-01
9.100000000000000311e-01 4.613799999999999013e-01
9.200000000000000400e-01 4.656999999999999473e-01
9.300000000000000488e-01 4.701199999999999268e-01
9.399999999999999467e-01 4.745799999999998908e-01
9.499999999999999556e-01 4.787199999999999234e-01
9.599999999999999645e-01 4.832599999999999119e-01
9.699999999999999734e-01 4.873199999999999199e-01
9.799999999999999822e-01 4.916199999999999459e-01
9.899999999999999911e-01 4.960599999999999454e-01
1.000000000000000000e+00 4.999999999999999445e-01


==> relax_n100_alpha05_initial_symmetric_aver500_Nframes5_t4times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 4.599999999999999922e-03
2.000000000000000042e-02 9.100000000000000450e-03
2.999999999999999889e-02 1.344000000000000056e-02
4.000000000000000083e-02 1.830000000000000029e-02
5.000000000000000278e-02 2.249999999999999917e-02
5.999999999999999778e-02 2.708000000000000337e-02
7.000000000000000666e-02 3.180000000000000188e-02
8.000000000000000167e-02 3.602000000000000340e-02
8.999999999999999667e-02 4.064000000000000251e-02
1.000000000000000056e-01 4.544000000000000816e-02
1.100000000000000006e-01 5.020000000000000157e-02
1.199999999999999956e-01 5.484000000000000680e-02
1.300000000000000044e-01 5.928000000000000630e-02
1.400000000000000133e-01 6.410000000000000420e-02
1.499999999999999944e-01 6.890000000000000291e-02
1.600000000000000033e-01 7.359999999999999876e-02
1.700000000000000122e-01 7.852000000000000646e-02
1.799999999999999933e-01 8.374000000000000887e-02
1.900000000000000022e-01 8.882000000000001005e-02
2.000000000000000111e-01 9.386000000000001287e-02
2.099999999999999922e-01 9.868000000000000382e-02
2.200000000000000011e-01 1.037600000000000189e-01
2.300000000000000100e-01 1.089400000000000229e-01
2.399999999999999911e-01 1.142200000000000298e-01
2.500000000000000000e-01 1.192000000000000143e-01
2.600000000000000089e-01 1.242000000000000187e-01
2.700000000000000178e-01 1.295200000000000240e-01
2.800000000000000266e-01 1.344800000000000162e-01
2.899999999999999800e-01 1.392600000000000227e-01
2.999999999999999889e-01 1.444800000000000251e-01
3.099999999999999978e-01 1.495600000000000263e-01
3.200000000000000067e-01 1.546800000000000397e-01
3.300000000000000155e-01 1.596600000000000241e-01
3.400000000000000244e-01 1.649000000000000188e-01
3.499999999999999778e-01 1.702800000000000147e-01
3.599999999999999867e-01 1.756400000000000461e-01
3.699999999999999956e-01 1.806200000000000583e-01
3.800000000000000044e-01 1.860600000000000587e-01
3.900000000000000133e-01 1.916600000000000525e-01
4.000000000000000222e-01 1.970800000000000607e-01
4.099999999999999756e-01 2.021000000000000574e-01
4.199999999999999845e-01 2.073000000000000398e-01
4.299999999999999933e-01 2.127400000000000402e-01
4.400000000000000022e-01 2.181000000000000716e-01
4.500000000000000111e-01 2.234400000000000552e-01
4.600000000000000200e-01 2.288000000000000589e-01
4.699999999999999734e-01 2.337600000000000511e-01
4.799999999999999822e-01 2.385800000000000420e-01
4.899999999999999911e-01 2.440800000000000469e-01
5.000000000000000000e-01 2.494800000000000351e-01
5.100000000000000089e-01 2.550000000000000600e-01
5.200000000000000178e-01 2.602200000000000069e-01
5.300000000000000266e-01 2.654600000000000293e-01
5.400000000000000355e-01 2.711400000000000476e-01
5.500000000000000444e-01 2.764800000000000590e-01
5.600000000000000533e-01 2.819800000000000639e-01
5.699999999999999512e-01 2.874000000000000443e-01
5.799999999999999600e-01 2.929800000000000737e-01
5.899999999999999689e-01 2.983800000000000341e-01
5.999999999999999778e-01 3.034800000000000830e-01
6.099999999999999867e-01 3.090600000000000569e-01
6.199999999999999956e-01 3.145800000000000818e-01
6.300000000000000044e-01 3.202000000000000401e-01
6.400000000000000133e-01 3.254799999999999915e-01
6.500000000000000222e-01 3.309000000000000274e-01
6.600000000000000311e-01 3.362600000000000589e-01
6.700000000000000400e-01 3.414200000000000568e-01
6.800000000000000488e-01 3.466200000000000392e-01
6.899999999999999467e-01 3.518000000000000571e-01
6.999999999999999556e-01 3.568200000000000816e-01
7.099999999999999645e-01 3.621200000000001085e-01
7.199999999999999734e-01 3.669200000000000794e-01
7.299999999999999822e-01 3.716000000000000969e-01
7.399999999999999911e-01 3.771200000000001218e-01
7.500000000000000000e-01 3.824800000000000977e-01
7.600000000000000089e-01 3.872200000000000641e-01
7.700000000000000178e-01 3.923000000000000931e-01
7.800000000000000266e-01 3.969000000000001416e-01
7.900000000000000355e-01 4.018800000000000705e-01
8.000000000000000444e-01 4.068800000000000749e-01
8.100000000000000533e-01 4.114600000000001034e-01
8.199999999999999512e-01 4.162800000000000944e-01
8.299999999999999600e-01 4.210800000000000654e-01
8.399999999999999689e-01 4.261600000000000943e-01
8.499999999999999778e-01 4.313400000000000567e-01
8.599999999999999867e-01 4.357200000000001072e-01
8.699999999999999956e-01 4.404600000000000737e-01
8.800000000000000044e-01 4.450200000000000822e-01
8.900000000000000133e-01 4.497400000000000841e-01
9.000000000000000222e-01 4.542200000000001237e-01
9.100000000000000311e-01 4.591600000000001236e-01
9.200000000000000400e-01 4.637000000000001121e-01
9.300000000000000488e-01 4.684200000000001141e-01
9.399999999999999467e-01 4.729000000000001536e-01
9.499999999999999556e-01 4.774800000000001265e-01
9.599999999999999645e-01 4.821000000000001395e-01
9.699999999999999734e-01 4.864800000000001901e-01
9.799999999999999822e-01 4.910200000000001785e-01
9.899999999999999911e-01 4.953800000000001535e-01
1.000000000000000000e+00 5.000000000000002220e-01


==> relax_n100_alpha05_initial_symmetric_aver500_Nframes5_t5times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 4.739999999999999422e-03
2.000000000000000042e-02 9.299999999999999239e-03
2.999999999999999889e-02 1.411999999999999887e-02
4.000000000000000083e-02 1.883999999999999911e-02
5.000000000000000278e-02 2.333999999999999964e-02
5.999999999999999778e-02 2.812000000000000263e-02
7.000000000000000666e-02 3.266000000000000153e-02
8.000000000000000167e-02 3.736000000000000432e-02
8.999999999999999667e-02 4.260000000000000592e-02
1.000000000000000056e-01 4.746000000000000218e-02
1.100000000000000006e-01 5.256000000000000255e-02
1.199999999999999956e-01 5.723999999999999921e-02
1.300000000000000044e-01 6.214000000000000079e-02
1.400000000000000133e-01 6.718000000000000360e-02
1.499999999999999944e-01 7.244000000000000439e-02
1.600000000000000033e-01 7.715999999999999248e-02
1.700000000000000122e-01 8.171999999999998709e-02
1.799999999999999933e-01 8.639999999999999070e-02
1.900000000000000022e-01 9.125999999999999390e-02
2.000000000000000111e-01 9.602000000000000812e-02
2.099999999999999922e-01 1.010199999999999987e-01
2.200000000000000011e-01 1.061599999999999905e-01
2.300000000000000100e-01 1.112399999999999917e-01
2.399999999999999911e-01 1.165399999999999769e-01
2.500000000000000000e-01 1.212599999999999789e-01
2.600000000000000089e-01 1.265799999999999703e-01
2.700000000000000178e-01 1.320399999999999630e-01
2.800000000000000266e-01 1.371799999999999686e-01
2.899999999999999800e-01 1.423799999999999510e-01
2.999999999999999889e-01 1.471999999999999420e-01
3.099999999999999978e-01 1.521599999999999620e-01
3.200000000000000067e-01 1.572199999999999709e-01
3.300000000000000155e-01 1.622799999999999521e-01
3.400000000000000244e-01 1.671799999999999398e-01
3.499999999999999778e-01 1.721999999999999087e-01
3.599999999999999867e-01 1.775999999999998968e-01
3.699999999999999956e-01 1.827199999999999103e-01
3.800000000000000044e-01 1.879599999999999327e-01
3.900000000000000133e-01 1.931599999999999151e-01
4.000000000000000222e-01 1.984199999999999298e-01
4.099999999999999756e-01 2.038599999999999302e-01
4.199999999999999845e-01 2.092999999999999305e-01
4.299999999999999933e-01 2.146399999999999142e-01
4.400000000000000022e-01 2.197599999999999276e-01
4.500000000000000111e-01 2.252199999999999203e-01
4.600000000000000200e-01 2.307199999999999251e-01
4.699999999999999734e-01 2.354999999999999316e-01
4.799999999999999822e-01 2.409999999999999365e-01
4.899999999999999911e-01 2.460999999999999577e-01
5.000000000000000000e-01 2.510199999999999654e-01
5.100000000000000089e-01 2.565399999999999903e-01
5.200000000000000178e-01 2.616999999999999327e-01
5.300000000000000266e-01 2.670599999999999641e-01
5.400000000000000355e-01 2.719799999999999440e-01
5.500000000000000444e-01 2.776599999999999624e-01
5.600000000000000533e-01 2.825399999999999578e-01
5.699999999999999512e-01 2.873999999999999888e-01
5.799999999999999600e-01 2.924199999999999577e-01
5.899999999999999689e-01 2.977199999999999847e-01
5.999999999999999778e-01 3.028399999999999981e-01
6.099999999999999867e-01 3.079000000000000070e-01
6.199999999999999956e-01 3.134000000000000119e-01
6.300000000000000044e-01 3.184600000000000208e-01
6.400000000000000133e-01 3.236999999999999877e-01
6.500000000000000222e-01 3.284399999999999542e-01
6.600000000000000311e-01 3.335999999999998966e-01
6.700000000000000400e-01 3.384599999999998721e-01
6.800000000000000488e-01 3.435399999999999010e-01
6.899999999999999467e-01 3.482999999999998875e-01
6.999999999999999556e-01 3.532199999999998674e-01
7.099999999999999645e-01 3.580999999999998629e-01
7.199999999999999734e-01 3.629799999999998583e-01
7.299999999999999822e-01 3.677199999999998248e-01
7.399999999999999911e-01 3.724999999999998312e-01
7.500000000000000000e-01 3.780199999999998561e-01
7.600000000000000089e-01 3.832199999999998941e-01
7.700000000000000178e-01 3.879999999999999005e-01
7.800000000000000266e-01 3.932599999999999429e-01
7.900000000000000355e-01 3.981599999999999584e-01
8.000000000000000444e-01 4.032199999999999673e-01
8.100000000000000533e-01 4.079799999999999538e-01
8.199999999999999512e-01 4.128399999999999292e-01
8.299999999999999600e-01 4.174599999999999422e-01
8.399999999999999689e-01 4.225599999999999357e-01
8.499999999999999778e-01 4.274799999999999156e-01
8.599999999999999867e-01 4.324799999999999200e-01
8.699999999999999956e-01 4.371399999999999175e-01
8.800000000000000044e-01 4.417799999999998950e-01
8.900000000000000133e-01 4.466399999999998705e-01
9.000000000000000222e-01 4.517199999999998994e-01
9.100000000000000311e-01 4.566799999999999193e-01
9.200000000000000400e-01 4.612199999999999078e-01
9.300000000000000488e-01 4.663599999999999413e-01
9.399999999999999467e-01 4.710199999999999942e-01
9.499999999999999556e-01 4.753799999999999693e-01
9.599999999999999645e-01 4.800199999999999467e-01
9.699999999999999734e-01 4.850999999999999757e-01
9.799999999999999822e-01 4.898599999999999621e-01
9.899999999999999911e-01 4.949799999999999756e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n200_alpha05_initial_symmetric_aver500_Nframes5_t0times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 0.000000000000000000e+00
1.000000000000000021e-02 0.000000000000000000e+00
1.499999999999999944e-02 0.000000000000000000e+00
2.000000000000000042e-02 0.000000000000000000e+00
2.500000000000000139e-02 0.000000000000000000e+00
2.999999999999999889e-02 0.000000000000000000e+00
3.500000000000000333e-02 0.000000000000000000e+00
4.000000000000000083e-02 0.000000000000000000e+00
4.499999999999999833e-02 0.000000000000000000e+00
5.000000000000000278e-02 0.000000000000000000e+00
5.500000000000000028e-02 0.000000000000000000e+00
5.999999999999999778e-02 0.000000000000000000e+00
6.500000000000000222e-02 0.000000000000000000e+00
7.000000000000000666e-02 0.000000000000000000e+00
7.499999999999999722e-02 0.000000000000000000e+00
8.000000000000000167e-02 0.000000000000000000e+00
8.500000000000000611e-02 0.000000000000000000e+00
8.999999999999999667e-02 0.000000000000000000e+00
9.500000000000000111e-02 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00
1.049999999999999961e-01 0.000000000000000000e+00
1.100000000000000006e-01 0.000000000000000000e+00
1.150000000000000050e-01 0.000000000000000000e+00
1.199999999999999956e-01 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00
1.300000000000000044e-01 0.000000000000000000e+00
1.350000000000000089e-01 0.000000000000000000e+00
1.400000000000000133e-01 0.000000000000000000e+00
1.449999999999999900e-01 0.000000000000000000e+00
1.499999999999999944e-01 0.000000000000000000e+00
1.549999999999999989e-01 0.000000000000000000e+00
1.600000000000000033e-01 0.000000000000000000e+00
1.650000000000000078e-01 0.000000000000000000e+00
1.700000000000000122e-01 0.000000000000000000e+00
1.749999999999999889e-01 0.000000000000000000e+00
1.799999999999999933e-01 0.000000000000000000e+00
1.849999999999999978e-01 0.000000000000000000e+00
1.900000000000000022e-01 0.000000000000000000e+00
1.950000000000000067e-01 0.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00
2.049999999999999878e-01 0.000000000000000000e+00
2.099999999999999922e-01 0.000000000000000000e+00
2.149999999999999967e-01 0.000000000000000000e+00
2.200000000000000011e-01 0.000000000000000000e+00
2.250000000000000056e-01 0.000000000000000000e+00
2.300000000000000100e-01 0.000000000000000000e+00
2.349999999999999867e-01 0.000000000000000000e+00
2.399999999999999911e-01 0.000000000000000000e+00
2.449999999999999956e-01 0.000000000000000000e+00
2.500000000000000000e-01 2.000000000000000164e-05
2.550000000000000044e-01 5.000000000000000104e-03
2.600000000000000089e-01 1.000000000000000021e-02
2.650000000000000133e-01 1.499999999999999944e-02
2.700000000000000178e-01 2.000000000000000042e-02
2.750000000000000222e-01 2.500000000000000139e-02
2.800000000000000266e-01 2.999999999999999889e-02
2.849999999999999756e-01 3.500000000000000333e-02
2.899999999999999800e-01 4.000000000000000083e-02
2.949999999999999845e-01 4.499999999999999833e-02
2.999999999999999889e-01 5.000000000000000278e-02
3.049999999999999933e-01 5.500000000000000028e-02
3.099999999999999978e-01 5.999999999999999778e-02
3.150000000000000022e-01 6.500000000000000222e-02
3.200000000000000067e-01 7.000000000000000666e-02
3.250000000000000111e-01 7.499999999999999722e-02
3.300000000000000155e-01 8.000000000000000167e-02
3.350000000000000200e-01 8.500000000000000611e-02
3.400000000000000244e-01 8.999999999999999667e-02
3.449999999999999734e-01 9.500000000000000111e-02
3.499999999999999778e-01 1.000000000000000056e-01
3.549999999999999822e-01 1.049999999999999961e-01
3.599999999999999867e-01 1.100000000000000006e-01
3.649999999999999911e-01 1.150000000000000050e-01
3.699999999999999956e-01 1.199999999999999956e-01
3.750000000000000000e-01 1.250000000000000000e-01
3.800000000000000044e-01 1.300000000000000044e-01
3.850000000000000089e-01 1.350000000000000089e-01
3.900000000000000133e-01 1.400000000000000133e-01
3.950000000000000178e-01 1.449999999999999900e-01
4.000000000000000222e-01 1.499999999999999944e-01
4.050000000000000266e-01 1.549999999999999989e-01
4.099999999999999756e-01 1.600000000000000033e-01
4.149999999999999800e-01 1.650000000000000078e-01
4.199999999999999845e-01 1.700000000000000122e-01
4.249999999999999889e-01 1.749999999999999889e-01
4.299999999999999933e-01 1.799999999999999933e-01
4.349999999999999978e-01 1.849999999999999978e-01
4.400000000000000022e-01 1.900000000000000022e-01
4.450000000000000067e-01 1.950000000000000067e-01
4.500000000000000111e-01 2.000000000000000111e-01
4.550000000000000155e-01 2.049999999999999878e-01
4.600000000000000200e-01 2.099999999999999922e-01
4.650000000000000244e-01 2.149999999999999967e-01
4.699999999999999734e-01 2.200000000000000011e-01
4.749999999999999778e-01 2.250000000000000056e-01
4.799999999999999822e-01 2.300000000000000100e-01
4.849999999999999867e-01 2.349999999999999867e-01
4.899999999999999911e-01 2.399999999999999911e-01
4.949999999999999956e-01 2.449999999999999956e-01
5.000000000000000000e-01 2.500000000000000000e-01
5.050000000000000044e-01 2.550000000000000044e-01
5.100000000000000089e-01 2.600000000000000089e-01
5.150000000000000133e-01 2.650000000000000133e-01
5.200000000000000178e-01 2.700000000000000178e-01
5.250000000000000222e-01 2.750000000000000222e-01
5.300000000000000266e-01 2.800000000000000266e-01
5.350000000000000311e-01 2.849999999999999756e-01
5.400000000000000355e-01 2.899999999999999800e-01
5.450000000000000400e-01 2.949999999999999845e-01
5.500000000000000444e-01 2.999999999999999889e-01
5.550000000000000488e-01 3.049999999999999933e-01
5.600000000000000533e-01 3.099999999999999978e-01
5.649999999999999467e-01 3.150000000000000022e-01
5.699999999999999512e-01 3.200000000000000067e-01
5.749999999999999556e-01 3.250000000000000111e-01
5.799999999999999600e-01 3.300000000000000155e-01
5.849999999999999645e-01 3.350000000000000200e-01
5.899999999999999689e-01 3.400000000000000244e-01
5.949999999999999734e-01 3.449999999999999734e-01
5.999999999999999778e-01 3.499999999999999778e-01
6.049999999999999822e-01 3.549999999999999822e-01
6.099999999999999867e-01 3.599999999999999867e-01
6.149999999999999911e-01 3.649999999999999911e-01
6.199999999999999956e-01 3.699999999999999956e-01
6.250000000000000000e-01 3.750000000000000000e-01
6.300000000000000044e-01 3.800000000000000044e-01
6.350000000000000089e-01 3.850000000000000089e-01
6.400000000000000133e-01 3.900000000000000133e-01
6.450000000000000178e-01 3.950000000000000178e-01
6.500000000000000222e-01 4.000000000000000222e-01
6.550000000000000266e-01 4.050000000000000266e-01
6.600000000000000311e-01 4.099999999999999756e-01
6.650000000000000355e-01 4.149999999999999800e-01
6.700000000000000400e-01 4.199999999999999845e-01
6.750000000000000444e-01 4.249999999999999889e-01
6.800000000000000488e-01 4.299999999999999933e-01
6.850000000000000533e-01 4.349999999999999978e-01
6.899999999999999467e-01 4.400000000000000022e-01
6.949999999999999512e-01 4.450000000000000067e-01
6.999999999999999556e-01 4.500000000000000111e-01
7.049999999999999600e-01 4.550000000000000155e-01
7.099999999999999645e-01 4.600000000000000200e-01
7.149999999999999689e-01 4.650000000000000244e-01
7.199999999999999734e-01 4.699999999999999734e-01
7.249999999999999778e-01 4.749999999999999778e-01
7.299999999999999822e-01 4.799999999999999822e-01
7.349999999999999867e-01 4.849999999999999867e-01
7.399999999999999911e-01 4.899999999999999911e-01
7.449999999999999956e-01 4.949999999999999956e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.550000000000000044e-01 5.000000000000000000e-01
7.600000000000000089e-01 5.000000000000000000e-01
7.650000000000000133e-01 5.000000000000000000e-01
7.700000000000000178e-01 5.000000000000000000e-01
7.750000000000000222e-01 5.000000000000000000e-01
7.800000000000000266e-01 5.000000000000000000e-01
7.850000000000000311e-01 5.000000000000000000e-01
7.900000000000000355e-01 5.000000000000000000e-01
7.950000000000000400e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.050000000000000488e-01 5.000000000000000000e-01
8.100000000000000533e-01 5.000000000000000000e-01
8.149999999999999467e-01 5.000000000000000000e-01
8.199999999999999512e-01 5.000000000000000000e-01
8.249999999999999556e-01 5.000000000000000000e-01
8.299999999999999600e-01 5.000000000000000000e-01
8.349999999999999645e-01 5.000000000000000000e-01
8.399999999999999689e-01 5.000000000000000000e-01
8.449999999999999734e-01 5.000000000000000000e-01
8.499999999999999778e-01 5.000000000000000000e-01
8.549999999999999822e-01 5.000000000000000000e-01
8.599999999999999867e-01 5.000000000000000000e-01
8.649999999999999911e-01 5.000000000000000000e-01
8.699999999999999956e-01 5.000000000000000000e-01
8.750000000000000000e-01 5.000000000000000000e-01
8.800000000000000044e-01 5.000000000000000000e-01
8.850000000000000089e-01 5.000000000000000000e-01
8.900000000000000133e-01 5.000000000000000000e-01
8.950000000000000178e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.050000000000000266e-01 5.000000000000000000e-01
9.100000000000000311e-01 5.000000000000000000e-01
9.150000000000000355e-01 5.000000000000000000e-01
9.200000000000000400e-01 5.000000000000000000e-01
9.250000000000000444e-01 5.000000000000000000e-01
9.300000000000000488e-01 5.000000000000000000e-01
9.350000000000000533e-01 5.000000000000000000e-01
9.399999999999999467e-01 5.000000000000000000e-01
9.449999999999999512e-01 5.000000000000000000e-01
9.499999999999999556e-01 5.000000000000000000e-01
9.549999999999999600e-01 5.000000000000000000e-01
9.599999999999999645e-01 5.000000000000000000e-01
9.649999999999999689e-01 5.000000000000000000e-01
9.699999999999999734e-01 5.000000000000000000e-01
9.749999999999999778e-01 5.000000000000000000e-01
9.799999999999999822e-01 5.000000000000000000e-01
9.849999999999999867e-01 5.000000000000000000e-01
9.899999999999999911e-01 5.000000000000000000e-01
9.949999999999999956e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n200_alpha05_initial_symmetric_aver500_Nframes5_t1times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 1.350000000000000071e-03
1.000000000000000021e-02 2.590000000000000288e-03
1.499999999999999944e-02 3.900000000000000255e-03
2.000000000000000042e-02 5.330000000000000536e-03
2.500000000000000139e-02 6.660000000000000121e-03
2.999999999999999889e-02 7.870000000000000259e-03
3.500000000000000333e-02 9.199999999999999845e-03
4.000000000000000083e-02 1.060000000000000005e-02
4.499999999999999833e-02 1.191000000000000045e-02
5.000000000000000278e-02 1.332999999999999984e-02
5.500000000000000028e-02 1.480000000000000066e-02
5.999999999999999778e-02 1.615000000000000116e-02
6.500000000000000222e-02 1.736000000000000043e-02
7.000000000000000666e-02 1.879000000000000115e-02
7.499999999999999722e-02 2.021999999999999839e-02
8.000000000000000167e-02 2.149999999999999828e-02
8.500000000000000611e-02 2.286999999999999797e-02
8.999999999999999667e-02 2.424999999999999725e-02
9.500000000000000111e-02 2.594999999999999737e-02
1.000000000000000056e-01 2.747999999999999748e-02
1.049999999999999961e-01 2.912999999999999964e-02
1.100000000000000006e-01 3.062999999999999751e-02
1.150000000000000050e-01 3.237999999999999212e-02
1.199999999999999956e-01 3.396999999999999326e-02
1.250000000000000000e-01 3.558999999999998970e-02
1.300000000000000044e-01 3.723999999999999533e-02
1.350000000000000089e-01 3.871999999999999748e-02
1.400000000000000133e-01 4.037999999999999229e-02
1.449999999999999900e-01 4.207999999999999241e-02
1.499999999999999944e-01 4.370999999999999885e-02
1.549999999999999989e-01 4.524999999999999162e-02
1.600000000000000033e-01 4.707999999999998991e-02
1.650000000000000078e-01 4.897999999999999576e-02
1.700000000000000122e-01 5.093999999999999223e-02
1.749999999999999889e-01 5.280999999999999583e-02
1.799999999999999933e-01 5.483999999999999986e-02
1.849999999999999978e-01 5.676000000000000489e-02
1.900000000000000022e-01 5.881000000000000116e-02
1.950000000000000067e-01 6.096000000000000030e-02
2.000000000000000111e-01 6.302000000000000657e-02
2.049999999999999878e-01 6.522000000000000020e-02
2.099999999999999922e-01 6.754000000000000281e-02
2.149999999999999967e-01 6.983000000000000318e-02
2.200000000000000011e-01 7.196000000000001007e-02
2.250000000000000056e-01 7.418000000000000982e-02
2.300000000000000100e-01 7.655000000000000693e-02
2.349999999999999867e-01 7.878000000000001668e-02
2.399999999999999911e-01 8.127000000000000890e-02
2.449999999999999956e-01 8.354999999999999927e-02
2.500000000000000000e-01 8.605999999999999761e-02
2.550000000000000044e-01 8.859999999999999820e-02
2.600000000000000089e-01 9.109000000000000430e-02
2.650000000000000133e-01 9.375000000000000000e-02
2.700000000000000178e-01 9.625999999999999834e-02
2.750000000000000222e-01 9.899999999999999079e-02
2.800000000000000266e-01 1.015499999999999875e-01
2.849999999999999756e-01 1.043899999999999967e-01
2.899999999999999800e-01 1.071000000000000146e-01
2.949999999999999845e-01 1.098200000000000148e-01
2.999999999999999889e-01 1.127400000000000069e-01
3.049999999999999933e-01 1.156999999999999973e-01
3.099999999999999978e-01 1.186500000000000055e-01
3.150000000000000022e-01 1.214200000000000002e-01
3.200000000000000067e-01 1.243299999999999961e-01
3.250000000000000111e-01 1.274899999999999922e-01
3.300000000000000155e-01 1.305399999999999894e-01
3.350000000000000200e-01 1.336700000000000110e-01
3.400000000000000244e-01 1.368400000000000172e-01
3.449999999999999734e-01 1.401000000000000023e-01
3.499999999999999778e-01 1.435400000000000009e-01
3.549999999999999822e-01 1.466000000000000081e-01
3.599999999999999867e-01 1.498000000000000165e-01
3.649999999999999911e-01 1.529999999999999971e-01
3.699999999999999956e-01 1.562900000000000122e-01
3.750000000000000000e-01 1.594300000000000161e-01
3.800000000000000044e-01 1.630400000000000182e-01
3.850000000000000089e-01 1.664800000000000446e-01
3.900000000000000133e-01 1.698900000000000410e-01
3.950000000000000178e-01 1.732800000000000173e-01
4.000000000000000222e-01 1.767600000000000282e-01
4.050000000000000266e-01 1.800100000000000033e-01
4.099999999999999756e-01 1.834700000000000220e-01
4.149999999999999800e-01 1.871000000000000163e-01
4.199999999999999845e-01 1.907800000000000051e-01
4.249999999999999889e-01 1.941599999999999993e-01
4.299999999999999933e-01 1.979200000000000126e-01
4.349999999999999978e-01 2.014900000000000024e-01
4.400000000000000022e-01 2.051399999999999890e-01
4.450000000000000067e-01 2.088099999999999956e-01
4.500000000000000111e-01 2.125700000000000089e-01
4.550000000000000155e-01 2.162900000000000100e-01
4.600000000000000200e-01 2.199600000000000166e-01
4.650000000000000244e-01 2.239300000000000179e-01
4.699999999999999734e-01 2.276000000000000245e-01
4.749999999999999778e-01 2.313500000000000278e-01
4.799999999999999822e-01 2.349300000000000277e-01
4.849999999999999867e-01 2.386600000000000388e-01
4.899999999999999911e-01 2.423900000000000499e-01
4.949999999999999956e-01 2.460000000000000520e-01
5.000000000000000000e-01 2.497000000000000608e-01
5.050000000000000044e-01 2.534800000000000386e-01
5.100000000000000089e-01 2.572600000000000442e-01
5.150000000000000133e-01 2.609700000000000353e-01
5.200000000000000178e-01 2.647000000000000464e-01
5.250000000000000222e-01 2.683400000000000785e-01
5.300000000000000266e-01 2.720700000000000895e-01
5.350000000000000311e-01 2.756900000000000461e-01
5.400000000000000355e-01 2.794300000000000672e-01
5.450000000000000400e-01 2.833600000000000563e-01
5.500000000000000444e-01 2.871300000000000519e-01
5.550000000000000488e-01 2.907400000000000539e-01
5.600000000000000533e-01 2.943800000000000860e-01
5.649999999999999467e-01 2.981200000000000516e-01
5.699999999999999512e-01 3.017900000000000582e-01
5.749999999999999556e-01 3.053300000000000458e-01
5.799999999999999600e-01 3.089000000000000634e-01
5.849999999999999645e-01 3.125700000000000700e-01
5.899999999999999689e-01 3.160800000000000276e-01
5.949999999999999734e-01 3.194700000000000317e-01
5.999999999999999778e-01 3.230700000000000238e-01
6.049999999999999822e-01 3.266400000000000414e-01
6.099999999999999867e-01 3.301499999999999990e-01
6.149999999999999911e-01 3.334900000000000642e-01
6.199999999999999956e-01 3.368900000000000783e-01
6.250000000000000000e-01 3.403600000000001069e-01
6.300000000000000044e-01 3.437300000000000910e-01
6.350000000000000089e-01 3.469800000000001217e-01
6.400000000000000133e-01 3.502200000000001423e-01
6.450000000000000178e-01 3.534400000000001429e-01
6.500000000000000222e-01 3.565800000000001746e-01
6.550000000000000266e-01 3.597900000000001097e-01
6.600000000000000311e-01 3.629100000000001214e-01
6.650000000000000355e-01 3.661600000000001520e-01
6.700000000000000400e-01 3.693900000000001627e-01
6.750000000000000444e-01 3.722500000000001363e-01
6.800000000000000488e-01 3.753700000000001480e-01
6.850000000000000533e-01 3.784300000000000996e-01
6.899999999999999467e-01 3.814000000000000723e-01
6.949999999999999512e-01 3.844500000000000695e-01
6.999999999999999556e-01 3.872900000000000786e-01
7.049999999999999600e-01 3.901900000000000368e-01
7.099999999999999645e-01 3.930100000000000260e-01
7.149999999999999689e-01 3.958200000000000052e-01
7.199999999999999734e-01 3.983599999999999919e-01
7.249999999999999778e-01 4.008800000000000141e-01
7.299999999999999822e-01 4.035200000000000453e-01
7.349999999999999867e-01 4.061600000000000765e-01
7.399999999999999911e-01 4.087600000000000677e-01
7.449999999999999956e-01 4.114000000000000989e-01
7.500000000000000000e-01 4.138400000000000967e-01
7.550000000000000044e-01 4.162600000000000744e-01
7.600000000000000089e-01 4.185300000000000131e-01
7.650000000000000133e-01 4.209799999999999653e-01
7.700000000000000178e-01 4.232600000000000251e-01
7.750000000000000222e-01 4.256800000000000028e-01
7.800000000000000266e-01 4.280699999999999505e-01
7.850000000000000311e-01 4.303299999999999348e-01
7.900000000000000355e-01 4.326199999999999490e-01
7.950000000000000400e-01 4.347699999999999898e-01
8.000000000000000444e-01 4.369399999999999396e-01
8.050000000000000488e-01 4.390499999999999403e-01
8.100000000000000533e-01 4.410999999999999366e-01
8.149999999999999467e-01 4.431899999999999729e-01
8.199999999999999512e-01 4.450999999999999956e-01
8.249999999999999556e-01 4.470399999999999929e-01
8.299999999999999600e-01 4.489200000000000412e-01
8.349999999999999645e-01 4.507599999999999940e-01
8.399999999999999689e-01 4.525200000000000333e-01
8.449999999999999734e-01 4.544100000000000361e-01
8.499999999999999778e-01 4.563000000000000389e-01
8.549999999999999822e-01 4.580199999999999827e-01
8.599999999999999867e-01 4.598800000000000110e-01
8.649999999999999911e-01 4.615299999999999958e-01
8.699999999999999956e-01 4.632000000000000006e-01
8.750000000000000000e-01 4.649199999999999999e-01
8.800000000000000044e-01 4.664399999999999658e-01
8.850000000000000089e-01 4.680399999999999561e-01
8.900000000000000133e-01 4.696699999999999209e-01
8.950000000000000178e-01 4.711599999999999122e-01
9.000000000000000222e-01 4.725599999999999246e-01
9.050000000000000266e-01 4.740099999999999869e-01
9.100000000000000311e-01 4.756299999999999417e-01
9.150000000000000355e-01 4.770699999999999386e-01
9.200000000000000400e-01 4.784399999999999209e-01
9.250000000000000444e-01 4.799699999999999522e-01
9.300000000000000488e-01 4.814099999999998936e-01
9.350000000000000533e-01 4.828099999999999059e-01
9.399999999999999467e-01 4.841399999999999593e-01
9.449999999999999512e-01 4.855899999999999661e-01
9.499999999999999556e-01 4.869999999999999329e-01
9.549999999999999600e-01 4.883299999999999863e-01
9.599999999999999645e-01 4.896999999999999686e-01
9.649999999999999689e-01 4.908399999999999430e-01
9.699999999999999734e-01 4.922699999999999854e-01
9.749999999999999778e-01 4.935299999999999687e-01
9.799999999999999822e-01 4.947399999999999576e-01
9.849999999999999867e-01 4.961099999999999954e-01
9.899999999999999911e-01 4.974700000000000233e-01
9.949999999999999956e-01 4.987599999999999811e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n200_alpha05_initial_symmetric_aver500_Nframes5_t2times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 2.109999999999999896e-03
1.000000000000000021e-02 4.230000000000000253e-03
1.499999999999999944e-02 6.130000000000000032e-03
2.000000000000000042e-02 8.149999999999999259e-03
2.500000000000000139e-02 1.002999999999999899e-02
2.999999999999999889e-02 1.234000000000000027e-02
3.500000000000000333e-02 1.433999999999999858e-02
4.000000000000000083e-02 1.649000000000000118e-02
4.499999999999999833e-02 1.840999999999999928e-02
5.000000000000000278e-02 2.035999999999999963e-02
5.500000000000000028e-02 2.262999999999999734e-02
5.999999999999999778e-02 2.481999999999999831e-02
6.500000000000000222e-02 2.696999999999999745e-02
7.000000000000000666e-02 2.897999999999999535e-02
7.499999999999999722e-02 3.118999999999999898e-02
8.000000000000000167e-02 3.339999999999999913e-02
8.500000000000000611e-02 3.543999999999999928e-02
8.999999999999999667e-02 3.769000000000000128e-02
9.500000000000000111e-02 3.965000000000000469e-02
1.000000000000000056e-01 4.161000000000000809e-02
1.049999999999999961e-01 4.359999999999999987e-02
1.100000000000000006e-01 4.574000000000000982e-02
1.150000000000000050e-01 4.782000000000000833e-02
1.199999999999999956e-01 4.981000000000000705e-02
1.250000000000000000e-01 5.209000000000000435e-02
1.300000000000000044e-01 5.446000000000000840e-02
1.350000000000000089e-01 5.629000000000000670e-02
1.400000000000000133e-01 5.864000000000000462e-02
1.449999999999999900e-01 6.098000000000000642e-02
1.499999999999999944e-01 6.322000000000001230e-02
1.549999999999999989e-01 6.547000000000000042e-02
1.600000000000000033e-01 6.763000000000000955e-02
1.650000000000000078e-01 7.002000000000001279e-02
1.700000000000000122e-01 7.219000000000000417e-02
1.749999999999999889e-01 7.444000000000000616e-02
1.799999999999999933e-01 7.660999999999999754e-02
1.849999999999999978e-01 7.891999999999999016e-02
1.900000000000000022e-01 8.125000000000000278e-02
1.950000000000000067e-01 8.342000000000000803e-02
2.000000000000000111e-01 8.573000000000000065e-02
2.049999999999999878e-01 8.805000000000000326e-02
2.099999999999999922e-01 9.020000000000000240e-02
2.149999999999999967e-01 9.271999999999999686e-02
2.200000000000000011e-01 9.519999999999999296e-02
2.250000000000000056e-01 9.759000000000001007e-02
2.300000000000000100e-01 1.001599999999999990e-01
2.349999999999999867e-01 1.028199999999999947e-01
2.399999999999999911e-01 1.051300000000000012e-01
2.449999999999999956e-01 1.075900000000000051e-01
2.500000000000000000e-01 1.101699999999999902e-01
2.550000000000000044e-01 1.126999999999999946e-01
2.600000000000000089e-01 1.150300000000000072e-01
2.650000000000000133e-01 1.175599999999999978e-01
2.700000000000000178e-01 1.198700000000000043e-01
2.750000000000000222e-01 1.224099999999999910e-01
2.800000000000000266e-01 1.251099999999999990e-01
2.849999999999999756e-01 1.278799999999999937e-01
2.899999999999999800e-01 1.304400000000000004e-01
2.949999999999999845e-01 1.330499999999999738e-01
2.999999999999999889e-01 1.355699999999999961e-01
3.049999999999999933e-01 1.382399999999999740e-01
3.099999999999999978e-01 1.410099999999999687e-01
3.150000000000000022e-01 1.437999999999999834e-01
3.200000000000000067e-01 1.464899999999999813e-01
3.250000000000000111e-01 1.491199999999999748e-01
3.300000000000000155e-01 1.518899999999999695e-01
3.350000000000000200e-01 1.546999999999999764e-01
3.400000000000000244e-01 1.574299999999999589e-01
3.449999999999999734e-01 1.602599999999999580e-01
3.499999999999999778e-01 1.626999999999999558e-01
3.549999999999999822e-01 1.653899999999999537e-01
3.599999999999999867e-01 1.683299999999999519e-01
3.649999999999999911e-01 1.712199999999999556e-01
3.699999999999999956e-01 1.741499999999999437e-01
3.750000000000000000e-01 1.770199999999999552e-01
3.800000000000000044e-01 1.797899999999999499e-01
3.850000000000000089e-01 1.825099999999999500e-01
3.900000000000000133e-01 1.851899999999999380e-01
3.950000000000000178e-01 1.879699999999999427e-01
4.000000000000000222e-01 1.909599999999999353e-01
4.050000000000000266e-01 1.939699999999999203e-01
4.099999999999999756e-01 1.967699999999999172e-01
4.149999999999999800e-01 1.997499999999998999e-01
4.199999999999999845e-01 2.027899999999998870e-01
4.249999999999999889e-01 2.055699999999998917e-01
4.299999999999999933e-01 2.084999999999998799e-01
4.349999999999999978e-01 2.114899999999998725e-01
4.400000000000000022e-01 2.144899999999998752e-01
4.450000000000000067e-01 2.175899999999998669e-01
4.500000000000000111e-01 2.205699999999998495e-01
4.550000000000000155e-01 2.235099999999998477e-01
4.600000000000000200e-01 2.262899999999998246e-01
4.650000000000000244e-01 2.291599999999998361e-01
4.699999999999999734e-01 2.319999999999998175e-01
4.749999999999999778e-01 2.348499999999998089e-01
4.799999999999999822e-01 2.377299999999998303e-01
4.849999999999999867e-01 2.408599999999997965e-01
4.899999999999999911e-01 2.439799999999998081e-01
4.949999999999999956e-01 2.468799999999998218e-01
5.000000000000000000e-01 2.497999999999998277e-01
5.050000000000000044e-01 2.526599999999998292e-01
5.100000000000000089e-01 2.555999999999998273e-01
5.150000000000000133e-01 2.586199999999998500e-01
5.200000000000000178e-01 2.617099999999998317e-01
5.250000000000000222e-01 2.647099999999998343e-01
5.300000000000000266e-01 2.677299999999998570e-01
5.350000000000000311e-01 2.708699999999998331e-01
5.400000000000000355e-01 2.736099999999998533e-01
5.450000000000000400e-01 2.764899999999998470e-01
5.500000000000000444e-01 2.793799999999999062e-01
5.550000000000000488e-01 2.823899999999998633e-01
5.600000000000000533e-01 2.855599999999998695e-01
5.649999999999999467e-01 2.883999999999998787e-01
5.699999999999999512e-01 2.911799999999998279e-01
5.749999999999999556e-01 2.940499999999998115e-01
5.799999999999999600e-01 2.970399999999998042e-01
5.849999999999999645e-01 2.998499999999998389e-01
5.899999999999999689e-01 3.026699999999998281e-01
5.949999999999999734e-01 3.057099999999998152e-01
5.999999999999999778e-01 3.088199999999998169e-01
6.049999999999999822e-01 3.117099999999998206e-01
6.099999999999999867e-01 3.144199999999998107e-01
6.149999999999999911e-01 3.173199999999998244e-01
6.199999999999999956e-01 3.201399999999998136e-01
6.250000000000000000e-01 3.230099999999997973e-01
6.300000000000000044e-01 3.258499999999998065e-01
6.350000000000000089e-01 3.285699999999998067e-01
6.400000000000000133e-01 3.312999999999998169e-01
6.450000000000000178e-01 3.340599999999998571e-01
6.500000000000000222e-01 3.367399999999998728e-01
6.550000000000000266e-01 3.393299999999998540e-01
6.600000000000000311e-01 3.420699999999998742e-01
6.650000000000000355e-01 3.449799999999998423e-01
6.700000000000000400e-01 3.476199999999998735e-01
6.750000000000000444e-01 3.504399999999998072e-01
6.800000000000000488e-01 3.532399999999998319e-01
6.850000000000000533e-01 3.558099999999997931e-01
6.899999999999999467e-01 3.584299999999998043e-01
6.949999999999999512e-01 3.611299999999998400e-01
6.999999999999999556e-01 3.636899999999998467e-01
7.049999999999999600e-01 3.662299999999998334e-01
7.099999999999999645e-01 3.687399999999997902e-01
7.149999999999999689e-01 3.715499999999998249e-01
7.199999999999999734e-01 3.740599999999997816e-01
7.249999999999999778e-01 3.766599999999997728e-01
7.299999999999999822e-01 3.791999999999997595e-01
7.349999999999999867e-01 3.818399999999997352e-01
7.399999999999999911e-01 3.842499999999997584e-01
7.449999999999999956e-01 3.868299999999997851e-01
7.500000000000000000e-01 3.893499999999998074e-01
7.550000000000000044e-01 3.918199999999998351e-01
7.600000000000000089e-01 3.942399999999997573e-01
7.650000000000000133e-01 3.966499999999997805e-01
7.700000000000000178e-01 3.993099999999997762e-01
7.750000000000000222e-01 4.018099999999997785e-01
7.800000000000000266e-01 4.043799999999997397e-01
7.850000000000000311e-01 4.067899999999997629e-01
7.900000000000000355e-01 4.092099999999996851e-01
7.950000000000000400e-01 4.113799999999996904e-01
8.000000000000000444e-01 4.137499999999997291e-01
8.050000000000000488e-01 4.159799999999996833e-01
8.100000000000000533e-01 4.183899999999997066e-01
8.149999999999999467e-01 4.208499999999997243e-01
8.199999999999999512e-01 4.230999999999997541e-01
8.249999999999999556e-01 4.255499999999997063e-01
8.299999999999999600e-01 4.280799999999997385e-01
8.349999999999999645e-01 4.302499999999996882e-01
8.399999999999999689e-01 4.324299999999997590e-01
8.449999999999999734e-01 4.346599999999997133e-01
8.499999999999999778e-01 4.368499999999997385e-01
8.549999999999999822e-01 4.393499999999997407e-01
8.599999999999999867e-01 4.414899999999997160e-01
8.649999999999999911e-01 4.438899999999997292e-01
8.699999999999999956e-01 4.461999999999997635e-01
8.750000000000000000e-01 4.485499999999997822e-01
8.800000000000000044e-01 4.506099999999997885e-01
8.850000000000000089e-01 4.527399999999998093e-01
8.900000000000000133e-01 4.548699999999998300e-01
8.950000000000000178e-01 4.568399999999998573e-01
9.000000000000000222e-01 4.587799999999998546e-01
9.050000000000000266e-01 4.609199999999998298e-01
9.100000000000000311e-01 4.629199999999998871e-01
9.150000000000000355e-01 4.650099999999999234e-01
9.200000000000000400e-01 4.670299999999998897e-01
9.250000000000000444e-01 4.691299999999998804e-01
9.300000000000000488e-01 4.713499999999999357e-01
9.350000000000000533e-01 4.733999999999998765e-01
9.399999999999999467e-01 4.755099999999998772e-01
9.449999999999999512e-01 4.776699999999998725e-01
9.499999999999999556e-01 4.796999999999999043e-01
9.549999999999999600e-01 4.817199999999999260e-01
9.599999999999999645e-01 4.838299999999998713e-01
9.649999999999999689e-01 4.858499999999998931e-01
9.699999999999999734e-01 4.878699999999998593e-01
9.749999999999999778e-01 4.898999999999998911e-01
9.799999999999999822e-01 4.919299999999999229e-01
9.849999999999999867e-01 4.938999999999999502e-01
9.899999999999999911e-01 4.960999999999999299e-01
9.949999999999999956e-01 4.981499999999999262e-01
1.000000000000000000e+00 4.999999999999999445e-01


==> relax_n200_alpha05_initial_symmetric_aver500_Nframes5_t3times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 2.369999999999999711e-03
1.000000000000000021e-02 4.819999999999999632e-03
1.499999999999999944e-02 7.400000000000000328e-03
2.000000000000000042e-02 9.809999999999999276e-03
2.500000000000000139e-02 1.218999999999999945e-02
2.999999999999999889e-02 1.447999999999999982e-02
3.500000000000000333e-02 1.711999999999999980e-02
4.000000000000000083e-02 1.923000000000000057e-02
4.499999999999999833e-02 2.156000000000000277e-02
5.000000000000000278e-02 2.403999999999999887e-02
5.500000000000000028e-02 2.636000000000000149e-02
5.999999999999999778e-02 2.870999999999999941e-02
6.500000000000000222e-02 3.083999999999999936e-02
7.000000000000000666e-02 3.301000000000000462e-02
7.499999999999999722e-02 3.546000000000000540e-02
8.000000000000000167e-02 3.766000000000000597e-02
8.500000000000000611e-02 4.012000000000000288e-02
8.999999999999999667e-02 4.264000000000000429e-02
9.500000000000000111e-02 4.509000000000000508e-02
1.000000000000000056e-01 4.749000000000000443e-02
1.049999999999999961e-01 4.994000000000000522e-02
1.100000000000000006e-01 5.229000000000001008e-02
1.150000000000000050e-01 5.445000000000001228e-02
1.199999999999999956e-01 5.687000000000001082e-02
1.250000000000000000e-01 5.905000000000001220e-02
1.300000000000000044e-01 6.161000000000001198e-02
1.350000000000000089e-01 6.381000000000000560e-02
1.400000000000000133e-01 6.631000000000000782e-02
1.449999999999999900e-01 6.854000000000000370e-02
1.499999999999999944e-01 7.091000000000001469e-02
1.549999999999999989e-01 7.340000000000000691e-02
1.600000000000000033e-01 7.565000000000000890e-02
1.650000000000000078e-01 7.800999999999999601e-02
1.700000000000000122e-01 8.032999999999999863e-02
1.749999999999999889e-01 8.270999999999999186e-02
1.799999999999999933e-01 8.504999999999998672e-02
1.849999999999999978e-01 8.750999999999999057e-02
1.900000000000000022e-01 8.985999999999999543e-02
1.950000000000000067e-01 9.211999999999999356e-02
2.000000000000000111e-01 9.462999999999999190e-02
2.049999999999999878e-01 9.686999999999999778e-02
2.099999999999999922e-01 9.943999999999998674e-02
2.149999999999999967e-01 1.020199999999999857e-01
2.200000000000000011e-01 1.043399999999999744e-01
2.250000000000000056e-01 1.068899999999999850e-01
2.300000000000000100e-01 1.094099999999999934e-01
2.349999999999999867e-01 1.120799999999999852e-01
2.399999999999999911e-01 1.143999999999999739e-01
2.449999999999999956e-01 1.167399999999999827e-01
2.500000000000000000e-01 1.192899999999999794e-01
2.550000000000000044e-01 1.219799999999999912e-01
2.600000000000000089e-01 1.243599999999999844e-01
2.650000000000000133e-01 1.269399999999999973e-01
2.700000000000000178e-01 1.294499999999999817e-01
2.750000000000000222e-01 1.318899999999999795e-01
2.800000000000000266e-01 1.343599999999999794e-01
2.849999999999999756e-01 1.370299999999999851e-01
2.899999999999999800e-01 1.396499999999999686e-01
2.949999999999999845e-01 1.422399999999999776e-01
2.999999999999999889e-01 1.447099999999999775e-01
3.049999999999999933e-01 1.473999999999999755e-01
3.099999999999999978e-01 1.499199999999999977e-01
3.150000000000000022e-01 1.524599999999999844e-01
3.200000000000000067e-01 1.549200000000000021e-01
3.250000000000000111e-01 1.575199999999999934e-01
3.300000000000000155e-01 1.603199999999999903e-01
3.350000000000000200e-01 1.628900000000000070e-01
3.400000000000000244e-01 1.653400000000000147e-01
3.449999999999999734e-01 1.679000000000000214e-01
3.499999999999999778e-01 1.704300000000000259e-01
3.549999999999999822e-01 1.731100000000000416e-01
3.599999999999999867e-01 1.759000000000000286e-01
3.649999999999999911e-01 1.784600000000000353e-01
3.699999999999999956e-01 1.811100000000000487e-01
3.750000000000000000e-01 1.838500000000000412e-01
3.800000000000000044e-01 1.865300000000000569e-01
3.850000000000000089e-01 1.891200000000000658e-01
3.900000000000000133e-01 1.920300000000000618e-01
3.950000000000000178e-01 1.947800000000000642e-01
4.000000000000000222e-01 1.973900000000000376e-01
4.050000000000000266e-01 1.999400000000000344e-01
4.099999999999999756e-01 2.023500000000000298e-01
4.149999999999999800e-01 2.051900000000000113e-01
4.199999999999999845e-01 2.078200000000000325e-01
4.249999999999999889e-01 2.104000000000000314e-01
4.299999999999999933e-01 2.130500000000000449e-01
4.349999999999999978e-01 2.156000000000000139e-01
4.400000000000000022e-01 2.182300000000000351e-01
4.450000000000000067e-01 2.209400000000000530e-01
4.500000000000000111e-01 2.235600000000000642e-01
4.550000000000000155e-01 2.264000000000000457e-01
4.600000000000000200e-01 2.290700000000000236e-01
4.650000000000000244e-01 2.316300000000000303e-01
4.699999999999999734e-01 2.342600000000000515e-01
4.749999999999999778e-01 2.368700000000000527e-01
4.799999999999999822e-01 2.395000000000000739e-01
4.849999999999999867e-01 2.421400000000000496e-01
4.899999999999999911e-01 2.447200000000000486e-01
4.949999999999999956e-01 2.476200000000000345e-01
5.000000000000000000e-01 2.502500000000000835e-01
5.050000000000000044e-01 2.530000000000000582e-01
5.100000000000000089e-01 2.558100000000000374e-01
5.150000000000000133e-01 2.583500000000000241e-01
5.200000000000000178e-01 2.608700000000000463e-01
5.250000000000000222e-01 2.634200000000000430e-01
5.300000000000000266e-01 2.661499999999999977e-01
5.350000000000000311e-01 2.689400000000000124e-01
5.400000000000000355e-01 2.716800000000000326e-01
5.450000000000000400e-01 2.742600000000000038e-01
5.500000000000000444e-01 2.769100000000000450e-01
5.550000000000000488e-01 2.795000000000000262e-01
5.600000000000000533e-01 2.822500000000000009e-01
5.649999999999999467e-01 2.847500000000000031e-01
5.699999999999999512e-01 2.874000000000000443e-01
5.749999999999999556e-01 2.900099999999999900e-01
5.799999999999999600e-01 2.927299999999999902e-01
5.849999999999999645e-01 2.955300000000000149e-01
5.899999999999999689e-01 2.980599999999999916e-01
5.949999999999999734e-01 3.006699999999999928e-01
5.999999999999999778e-01 3.034100000000000130e-01
6.049999999999999822e-01 3.061099999999999932e-01
6.099999999999999867e-01 3.087700000000000444e-01
6.149999999999999911e-01 3.113900000000000556e-01
6.199999999999999956e-01 3.139000000000000679e-01
6.250000000000000000e-01 3.164100000000000801e-01
6.300000000000000044e-01 3.188000000000000833e-01
6.350000000000000089e-01 3.214300000000001045e-01
6.400000000000000133e-01 3.241900000000000892e-01
6.450000000000000178e-01 3.268800000000001149e-01
6.500000000000000222e-01 3.294700000000000961e-01
6.550000000000000266e-01 3.320000000000000728e-01
6.600000000000000311e-01 3.345500000000001251e-01
6.650000000000000355e-01 3.369400000000000728e-01
6.700000000000000400e-01 3.394600000000000950e-01
6.750000000000000444e-01 3.421600000000001307e-01
6.800000000000000488e-01 3.446800000000001529e-01
6.850000000000000533e-01 3.471700000000002007e-01
6.899999999999999467e-01 3.497200000000002529e-01
6.949999999999999512e-01 3.523800000000001931e-01
6.999999999999999556e-01 3.548300000000002008e-01
7.049999999999999600e-01 3.574300000000001365e-01
7.099999999999999645e-01 3.600300000000001277e-01
7.149999999999999689e-01 3.625100000000001099e-01
7.199999999999999734e-01 3.651100000000001011e-01
7.249999999999999778e-01 3.676100000000001033e-01
7.299999999999999822e-01 3.699800000000001421e-01
7.349999999999999867e-01 3.725200000000000733e-01
7.399999999999999911e-01 3.749800000000000910e-01
7.449999999999999956e-01 3.777400000000001312e-01
7.500000000000000000e-01 3.801600000000001089e-01
7.550000000000000044e-01 3.825100000000001277e-01
7.600000000000000089e-01 3.850700000000001344e-01
7.650000000000000133e-01 3.875600000000001266e-01
7.700000000000000178e-01 3.900600000000001288e-01
7.750000000000000222e-01 3.924700000000001521e-01
7.800000000000000266e-01 3.948800000000001198e-01
7.850000000000000311e-01 3.974000000000001420e-01
7.900000000000000355e-01 3.999600000000001487e-01
7.950000000000000400e-01 4.022200000000001330e-01
8.000000000000000444e-01 4.045800000000001062e-01
8.050000000000000488e-01 4.070700000000001539e-01
8.100000000000000533e-01 4.095300000000001717e-01
8.149999999999999467e-01 4.118800000000001904e-01
8.199999999999999512e-01 4.142600000000001836e-01
8.249999999999999556e-01 4.165300000000001224e-01
8.299999999999999600e-01 4.191000000000000836e-01
8.349999999999999645e-01 4.214800000000000768e-01
8.399999999999999689e-01 4.239200000000000745e-01
8.449999999999999734e-01 4.263100000000000778e-01
8.499999999999999778e-01 4.287400000000001210e-01
8.549999999999999822e-01 4.311300000000000687e-01
8.599999999999999867e-01 4.336200000000001165e-01
8.649999999999999911e-01 4.359900000000000997e-01
8.699999999999999956e-01 4.382400000000001294e-01
8.750000000000000000e-01 4.406500000000000972e-01
8.800000000000000044e-01 4.430200000000001359e-01
8.850000000000000089e-01 4.455100000000001836e-01
8.900000000000000133e-01 4.479400000000001714e-01
8.950000000000000178e-01 4.503500000000001946e-01
9.000000000000000222e-01 4.526300000000001988e-01
9.050000000000000266e-01 4.548900000000001831e-01
9.100000000000000311e-01 4.571800000000001973e-01
9.150000000000000355e-01 4.594500000000001361e-01
9.200000000000000400e-01 4.619100000000001538e-01
9.250000000000000444e-01 4.641900000000001580e-01
9.300000000000000488e-01 4.663900000000001933e-01
9.350000000000000533e-01 4.687300000000002020e-01
9.399999999999999467e-01 4.711700000000001998e-01
9.449999999999999512e-01 4.734800000000001785e-01
9.499999999999999556e-01 4.758700000000001817e-01
9.549999999999999600e-01 4.784700000000001729e-01
9.599999999999999645e-01 4.809400000000001452e-01
9.649999999999999689e-01 4.834000000000001629e-01
9.699999999999999734e-01 4.859000000000001651e-01
9.749999999999999778e-01 4.883700000000001928e-01
9.799999999999999822e-01 4.906900000000001816e-01
9.849999999999999867e-01 4.928600000000001313e-01
9.899999999999999911e-01 4.953100000000001391e-01
9.949999999999999956e-01 4.975500000000001033e-01
1.000000000000000000e+00 5.000000000000001110e-01


==> relax_n200_alpha05_initial_symmetric_aver500_Nframes5_t4times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 2.389999999999999764e-03
1.000000000000000021e-02 4.859999999999999737e-03
1.499999999999999944e-02 7.369999999999999815e-03
2.000000000000000042e-02 9.719999999999999474e-03
2.500000000000000139e-02 1.217000000000000026e-02
2.999999999999999889e-02 1.455000000000000043e-02
3.500000000000000333e-02 1.686999999999999958e-02
4.000000000000000083e-02 1.946000000000000160e-02
4.499999999999999833e-02 2.198000000000000301e-02
5.000000000000000278e-02 2.449000000000000135e-02
5.500000000000000028e-02 2.687000000000000152e-02
5.999999999999999778e-02 2.941000000000000211e-02
6.500000000000000222e-02 3.175000000000000044e-02
7.000000000000000666e-02 3.419000000000000511e-02
7.499999999999999722e-02 3.643000000000000405e-02
8.000000000000000167e-02 3.888000000000000483e-02
8.500000000000000611e-02 4.150000000000000216e-02
8.999999999999999667e-02 4.396000000000000602e-02
9.500000000000000111e-02 4.647000000000001130e-02
1.000000000000000056e-01 4.899000000000000576e-02
1.049999999999999961e-01 5.142000000000001431e-02
1.100000000000000006e-01 5.401000000000001633e-02
1.150000000000000050e-01 5.648000000000001630e-02
1.199999999999999956e-01 5.908000000000001445e-02
1.250000000000000000e-01 6.157000000000000667e-02
1.300000000000000044e-01 6.398000000000000909e-02
1.350000000000000089e-01 6.647000000000000131e-02
1.400000000000000133e-01 6.907000000000000639e-02
1.449999999999999900e-01 7.148999999999999799e-02
1.499999999999999944e-01 7.389999999999999347e-02
1.549999999999999989e-01 7.636999999999999345e-02
1.600000000000000033e-01 7.891999999999999016e-02
1.650000000000000078e-01 8.135999999999998789e-02
1.700000000000000122e-01 8.376999999999998336e-02
1.749999999999999889e-01 8.627999999999998171e-02
1.799999999999999933e-01 8.878999999999998005e-02
1.849999999999999978e-01 9.128999999999998227e-02
1.900000000000000022e-01 9.364999999999998326e-02
1.950000000000000067e-01 9.615999999999998160e-02
2.000000000000000111e-01 9.871999999999997444e-02
2.049999999999999878e-01 1.010599999999999832e-01
2.099999999999999922e-01 1.035099999999999770e-01
2.149999999999999967e-01 1.061199999999999644e-01
2.200000000000000011e-01 1.085399999999999560e-01
2.250000000000000056e-01 1.111999999999999517e-01
2.300000000000000100e-01 1.136699999999999516e-01
2.349999999999999867e-01 1.161299999999999555e-01
2.399999999999999911e-01 1.187199999999999644e-01
2.449999999999999956e-01 1.210999999999999577e-01
2.500000000000000000e-01 1.234199999999999464e-01
2.550000000000000044e-01 1.261799999999999589e-01
2.600000000000000089e-01 1.287799999999999501e-01
2.650000000000000133e-01 1.313099999999999545e-01
2.700000000000000178e-01 1.338299999999999490e-01
2.750000000000000222e-01 1.362499999999999545e-01
2.800000000000000266e-01 1.388199999999999712e-01
2.849999999999999756e-01 1.415499999999999536e-01
2.899999999999999800e-01 1.440399999999999736e-01
2.949999999999999845e-01 1.464399999999999591e-01
2.999999999999999889e-01 1.487799999999999678e-01
3.049999999999999933e-01 1.513099999999999723e-01
3.099999999999999978e-01 1.537499999999999700e-01
3.150000000000000022e-01 1.563399999999999790e-01
3.200000000000000067e-01 1.589699999999999724e-01
3.250000000000000111e-01 1.614199999999999524e-01
3.300000000000000155e-01 1.639799999999999591e-01
3.350000000000000200e-01 1.665999999999999703e-01
3.400000000000000244e-01 1.690099999999999658e-01
3.449999999999999734e-01 1.714399999999999535e-01
3.499999999999999778e-01 1.740799999999999292e-01
3.549999999999999822e-01 1.765199999999999270e-01
3.599999999999999867e-01 1.789599999999999247e-01
3.649999999999999911e-01 1.815099999999999214e-01
3.699999999999999956e-01 1.839099999999999069e-01
3.750000000000000000e-01 1.863599999999999146e-01
3.800000000000000044e-01 1.889999999999999181e-01
3.850000000000000089e-01 1.914899999999999103e-01
3.900000000000000133e-01 1.940499999999999170e-01
3.950000000000000178e-01 1.965899999999999315e-01
4.000000000000000222e-01 1.989099999999999202e-01
4.050000000000000266e-01 2.012699999999999212e-01
4.099999999999999756e-01 2.038799999999999224e-01
4.149999999999999800e-01 2.064299999999998914e-01
4.199999999999999845e-01 2.087599999999999179e-01
4.249999999999999889e-01 2.113399999999998891e-01
4.299999999999999933e-01 2.139799999999998925e-01
4.349999999999999978e-01 2.164599999999999025e-01
4.400000000000000022e-01 2.191299999999999082e-01
4.450000000000000067e-01 2.218399999999998984e-01
4.500000000000000111e-01 2.244499999999998996e-01
4.550000000000000155e-01 2.269199999999998996e-01
4.600000000000000200e-01 2.295299999999999008e-01
4.650000000000000244e-01 2.320699999999998875e-01
4.699999999999999734e-01 2.347499999999999032e-01
4.749999999999999778e-01 2.372099999999998932e-01
4.799999999999999822e-01 2.397199999999999054e-01
4.849999999999999867e-01 2.423899999999999111e-01
4.899999999999999911e-01 2.450499999999998790e-01
4.949999999999999956e-01 2.476899999999998825e-01
5.000000000000000000e-01 2.501999999999998670e-01
5.050000000000000044e-01 2.526999999999998692e-01
5.100000000000000089e-01 2.550699999999998524e-01
5.150000000000000133e-01 2.573199999999998822e-01
5.200000000000000178e-01 2.599599999999998579e-01
5.250000000000000222e-01 2.625999999999998891e-01
5.300000000000000266e-01 2.652399999999998648e-01
5.350000000000000311e-01 2.677599999999998315e-01
5.400000000000000355e-01 2.704299999999998372e-01
5.450000000000000400e-01 2.729999999999998539e-01
5.500000000000000444e-01 2.754899999999998461e-01
5.550000000000000488e-01 2.778299999999998549e-01
5.600000000000000533e-01 2.805499999999998550e-01
5.649999999999999467e-01 2.829199999999998383e-01
5.699999999999999512e-01 2.853799999999998005e-01
5.749999999999999556e-01 2.879899999999998017e-01
5.799999999999999600e-01 2.907599999999998519e-01
5.849999999999999645e-01 2.933599999999998431e-01
5.899999999999999689e-01 2.962099999999998623e-01
5.949999999999999734e-01 2.986399999999998500e-01
5.999999999999999778e-01 3.010199999999998433e-01
6.049999999999999822e-01 3.035899999999998600e-01
6.099999999999999867e-01 3.061099999999998267e-01
6.149999999999999911e-01 3.086799999999998434e-01
6.199999999999999956e-01 3.110099999999998421e-01
6.250000000000000000e-01 3.135399999999998744e-01
6.300000000000000044e-01 3.161399999999998656e-01
6.350000000000000089e-01 3.187899999999998513e-01
6.400000000000000133e-01 3.213599999999998680e-01
6.450000000000000178e-01 3.239299999999998847e-01
6.500000000000000222e-01 3.265099999999999114e-01
6.550000000000000266e-01 3.288299999999999002e-01
6.600000000000000311e-01 3.313399999999998569e-01
6.650000000000000355e-01 3.337399999999998701e-01
6.700000000000000400e-01 3.362599999999998923e-01
6.750000000000000444e-01 3.384299999999998976e-01
6.800000000000000488e-01 3.410899999999998933e-01
6.850000000000000533e-01 3.437999999999998835e-01
6.899999999999999467e-01 3.463199999999999057e-01
6.949999999999999512e-01 3.489499999999998714e-01
6.999999999999999556e-01 3.516699999999998716e-01
7.049999999999999600e-01 3.542299999999998783e-01
7.099999999999999645e-01 3.567599999999998550e-01
7.149999999999999689e-01 3.591999999999998527e-01
7.199999999999999734e-01 3.616799999999998350e-01
7.249999999999999778e-01 3.642499999999998517e-01
7.299999999999999822e-01 3.668599999999998529e-01
7.349999999999999867e-01 3.693099999999998051e-01
7.399999999999999911e-01 3.717899999999997873e-01
7.449999999999999956e-01 3.741499999999997605e-01
7.500000000000000000e-01 3.766399999999998083e-01
7.550000000000000044e-01 3.792199999999998350e-01
7.600000000000000089e-01 3.817399999999998572e-01
7.650000000000000133e-01 3.842799999999998439e-01
7.700000000000000178e-01 3.868199999999998306e-01
7.750000000000000222e-01 3.893299999999997874e-01
7.800000000000000266e-01 3.917399999999997551e-01
7.850000000000000311e-01 3.943699999999997763e-01
7.900000000000000355e-01 3.968599999999997685e-01
7.950000000000000400e-01 3.993399999999997507e-01
8.000000000000000444e-01 4.017499999999997740e-01
8.050000000000000488e-01 4.040099999999997582e-01
8.100000000000000533e-01 4.066399999999997239e-01
8.149999999999999467e-01 4.091499999999996806e-01
8.199999999999999512e-01 4.117899999999997118e-01
8.249999999999999556e-01 4.141799999999997151e-01
8.299999999999999600e-01 4.167399999999997218e-01
8.349999999999999645e-01 4.190899999999996850e-01
8.399999999999999689e-01 4.216599999999997017e-01
8.449999999999999734e-01 4.238299999999996515e-01
8.499999999999999778e-01 4.261199999999996657e-01
8.549999999999999822e-01 4.285599999999996634e-01
8.599999999999999867e-01 4.311699999999996646e-01
8.649999999999999911e-01 4.333999999999996744e-01
8.699999999999999956e-01 4.357299999999996731e-01
8.750000000000000000e-01 4.382499999999996954e-01
8.800000000000000044e-01 4.409099999999996355e-01
8.850000000000000089e-01 4.431199999999996253e-01
8.900000000000000133e-01 4.455399999999996030e-01
8.950000000000000178e-01 4.479999999999996207e-01
9.000000000000000222e-01 4.504099999999995885e-01
9.050000000000000266e-01 4.529299999999996107e-01
9.100000000000000311e-01 4.551799999999996404e-01
9.150000000000000355e-01 4.576899999999996527e-01
9.200000000000000400e-01 4.601999999999996094e-01
9.250000000000000444e-01 4.626199999999995871e-01
9.300000000000000488e-01 4.651499999999995638e-01
9.350000000000000533e-01 4.675499999999995770e-01
9.399999999999999467e-01 4.698899999999996413e-01
9.449999999999999512e-01 4.724299999999995725e-01
9.499999999999999556e-01 4.751099999999995882e-01
9.549999999999999600e-01 4.776399999999996204e-01
9.599999999999999645e-01 4.801399999999996226e-01
9.649999999999999689e-01 4.823899999999995969e-01
9.699999999999999734e-01 4.849399999999996491e-01
9.749999999999999778e-01 4.874099999999996213e-01
9.799999999999999822e-01 4.896499999999995856e-01
9.849999999999999867e-01 4.923099999999995813e-01
9.899999999999999911e-01 4.948499999999995680e-01
9.949999999999999956e-01 4.974499999999995592e-01
1.000000000000000000e+00 4.999999999999995559e-01


==> relax_n200_alpha05_initial_symmetric_aver500_Nframes5_t5times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 2.590000000000000288e-03
1.000000000000000021e-02 5.199999999999999761e-03
1.499999999999999944e-02 7.740000000000000352e-03
2.000000000000000042e-02 1.019000000000000114e-02
2.500000000000000139e-02 1.273000000000000173e-02
2.999999999999999889e-02 1.493000000000000056e-02
3.500000000000000333e-02 1.749000000000000207e-02
4.000000000000000083e-02 2.003999999999999879e-02
4.499999999999999833e-02 2.262000000000000122e-02
5.000000000000000278e-02 2.503999999999999976e-02
5.500000000000000028e-02 2.754999999999999810e-02
5.999999999999999778e-02 3.008999999999999869e-02
6.500000000000000222e-02 3.272999999999999521e-02
7.000000000000000666e-02 3.519999999999999518e-02
7.499999999999999722e-02 3.753999999999999698e-02
8.000000000000000167e-02 4.000999999999999696e-02
8.500000000000000611e-02 4.274999999999999634e-02
8.999999999999999667e-02 4.513999999999999263e-02
9.500000000000000111e-02 4.763999999999999485e-02
1.000000000000000056e-01 5.015000000000000013e-02
1.049999999999999961e-01 5.270999999999999991e-02
1.100000000000000006e-01 5.517999999999999988e-02
1.150000000000000050e-01 5.774999999999999578e-02
1.199999999999999956e-01 6.007999999999999452e-02
1.250000000000000000e-01 6.255999999999999062e-02
1.300000000000000044e-01 6.505999999999999284e-02
1.350000000000000089e-01 6.752999999999999281e-02
1.400000000000000133e-01 7.020999999999999464e-02
1.449999999999999900e-01 7.255999999999999950e-02
1.499999999999999944e-01 7.506999999999999784e-02
1.549999999999999989e-01 7.771999999999999742e-02
1.600000000000000033e-01 8.010000000000000453e-02
1.650000000000000078e-01 8.263999999999999124e-02
1.700000000000000122e-01 8.516999999999999571e-02
1.749999999999999889e-01 8.745999999999998220e-02
1.799999999999999933e-01 8.992999999999998217e-02
1.849999999999999978e-01 9.232999999999998153e-02
1.900000000000000022e-01 9.477999999999997538e-02
1.950000000000000067e-01 9.728999999999997372e-02
2.000000000000000111e-01 9.970999999999996533e-02
2.049999999999999878e-01 1.020899999999999586e-01
2.099999999999999922e-01 1.044099999999999473e-01
2.149999999999999967e-01 1.069999999999999563e-01
2.200000000000000011e-01 1.096299999999999497e-01
2.250000000000000056e-01 1.123999999999999444e-01
2.300000000000000100e-01 1.150699999999999501e-01
2.349999999999999867e-01 1.176699999999999413e-01
2.399999999999999911e-01 1.202899999999999525e-01
2.449999999999999956e-01 1.228999999999999398e-01
2.500000000000000000e-01 1.252599999999999547e-01
2.550000000000000044e-01 1.279199999999999504e-01
2.600000000000000089e-01 1.302999999999999436e-01
2.650000000000000133e-01 1.328499999999999404e-01
2.700000000000000178e-01 1.355199999999999461e-01
2.750000000000000222e-01 1.382199999999999263e-01
2.800000000000000266e-01 1.406599999999999240e-01
2.849999999999999756e-01 1.431999999999999384e-01
2.899999999999999800e-01 1.457099999999999229e-01
2.949999999999999845e-01 1.481199999999999184e-01
2.999999999999999889e-01 1.506199999999999206e-01
3.049999999999999933e-01 1.532199999999999118e-01
3.099999999999999978e-01 1.555899999999999228e-01
3.150000000000000022e-01 1.578599999999999171e-01
3.200000000000000067e-01 1.604299999999999338e-01
3.250000000000000111e-01 1.628499999999999392e-01
3.300000000000000155e-01 1.652799999999999270e-01
3.350000000000000200e-01 1.675799999999999235e-01
3.400000000000000244e-01 1.699599999999999167e-01
3.449999999999999734e-01 1.723099999999999077e-01
3.499999999999999778e-01 1.748099999999999099e-01
3.549999999999999822e-01 1.772199999999999054e-01
3.599999999999999867e-01 1.796799999999998954e-01
3.649999999999999911e-01 1.822199999999999098e-01
3.699999999999999956e-01 1.848099999999999188e-01
3.750000000000000000e-01 1.873299999999998855e-01
3.800000000000000044e-01 1.900599999999998957e-01
3.850000000000000089e-01 1.926199999999999024e-01
3.900000000000000133e-01 1.953199999999998826e-01
3.950000000000000178e-01 1.978699999999998793e-01
4.000000000000000222e-01 2.004799999999998805e-01
4.050000000000000266e-01 2.030499999999998972e-01
4.099999999999999756e-01 2.054499999999998827e-01
4.149999999999999800e-01 2.076999999999998847e-01
4.199999999999999845e-01 2.103499999999998982e-01
4.249999999999999889e-01 2.128399999999998904e-01
4.299999999999999933e-01 2.153399999999998926e-01
4.349999999999999978e-01 2.178399999999998948e-01
4.400000000000000022e-01 2.202499999999998903e-01
4.450000000000000067e-01 2.227399999999998548e-01
4.500000000000000111e-01 2.254099999999998605e-01
4.550000000000000155e-01 2.277999999999998637e-01
4.600000000000000200e-01 2.302099999999998592e-01
4.650000000000000244e-01 2.327099999999998614e-01
4.699999999999999734e-01 2.350199999999998957e-01
4.749999999999999778e-01 2.373099999999998821e-01
4.799999999999999822e-01 2.397599999999998899e-01
4.849999999999999867e-01 2.423699999999998633e-01
4.899999999999999911e-01 2.448799999999998755e-01
4.949999999999999956e-01 2.473899999999998878e-01
5.000000000000000000e-01 2.500199999999999090e-01
5.050000000000000044e-01 2.526099999999999457e-01
5.100000000000000089e-01 2.551499999999999324e-01
5.150000000000000133e-01 2.576699999999998991e-01
5.200000000000000178e-01 2.599899999999999434e-01
5.250000000000000222e-01 2.623099999999999321e-01
5.300000000000000266e-01 2.649899999999998923e-01
5.350000000000000311e-01 2.674499999999999100e-01
5.400000000000000355e-01 2.699999999999999067e-01
5.450000000000000400e-01 2.725199999999998735e-01
5.500000000000000444e-01 2.749899999999999012e-01
5.550000000000000488e-01 2.775899999999998924e-01
5.600000000000000533e-01 2.800699999999999301e-01
5.649999999999999467e-01 2.827099999999999058e-01
5.699999999999999512e-01 2.851799999999998780e-01
5.749999999999999556e-01 2.875999999999999113e-01
5.799999999999999600e-01 2.902699999999999170e-01
5.849999999999999645e-01 2.927799999999999292e-01
5.899999999999999689e-01 2.954599999999999449e-01
5.949999999999999734e-01 2.980299999999999616e-01
5.999999999999999778e-01 3.005199999999998983e-01
6.049999999999999822e-01 3.030899999999999150e-01
6.099999999999999867e-01 3.054999999999999383e-01
6.149999999999999911e-01 3.080899999999999195e-01
6.199999999999999956e-01 3.105299999999999172e-01
6.250000000000000000e-01 3.131599999999999384e-01
6.300000000000000044e-01 3.156899999999999706e-01
6.350000000000000089e-01 3.182299999999999573e-01
6.400000000000000133e-01 3.208199999999999386e-01
6.450000000000000178e-01 3.231499999999998818e-01
6.500000000000000222e-01 3.254999999999999005e-01
6.550000000000000266e-01 3.278899999999998482e-01
6.600000000000000311e-01 3.303799999999998960e-01
6.650000000000000355e-01 3.332099999999998952e-01
6.700000000000000400e-01 3.357099999999998974e-01
6.750000000000000444e-01 3.381199999999999206e-01
6.800000000000000488e-01 3.404399999999999094e-01
6.850000000000000533e-01 3.426799999999998736e-01
6.899999999999999467e-01 3.451499999999998458e-01
6.949999999999999512e-01 3.477499999999998370e-01
6.999999999999999556e-01 3.501999999999998447e-01
7.049999999999999600e-01 3.526699999999998170e-01
7.099999999999999645e-01 3.551299999999998347e-01
7.149999999999999689e-01 3.576399999999997914e-01
7.199999999999999734e-01 3.600499999999998146e-01
7.249999999999999778e-01 3.623999999999998334e-01
7.299999999999999822e-01 3.645999999999998131e-01
7.349999999999999867e-01 3.670499999999997653e-01
7.399999999999999911e-01 3.695299999999997476e-01
7.449999999999999956e-01 3.720299999999997498e-01
7.500000000000000000e-01 3.744699999999997475e-01
7.550000000000000044e-01 3.770299999999997542e-01
7.600000000000000089e-01 3.794299999999997675e-01
7.650000000000000133e-01 3.818599999999998107e-01
7.700000000000000178e-01 3.842399999999998039e-01
7.750000000000000222e-01 3.868899999999997896e-01
7.800000000000000266e-01 3.894599999999997508e-01
7.850000000000000311e-01 3.920299999999997675e-01
7.900000000000000355e-01 3.944899999999997853e-01
7.950000000000000400e-01 3.972299999999997500e-01
8.000000000000000444e-01 3.997899999999997567e-01
8.050000000000000488e-01 4.023499999999997634e-01
8.100000000000000533e-01 4.049099999999997701e-01
8.149999999999999467e-01 4.075599999999998113e-01
8.199999999999999512e-01 4.101699999999998125e-01
8.249999999999999556e-01 4.127799999999998692e-01
8.299999999999999600e-01 4.153399999999998204e-01
8.349999999999999645e-01 4.179299999999998572e-01
8.399999999999999689e-01 4.203599999999998449e-01
8.449999999999999734e-01 4.226499999999998591e-01
8.499999999999999778e-01 4.252399999999998403e-01
8.549999999999999822e-01 4.275099999999998346e-01
8.599999999999999867e-01 4.297199999999998243e-01
8.649999999999999911e-01 4.321699999999997766e-01
8.699999999999999956e-01 4.345999999999998198e-01
8.750000000000000000e-01 4.370599999999998375e-01
8.800000000000000044e-01 4.396399999999998642e-01
8.850000000000000089e-01 4.420599999999998420e-01
8.900000000000000133e-01 4.444099999999998052e-01
8.950000000000000178e-01 4.469299999999998274e-01
9.000000000000000222e-01 4.493999999999998551e-01
9.050000000000000266e-01 4.519899999999998363e-01
9.100000000000000311e-01 4.544199999999998796e-01
9.150000000000000355e-01 4.569399999999999018e-01
9.200000000000000400e-01 4.595699999999998675e-01
9.250000000000000444e-01 4.617899999999998673e-01
9.300000000000000488e-01 4.643999999999999240e-01
9.350000000000000533e-01 4.668099999999998917e-01
9.399999999999999467e-01 4.693899999999999184e-01
9.449999999999999512e-01 4.720199999999998841e-01
9.499999999999999556e-01 4.745299999999998963e-01
9.549999999999999600e-01 4.769899999999999141e-01
9.599999999999999645e-01 4.795099999999999363e-01
9.649999999999999689e-01 4.823099999999999610e-01
9.699999999999999734e-01 4.848099999999999632e-01
9.749999999999999778e-01 4.874899999999999789e-01
9.799999999999999822e-01 4.900700000000000056e-01
9.849999999999999867e-01 4.925599999999999978e-01
9.899999999999999911e-01 4.948799999999999866e-01
9.949999999999999956e-01 4.975999999999999868e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n400_alpha05_initial_symmetric_aver500_Nframes5_t0times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000052e-03 0.000000000000000000e+00
5.000000000000000104e-03 0.000000000000000000e+00
7.499999999999999722e-03 0.000000000000000000e+00
1.000000000000000021e-02 0.000000000000000000e+00
1.250000000000000069e-02 0.000000000000000000e+00
1.499999999999999944e-02 0.000000000000000000e+00
1.750000000000000167e-02 0.000000000000000000e+00
2.000000000000000042e-02 0.000000000000000000e+00
2.249999999999999917e-02 0.000000000000000000e+00
2.500000000000000139e-02 0.000000000000000000e+00
2.750000000000000014e-02 0.000000000000000000e+00
2.999999999999999889e-02 0.000000000000000000e+00
3.250000000000000111e-02 0.000000000000000000e+00
3.500000000000000333e-02 0.000000000000000000e+00
3.749999999999999861e-02 0.000000000000000000e+00
4.000000000000000083e-02 0.000000000000000000e+00
4.250000000000000305e-02 0.000000000000000000e+00
4.499999999999999833e-02 0.000000000000000000e+00
4.750000000000000056e-02 0.000000000000000000e+00
5.000000000000000278e-02 0.000000000000000000e+00
5.249999999999999806e-02 0.000000000000000000e+00
5.500000000000000028e-02 0.000000000000000000e+00
5.750000000000000250e-02 0.000000000000000000e+00
5.999999999999999778e-02 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00
6.500000000000000222e-02 0.000000000000000000e+00
6.750000000000000444e-02 0.000000000000000000e+00
7.000000000000000666e-02 0.000000000000000000e+00
7.249999999999999500e-02 0.000000000000000000e+00
7.499999999999999722e-02 0.000000000000000000e+00
7.749999999999999944e-02 0.000000000000000000e+00
8.000000000000000167e-02 0.000000000000000000e+00
8.250000000000000389e-02 0.000000000000000000e+00
8.500000000000000611e-02 0.000000000000000000e+00
8.749999999999999445e-02 0.000000000000000000e+00
8.999999999999999667e-02 0.000000000000000000e+00
9.249999999999999889e-02 0.000000000000000000e+00
9.500000000000000111e-02 0.000000000000000000e+00
9.750000000000000333e-02 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00
1.024999999999999939e-01 0.000000000000000000e+00
1.049999999999999961e-01 0.000000000000000000e+00
1.074999999999999983e-01 0.000000000000000000e+00
1.100000000000000006e-01 0.000000000000000000e+00
1.125000000000000028e-01 0.000000000000000000e+00
1.150000000000000050e-01 0.000000000000000000e+00
1.174999999999999933e-01 0.000000000000000000e+00
1.199999999999999956e-01 0.000000000000000000e+00
1.224999999999999978e-01 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00
1.275000000000000022e-01 0.000000000000000000e+00
1.300000000000000044e-01 0.000000000000000000e+00
1.325000000000000067e-01 0.000000000000000000e+00
1.350000000000000089e-01 0.000000000000000000e+00
1.375000000000000111e-01 0.000000000000000000e+00
1.400000000000000133e-01 0.000000000000000000e+00
1.424999999999999878e-01 0.000000000000000000e+00
1.449999999999999900e-01 0.000000000000000000e+00
1.474999999999999922e-01 0.000000000000000000e+00
1.499999999999999944e-01 0.000000000000000000e+00
1.524999999999999967e-01 0.000000000000000000e+00
1.549999999999999989e-01 0.000000000000000000e+00
1.575000000000000011e-01 0.000000000000000000e+00
1.600000000000000033e-01 0.000000000000000000e+00
1.625000000000000056e-01 0.000000000000000000e+00
1.650000000000000078e-01 0.000000000000000000e+00
1.675000000000000100e-01 0.000000000000000000e+00
1.700000000000000122e-01 0.000000000000000000e+00
1.724999999999999867e-01 0.000000000000000000e+00
1.749999999999999889e-01 0.000000000000000000e+00
1.774999999999999911e-01 0.000000000000000000e+00
1.799999999999999933e-01 0.000000000000000000e+00
1.824999999999999956e-01 0.000000000000000000e+00
1.849999999999999978e-01 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00
1.900000000000000022e-01 0.000000000000000000e+00
1.925000000000000044e-01 0.000000000000000000e+00
1.950000000000000067e-01 0.000000000000000000e+00
1.975000000000000089e-01 0.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00
2.025000000000000133e-01 0.000000000000000000e+00
2.049999999999999878e-01 0.000000000000000000e+00
2.074999999999999900e-01 0.000000000000000000e+00
2.099999999999999922e-01 0.000000000000000000e+00
2.124999999999999944e-01 0.000000000000000000e+00
2.149999999999999967e-01 0.000000000000000000e+00
2.174999999999999989e-01 0.000000000000000000e+00
2.200000000000000011e-01 0.000000000000000000e+00
2.225000000000000033e-01 0.000000000000000000e+00
2.250000000000000056e-01 0.000000000000000000e+00
2.275000000000000078e-01 0.000000000000000000e+00
2.300000000000000100e-01 0.000000000000000000e+00
2.325000000000000122e-01 0.000000000000000000e+00
2.349999999999999867e-01 0.000000000000000000e+00
2.374999999999999889e-01 0.000000000000000000e+00
2.399999999999999911e-01 0.000000000000000000e+00
2.424999999999999933e-01 0.000000000000000000e+00
2.449999999999999956e-01 0.000000000000000000e+00
2.474999999999999978e-01 0.000000000000000000e+00
2.500000000000000000e-01 1.000000000000000082e-05
2.525000000000000022e-01 2.500000000000000052e-03
2.550000000000000044e-01 5.000000000000000104e-03
2.575000000000000067e-01 7.499999999999999722e-03
2.600000000000000089e-01 1.000000000000000021e-02
2.625000000000000111e-01 1.250000000000000069e-02
2.650000000000000133e-01 1.499999999999999944e-02
2.675000000000000155e-01 1.750000000000000167e-02
2.700000000000000178e-01 2.000000000000000042e-02
2.725000000000000200e-01 2.249999999999999917e-02
2.750000000000000222e-01 2.500000000000000139e-02
2.775000000000000244e-01 2.750000000000000014e-02
2.800000000000000266e-01 2.999999999999999889e-02
2.824999999999999734e-01 3.250000000000000111e-02
2.849999999999999756e-01 3.500000000000000333e-02
2.874999999999999778e-01 3.749999999999999861e-02
2.899999999999999800e-01 4.000000000000000083e-02
2.924999999999999822e-01 4.250000000000000305e-02
2.949999999999999845e-01 4.499999999999999833e-02
2.974999999999999867e-01 4.750000000000000056e-02
2.999999999999999889e-01 5.000000000000000278e-02
3.024999999999999911e-01 5.249999999999999806e-02
3.049999999999999933e-01 5.500000000000000028e-02
3.074999999999999956e-01 5.750000000000000250e-02
3.099999999999999978e-01 5.999999999999999778e-02
3.125000000000000000e-01 6.250000000000000000e-02
3.150000000000000022e-01 6.500000000000000222e-02
3.175000000000000044e-01 6.750000000000000444e-02
3.200000000000000067e-01 7.000000000000000666e-02
3.225000000000000089e-01 7.249999999999999500e-02
3.250000000000000111e-01 7.499999999999999722e-02
3.275000000000000133e-01 7.749999999999999944e-02
3.300000000000000155e-01 8.000000000000000167e-02
3.325000000000000178e-01 8.250000000000000389e-02
3.350000000000000200e-01 8.500000000000000611e-02
3.375000000000000222e-01 8.749999999999999445e-02
3.400000000000000244e-01 8.999999999999999667e-02
3.425000000000000266e-01 9.249999999999999889e-02
3.449999999999999734e-01 9.500000000000000111e-02
3.474999999999999756e-01 9.750000000000000333e-02
3.499999999999999778e-01 1.000000000000000056e-01
3.524999999999999800e-01 1.024999999999999939e-01
3.549999999999999822e-01 1.049999999999999961e-01
3.574999999999999845e-01 1.074999999999999983e-01
3.599999999999999867e-01 1.100000000000000006e-01
3.624999999999999889e-01 1.125000000000000028e-01
3.649999999999999911e-01 1.150000000000000050e-01
3.674999999999999933e-01 1.174999999999999933e-01
3.699999999999999956e-01 1.199999999999999956e-01
3.724999999999999978e-01 1.224999999999999978e-01
3.750000000000000000e-01 1.250000000000000000e-01
3.775000000000000022e-01 1.275000000000000022e-01
3.800000000000000044e-01 1.300000000000000044e-01
3.825000000000000067e-01 1.325000000000000067e-01
3.850000000000000089e-01 1.350000000000000089e-01
3.875000000000000111e-01 1.375000000000000111e-01
3.900000000000000133e-01 1.400000000000000133e-01
3.925000000000000155e-01 1.424999999999999878e-01
3.950000000000000178e-01 1.449999999999999900e-01
3.975000000000000200e-01 1.474999999999999922e-01
4.000000000000000222e-01 1.499999999999999944e-01
4.025000000000000244e-01 1.524999999999999967e-01
4.050000000000000266e-01 1.549999999999999989e-01
4.074999999999999734e-01 1.575000000000000011e-01
4.099999999999999756e-01 1.600000000000000033e-01
4.124999999999999778e-01 1.625000000000000056e-01
4.149999999999999800e-01 1.650000000000000078e-01
4.174999999999999822e-01 1.675000000000000100e-01
4.199999999999999845e-01 1.700000000000000122e-01
4.224999999999999867e-01 1.724999999999999867e-01
4.249999999999999889e-01 1.749999999999999889e-01
4.274999999999999911e-01 1.774999999999999911e-01
4.299999999999999933e-01 1.799999999999999933e-01
4.324999999999999956e-01 1.824999999999999956e-01
4.349999999999999978e-01 1.849999999999999978e-01
4.375000000000000000e-01 1.875000000000000000e-01
4.400000000000000022e-01 1.900000000000000022e-01
4.425000000000000044e-01 1.925000000000000044e-01
4.450000000000000067e-01 1.950000000000000067e-01
4.475000000000000089e-01 1.975000000000000089e-01
4.500000000000000111e-01 2.000000000000000111e-01
4.525000000000000133e-01 2.025000000000000133e-01
4.550000000000000155e-01 2.049999999999999878e-01
4.575000000000000178e-01 2.074999999999999900e-01
4.600000000000000200e-01 2.099999999999999922e-01
4.625000000000000222e-01 2.124999999999999944e-01
4.650000000000000244e-01 2.149999999999999967e-01
4.675000000000000266e-01 2.174999999999999989e-01
4.699999999999999734e-01 2.200000000000000011e-01
4.724999999999999756e-01 2.225000000000000033e-01
4.749999999999999778e-01 2.250000000000000056e-01
4.774999999999999800e-01 2.275000000000000078e-01
4.799999999999999822e-01 2.300000000000000100e-01
4.824999999999999845e-01 2.325000000000000122e-01
4.849999999999999867e-01 2.349999999999999867e-01
4.874999999999999889e-01 2.374999999999999889e-01
4.899999999999999911e-01 2.399999999999999911e-01
4.924999999999999933e-01 2.424999999999999933e-01
4.949999999999999956e-01 2.449999999999999956e-01
4.974999999999999978e-01 2.474999999999999978e-01
5.000000000000000000e-01 2.500000000000000000e-01
5.024999999999999467e-01 2.525000000000000022e-01
5.050000000000000044e-01 2.550000000000000044e-01
5.074999999999999512e-01 2.575000000000000067e-01
5.100000000000000089e-01 2.600000000000000089e-01
5.124999999999999556e-01 2.625000000000000111e-01
5.150000000000000133e-01 2.650000000000000133e-01
5.174999999999999600e-01 2.675000000000000155e-01
5.200000000000000178e-01 2.700000000000000178e-01
5.224999999999999645e-01 2.725000000000000200e-01
5.250000000000000222e-01 2.750000000000000222e-01
5.274999999999999689e-01 2.775000000000000244e-01
5.300000000000000266e-01 2.800000000000000266e-01
5.324999999999999734e-01 2.824999999999999734e-01
5.350000000000000311e-01 2.849999999999999756e-01
5.374999999999999778e-01 2.874999999999999778e-01
5.400000000000000355e-01 2.899999999999999800e-01
5.424999999999999822e-01 2.924999999999999822e-01
5.450000000000000400e-01 2.949999999999999845e-01
5.474999999999999867e-01 2.974999999999999867e-01
5.500000000000000444e-01 2.999999999999999889e-01
5.524999999999999911e-01 3.024999999999999911e-01
5.550000000000000488e-01 3.049999999999999933e-01
5.574999999999999956e-01 3.074999999999999956e-01
5.600000000000000533e-01 3.099999999999999978e-01
5.625000000000000000e-01 3.125000000000000000e-01
5.649999999999999467e-01 3.150000000000000022e-01
5.675000000000000044e-01 3.175000000000000044e-01
5.699999999999999512e-01 3.200000000000000067e-01
5.725000000000000089e-01 3.225000000000000089e-01
5.749999999999999556e-01 3.250000000000000111e-01
5.775000000000000133e-01 3.275000000000000133e-01
5.799999999999999600e-01 3.300000000000000155e-01
5.825000000000000178e-01 3.325000000000000178e-01
5.849999999999999645e-01 3.350000000000000200e-01
5.875000000000000222e-01 3.375000000000000222e-01
5.899999999999999689e-01 3.400000000000000244e-01
5.925000000000000266e-01 3.425000000000000266e-01
5.949999999999999734e-01 3.449999999999999734e-01
5.975000000000000311e-01 3.474999999999999756e-01
5.999999999999999778e-01 3.499999999999999778e-01
6.025000000000000355e-01 3.524999999999999800e-01
6.049999999999999822e-01 3.549999999999999822e-01
6.075000000000000400e-01 3.574999999999999845e-01
6.099999999999999867e-01 3.599999999999999867e-01
6.125000000000000444e-01 3.624999999999999889e-01
6.149999999999999911e-01 3.649999999999999911e-01
6.175000000000000488e-01 3.674999999999999933e-01
6.199999999999999956e-01 3.699999999999999956e-01
6.225000000000000533e-01 3.724999999999999978e-01
6.250000000000000000e-01 3.750000000000000000e-01
6.274999999999999467e-01 3.775000000000000022e-01
6.300000000000000044e-01 3.800000000000000044e-01
6.324999999999999512e-01 3.825000000000000067e-01
6.350000000000000089e-01 3.850000000000000089e-01
6.374999999999999556e-01 3.875000000000000111e-01
6.400000000000000133e-01 3.900000000000000133e-01
6.424999999999999600e-01 3.925000000000000155e-01
6.450000000000000178e-01 3.950000000000000178e-01
6.474999999999999645e-01 3.975000000000000200e-01
6.500000000000000222e-01 4.000000000000000222e-01
6.524999999999999689e-01 4.025000000000000244e-01
6.550000000000000266e-01 4.050000000000000266e-01
6.574999999999999734e-01 4.074999999999999734e-01
6.600000000000000311e-01 4.099999999999999756e-01
6.624999999999999778e-01 4.124999999999999778e-01
6.650000000000000355e-01 4.149999999999999800e-01
6.674999999999999822e-01 4.174999999999999822e-01
6.700000000000000400e-01 4.199999999999999845e-01
6.724999999999999867e-01 4.224999999999999867e-01
6.750000000000000444e-01 4.249999999999999889e-01
6.774999999999999911e-01 4.274999999999999911e-01
6.800000000000000488e-01 4.299999999999999933e-01
6.824999999999999956e-01 4.324999999999999956e-01
6.850000000000000533e-01 4.349999999999999978e-01
6.875000000000000000e-01 4.375000000000000000e-01
6.899999999999999467e-01 4.400000000000000022e-01
6.925000000000000044e-01 4.425000000000000044e-01
6.949999999999999512e-01 4.450000000000000067e-01
6.975000000000000089e-01 4.475000000000000089e-01
6.999999999999999556e-01 4.500000000000000111e-01
7.025000000000000133e-01 4.525000000000000133e-01
7.049999999999999600e-01 4.550000000000000155e-01
7.075000000000000178e-01 4.575000000000000178e-01
7.099999999999999645e-01 4.600000000000000200e-01
7.125000000000000222e-01 4.625000000000000222e-01
7.149999999999999689e-01 4.650000000000000244e-01
7.175000000000000266e-01 4.675000000000000266e-01
7.199999999999999734e-01 4.699999999999999734e-01
7.225000000000000311e-01 4.724999999999999756e-01
7.249999999999999778e-01 4.749999999999999778e-01
7.275000000000000355e-01 4.774999999999999800e-01
7.299999999999999822e-01 4.799999999999999822e-01
7.325000000000000400e-01 4.824999999999999845e-01
7.349999999999999867e-01 4.849999999999999867e-01
7.375000000000000444e-01 4.874999999999999889e-01
7.399999999999999911e-01 4.899999999999999911e-01
7.425000000000000488e-01 4.924999999999999933e-01
7.449999999999999956e-01 4.949999999999999956e-01
7.475000000000000533e-01 4.974999999999999978e-01
7.500000000000000000e-01 5.000000000000000000e-01
7.524999999999999467e-01 5.000000000000000000e-01
7.550000000000000044e-01 5.000000000000000000e-01
7.574999999999999512e-01 5.000000000000000000e-01
7.600000000000000089e-01 5.000000000000000000e-01
7.624999999999999556e-01 5.000000000000000000e-01
7.650000000000000133e-01 5.000000000000000000e-01
7.674999999999999600e-01 5.000000000000000000e-01
7.700000000000000178e-01 5.000000000000000000e-01
7.724999999999999645e-01 5.000000000000000000e-01
7.750000000000000222e-01 5.000000000000000000e-01
7.774999999999999689e-01 5.000000000000000000e-01
7.800000000000000266e-01 5.000000000000000000e-01
7.824999999999999734e-01 5.000000000000000000e-01
7.850000000000000311e-01 5.000000000000000000e-01
7.874999999999999778e-01 5.000000000000000000e-01
7.900000000000000355e-01 5.000000000000000000e-01
7.924999999999999822e-01 5.000000000000000000e-01
7.950000000000000400e-01 5.000000000000000000e-01
7.974999999999999867e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.024999999999999911e-01 5.000000000000000000e-01
8.050000000000000488e-01 5.000000000000000000e-01
8.074999999999999956e-01 5.000000000000000000e-01
8.100000000000000533e-01 5.000000000000000000e-01
8.125000000000000000e-01 5.000000000000000000e-01
8.149999999999999467e-01 5.000000000000000000e-01
8.175000000000000044e-01 5.000000000000000000e-01
8.199999999999999512e-01 5.000000000000000000e-01
8.225000000000000089e-01 5.000000000000000000e-01
8.249999999999999556e-01 5.000000000000000000e-01
8.275000000000000133e-01 5.000000000000000000e-01
8.299999999999999600e-01 5.000000000000000000e-01
8.325000000000000178e-01 5.000000000000000000e-01
8.349999999999999645e-01 5.000000000000000000e-01
8.375000000000000222e-01 5.000000000000000000e-01
8.399999999999999689e-01 5.000000000000000000e-01
8.425000000000000266e-01 5.000000000000000000e-01
8.449999999999999734e-01 5.000000000000000000e-01
8.475000000000000311e-01 5.000000000000000000e-01
8.499999999999999778e-01 5.000000000000000000e-01
8.525000000000000355e-01 5.000000000000000000e-01
8.549999999999999822e-01 5.000000000000000000e-01
8.575000000000000400e-01 5.000000000000000000e-01
8.599999999999999867e-01 5.000000000000000000e-01
8.625000000000000444e-01 5.000000000000000000e-01
8.649999999999999911e-01 5.000000000000000000e-01
8.675000000000000488e-01 5.000000000000000000e-01
8.699999999999999956e-01 5.000000000000000000e-01
8.725000000000000533e-01 5.000000000000000000e-01
8.750000000000000000e-01 5.000000000000000000e-01
8.774999999999999467e-01 5.000000000000000000e-01
8.800000000000000044e-01 5.000000000000000000e-01
8.824999999999999512e-01 5.000000000000000000e-01
8.850000000000000089e-01 5.000000000000000000e-01
8.874999999999999556e-01 5.000000000000000000e-01
8.900000000000000133e-01 5.000000000000000000e-01
8.924999999999999600e-01 5.000000000000000000e-01
8.950000000000000178e-01 5.000000000000000000e-01
8.974999999999999645e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.024999999999999689e-01 5.000000000000000000e-01
9.050000000000000266e-01 5.000000000000000000e-01
9.074999999999999734e-01 5.000000000000000000e-01
9.100000000000000311e-01 5.000000000000000000e-01
9.124999999999999778e-01 5.000000000000000000e-01
9.150000000000000355e-01 5.000000000000000000e-01
9.174999999999999822e-01 5.000000000000000000e-01
9.200000000000000400e-01 5.000000000000000000e-01
9.224999999999999867e-01 5.000000000000000000e-01
9.250000000000000444e-01 5.000000000000000000e-01
9.274999999999999911e-01 5.000000000000000000e-01
9.300000000000000488e-01 5.000000000000000000e-01
9.324999999999999956e-01 5.000000000000000000e-01
9.350000000000000533e-01 5.000000000000000000e-01
9.375000000000000000e-01 5.000000000000000000e-01
9.399999999999999467e-01 5.000000000000000000e-01
9.425000000000000044e-01 5.000000000000000000e-01
9.449999999999999512e-01 5.000000000000000000e-01
9.475000000000000089e-01 5.000000000000000000e-01
9.499999999999999556e-01 5.000000000000000000e-01
9.525000000000000133e-01 5.000000000000000000e-01
9.549999999999999600e-01 5.000000000000000000e-01
9.575000000000000178e-01 5.000000000000000000e-01
9.599999999999999645e-01 5.000000000000000000e-01
9.625000000000000222e-01 5.000000000000000000e-01
9.649999999999999689e-01 5.000000000000000000e-01
9.675000000000000266e-01 5.000000000000000000e-01
9.699999999999999734e-01 5.000000000000000000e-01
9.725000000000000311e-01 5.000000000000000000e-01
9.749999999999999778e-01 5.000000000000000000e-01
9.775000000000000355e-01 5.000000000000000000e-01
9.799999999999999822e-01 5.000000000000000000e-01
9.825000000000000400e-01 5.000000000000000000e-01
9.849999999999999867e-01 5.000000000000000000e-01
9.875000000000000444e-01 5.000000000000000000e-01
9.899999999999999911e-01 5.000000000000000000e-01
9.925000000000000488e-01 5.000000000000000000e-01
9.949999999999999956e-01 5.000000000000000000e-01
9.975000000000000533e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n400_alpha05_initial_symmetric_aver500_Nframes5_t1times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000052e-03 8.500000000000000611e-04
5.000000000000000104e-03 1.759999999999999846e-03
7.499999999999999722e-03 2.680000000000000090e-03
1.000000000000000021e-02 3.545000000000000408e-03
1.250000000000000069e-02 4.440000000000000370e-03
1.499999999999999944e-02 5.320000000000000076e-03
1.750000000000000167e-02 6.135000000000000696e-03
2.000000000000000042e-02 7.015000000000000402e-03
2.249999999999999917e-02 7.814999999999999031e-03
2.500000000000000139e-02 8.634999999999998579e-03
2.750000000000000014e-02 9.544999999999999665e-03
2.999999999999999889e-02 1.035999999999999768e-02
3.250000000000000111e-02 1.117999999999999897e-02
3.500000000000000333e-02 1.203499999999999709e-02
3.749999999999999861e-02 1.290999999999999787e-02
4.000000000000000083e-02 1.367499999999999792e-02
4.250000000000000305e-02 1.453499999999999757e-02
4.499999999999999833e-02 1.541999999999999794e-02
4.750000000000000056e-02 1.626000000000000015e-02
5.000000000000000278e-02 1.713499999999999746e-02
5.249999999999999806e-02 1.805499999999999813e-02
5.500000000000000028e-02 1.890000000000000013e-02
5.750000000000000250e-02 1.975499999999999826e-02
5.999999999999999778e-02 2.070500000000000118e-02
6.250000000000000000e-02 2.164000000000000298e-02
6.500000000000000222e-02 2.246500000000000233e-02
6.750000000000000444e-02 2.345500000000000362e-02
7.000000000000000666e-02 2.433000000000000440e-02
7.249999999999999500e-02 2.524500000000000355e-02
7.499999999999999722e-02 2.610000000000000167e-02
7.749999999999999944e-02 2.708500000000000490e-02
8.000000000000000167e-02 2.786000000000000629e-02
8.250000000000000389e-02 2.872000000000000247e-02
8.500000000000000611e-02 2.963500000000000162e-02
8.749999999999999445e-02 3.054000000000000117e-02
8.999999999999999667e-02 3.151500000000000135e-02
9.249999999999999889e-02 3.237000000000000294e-02
9.500000000000000111e-02 3.327000000000000096e-02
9.750000000000000333e-02 3.415000000000000674e-02
1.000000000000000056e-01 3.500500000000000833e-02
1.024999999999999939e-01 3.589500000000000329e-02
1.049999999999999961e-01 3.673000000000000570e-02
1.074999999999999983e-01 3.761500000000000260e-02
1.100000000000000006e-01 3.854500000000000287e-02
1.125000000000000028e-01 3.942999999999999977e-02
1.150000000000000050e-01 4.034000000000000086e-02
1.174999999999999933e-01 4.125500000000000000e-02
1.199999999999999956e-01 4.218500000000000028e-02
1.224999999999999978e-01 4.317999999999999616e-02
1.250000000000000000e-01 4.413500000000000062e-02
1.275000000000000022e-01 4.509500000000000314e-02
1.300000000000000044e-01 4.602500000000000341e-02
1.325000000000000067e-01 4.698499999999999899e-02
1.350000000000000089e-01 4.795500000000000457e-02
1.375000000000000111e-01 4.898000000000000270e-02
1.400000000000000133e-01 4.994500000000000328e-02
1.424999999999999878e-01 5.094499999999999723e-02
1.449999999999999900e-01 5.192999999999999700e-02
1.474999999999999922e-01 5.297499999999999432e-02
1.499999999999999944e-01 5.389499999999999152e-02
1.524999999999999967e-01 5.487499999999998629e-02
1.549999999999999989e-01 5.587999999999999218e-02
1.575000000000000011e-01 5.692999999999999450e-02
1.600000000000000033e-01 5.795999999999999069e-02
1.625000000000000056e-01 5.904999999999999138e-02
1.650000000000000078e-01 6.011499999999998789e-02
1.675000000000000100e-01 6.116999999999998827e-02
1.700000000000000122e-01 6.228999999999999121e-02
1.724999999999999867e-01 6.329999999999999516e-02
1.749999999999999889e-01 6.436999999999999666e-02
1.774999999999999911e-01 6.547499999999999154e-02
1.799999999999999933e-01 6.662499999999998979e-02
1.824999999999999956e-01 6.773499999999998966e-02
1.849999999999999978e-01 6.889499999999998403e-02
1.875000000000000000e-01 7.000999999999998891e-02
1.900000000000000022e-01 7.117999999999999328e-02
1.925000000000000044e-01 7.228999999999999315e-02
1.950000000000000067e-01 7.338499999999999190e-02
1.975000000000000089e-01 7.447999999999999066e-02
2.000000000000000111e-01 7.552999999999998604e-02
2.025000000000000133e-01 7.662999999999998979e-02
2.049999999999999878e-01 7.781499999999999528e-02
2.074999999999999900e-01 7.892499999999999516e-02
2.099999999999999922e-01 8.005500000000000116e-02
2.124999999999999944e-01 8.124499999999999778e-02
2.149999999999999967e-01 8.235499999999999765e-02
2.174999999999999989e-01 8.345000000000001028e-02
2.200000000000000011e-01 8.461500000000000965e-02
2.225000000000000033e-01 8.572000000000000453e-02
2.250000000000000056e-01 8.696500000000000064e-02
2.275000000000000078e-01 8.817500000000000338e-02
2.300000000000000100e-01 8.936499999999999999e-02
2.325000000000000122e-01 9.048500000000000987e-02
2.349999999999999867e-01 9.173000000000000598e-02
2.374999999999999889e-01 9.284499999999999698e-02
2.399999999999999911e-01 9.407000000000000084e-02
2.424999999999999933e-01 9.527499999999999858e-02
2.449999999999999956e-01 9.651500000000000357e-02
2.474999999999999978e-01 9.769999999999999518e-02
2.500000000000000000e-01 9.900499999999999579e-02
2.525000000000000022e-01 1.002799999999999803e-01
2.550000000000000044e-01 1.015399999999999775e-01
2.575000000000000067e-01 1.027849999999999736e-01
2.600000000000000089e-01 1.040399999999999797e-01
2.625000000000000111e-01 1.053549999999999903e-01
2.650000000000000133e-01 1.066249999999999976e-01
2.675000000000000155e-01 1.079350000000000032e-01
2.700000000000000178e-01 1.091600000000000070e-01
2.725000000000000200e-01 1.104949999999999960e-01
2.750000000000000222e-01 1.118950000000000083e-01
2.775000000000000244e-01 1.132399999999999934e-01
2.800000000000000266e-01 1.145800000000000013e-01
2.824999999999999734e-01 1.158150000000000013e-01
2.849999999999999756e-01 1.171350000000000030e-01
2.874999999999999778e-01 1.184149999999999925e-01
2.899999999999999800e-01 1.197700000000000015e-01
2.924999999999999822e-01 1.211650000000000088e-01
2.949999999999999845e-01 1.225450000000000012e-01
2.974999999999999867e-01 1.238150000000000084e-01
2.999999999999999889e-01 1.251349999999999962e-01
3.024999999999999911e-01 1.264850000000000141e-01
3.049999999999999933e-01 1.278000000000000247e-01
3.074999999999999956e-01 1.292800000000000060e-01
3.099999999999999978e-01 1.307450000000000001e-01
3.125000000000000000e-01 1.320800000000000030e-01
3.150000000000000022e-01 1.334700000000000053e-01
3.175000000000000044e-01 1.349150000000000071e-01
3.200000000000000067e-01 1.363550000000000040e-01
3.225000000000000089e-01 1.378350000000000131e-01
3.250000000000000111e-01 1.392249999999999877e-01
3.275000000000000133e-01 1.406649999999999845e-01
3.300000000000000155e-01 1.421649999999999858e-01
3.325000000000000178e-01 1.436350000000000127e-01
3.350000000000000200e-01 1.450249999999999873e-01
3.375000000000000222e-01 1.465249999999999886e-01
3.400000000000000244e-01 1.480749999999999844e-01
3.425000000000000266e-01 1.495499999999999885e-01
3.449999999999999734e-01 1.509749999999999981e-01
3.474999999999999756e-01 1.524699999999999944e-01
3.499999999999999778e-01 1.539449999999999985e-01
3.524999999999999800e-01 1.554300000000000126e-01
3.549999999999999822e-01 1.568550000000000222e-01
3.574999999999999845e-01 1.583450000000000135e-01
3.599999999999999867e-01 1.598299999999999998e-01
3.624999999999999889e-01 1.613100000000000089e-01
3.649999999999999911e-01 1.628750000000000198e-01
3.674999999999999933e-01 1.643700000000000161e-01
3.699999999999999956e-01 1.658950000000000147e-01
3.724999999999999978e-01 1.674400000000000055e-01
3.750000000000000000e-01 1.689399999999999791e-01
3.775000000000000022e-01 1.705349999999999921e-01
3.800000000000000044e-01 1.721000000000000030e-01
3.825000000000000067e-01 1.737150000000000083e-01
3.850000000000000089e-01 1.752500000000000169e-01
3.875000000000000111e-01 1.767950000000000077e-01
3.900000000000000133e-01 1.782650000000000068e-01
3.925000000000000155e-01 1.797700000000000131e-01
3.950000000000000178e-01 1.813099999999999989e-01
3.975000000000000200e-01 1.828500000000000125e-01
4.000000000000000222e-01 1.843899999999999983e-01
4.025000000000000244e-01 1.859499999999999764e-01
4.050000000000000266e-01 1.875449999999999895e-01
4.074999999999999734e-01 1.891349999999999976e-01
4.099999999999999756e-01 1.906499999999999861e-01
4.124999999999999778e-01 1.923099999999999810e-01
4.149999999999999800e-01 1.939849999999999908e-01
4.174999999999999822e-01 1.956400000000000083e-01
4.199999999999999845e-01 1.971650000000000069e-01
4.224999999999999867e-01 1.987249999999999850e-01
4.249999999999999889e-01 2.002299999999999913e-01
4.274999999999999911e-01 2.018250000000000044e-01
4.299999999999999933e-01 2.034400000000000097e-01
4.324999999999999956e-01 2.050899999999999945e-01
4.349999999999999978e-01 2.066500000000000004e-01
4.375000000000000000e-01 2.083249999999999824e-01
4.400000000000000022e-01 2.099399999999999877e-01
4.425000000000000044e-01 2.115599999999999981e-01
4.450000000000000067e-01 2.132000000000000006e-01
4.475000000000000089e-01 2.148150000000000059e-01
4.500000000000000111e-01 2.165200000000000180e-01
4.525000000000000133e-01 2.181400000000000006e-01
4.550000000000000155e-01 2.197399999999999909e-01
4.575000000000000178e-01 2.214200000000000057e-01
4.600000000000000200e-01 2.230050000000000088e-01
4.625000000000000222e-01 2.246499999999999886e-01
4.650000000000000244e-01 2.263799999999999701e-01
4.675000000000000266e-01 2.280699999999999950e-01
4.699999999999999734e-01 2.296899999999999775e-01
4.724999999999999756e-01 2.313249999999999751e-01
4.749999999999999778e-01 2.329499999999999904e-01
4.774999999999999800e-01 2.345649999999999957e-01
4.799999999999999822e-01 2.362599999999999700e-01
4.824999999999999845e-01 2.378949999999999676e-01
4.849999999999999867e-01 2.396349999999999592e-01
4.874999999999999889e-01 2.413049999999999917e-01
4.899999999999999911e-01 2.429499999999999715e-01
4.924999999999999933e-01 2.445999999999999841e-01
4.949999999999999956e-01 2.462099999999999844e-01
4.974999999999999978e-01 2.478699999999999792e-01
5.000000000000000000e-01 2.496299999999999630e-01
5.024999999999999467e-01 2.513799999999999923e-01
5.050000000000000044e-01 2.530049999999999799e-01
5.074999999999999512e-01 2.546150000000000357e-01
5.100000000000000089e-01 2.561999999999999833e-01
5.124999999999999556e-01 2.578199999999999936e-01
5.150000000000000133e-01 2.594350000000000267e-01
5.174999999999999600e-01 2.611299999999999732e-01
5.200000000000000178e-01 2.628000000000000336e-01
5.224999999999999645e-01 2.644550000000000511e-01
5.250000000000000222e-01 2.661499999999999977e-01
5.274999999999999689e-01 2.678050000000000153e-01
5.300000000000000266e-01 2.693900000000000183e-01
5.324999999999999734e-01 2.710500000000000131e-01
5.350000000000000311e-01 2.726550000000000362e-01
5.374999999999999778e-01 2.743600000000000483e-01
5.400000000000000355e-01 2.760650000000000603e-01
5.424999999999999822e-01 2.777100000000000679e-01
5.450000000000000400e-01 2.793650000000000855e-01
5.474999999999999867e-01 2.810300000000000575e-01
5.500000000000000444e-01 2.826900000000000523e-01
5.524999999999999911e-01 2.843400000000000372e-01
5.550000000000000488e-01 2.859350000000000502e-01
5.574999999999999956e-01 2.874850000000000461e-01
5.600000000000000533e-01 2.891200000000000436e-01
5.625000000000000000e-01 2.906550000000000522e-01
5.649999999999999467e-01 2.922750000000000625e-01
5.675000000000000044e-01 2.939050000000000828e-01
5.699999999999999512e-01 2.954500000000000459e-01
5.725000000000000089e-01 2.969750000000000445e-01
5.749999999999999556e-01 2.986300000000000621e-01
5.775000000000000133e-01 3.002300000000000524e-01
5.799999999999999600e-01 3.018500000000000627e-01
5.825000000000000178e-01 3.034000000000000585e-01
5.849999999999999645e-01 3.050500000000000433e-01
5.875000000000000222e-01 3.066650000000000764e-01
5.899999999999999689e-01 3.082800000000000540e-01
5.925000000000000266e-01 3.097900000000000653e-01
5.949999999999999734e-01 3.113850000000000784e-01
5.975000000000000311e-01 3.130000000000000560e-01
5.999999999999999778e-01 3.145700000000000718e-01
6.025000000000000355e-01 3.162050000000000693e-01
6.049999999999999822e-01 3.178150000000000697e-01
6.075000000000000400e-01 3.194300000000001027e-01
6.099999999999999867e-01 3.209700000000000886e-01
6.125000000000000444e-01 3.225050000000000971e-01
6.149999999999999911e-01 3.241100000000000647e-01
6.175000000000000488e-01 3.257000000000001005e-01
6.199999999999999956e-01 3.273500000000000854e-01
6.225000000000000533e-01 3.288150000000000794e-01
6.250000000000000000e-01 3.304650000000000643e-01
6.274999999999999467e-01 3.319850000000000856e-01
6.300000000000000044e-01 3.335450000000000914e-01
6.324999999999999512e-01 3.350900000000000545e-01
6.350000000000000089e-01 3.365200000000000968e-01
6.374999999999999556e-01 3.380600000000001382e-01
6.400000000000000133e-01 3.395450000000000967e-01
6.424999999999999600e-01 3.410600000000000853e-01
6.450000000000000178e-01 3.426200000000000911e-01
6.474999999999999645e-01 3.442050000000000387e-01
6.500000000000000222e-01 3.456800000000000428e-01
6.524999999999999689e-01 3.471700000000000341e-01
6.550000000000000266e-01 3.487250000000001182e-01
6.574999999999999734e-01 3.502700000000000813e-01
6.600000000000000311e-01 3.518100000000001226e-01
6.624999999999999778e-01 3.533200000000001340e-01
6.650000000000000355e-01 3.547600000000001308e-01
6.674999999999999822e-01 3.562050000000001604e-01
6.700000000000000400e-01 3.576900000000001190e-01
6.724999999999999867e-01 3.590300000000001268e-01
6.750000000000000444e-01 3.605500000000001481e-01
6.774999999999999911e-01 3.618950000000001888e-01
6.800000000000000488e-01 3.633100000000001883e-01
6.824999999999999956e-01 3.647050000000001679e-01
6.850000000000000533e-01 3.661850000000002048e-01
6.875000000000000000e-01 3.676250000000001461e-01
6.899999999999999467e-01 3.690850000000001629e-01
6.925000000000000044e-01 3.704550000000002008e-01
6.949999999999999512e-01 3.718150000000002287e-01
6.975000000000000089e-01 3.731200000000001737e-01
6.999999999999999556e-01 3.744700000000001916e-01
7.025000000000000133e-01 3.759300000000001529e-01
7.049999999999999600e-01 3.773300000000001653e-01
7.075000000000000178e-01 3.786350000000001659e-01
7.099999999999999645e-01 3.799400000000001665e-01
7.125000000000000222e-01 3.813700000000001533e-01
7.149999999999999689e-01 3.826850000000001639e-01
7.175000000000000266e-01 3.839300000000001600e-01
7.199999999999999734e-01 3.853050000000001751e-01
7.225000000000000311e-01 3.866250000000001630e-01
7.249999999999999778e-01 3.879000000000001336e-01
7.275000000000000355e-01 3.891850000000001697e-01
7.299999999999999822e-01 3.905800000000001493e-01
7.325000000000000400e-01 3.918600000000001526e-01
7.349999999999999867e-01 3.932450000000001222e-01
7.375000000000000444e-01 3.946000000000001728e-01
7.399999999999999911e-01 3.959050000000001179e-01
7.425000000000000488e-01 3.970900000000001095e-01
7.449999999999999956e-01 3.983400000000000829e-01
7.475000000000000533e-01 3.997450000000001280e-01
7.500000000000000000e-01 4.010700000000001486e-01
7.524999999999999467e-01 4.023750000000000937e-01
7.550000000000000044e-01 4.036300000000001553e-01
7.574999999999999512e-01 4.048550000000001869e-01
7.600000000000000089e-01 4.061200000000001475e-01
7.624999999999999556e-01 4.073350000000001137e-01
7.650000000000000133e-01 4.085500000000001353e-01
7.674999999999999600e-01 4.097850000000001214e-01
7.700000000000000178e-01 4.109050000000001313e-01
7.724999999999999645e-01 4.120700000000001584e-01
7.750000000000000222e-01 4.132600000000001272e-01
7.774999999999999689e-01 4.145550000000001734e-01
7.800000000000000266e-01 4.157100000000001350e-01
7.824999999999999734e-01 4.169250000000001011e-01
7.850000000000000311e-01 4.181400000000000672e-01
7.874999999999999778e-01 4.192350000000000243e-01
7.900000000000000355e-01 4.203749999999999987e-01
7.924999999999999822e-01 4.215050000000000185e-01
7.950000000000000400e-01 4.226749999999999674e-01
7.974999999999999867e-01 4.237549999999999373e-01
8.000000000000000444e-01 4.247649999999999482e-01
8.024999999999999911e-01 4.258599999999999053e-01
8.050000000000000488e-01 4.270149999999998669e-01
8.074999999999999956e-01 4.280649999999998623e-01
8.100000000000000533e-01 4.292449999999998766e-01
8.125000000000000000e-01 4.303549999999998210e-01
8.149999999999999467e-01 4.315249999999998254e-01
8.175000000000000044e-01 4.326849999999998198e-01
8.199999999999999512e-01 4.336849999999998206e-01
8.225000000000000089e-01 4.347149999999998515e-01
8.249999999999999556e-01 4.357449999999998824e-01
8.275000000000000133e-01 4.368549999999998268e-01
8.299999999999999600e-01 4.379949999999998012e-01
8.325000000000000178e-01 4.391049999999998010e-01
8.349999999999999645e-01 4.402549999999997854e-01
8.375000000000000222e-01 4.412849999999998163e-01
8.399999999999999689e-01 4.422749999999997517e-01
8.425000000000000266e-01 4.433449999999997670e-01
8.449999999999999734e-01 4.443899999999997852e-01
8.475000000000000311e-01 4.453499999999997461e-01
8.499999999999999778e-01 4.463299999999997270e-01
8.525000000000000355e-01 4.473349999999997051e-01
8.549999999999999822e-01 4.483999999999996877e-01
8.575000000000000400e-01 4.494249999999996859e-01
8.599999999999999867e-01 4.504399999999996740e-01
8.625000000000000444e-01 4.514399999999996749e-01
8.649999999999999911e-01 4.523349999999997095e-01
8.675000000000000488e-01 4.533199999999997232e-01
8.699999999999999956e-01 4.542449999999997323e-01
8.725000000000000533e-01 4.552749999999997632e-01
8.750000000000000000e-01 4.563349999999997686e-01
8.774999999999999467e-01 4.572449999999997905e-01
8.800000000000000044e-01 4.581749999999998324e-01
8.824999999999999512e-01 4.591449999999998033e-01
8.850000000000000089e-01 4.600349999999998052e-01
8.874999999999999556e-01 4.610349999999998061e-01
8.900000000000000133e-01 4.618649999999998035e-01
8.924999999999999600e-01 4.626799999999998136e-01
8.950000000000000178e-01 4.636349999999997973e-01
8.974999999999999645e-01 4.645299999999998319e-01
9.000000000000000222e-01 4.653749999999998166e-01
9.024999999999999689e-01 4.662699999999997957e-01
9.050000000000000266e-01 4.671749999999997849e-01
9.074999999999999734e-01 4.680749999999998523e-01
9.100000000000000311e-01 4.690249999999998032e-01
9.124999999999999778e-01 4.699299999999997923e-01
9.150000000000000355e-01 4.708599999999998342e-01
9.174999999999999822e-01 4.717899999999998761e-01
9.200000000000000400e-01 4.726949999999998653e-01
9.224999999999999867e-01 4.735949999999998772e-01
9.250000000000000444e-01 4.744699999999998918e-01
9.274999999999999911e-01 4.753099999999998992e-01
9.300000000000000488e-01 4.761699999999999267e-01
9.324999999999999956e-01 4.769999999999998685e-01
9.350000000000000533e-01 4.778399999999999315e-01
9.375000000000000000e-01 4.786699999999999289e-01
9.399999999999999467e-01 4.795199999999998908e-01
9.425000000000000044e-01 4.802949999999999164e-01
9.449999999999999512e-01 4.811499999999999666e-01
9.475000000000000089e-01 4.820549999999999558e-01
9.499999999999999556e-01 4.829149999999999276e-01
9.525000000000000133e-01 4.838149999999999396e-01
9.549999999999999600e-01 4.847099999999999742e-01
9.575000000000000178e-01 4.855899999999999661e-01
9.599999999999999645e-01 4.863599999999999590e-01
9.625000000000000222e-01 4.872549999999999937e-01
9.649999999999999689e-01 4.880349999999999966e-01
9.675000000000000266e-01 4.889549999999999730e-01
9.699999999999999734e-01 4.898599999999999621e-01
9.725000000000000311e-01 4.906899999999999595e-01
9.749999999999999778e-01 4.916449999999999432e-01
9.775000000000000355e-01 4.925249999999999906e-01
9.799999999999999822e-01 4.933399999999999452e-01
9.825000000000000400e-01 4.941549999999999554e-01
9.849999999999999867e-01 4.950449999999999573e-01
9.875000000000000444e-01 4.957799999999999430e-01
9.899999999999999911e-01 4.965849999999999431e-01
9.925000000000000488e-01 4.974399999999999933e-01
9.949999999999999956e-01 4.983250000000000179e-01
9.975000000000000533e-01 4.992000000000000326e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n400_alpha05_initial_symmetric_aver500_Nframes5_t2times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000052e-03 1.120000000000000119e-03
5.000000000000000104e-03 2.269999999999999882e-03
7.499999999999999722e-03 3.350000000000000113e-03
1.000000000000000021e-02 4.505000000000000324e-03
1.250000000000000069e-02 5.624999999999999792e-03
1.499999999999999944e-02 6.754999999999999720e-03
1.750000000000000167e-02 7.929999999999999549e-03
2.000000000000000042e-02 9.124999999999999431e-03
2.249999999999999917e-02 1.034999999999999983e-02
2.500000000000000139e-02 1.149500000000000001e-02
2.750000000000000014e-02 1.261999999999999927e-02
2.999999999999999889e-02 1.376500000000000119e-02
3.250000000000000111e-02 1.482500000000000137e-02
3.500000000000000333e-02 1.594500000000000084e-02
3.749999999999999861e-02 1.708000000000000143e-02
4.000000000000000083e-02 1.819500000000000284e-02
4.250000000000000305e-02 1.941500000000000170e-02
4.499999999999999833e-02 2.049999999999999739e-02
4.750000000000000056e-02 2.156499999999999737e-02
5.000000000000000278e-02 2.276500000000000051e-02
5.249999999999999806e-02 2.391000000000000070e-02
5.500000000000000028e-02 2.508500000000000313e-02
5.750000000000000250e-02 2.620500000000000260e-02
5.999999999999999778e-02 2.737000000000000197e-02
6.250000000000000000e-02 2.845499999999999766e-02
6.500000000000000222e-02 2.959000000000000172e-02
6.750000000000000444e-02 3.067499999999999741e-02
7.000000000000000666e-02 3.189999999999999780e-02
7.249999999999999500e-02 3.301499999999999574e-02
7.499999999999999722e-02 3.416500000000000092e-02
7.749999999999999944e-02 3.537500000000000366e-02
8.000000000000000167e-02 3.645000000000000323e-02
8.250000000000000389e-02 3.762000000000000066e-02
8.500000000000000611e-02 3.881000000000000422e-02
8.749999999999999445e-02 3.991000000000000103e-02
8.999999999999999667e-02 4.102499999999999897e-02
9.249999999999999889e-02 4.206999999999999629e-02
9.500000000000000111e-02 4.328499999999999709e-02
9.750000000000000333e-02 4.455499999999999738e-02
1.000000000000000056e-01 4.572000000000000369e-02
1.024999999999999939e-01 4.685500000000000081e-02
1.049999999999999961e-01 4.802000000000000712e-02
1.074999999999999983e-01 4.920000000000000762e-02
1.100000000000000006e-01 5.040500000000000536e-02
1.125000000000000028e-01 5.168500000000000871e-02
1.150000000000000050e-01 5.282000000000000584e-02
1.174999999999999933e-01 5.398000000000000714e-02
1.199999999999999956e-01 5.503500000000000753e-02
1.224999999999999978e-01 5.622500000000000414e-02
1.250000000000000000e-01 5.739000000000001045e-02
1.275000000000000022e-01 5.856500000000000594e-02
1.300000000000000044e-01 5.976500000000000562e-02
1.325000000000000067e-01 6.082500000000000406e-02
1.350000000000000089e-01 6.205500000000000599e-02
1.375000000000000111e-01 6.309500000000001219e-02
1.400000000000000133e-01 6.422500000000001819e-02
1.424999999999999878e-01 6.541000000000000980e-02
1.449999999999999900e-01 6.652000000000000968e-02
1.474999999999999922e-01 6.761500000000000843e-02
1.499999999999999944e-01 6.872000000000000330e-02
1.524999999999999967e-01 7.002000000000001279e-02
1.549999999999999989e-01 7.125000000000000777e-02
1.575000000000000011e-01 7.244000000000000439e-02
1.600000000000000033e-01 7.367500000000000437e-02
1.625000000000000056e-01 7.484500000000000874e-02
1.650000000000000078e-01 7.607500000000000373e-02
1.675000000000000100e-01 7.728000000000000147e-02
1.700000000000000122e-01 7.857500000000000595e-02
1.724999999999999867e-01 7.978500000000000869e-02
1.749999999999999889e-01 8.094500000000000306e-02
1.774999999999999911e-01 8.210499999999999743e-02
1.799999999999999933e-01 8.333499999999999241e-02
1.824999999999999956e-01 8.445999999999999341e-02
1.849999999999999978e-01 8.561000000000000554e-02
1.875000000000000000e-01 8.685499999999998777e-02
1.900000000000000022e-01 8.811999999999999000e-02
1.925000000000000044e-01 8.925500000000000100e-02
1.950000000000000067e-01 9.046999999999999487e-02
1.975000000000000089e-01 9.166499999999999648e-02
2.000000000000000111e-01 9.289999999999999647e-02
2.025000000000000133e-01 9.414000000000000146e-02
2.049999999999999878e-01 9.533999999999999420e-02
2.074999999999999900e-01 9.658499999999997643e-02
2.099999999999999922e-01 9.774999999999998967e-02
2.124999999999999944e-01 9.900999999999998691e-02
2.149999999999999967e-01 1.002999999999999725e-01
2.174999999999999989e-01 1.014899999999999691e-01
2.200000000000000011e-01 1.026949999999999669e-01
2.225000000000000033e-01 1.039499999999999730e-01
2.250000000000000056e-01 1.051599999999999757e-01
2.275000000000000078e-01 1.063199999999999840e-01
2.300000000000000100e-01 1.075199999999999767e-01
2.325000000000000122e-01 1.088399999999999646e-01
2.349999999999999867e-01 1.100899999999999657e-01
2.374999999999999889e-01 1.113649999999999640e-01
2.399999999999999911e-01 1.125649999999999568e-01
2.424999999999999933e-01 1.137549999999999534e-01
2.449999999999999956e-01 1.150749999999999551e-01
2.474999999999999978e-01 1.163449999999999623e-01
2.500000000000000000e-01 1.175949999999999496e-01
2.525000000000000022e-01 1.188949999999999591e-01
2.550000000000000044e-01 1.200649999999999773e-01
2.575000000000000067e-01 1.212949999999999723e-01
2.600000000000000089e-01 1.224399999999999655e-01
2.625000000000000111e-01 1.238399999999999640e-01
2.650000000000000133e-01 1.251049999999999662e-01
2.675000000000000155e-01 1.263899999999999746e-01
2.700000000000000178e-01 1.276599999999999957e-01
2.725000000000000200e-01 1.288799999999999946e-01
2.750000000000000222e-01 1.302249999999999797e-01
2.775000000000000244e-01 1.315649999999999875e-01
2.800000000000000266e-01 1.328949999999999576e-01
2.824999999999999734e-01 1.342149999999999732e-01
2.849999999999999756e-01 1.355149999999999688e-01
2.874999999999999778e-01 1.367549999999999877e-01
2.899999999999999800e-01 1.381099999999999828e-01
2.924999999999999822e-01 1.394449999999999856e-01
2.949999999999999845e-01 1.407649999999999735e-01
2.974999999999999867e-01 1.420849999999999613e-01
2.999999999999999889e-01 1.433899999999999619e-01
3.024999999999999911e-01 1.447499999999999620e-01
3.049999999999999933e-01 1.460399999999999476e-01
3.074999999999999956e-01 1.473599999999999632e-01
3.099999999999999978e-01 1.486549999999999538e-01
3.125000000000000000e-01 1.499949999999999617e-01
3.150000000000000022e-01 1.512299999999999478e-01
3.175000000000000044e-01 1.525449999999999584e-01
3.200000000000000067e-01 1.537999999999999645e-01
3.225000000000000089e-01 1.551299999999999901e-01
3.250000000000000111e-01 1.565599999999999770e-01
3.275000000000000133e-01 1.580050000000000066e-01
3.300000000000000155e-01 1.592799999999999772e-01
3.325000000000000178e-01 1.607500000000000040e-01
3.350000000000000200e-01 1.620700000000000196e-01
3.375000000000000222e-01 1.633900000000000352e-01
3.400000000000000244e-01 1.646350000000000313e-01
3.425000000000000266e-01 1.660100000000000187e-01
3.449999999999999734e-01 1.672850000000000448e-01
3.474999999999999756e-01 1.686300000000000299e-01
3.499999999999999778e-01 1.698650000000000437e-01
3.524999999999999800e-01 1.712550000000000183e-01
3.549999999999999822e-01 1.725800000000000389e-01
3.574999999999999845e-01 1.738150000000000250e-01
3.599999999999999867e-01 1.751000000000000056e-01
3.624999999999999889e-01 1.764100000000000112e-01
3.649999999999999911e-01 1.777250000000000218e-01
3.674999999999999933e-01 1.790200000000000125e-01
3.699999999999999956e-01 1.803700000000000303e-01
3.724999999999999978e-01 1.816600000000000437e-01
3.750000000000000000e-01 1.830900000000000583e-01
3.775000000000000022e-01 1.843700000000000339e-01
3.800000000000000044e-01 1.856400000000000272e-01
3.825000000000000067e-01 1.869400000000000228e-01
3.850000000000000089e-01 1.882950000000000179e-01
3.875000000000000111e-01 1.895050000000000068e-01
3.900000000000000133e-01 1.907900000000000151e-01
3.925000000000000155e-01 1.921799999999999897e-01
3.950000000000000178e-01 1.935250000000000026e-01
3.975000000000000200e-01 1.949299999999999922e-01
4.000000000000000222e-01 1.963249999999999995e-01
4.025000000000000244e-01 1.976849999999999996e-01
4.050000000000000266e-01 1.989799999999999902e-01
4.074999999999999734e-01 2.003549999999999776e-01
4.099999999999999756e-01 2.017100000000000004e-01
4.124999999999999778e-01 2.030750000000000055e-01
4.149999999999999800e-01 2.043550000000000089e-01
4.174999999999999822e-01 2.057599999999999985e-01
4.199999999999999845e-01 2.070550000000000168e-01
4.224999999999999867e-01 2.083500000000000074e-01
4.249999999999999889e-01 2.097000000000000253e-01
4.274999999999999911e-01 2.110800000000000454e-01
4.299999999999999933e-01 2.123950000000000282e-01
4.324999999999999956e-01 2.136900000000000466e-01
4.349999999999999978e-01 2.150100000000000344e-01
4.375000000000000000e-01 2.161950000000000538e-01
4.400000000000000022e-01 2.175650000000000639e-01
4.425000000000000044e-01 2.189250000000000640e-01
4.450000000000000067e-01 2.203400000000000636e-01
4.475000000000000089e-01 2.216250000000000442e-01
4.500000000000000111e-01 2.229000000000000703e-01
4.525000000000000133e-01 2.242050000000000709e-01
4.550000000000000155e-01 2.255650000000000710e-01
4.575000000000000178e-01 2.269800000000000706e-01
4.600000000000000200e-01 2.283450000000001034e-01
4.625000000000000222e-01 2.297050000000000758e-01
4.650000000000000244e-01 2.309800000000001019e-01
4.675000000000000266e-01 2.323400000000001020e-01
4.699999999999999734e-01 2.336400000000000698e-01
4.724999999999999756e-01 2.349850000000000827e-01
4.749999999999999778e-01 2.363100000000000755e-01
4.774999999999999800e-01 2.376800000000000856e-01
4.799999999999999822e-01 2.389750000000000763e-01
4.824999999999999845e-01 2.403150000000000841e-01
4.849999999999999867e-01 2.416050000000000975e-01
4.874999999999999889e-01 2.430100000000000871e-01
4.899999999999999911e-01 2.443750000000001199e-01
4.924999999999999933e-01 2.456400000000001083e-01
4.949999999999999956e-01 2.469800000000001161e-01
4.974999999999999978e-01 2.482900000000001217e-01
5.000000000000000000e-01 2.496000000000001273e-01
5.024999999999999467e-01 2.510400000000000964e-01
5.050000000000000044e-01 2.524150000000001115e-01
5.074999999999999512e-01 2.537300000000000666e-01
5.100000000000000089e-01 2.550450000000000772e-01
5.124999999999999556e-01 2.564350000000000795e-01
5.150000000000000133e-01 2.577750000000000874e-01
5.174999999999999600e-01 2.590650000000001008e-01
5.200000000000000178e-01 2.603600000000000914e-01
5.224999999999999645e-01 2.615950000000000775e-01
5.250000000000000222e-01 2.629400000000000626e-01
5.274999999999999689e-01 2.643200000000001104e-01
5.300000000000000266e-01 2.657200000000001228e-01
5.324999999999999734e-01 2.671150000000001024e-01
5.350000000000000311e-01 2.684300000000001130e-01
5.374999999999999778e-01 2.698100000000001053e-01
5.400000000000000355e-01 2.712150000000000949e-01
5.424999999999999822e-01 2.725800000000001555e-01
5.450000000000000400e-01 2.739800000000001123e-01
5.474999999999999867e-01 2.752950000000001229e-01
5.500000000000000444e-01 2.766150000000001663e-01
5.524999999999999911e-01 2.779400000000001314e-01
5.550000000000000488e-01 2.793000000000001593e-01
5.574999999999999956e-01 2.806500000000001771e-01
5.600000000000000533e-01 2.819600000000001550e-01
5.625000000000000000e-01 2.832900000000001528e-01
5.649999999999999467e-01 2.847050000000001524e-01
5.675000000000000044e-01 2.861100000000001420e-01
5.699999999999999512e-01 2.874850000000001571e-01
5.725000000000000089e-01 2.888800000000001367e-01
5.749999999999999556e-01 2.902350000000001873e-01
5.775000000000000133e-01 2.915600000000001524e-01
5.799999999999999600e-01 2.929200000000001802e-01
5.825000000000000178e-01 2.943250000000001698e-01
5.849999999999999645e-01 2.956950000000001522e-01
5.875000000000000222e-01 2.970100000000001628e-01
5.899999999999999689e-01 2.983650000000001579e-01
5.925000000000000266e-01 2.997950000000001447e-01
5.949999999999999734e-01 3.011300000000001753e-01
5.975000000000000311e-01 3.024900000000001477e-01
5.999999999999999778e-01 3.039250000000001672e-01
6.025000000000000355e-01 3.052050000000001706e-01
6.049999999999999822e-01 3.065850000000001629e-01
6.075000000000000400e-01 3.078750000000001763e-01
6.099999999999999867e-01 3.091900000000001869e-01
6.125000000000000444e-01 3.105150000000002075e-01
6.149999999999999911e-01 3.118500000000001826e-01
6.175000000000000488e-01 3.131850000000002132e-01
6.199999999999999956e-01 3.144200000000001993e-01
6.225000000000000533e-01 3.158050000000002244e-01
6.250000000000000000e-01 3.171650000000001968e-01
6.274999999999999467e-01 3.184700000000002529e-01
6.300000000000000044e-01 3.197350000000002135e-01
6.324999999999999512e-01 3.210900000000002086e-01
6.350000000000000089e-01 3.225150000000002182e-01
6.374999999999999556e-01 3.237000000000002098e-01
6.400000000000000133e-01 3.250000000000002331e-01
6.424999999999999600e-01 3.262500000000002065e-01
6.450000000000000178e-01 3.275300000000002099e-01
6.474999999999999645e-01 3.288050000000001805e-01
6.500000000000000222e-01 3.300850000000001838e-01
6.524999999999999689e-01 3.313950000000002172e-01
6.550000000000000266e-01 3.327400000000002023e-01
6.574999999999999734e-01 3.341050000000002074e-01
6.600000000000000311e-01 3.354600000000002025e-01
6.624999999999999778e-01 3.368200000000002303e-01
6.650000000000000355e-01 3.381250000000002309e-01
6.674999999999999822e-01 3.394550000000002288e-01
6.700000000000000400e-01 3.407950000000002366e-01
6.724999999999999867e-01 3.421600000000002417e-01
6.750000000000000444e-01 3.435400000000001786e-01
6.774999999999999911e-01 3.448100000000002274e-01
6.800000000000000488e-01 3.460250000000001935e-01
6.824999999999999956e-01 3.474250000000002059e-01
6.850000000000000533e-01 3.487350000000002392e-01
6.875000000000000000e-01 3.500800000000002243e-01
6.899999999999999467e-01 3.514050000000002449e-01
6.925000000000000044e-01 3.526150000000002893e-01
6.949999999999999512e-01 3.538350000000002882e-01
6.975000000000000089e-01 3.551350000000003115e-01
6.999999999999999556e-01 3.564050000000003049e-01
7.025000000000000133e-01 3.577200000000003155e-01
7.049999999999999600e-01 3.590500000000003689e-01
7.075000000000000178e-01 3.603850000000003440e-01
7.099999999999999645e-01 3.616550000000003928e-01
7.125000000000000222e-01 3.629550000000004162e-01
7.149999999999999689e-01 3.642300000000003868e-01
7.175000000000000266e-01 3.654500000000003856e-01
7.199999999999999734e-01 3.666500000000003645e-01
7.225000000000000311e-01 3.678850000000003506e-01
7.249999999999999778e-01 3.691350000000003240e-01
7.275000000000000355e-01 3.704300000000003701e-01
7.299999999999999822e-01 3.717700000000003779e-01
7.325000000000000400e-01 3.729500000000003923e-01
7.349999999999999867e-01 3.742150000000003529e-01
7.375000000000000444e-01 3.754950000000003563e-01
7.399999999999999911e-01 3.768200000000003769e-01
7.425000000000000488e-01 3.781350000000003875e-01
7.449999999999999956e-01 3.794000000000004036e-01
7.475000000000000533e-01 3.806700000000004525e-01
7.500000000000000000e-01 3.820200000000004148e-01
7.524999999999999467e-01 3.832250000000004264e-01
7.550000000000000044e-01 3.845850000000004543e-01
7.574999999999999512e-01 3.858500000000004149e-01
7.600000000000000089e-01 3.870700000000004137e-01
7.624999999999999556e-01 3.883200000000004426e-01
7.650000000000000133e-01 3.895950000000004132e-01
7.674999999999999600e-01 3.908050000000004576e-01
7.700000000000000178e-01 3.921000000000004482e-01
7.724999999999999645e-01 3.932800000000004625e-01
7.750000000000000222e-01 3.945100000000004159e-01
7.774999999999999689e-01 3.956850000000004530e-01
7.800000000000000266e-01 3.969550000000004464e-01
7.824999999999999734e-01 3.981700000000004125e-01
7.850000000000000311e-01 3.993900000000004114e-01
7.874999999999999778e-01 4.006500000000003947e-01
7.900000000000000355e-01 4.018600000000004391e-01
7.924999999999999822e-01 4.029900000000004034e-01
7.950000000000000400e-01 4.041550000000004306e-01
7.974999999999999867e-01 4.053550000000004094e-01
8.000000000000000444e-01 4.064950000000003838e-01
8.024999999999999911e-01 4.076300000000003809e-01
8.050000000000000488e-01 4.088300000000003598e-01
8.074999999999999956e-01 4.100400000000004042e-01
8.100000000000000533e-01 4.112700000000003575e-01
8.125000000000000000e-01 4.125400000000004064e-01
8.149999999999999467e-01 4.137650000000004380e-01
8.175000000000000044e-01 4.149500000000003741e-01
8.199999999999999512e-01 4.160600000000003740e-01
8.225000000000000089e-01 4.173000000000003928e-01
8.249999999999999556e-01 4.185500000000004217e-01
8.275000000000000133e-01 4.198250000000003923e-01
8.299999999999999600e-01 4.210050000000004067e-01
8.325000000000000178e-01 4.222100000000004183e-01
8.349999999999999645e-01 4.234350000000003944e-01
8.375000000000000222e-01 4.246200000000003860e-01
8.399999999999999689e-01 4.258000000000004004e-01
8.425000000000000266e-01 4.271100000000004338e-01
8.449999999999999734e-01 4.281850000000004264e-01
8.475000000000000311e-01 4.293350000000004663e-01
8.499999999999999778e-01 4.304850000000004506e-01
8.525000000000000355e-01 4.316050000000004605e-01
8.549999999999999822e-01 4.326700000000004431e-01
8.575000000000000400e-01 4.338700000000004220e-01
8.599999999999999867e-01 4.351100000000004409e-01
8.625000000000000444e-01 4.362600000000004807e-01
8.649999999999999911e-01 4.374450000000004724e-01
8.675000000000000488e-01 4.386700000000004485e-01
8.699999999999999956e-01 4.397900000000005138e-01
8.725000000000000533e-01 4.409850000000005155e-01
8.750000000000000000e-01 4.422150000000004688e-01
8.774999999999999467e-01 4.433950000000004832e-01
8.800000000000000044e-01 4.446050000000005276e-01
8.824999999999999512e-01 4.458600000000005337e-01
8.850000000000000089e-01 4.470200000000005280e-01
8.874999999999999556e-01 4.481500000000005479e-01
8.900000000000000133e-01 4.492600000000004923e-01
8.924999999999999600e-01 4.505250000000005084e-01
8.950000000000000178e-01 4.517150000000005328e-01
8.974999999999999645e-01 4.528550000000005071e-01
9.000000000000000222e-01 4.541750000000004395e-01
9.024999999999999689e-01 4.554400000000004556e-01
9.050000000000000266e-01 4.566150000000004372e-01
9.074999999999999734e-01 4.576800000000004198e-01
9.100000000000000311e-01 4.588600000000004342e-01
9.124999999999999778e-01 4.600300000000004386e-01
9.150000000000000355e-01 4.611150000000004412e-01
9.174999999999999822e-01 4.622200000000004638e-01
9.200000000000000400e-01 4.634600000000004827e-01
9.224999999999999867e-01 4.646200000000004771e-01
9.250000000000000444e-01 4.657850000000005042e-01
9.274999999999999911e-01 4.669250000000004786e-01
9.300000000000000488e-01 4.680400000000004557e-01
9.324999999999999956e-01 4.692400000000004345e-01
9.350000000000000533e-01 4.703800000000004089e-01
9.375000000000000000e-01 4.715950000000003750e-01
9.399999999999999467e-01 4.727100000000003521e-01
9.425000000000000044e-01 4.738200000000003520e-01
9.449999999999999512e-01 4.749350000000003291e-01
9.475000000000000089e-01 4.761100000000003107e-01
9.499999999999999556e-01 4.772500000000002851e-01
9.525000000000000133e-01 4.783300000000002550e-01
9.549999999999999600e-01 4.795150000000002466e-01
9.575000000000000178e-01 4.806300000000002237e-01
9.599999999999999645e-01 4.817500000000002336e-01
9.625000000000000222e-01 4.830100000000002169e-01
9.649999999999999689e-01 4.842150000000002286e-01
9.675000000000000266e-01 4.853600000000002357e-01
9.699999999999999734e-01 4.864150000000002083e-01
9.725000000000000311e-01 4.875100000000001654e-01
9.749999999999999778e-01 4.886950000000001570e-01
9.775000000000000355e-01 4.898250000000001769e-01
9.799999999999999822e-01 4.909850000000001713e-01
9.825000000000000400e-01 4.920600000000001639e-01
9.849999999999999867e-01 4.932200000000001583e-01
9.875000000000000444e-01 4.943350000000001909e-01
9.899999999999999911e-01 4.955250000000001598e-01
9.925000000000000488e-01 4.966450000000001697e-01
9.949999999999999956e-01 4.977550000000001695e-01
9.975000000000000533e-01 4.989750000000001684e-01
1.000000000000000000e+00 5.000000000000001110e-01


==> relax_n400_alpha05_initial_symmetric_aver500_Nframes5_t3times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000052e-03 1.160000000000000007e-03
5.000000000000000104e-03 2.330000000000000040e-03
7.499999999999999722e-03 3.615000000000000591e-03
1.000000000000000021e-02 4.900000000000000709e-03
1.250000000000000069e-02 6.105000000000000183e-03
1.499999999999999944e-02 7.370000000000000683e-03
1.750000000000000167e-02 8.570000000000001228e-03
2.000000000000000042e-02 9.860000000000000708e-03
2.249999999999999917e-02 1.106000000000000039e-02
2.500000000000000139e-02 1.229000000000000058e-02
2.750000000000000014e-02 1.358499999999999985e-02
2.999999999999999889e-02 1.486499999999999974e-02
3.250000000000000111e-02 1.605499999999999983e-02
3.500000000000000333e-02 1.734000000000000125e-02
3.749999999999999861e-02 1.858500000000000082e-02
4.000000000000000083e-02 1.977500000000000091e-02
4.250000000000000305e-02 2.103999999999999967e-02
4.499999999999999833e-02 2.213000000000000037e-02
4.750000000000000056e-02 2.339500000000000260e-02
5.000000000000000278e-02 2.458499999999999922e-02
5.249999999999999806e-02 2.582500000000000073e-02
5.500000000000000028e-02 2.696000000000000132e-02
5.750000000000000250e-02 2.814500000000000335e-02
5.999999999999999778e-02 2.932000000000000231e-02
6.250000000000000000e-02 3.060500000000000373e-02
6.500000000000000222e-02 3.181500000000000300e-02
6.750000000000000444e-02 3.299500000000000349e-02
7.000000000000000666e-02 3.420499999999999929e-02
7.249999999999999500e-02 3.547500000000000653e-02
7.499999999999999722e-02 3.668000000000000427e-02
7.749999999999999944e-02 3.778499999999999914e-02
8.000000000000000167e-02 3.893500000000000433e-02
8.250000000000000389e-02 4.016000000000000125e-02
8.500000000000000611e-02 4.139000000000000318e-02
8.749999999999999445e-02 4.256499999999999867e-02
8.999999999999999667e-02 4.378499999999999753e-02
9.249999999999999889e-02 4.494499999999999190e-02
9.500000000000000111e-02 4.624499999999999444e-02
9.750000000000000333e-02 4.749999999999999362e-02
1.000000000000000056e-01 4.871999999999999248e-02
1.024999999999999939e-01 4.995999999999998359e-02
1.049999999999999961e-01 5.127999999999998532e-02
1.074999999999999983e-01 5.251499999999998530e-02
1.100000000000000006e-01 5.375999999999998835e-02
1.125000000000000028e-01 5.501999999999998558e-02
1.150000000000000050e-01 5.632999999999999119e-02
1.174999999999999933e-01 5.752499999999999281e-02
1.199999999999999956e-01 5.877499999999999392e-02
1.224999999999999978e-01 6.001499999999999196e-02
1.250000000000000000e-01 6.117499999999998633e-02
1.275000000000000022e-01 6.222999999999998672e-02
1.300000000000000044e-01 6.343499999999999139e-02
1.325000000000000067e-01 6.467999999999998750e-02
1.350000000000000089e-01 6.581999999999998963e-02
1.375000000000000111e-01 6.704999999999999849e-02
1.400000000000000133e-01 6.815999999999998449e-02
1.424999999999999878e-01 6.941499999999999060e-02
1.449999999999999900e-01 7.065999999999998671e-02
1.474999999999999922e-01 7.192499999999998894e-02
1.499999999999999944e-01 7.316499999999998005e-02
1.524999999999999967e-01 7.444999999999998841e-02
1.549999999999999989e-01 7.569999999999998952e-02
1.575000000000000011e-01 7.687999999999999001e-02
1.600000000000000033e-01 7.811499999999999000e-02
1.625000000000000056e-01 7.938499999999998336e-02
1.650000000000000078e-01 8.056999999999998885e-02
1.675000000000000100e-01 8.177499999999998659e-02
1.700000000000000122e-01 8.290999999999998371e-02
1.724999999999999867e-01 8.405499999999997696e-02
1.749999999999999889e-01 8.520999999999999408e-02
1.774999999999999911e-01 8.654499999999998305e-02
1.799999999999999933e-01 8.778499999999998804e-02
1.824999999999999956e-01 8.902999999999998415e-02
1.849999999999999978e-01 9.027999999999998526e-02
1.875000000000000000e-01 9.144999999999998963e-02
1.900000000000000022e-01 9.265499999999998737e-02
1.925000000000000044e-01 9.392999999999998573e-02
1.950000000000000067e-01 9.513999999999998847e-02
1.975000000000000089e-01 9.634999999999999121e-02
2.000000000000000111e-01 9.761999999999999844e-02
2.025000000000000133e-01 9.884500000000001618e-02
2.049999999999999878e-01 1.000700000000000200e-01
2.074999999999999900e-01 1.013600000000000056e-01
2.099999999999999922e-01 1.026050000000000018e-01
2.124999999999999944e-01 1.038499999999999979e-01
2.149999999999999967e-01 1.050849999999999979e-01
2.174999999999999989e-01 1.062849999999999906e-01
2.200000000000000011e-01 1.075799999999999951e-01
2.225000000000000033e-01 1.088449999999999973e-01
2.250000000000000056e-01 1.101549999999999890e-01
2.275000000000000078e-01 1.114299999999999874e-01
2.300000000000000100e-01 1.127049999999999857e-01
2.325000000000000122e-01 1.139449999999999907e-01
2.349999999999999867e-01 1.150799999999999879e-01
2.374999999999999889e-01 1.163299999999999890e-01
2.399999999999999911e-01 1.174550000000000038e-01
2.424999999999999933e-01 1.187449999999999894e-01
2.449999999999999956e-01 1.200099999999999917e-01
2.474999999999999978e-01 1.211999999999999883e-01
2.500000000000000000e-01 1.224199999999999872e-01
2.525000000000000022e-01 1.236399999999999860e-01
2.550000000000000044e-01 1.248100000000000043e-01
2.575000000000000067e-01 1.260550000000000004e-01
2.600000000000000089e-01 1.273700000000000110e-01
2.625000000000000111e-01 1.285999999999999921e-01
2.650000000000000133e-01 1.298449999999999882e-01
2.675000000000000155e-01 1.311499999999999888e-01
2.700000000000000178e-01 1.324049999999999949e-01
2.725000000000000200e-01 1.337099999999999955e-01
2.750000000000000222e-01 1.349149999999999794e-01
2.775000000000000244e-01 1.361999999999999877e-01
2.800000000000000266e-01 1.374950000000000061e-01
2.824999999999999734e-01 1.387599999999999945e-01
2.849999999999999756e-01 1.400150000000000006e-01
2.874999999999999778e-01 1.412650000000000017e-01
2.899999999999999800e-01 1.426000000000000045e-01
2.924999999999999822e-01 1.438750000000000029e-01
2.949999999999999845e-01 1.451000000000000068e-01
2.974999999999999867e-01 1.462900000000000034e-01
2.999999999999999889e-01 1.474250000000000005e-01
3.024999999999999911e-01 1.487449999999999883e-01
3.049999999999999933e-01 1.499349999999999850e-01
3.074999999999999956e-01 1.511249999999999816e-01
3.099999999999999978e-01 1.523650000000000004e-01
3.125000000000000000e-01 1.536500000000000088e-01
3.150000000000000022e-01 1.549399999999999944e-01
3.175000000000000044e-01 1.562199999999999978e-01
3.200000000000000067e-01 1.575449999999999906e-01
3.225000000000000089e-01 1.587850000000000095e-01
3.250000000000000111e-01 1.600100000000000133e-01
3.275000000000000133e-01 1.613150000000000139e-01
3.300000000000000155e-01 1.626600000000000268e-01
3.325000000000000178e-01 1.638450000000000184e-01
3.350000000000000200e-01 1.651050000000000295e-01
3.375000000000000222e-01 1.663450000000000206e-01
3.400000000000000244e-01 1.676250000000000240e-01
3.425000000000000266e-01 1.688100000000000434e-01
3.449999999999999734e-01 1.701050000000000340e-01
3.474999999999999756e-01 1.713000000000000356e-01
3.499999999999999778e-01 1.726400000000000157e-01
3.524999999999999800e-01 1.740050000000000485e-01
3.549999999999999822e-01 1.752800000000000469e-01
3.574999999999999845e-01 1.765000000000000457e-01
3.599999999999999867e-01 1.778500000000000636e-01
3.624999999999999889e-01 1.792100000000000637e-01
3.649999999999999911e-01 1.805050000000000543e-01
3.674999999999999933e-01 1.817550000000000554e-01
3.699999999999999956e-01 1.830800000000000760e-01
3.724999999999999978e-01 1.843250000000000721e-01
3.750000000000000000e-01 1.856750000000000900e-01
3.775000000000000022e-01 1.868950000000000888e-01
3.800000000000000044e-01 1.881750000000000922e-01
3.825000000000000067e-01 1.894600000000000728e-01
3.850000000000000089e-01 1.907250000000000889e-01
3.875000000000000111e-01 1.919900000000000773e-01
3.900000000000000133e-01 1.932400000000000784e-01
3.925000000000000155e-01 1.945100000000000717e-01
3.950000000000000178e-01 1.958450000000001023e-01
3.975000000000000200e-01 1.971900000000000874e-01
4.000000000000000222e-01 1.985400000000001053e-01
4.025000000000000244e-01 1.998150000000001036e-01
4.050000000000000266e-01 2.010750000000001148e-01
4.074999999999999734e-01 2.023550000000001181e-01
4.099999999999999756e-01 2.037250000000001282e-01
4.124999999999999778e-01 2.049900000000001166e-01
4.149999999999999800e-01 2.062200000000001532e-01
4.174999999999999822e-01 2.076200000000001378e-01
4.199999999999999845e-01 2.089000000000001411e-01
4.224999999999999867e-01 2.101300000000001500e-01
4.249999999999999889e-01 2.113600000000001589e-01
4.274999999999999911e-01 2.126300000000001522e-01
4.299999999999999933e-01 2.139400000000001578e-01
4.324999999999999956e-01 2.151600000000001567e-01
4.349999999999999978e-01 2.165150000000001518e-01
4.375000000000000000e-01 2.176950000000001384e-01
4.400000000000000022e-01 2.189550000000001495e-01
4.425000000000000044e-01 2.202250000000001429e-01
4.450000000000000067e-01 2.214000000000001522e-01
4.475000000000000089e-01 2.226850000000001328e-01
4.500000000000000111e-01 2.239450000000001439e-01
4.525000000000000133e-01 2.253200000000001313e-01
4.550000000000000155e-01 2.265600000000001224e-01
4.575000000000000178e-01 2.278150000000001285e-01
4.600000000000000200e-01 2.291900000000001159e-01
4.625000000000000222e-01 2.304150000000000920e-01
4.650000000000000244e-01 2.316850000000000853e-01
4.675000000000000266e-01 2.330050000000001009e-01
4.699999999999999734e-01 2.342650000000001120e-01
4.724999999999999756e-01 2.356000000000001426e-01
4.749999999999999778e-01 2.368300000000001515e-01
4.774999999999999800e-01 2.381200000000001649e-01
4.799999999999999822e-01 2.393600000000001282e-01
4.824999999999999845e-01 2.407950000000001478e-01
4.849999999999999867e-01 2.421600000000001529e-01
4.874999999999999889e-01 2.433850000000001290e-01
4.899999999999999911e-01 2.445750000000001256e-01
4.924999999999999933e-01 2.458400000000001417e-01
4.949999999999999956e-01 2.471000000000001529e-01
4.974999999999999978e-01 2.484950000000001602e-01
5.000000000000000000e-01 2.498100000000001708e-01
5.024999999999999467e-01 2.510500000000001619e-01
5.050000000000000044e-01 2.523450000000001525e-01
5.074999999999999512e-01 2.536750000000001504e-01
5.100000000000000089e-01 2.549800000000001510e-01
5.124999999999999556e-01 2.563300000000001688e-01
5.150000000000000133e-01 2.575500000000001677e-01
5.174999999999999600e-01 2.589100000000001400e-01
5.200000000000000178e-01 2.601900000000001434e-01
5.224999999999999645e-01 2.614600000000001367e-01
5.250000000000000222e-01 2.628400000000001846e-01
5.274999999999999689e-01 2.640300000000001535e-01
5.300000000000000266e-01 2.653000000000001468e-01
5.324999999999999734e-01 2.666100000000001802e-01
5.350000000000000311e-01 2.678650000000001308e-01
5.374999999999999778e-01 2.691700000000001314e-01
5.400000000000000355e-01 2.704000000000001958e-01
5.424999999999999822e-01 2.717650000000002009e-01
5.450000000000000400e-01 2.729850000000001997e-01
5.474999999999999867e-01 2.742450000000001831e-01
5.500000000000000444e-01 2.755200000000002092e-01
5.524999999999999911e-01 2.768150000000001998e-01
5.550000000000000488e-01 2.781700000000001949e-01
5.574999999999999956e-01 2.794650000000002410e-01
5.600000000000000533e-01 2.807900000000002061e-01
5.625000000000000000e-01 2.820200000000002150e-01
5.649999999999999467e-01 2.833300000000002483e-01
5.675000000000000044e-01 2.846800000000002662e-01
5.699999999999999512e-01 2.859400000000002495e-01
5.725000000000000089e-01 2.871500000000002384e-01
5.749999999999999556e-01 2.885350000000002635e-01
5.775000000000000133e-01 2.898200000000002441e-01
5.799999999999999600e-01 2.910800000000002274e-01
5.825000000000000178e-01 2.923450000000002436e-01
5.849999999999999645e-01 2.935950000000002724e-01
5.875000000000000222e-01 2.948900000000002630e-01
5.899999999999999689e-01 2.961800000000002764e-01
5.925000000000000266e-01 2.974950000000002870e-01
5.949999999999999734e-01 2.988050000000002648e-01
5.975000000000000311e-01 3.002150000000002317e-01
5.999999999999999778e-01 3.014700000000002378e-01
6.025000000000000355e-01 3.028450000000002529e-01
6.049999999999999822e-01 3.041200000000002235e-01
6.075000000000000400e-01 3.053500000000002323e-01
6.099999999999999867e-01 3.067900000000002292e-01
6.125000000000000444e-01 3.080850000000002198e-01
6.149999999999999911e-01 3.094000000000002304e-01
6.175000000000000488e-01 3.106550000000002365e-01
6.199999999999999956e-01 3.119800000000002016e-01
6.225000000000000533e-01 3.132650000000001822e-01
6.250000000000000000e-01 3.145800000000001928e-01
6.274999999999999467e-01 3.157650000000001844e-01
6.300000000000000044e-01 3.170150000000002133e-01
6.324999999999999512e-01 3.181900000000001949e-01
6.350000000000000089e-01 3.195600000000002328e-01
6.374999999999999556e-01 3.208050000000002289e-01
6.400000000000000133e-01 3.221600000000002240e-01
6.424999999999999600e-01 3.233800000000002228e-01
6.450000000000000178e-01 3.246650000000002589e-01
6.474999999999999645e-01 3.259300000000002751e-01
6.500000000000000222e-01 3.272000000000002684e-01
6.524999999999999689e-01 3.284550000000002745e-01
6.550000000000000266e-01 3.297300000000003006e-01
6.574999999999999734e-01 3.310150000000002812e-01
6.600000000000000311e-01 3.322550000000003001e-01
6.624999999999999778e-01 3.335050000000003290e-01
6.650000000000000355e-01 3.347800000000002996e-01
6.674999999999999822e-01 3.360550000000002702e-01
6.700000000000000400e-01 3.372950000000002890e-01
6.724999999999999867e-01 3.385950000000003124e-01
6.750000000000000444e-01 3.398150000000003113e-01
6.774999999999999911e-01 3.409750000000003056e-01
6.800000000000000488e-01 3.421850000000003500e-01
6.824999999999999956e-01 3.433950000000003389e-01
6.850000000000000533e-01 3.446000000000003505e-01
6.875000000000000000e-01 3.458800000000003538e-01
6.899999999999999467e-01 3.471550000000003244e-01
6.925000000000000044e-01 3.483600000000003361e-01
6.949999999999999512e-01 3.495150000000002977e-01
6.975000000000000089e-01 3.508250000000003310e-01
6.999999999999999556e-01 3.520600000000003171e-01
7.025000000000000133e-01 3.532700000000003615e-01
7.049999999999999600e-01 3.544350000000003331e-01
7.075000000000000178e-01 3.556500000000003547e-01
7.099999999999999645e-01 3.569550000000002998e-01
7.125000000000000222e-01 3.582850000000003532e-01
7.149999999999999689e-01 3.596100000000003183e-01
7.175000000000000266e-01 3.608700000000003016e-01
7.199999999999999734e-01 3.620850000000002678e-01
7.225000000000000311e-01 3.632600000000003049e-01
7.249999999999999778e-01 3.644900000000002582e-01
7.275000000000000355e-01 3.657600000000003071e-01
7.299999999999999822e-01 3.669650000000002632e-01
7.325000000000000400e-01 3.680500000000002658e-01
7.349999999999999867e-01 3.692350000000002574e-01
7.375000000000000444e-01 3.704600000000002891e-01
7.399999999999999911e-01 3.716700000000002779e-01
7.425000000000000488e-01 3.728750000000002895e-01
7.449999999999999956e-01 3.742050000000003429e-01
7.475000000000000533e-01 3.753900000000002790e-01
7.500000000000000000e-01 3.766850000000003251e-01
7.524999999999999467e-01 3.779050000000003240e-01
7.550000000000000044e-01 3.792550000000002863e-01
7.574999999999999512e-01 3.805300000000002569e-01
7.600000000000000089e-01 3.818550000000002775e-01
7.624999999999999556e-01 3.831200000000002381e-01
7.650000000000000133e-01 3.843000000000003080e-01
7.674999999999999600e-01 3.854850000000002441e-01
7.700000000000000178e-01 3.866950000000002885e-01
7.724999999999999645e-01 3.879350000000003074e-01
7.750000000000000222e-01 3.893100000000003225e-01
7.774999999999999689e-01 3.906850000000003376e-01
7.800000000000000266e-01 3.919400000000003992e-01
7.824999999999999734e-01 3.932200000000004025e-01
7.850000000000000311e-01 3.944700000000003759e-01
7.874999999999999778e-01 3.957050000000003620e-01
7.900000000000000355e-01 3.968800000000003991e-01
7.924999999999999822e-01 3.980550000000003807e-01
7.950000000000000400e-01 3.993100000000003869e-01
7.974999999999999867e-01 4.005400000000003957e-01
8.000000000000000444e-01 4.017950000000004018e-01
8.024999999999999911e-01 4.029550000000003962e-01
8.050000000000000488e-01 4.041250000000003451e-01
8.074999999999999956e-01 4.053050000000004149e-01
8.100000000000000533e-01 4.065500000000003555e-01
8.125000000000000000e-01 4.076850000000004082e-01
8.149999999999999467e-01 4.088400000000003698e-01
8.175000000000000044e-01 4.101150000000003404e-01
8.199999999999999512e-01 4.114100000000003310e-01
8.225000000000000089e-01 4.126250000000002971e-01
8.249999999999999556e-01 4.139200000000002877e-01
8.275000000000000133e-01 4.152050000000003238e-01
8.299999999999999600e-01 4.164300000000003554e-01
8.325000000000000178e-01 4.177050000000003260e-01
8.349999999999999645e-01 4.190350000000003794e-01
8.375000000000000222e-01 4.203050000000003728e-01
8.399999999999999689e-01 4.215500000000003689e-01
8.425000000000000266e-01 4.227900000000003877e-01
8.449999999999999734e-01 4.240700000000003911e-01
8.475000000000000311e-01 4.253500000000003944e-01
8.499999999999999778e-01 4.265100000000003888e-01
8.525000000000000355e-01 4.277800000000004377e-01
8.549999999999999822e-01 4.289550000000004193e-01
8.575000000000000400e-01 4.302250000000004126e-01
8.599999999999999867e-01 4.314800000000004743e-01
8.625000000000000444e-01 4.327400000000004576e-01
8.649999999999999911e-01 4.339150000000004392e-01
8.675000000000000488e-01 4.352300000000004498e-01
8.699999999999999956e-01 4.364800000000004787e-01
8.725000000000000533e-01 4.376650000000004148e-01
8.750000000000000000e-01 4.388850000000004137e-01
8.774999999999999467e-01 4.400750000000004380e-01
8.800000000000000044e-01 4.412900000000004042e-01
8.824999999999999512e-01 4.425000000000004485e-01
8.850000000000000089e-01 4.437500000000004219e-01
8.874999999999999556e-01 4.450700000000004097e-01
8.900000000000000133e-01 4.462000000000003741e-01
8.924999999999999600e-01 4.473150000000004067e-01
8.950000000000000178e-01 4.485350000000004056e-01
8.974999999999999645e-01 4.497400000000004172e-01
9.000000000000000222e-01 4.510050000000003778e-01
9.024999999999999689e-01 4.523250000000003657e-01
9.050000000000000266e-01 4.536350000000003990e-01
9.074999999999999734e-01 4.547450000000003434e-01
9.100000000000000311e-01 4.560300000000003795e-01
9.124999999999999778e-01 4.573650000000003546e-01
9.150000000000000355e-01 4.585800000000003207e-01
9.174999999999999822e-01 4.599050000000003413e-01
9.200000000000000400e-01 4.611600000000003474e-01
9.224999999999999867e-01 4.623500000000003718e-01
9.250000000000000444e-01 4.637200000000003541e-01
9.274999999999999911e-01 4.649750000000003602e-01
9.300000000000000488e-01 4.662800000000003608e-01
9.324999999999999956e-01 4.675000000000003597e-01
9.350000000000000533e-01 4.687150000000003258e-01
9.375000000000000000e-01 4.698600000000003329e-01
9.399999999999999467e-01 4.711450000000003691e-01
9.425000000000000044e-01 4.722800000000003662e-01
9.449999999999999512e-01 4.734750000000003678e-01
9.475000000000000089e-01 4.747250000000003967e-01
9.499999999999999556e-01 4.758600000000003938e-01
9.525000000000000133e-01 4.770050000000004009e-01
9.549999999999999600e-01 4.782200000000003670e-01
9.575000000000000178e-01 4.795400000000003549e-01
9.599999999999999645e-01 4.807300000000003792e-01
9.625000000000000222e-01 4.820200000000003371e-01
9.649999999999999689e-01 4.832600000000003559e-01
9.675000000000000266e-01 4.844500000000003803e-01
9.699999999999999734e-01 4.856100000000003747e-01
9.725000000000000311e-01 4.868300000000003736e-01
9.749999999999999778e-01 4.880100000000003879e-01
9.775000000000000355e-01 4.892750000000003485e-01
9.799999999999999822e-01 4.904850000000003929e-01
9.825000000000000400e-01 4.916550000000003973e-01
9.849999999999999867e-01 4.928250000000003461e-01
9.875000000000000444e-01 4.940800000000003522e-01
9.899999999999999911e-01 4.952700000000003766e-01
9.925000000000000488e-01 4.964250000000003382e-01
9.949999999999999956e-01 4.976750000000003116e-01
9.975000000000000533e-01 4.988800000000003232e-01
1.000000000000000000e+00 5.000000000000003331e-01


==> relax_n400_alpha05_initial_symmetric_aver500_Nframes5_t4times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000052e-03 1.290000000000000131e-03
5.000000000000000104e-03 2.469999999999999973e-03
7.499999999999999722e-03 3.694999999999999934e-03
1.000000000000000021e-02 4.995000000000000308e-03
1.250000000000000069e-02 6.239999999999999887e-03
1.499999999999999944e-02 7.444999999999999361e-03
1.750000000000000167e-02 8.654999999999999499e-03
2.000000000000000042e-02 9.949999999999998776e-03
2.249999999999999917e-02 1.120999999999999948e-02
2.500000000000000139e-02 1.246499999999999865e-02
2.750000000000000014e-02 1.378499999999999864e-02
2.999999999999999889e-02 1.493499999999999862e-02
3.250000000000000111e-02 1.616999999999999688e-02
3.500000000000000333e-02 1.736499999999999849e-02
3.749999999999999861e-02 1.855499999999999858e-02
4.000000000000000083e-02 1.991999999999999674e-02
4.250000000000000305e-02 2.109000000000000111e-02
4.499999999999999833e-02 2.232499999999999762e-02
4.750000000000000056e-02 2.360999999999999904e-02
5.000000000000000278e-02 2.484499999999999556e-02
5.249999999999999806e-02 2.612499999999999892e-02
5.500000000000000028e-02 2.739999999999999727e-02
5.750000000000000250e-02 2.867499999999999563e-02
5.999999999999999778e-02 2.999499999999999736e-02
6.250000000000000000e-02 3.129499999999999643e-02
6.500000000000000222e-02 3.250499999999999917e-02
6.750000000000000444e-02 3.365999999999999548e-02
7.000000000000000666e-02 3.497499999999999915e-02
7.249999999999999500e-02 3.622499999999999332e-02
7.499999999999999722e-02 3.742999999999999106e-02
7.749999999999999944e-02 3.870999999999999441e-02
8.000000000000000167e-02 3.996500000000000052e-02
8.250000000000000389e-02 4.119499999999999551e-02
8.500000000000000611e-02 4.248999999999999999e-02
8.749999999999999445e-02 4.370999999999999885e-02
8.999999999999999667e-02 4.487999999999999629e-02
9.249999999999999889e-02 4.614499999999999852e-02
9.500000000000000111e-02 4.740999999999999381e-02
9.750000000000000333e-02 4.855999999999999900e-02
1.000000000000000056e-01 4.979499999999999899e-02
1.024999999999999939e-01 5.109999999999999265e-02
1.049999999999999961e-01 5.231999999999999151e-02
1.074999999999999983e-01 5.355999999999998956e-02
1.100000000000000006e-01 5.485499999999999404e-02
1.125000000000000028e-01 5.606999999999999484e-02
1.150000000000000050e-01 5.731499999999999789e-02
1.174999999999999933e-01 5.851499999999999757e-02
1.199999999999999956e-01 5.965499999999999275e-02
1.224999999999999978e-01 6.097999999999999948e-02
1.250000000000000000e-01 6.220499999999999641e-02
1.275000000000000022e-01 6.339000000000000190e-02
1.300000000000000044e-01 6.467499999999999638e-02
1.325000000000000067e-01 6.586999999999999800e-02
1.350000000000000089e-01 6.710499999999999798e-02
1.375000000000000111e-01 6.830500000000000460e-02
1.400000000000000133e-01 6.950000000000000622e-02
1.424999999999999878e-01 7.074500000000000233e-02
1.449999999999999900e-01 7.195000000000000007e-02
1.474999999999999922e-01 7.323999999999999955e-02
1.499999999999999944e-01 7.451499999999999790e-02
1.524999999999999967e-01 7.574500000000000677e-02
1.549999999999999989e-01 7.696999999999999675e-02
1.575000000000000011e-01 7.825000000000000011e-02
1.600000000000000033e-01 7.946000000000000285e-02
1.625000000000000056e-01 8.079499999999999182e-02
1.650000000000000078e-01 8.211000000000000243e-02
1.675000000000000100e-01 8.325499999999999567e-02
1.700000000000000122e-01 8.444499999999999229e-02
1.724999999999999867e-01 8.569999999999999840e-02
1.749999999999999889e-01 8.691499999999999226e-02
1.774999999999999911e-01 8.815999999999998837e-02
1.799999999999999933e-01 8.939499999999998836e-02
1.824999999999999956e-01 9.056999999999998385e-02
1.849999999999999978e-01 9.179999999999997884e-02
1.875000000000000000e-01 9.311499999999998944e-02
1.900000000000000022e-01 9.444499999999997342e-02
1.925000000000000044e-01 9.570499999999997065e-02
1.950000000000000067e-01 9.699499999999997013e-02
1.975000000000000089e-01 9.827499999999997349e-02
2.000000000000000111e-01 9.948999999999996735e-02
2.025000000000000133e-01 1.007599999999999746e-01
2.049999999999999878e-01 1.020449999999999829e-01
2.074999999999999900e-01 1.032849999999999879e-01
2.099999999999999922e-01 1.045899999999999747e-01
2.124999999999999944e-01 1.057999999999999774e-01
2.149999999999999967e-01 1.070999999999999869e-01
2.174999999999999989e-01 1.083049999999999846e-01
2.200000000000000011e-01 1.095949999999999841e-01
2.225000000000000033e-01 1.107599999999999835e-01
2.250000000000000056e-01 1.119949999999999835e-01
2.275000000000000078e-01 1.132249999999999784e-01
2.300000000000000100e-01 1.145149999999999779e-01
2.325000000000000122e-01 1.158049999999999774e-01
2.349999999999999867e-01 1.169849999999999779e-01
2.374999999999999889e-01 1.182249999999999829e-01
2.399999999999999911e-01 1.193899999999999822e-01
2.424999999999999933e-01 1.206599999999999895e-01
2.449999999999999956e-01 1.218999999999999945e-01
2.474999999999999978e-01 1.231099999999999972e-01
2.500000000000000000e-01 1.242999999999999938e-01
2.525000000000000022e-01 1.256499999999999839e-01
2.550000000000000044e-01 1.268399999999999805e-01
2.575000000000000067e-01 1.281950000000000034e-01
2.600000000000000089e-01 1.294750000000000068e-01
2.625000000000000111e-01 1.307450000000000001e-01
2.650000000000000133e-01 1.320550000000000057e-01
2.675000000000000155e-01 1.332950000000000246e-01
2.700000000000000178e-01 1.345250000000000057e-01
2.725000000000000200e-01 1.357150000000000023e-01
2.750000000000000222e-01 1.369500000000000162e-01
2.775000000000000244e-01 1.382400000000000018e-01
2.800000000000000266e-01 1.395450000000000024e-01
2.824999999999999734e-01 1.409099999999999797e-01
2.849999999999999756e-01 1.421899999999999831e-01
2.874999999999999778e-01 1.433799999999999797e-01
2.899999999999999800e-01 1.446249999999999758e-01
2.924999999999999822e-01 1.459549999999999736e-01
2.949999999999999845e-01 1.472049999999999748e-01
2.974999999999999867e-01 1.485099999999999754e-01
2.999999999999999889e-01 1.497949999999999837e-01
3.024999999999999911e-01 1.510599999999999721e-01
3.049999999999999933e-01 1.523949999999999749e-01
3.074999999999999956e-01 1.536549999999999860e-01
3.099999999999999978e-01 1.548899999999999721e-01
3.125000000000000000e-01 1.560449999999999893e-01
3.150000000000000022e-01 1.573299999999999976e-01
3.175000000000000044e-01 1.585649999999999837e-01
3.200000000000000067e-01 1.598249999999999948e-01
3.225000000000000089e-01 1.610399999999999887e-01
3.250000000000000111e-01 1.623099999999999821e-01
3.275000000000000133e-01 1.635199999999999709e-01
3.300000000000000155e-01 1.647499999999999798e-01
3.325000000000000178e-01 1.659149999999999514e-01
3.350000000000000200e-01 1.670949999999999380e-01
3.375000000000000222e-01 1.683499999999999441e-01
3.400000000000000244e-01 1.697599999999999110e-01
3.425000000000000266e-01 1.711099999999999288e-01
3.449999999999999734e-01 1.723949999999999372e-01
3.474999999999999756e-01 1.737399999999999223e-01
3.499999999999999778e-01 1.750599999999999379e-01
3.524999999999999800e-01 1.763499999999999512e-01
3.549999999999999822e-01 1.775849999999999373e-01
3.574999999999999845e-01 1.788049999999999362e-01
3.599999999999999867e-01 1.800499999999999601e-01
3.624999999999999889e-01 1.812399999999999567e-01
3.649999999999999911e-01 1.825149999999999550e-01
3.674999999999999933e-01 1.838249999999999607e-01
3.699999999999999956e-01 1.851149999999999740e-01
3.724999999999999978e-01 1.863649999999999751e-01
3.750000000000000000e-01 1.876449999999999785e-01
3.775000000000000022e-01 1.887949999999999628e-01
3.800000000000000044e-01 1.900499999999999412e-01
3.825000000000000067e-01 1.912949999999999651e-01
3.850000000000000089e-01 1.925499999999999434e-01
3.875000000000000111e-01 1.937749999999999473e-01
3.900000000000000133e-01 1.949799999999999311e-01
3.925000000000000155e-01 1.961949999999999528e-01
3.950000000000000178e-01 1.975599999999999579e-01
3.975000000000000200e-01 1.988899999999999557e-01
4.000000000000000222e-01 2.000599999999999601e-01
4.025000000000000244e-01 2.013599999999999557e-01
4.050000000000000266e-01 2.025949999999999696e-01
4.074999999999999734e-01 2.037999999999999534e-01
4.099999999999999756e-01 2.050599999999999645e-01
4.124999999999999778e-01 2.063299999999999579e-01
4.149999999999999800e-01 2.074999999999999623e-01
4.174999999999999822e-01 2.088099999999999679e-01
4.199999999999999845e-01 2.101049999999999585e-01
4.224999999999999867e-01 2.112199999999999633e-01
4.249999999999999889e-01 2.124599999999999544e-01
4.274999999999999911e-01 2.137499999999999678e-01
4.299999999999999933e-01 2.149199999999999722e-01
4.324999999999999956e-01 2.161949999999999983e-01
4.349999999999999978e-01 2.174049999999999594e-01
4.375000000000000000e-01 2.187399999999999900e-01
4.400000000000000022e-01 2.199649999999999661e-01
4.425000000000000044e-01 2.211649999999999727e-01
4.450000000000000067e-01 2.224849999999999883e-01
4.475000000000000089e-01 2.236649999999999749e-01
4.500000000000000111e-01 2.249299999999999911e-01
4.525000000000000133e-01 2.261999999999999844e-01
4.550000000000000155e-01 2.274699999999999500e-01
4.575000000000000178e-01 2.286849999999999716e-01
4.600000000000000200e-01 2.299499999999999877e-01
4.625000000000000222e-01 2.312249999999999861e-01
4.650000000000000244e-01 2.325799999999999812e-01
4.675000000000000266e-01 2.338250000000000051e-01
4.699999999999999734e-01 2.350799999999999834e-01
4.724999999999999756e-01 2.363250000000000073e-01
4.749999999999999778e-01 2.376250000000000029e-01
4.774999999999999800e-01 2.388349999999999917e-01
4.799999999999999822e-01 2.401499999999999746e-01
4.824999999999999845e-01 2.413749999999999507e-01
4.849999999999999867e-01 2.426099999999999646e-01
4.874999999999999889e-01 2.437649999999999539e-01
4.899999999999999911e-01 2.450549999999999673e-01
4.924999999999999933e-01 2.463049999999999684e-01
4.949999999999999956e-01 2.475549999999999695e-01
4.974999999999999978e-01 2.488099999999999756e-01
5.000000000000000000e-01 2.500749999999999917e-01
5.024999999999999467e-01 2.514749999999999486e-01
5.050000000000000044e-01 2.526799999999999602e-01
5.074999999999999512e-01 2.539099999999999691e-01
5.100000000000000089e-01 2.551649999999999752e-01
5.124999999999999556e-01 2.564649999999999430e-01
5.150000000000000133e-01 2.576799999999999646e-01
5.174999999999999600e-01 2.589799999999999880e-01
5.200000000000000178e-01 2.602099999999999969e-01
5.224999999999999645e-01 2.614449999999999830e-01
5.250000000000000222e-01 2.626049999999999773e-01
5.274999999999999689e-01 2.637749999999999817e-01
5.300000000000000266e-01 2.650049999999999906e-01
5.324999999999999734e-01 2.663200000000000012e-01
5.350000000000000311e-01 2.676000000000000045e-01
5.374999999999999778e-01 2.688249999999999806e-01
5.400000000000000355e-01 2.700749999999999540e-01
5.424999999999999822e-01 2.714249999999999718e-01
5.450000000000000400e-01 2.725799999999999890e-01
5.474999999999999867e-01 2.738149999999999751e-01
5.500000000000000444e-01 2.750299999999999967e-01
5.524999999999999911e-01 2.763550000000000173e-01
5.550000000000000488e-01 2.775900000000000034e-01
5.574999999999999956e-01 2.789050000000000140e-01
5.600000000000000533e-01 2.801500000000000101e-01
5.625000000000000000e-01 2.813950000000000062e-01
5.649999999999999467e-01 2.826450000000000351e-01
5.675000000000000044e-01 2.838650000000000340e-01
5.699999999999999512e-01 2.851000000000000201e-01
5.725000000000000089e-01 2.863050000000000317e-01
5.749999999999999556e-01 2.875500000000000278e-01
5.775000000000000133e-01 2.887800000000000367e-01
5.799999999999999600e-01 2.899750000000000383e-01
5.825000000000000178e-01 2.912450000000000316e-01
5.849999999999999645e-01 2.925350000000000450e-01
5.875000000000000222e-01 2.938350000000000128e-01
5.899999999999999689e-01 2.950650000000000217e-01
5.925000000000000266e-01 2.962500000000000133e-01
5.949999999999999734e-01 2.975550000000000694e-01
5.975000000000000311e-01 2.988200000000000300e-01
5.999999999999999778e-01 3.000350000000000517e-01
6.025000000000000355e-01 3.013250000000000650e-01
6.049999999999999822e-01 3.024700000000000721e-01
6.075000000000000400e-01 3.037700000000000400e-01
6.099999999999999867e-01 3.050800000000000733e-01
6.125000000000000444e-01 3.063500000000000667e-01
6.149999999999999911e-01 3.075700000000000656e-01
6.175000000000000488e-01 3.088450000000000362e-01
6.199999999999999956e-01 3.101400000000000823e-01
6.225000000000000533e-01 3.113000000000000766e-01
6.250000000000000000e-01 3.125750000000000473e-01
6.274999999999999467e-01 3.137900000000000689e-01
6.300000000000000044e-01 3.150450000000000750e-01
6.324999999999999512e-01 3.164000000000000701e-01
6.350000000000000089e-01 3.176350000000000562e-01
6.374999999999999556e-01 3.189100000000000823e-01
6.400000000000000133e-01 3.201950000000000629e-01
6.424999999999999600e-01 3.213300000000001155e-01
6.450000000000000178e-01 3.226750000000001006e-01
6.474999999999999645e-01 3.238000000000000878e-01
6.500000000000000222e-01 3.249400000000000621e-01
6.524999999999999689e-01 3.261950000000000682e-01
6.550000000000000266e-01 3.274100000000000898e-01
6.574999999999999734e-01 3.287400000000000877e-01
6.600000000000000311e-01 3.299950000000000938e-01
6.624999999999999778e-01 3.312700000000001199e-01
6.650000000000000355e-01 3.325600000000000778e-01
6.674999999999999822e-01 3.337100000000001176e-01
6.700000000000000400e-01 3.348250000000000948e-01
6.724999999999999867e-01 3.361300000000000399e-01
6.750000000000000444e-01 3.373950000000000560e-01
6.774999999999999911e-01 3.386000000000000676e-01
6.800000000000000488e-01 3.398750000000000382e-01
6.824999999999999956e-01 3.410850000000000826e-01
6.850000000000000533e-01 3.422400000000000442e-01
6.875000000000000000e-01 3.434950000000000503e-01
6.899999999999999467e-01 3.447850000000000636e-01
6.925000000000000044e-01 3.461000000000000743e-01
6.949999999999999512e-01 3.474350000000000493e-01
6.975000000000000089e-01 3.487650000000000472e-01
6.999999999999999556e-01 3.500900000000000678e-01
7.025000000000000133e-01 3.513050000000000339e-01
7.049999999999999600e-01 3.526200000000001000e-01
7.075000000000000178e-01 3.537900000000000489e-01
7.099999999999999645e-01 3.550100000000000477e-01
7.125000000000000222e-01 3.562100000000000266e-01
7.149999999999999689e-01 3.574100000000000055e-01
7.175000000000000266e-01 3.586699999999999888e-01
7.199999999999999734e-01 3.598950000000000204e-01
7.225000000000000311e-01 3.610900000000000221e-01
7.249999999999999778e-01 3.623900000000000454e-01
7.275000000000000355e-01 3.635850000000000470e-01
7.299999999999999822e-01 3.647950000000000914e-01
7.325000000000000400e-01 3.660800000000001275e-01
7.349999999999999867e-01 3.673400000000001109e-01
7.375000000000000444e-01 3.685250000000000470e-01
7.399999999999999911e-01 3.698400000000001131e-01
7.425000000000000488e-01 3.711900000000000754e-01
7.449999999999999956e-01 3.722900000000000653e-01
7.475000000000000533e-01 3.735150000000000969e-01
7.500000000000000000e-01 3.748250000000000748e-01
7.524999999999999467e-01 3.761350000000001081e-01
7.550000000000000044e-01 3.772900000000000698e-01
7.574999999999999512e-01 3.785150000000001014e-01
7.600000000000000089e-01 3.798350000000000892e-01
7.624999999999999556e-01 3.811300000000000798e-01
7.650000000000000133e-01 3.823850000000000859e-01
7.674999999999999600e-01 3.835950000000001303e-01
7.700000000000000178e-01 3.848700000000001009e-01
7.724999999999999645e-01 3.861000000000000543e-01
7.750000000000000222e-01 3.872850000000000459e-01
7.774999999999999689e-01 3.885250000000000647e-01
7.800000000000000266e-01 3.897900000000000809e-01
7.824999999999999734e-01 3.910400000000000542e-01
7.850000000000000311e-01 3.923300000000000676e-01
7.874999999999999778e-01 3.937250000000000472e-01
7.900000000000000355e-01 3.949099999999999833e-01
7.924999999999999822e-01 3.961849999999999539e-01
7.950000000000000400e-01 3.974699999999999900e-01
7.974999999999999867e-01 3.987499999999999933e-01
8.000000000000000444e-01 4.000350000000000295e-01
8.024999999999999911e-01 4.013849999999999918e-01
8.050000000000000488e-01 4.027150000000000452e-01
8.074999999999999956e-01 4.038900000000000268e-01
8.100000000000000533e-01 4.051500000000000101e-01
8.125000000000000000e-01 4.063049999999999717e-01
8.149999999999999467e-01 4.075900000000000079e-01
8.175000000000000044e-01 4.088700000000000112e-01
8.199999999999999512e-01 4.101550000000000473e-01
8.225000000000000089e-01 4.115400000000000169e-01
8.249999999999999556e-01 4.127750000000000585e-01
8.275000000000000133e-01 4.139500000000000401e-01
8.299999999999999600e-01 4.150550000000000628e-01
8.325000000000000178e-01 4.162550000000000416e-01
8.349999999999999645e-01 4.175050000000000150e-01
8.375000000000000222e-01 4.187049999999999939e-01
8.399999999999999689e-01 4.199150000000000382e-01
8.425000000000000266e-01 4.211350000000000371e-01
8.449999999999999734e-01 4.223999999999999977e-01
8.475000000000000311e-01 4.237300000000000511e-01
8.499999999999999778e-01 4.250350000000000517e-01
8.525000000000000355e-01 4.262500000000000178e-01
8.549999999999999822e-01 4.274600000000000066e-01
8.575000000000000400e-01 4.287450000000000427e-01
8.599999999999999867e-01 4.299150000000000471e-01
8.625000000000000444e-01 4.310950000000000615e-01
8.649999999999999911e-01 4.323350000000000803e-01
8.675000000000000488e-01 4.335650000000000337e-01
8.699999999999999956e-01 4.349250000000000616e-01
8.725000000000000533e-01 4.361000000000000432e-01
8.750000000000000000e-01 4.372900000000000675e-01
8.774999999999999467e-01 4.385900000000000909e-01
8.800000000000000044e-01 4.397700000000001053e-01
8.824999999999999512e-01 4.411200000000000676e-01
8.850000000000000089e-01 4.423800000000000510e-01
8.874999999999999556e-01 4.435400000000000453e-01
8.900000000000000133e-01 4.447100000000000497e-01
8.924999999999999600e-01 4.459950000000000858e-01
8.950000000000000178e-01 4.472300000000000719e-01
8.974999999999999645e-01 4.486200000000000743e-01
9.000000000000000222e-01 4.498700000000001031e-01
9.024999999999999689e-01 4.510850000000000692e-01
9.050000000000000266e-01 4.522950000000001136e-01
9.074999999999999734e-01 4.535450000000000870e-01
9.100000000000000311e-01 4.548050000000000703e-01
9.124999999999999778e-01 4.560450000000000892e-01
9.150000000000000355e-01 4.573250000000000925e-01
9.174999999999999822e-01 4.585950000000000859e-01
9.200000000000000400e-01 4.598750000000000893e-01
9.224999999999999867e-01 4.611650000000001026e-01
9.250000000000000444e-01 4.624600000000000932e-01
9.274999999999999911e-01 4.636850000000001248e-01
9.300000000000000488e-01 4.650550000000001072e-01
9.324999999999999956e-01 4.663600000000001078e-01
9.350000000000000533e-01 4.677200000000001356e-01
9.375000000000000000e-01 4.689550000000001218e-01
9.399999999999999467e-01 4.701900000000001079e-01
9.425000000000000044e-01 4.713850000000001650e-01
9.449999999999999512e-01 4.726550000000001583e-01
9.475000000000000089e-01 4.738950000000001772e-01
9.499999999999999556e-01 4.751100000000001433e-01
9.525000000000000133e-01 4.764750000000001484e-01
9.549999999999999600e-01 4.775950000000001583e-01
9.575000000000000178e-01 4.788100000000001244e-01
9.599999999999999645e-01 4.800100000000001033e-01
9.625000000000000222e-01 4.811950000000000949e-01
9.649999999999999689e-01 4.824750000000000982e-01
9.675000000000000266e-01 4.837950000000000861e-01
9.699999999999999734e-01 4.851150000000000739e-01
9.725000000000000311e-01 4.863900000000000445e-01
9.749999999999999778e-01 4.876349999999999851e-01
9.775000000000000355e-01 4.888900000000000468e-01
9.799999999999999822e-01 4.901650000000000174e-01
9.825000000000000400e-01 4.914250000000000007e-01
9.849999999999999867e-01 4.926849999999999841e-01
9.875000000000000444e-01 4.938799999999999857e-01
9.899999999999999911e-01 4.950399999999999801e-01
9.925000000000000488e-01 4.962299999999999489e-01
9.949999999999999956e-01 4.975699999999999568e-01
9.975000000000000533e-01 4.987599999999999811e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n400_alpha05_initial_symmetric_aver500_Nframes5_t5times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000052e-03 1.309999999999999967e-03
5.000000000000000104e-03 2.629999999999999959e-03
7.499999999999999722e-03 3.874999999999999972e-03
1.000000000000000021e-02 5.130000000000000011e-03
1.250000000000000069e-02 6.405000000000000970e-03
1.499999999999999944e-02 7.650000000000001417e-03
1.750000000000000167e-02 8.820000000000001450e-03
2.000000000000000042e-02 1.007000000000000083e-02
2.249999999999999917e-02 1.137500000000000143e-02
2.500000000000000139e-02 1.264000000000000193e-02
2.750000000000000014e-02 1.389500000000000110e-02
2.999999999999999889e-02 1.515500000000000354e-02
3.250000000000000111e-02 1.646500000000000394e-02
3.500000000000000333e-02 1.762500000000000525e-02
3.749999999999999861e-02 1.891500000000000473e-02
4.000000000000000083e-02 2.013500000000000359e-02
4.250000000000000305e-02 2.137000000000000358e-02
4.499999999999999833e-02 2.258000000000000285e-02
4.750000000000000056e-02 2.394000000000000641e-02
5.000000000000000278e-02 2.518500000000000252e-02
5.249999999999999806e-02 2.636500000000000302e-02
5.500000000000000028e-02 2.762000000000000566e-02
5.750000000000000250e-02 2.900000000000000494e-02
5.999999999999999778e-02 3.021500000000000574e-02
6.250000000000000000e-02 3.143500000000000461e-02
6.500000000000000222e-02 3.259500000000000591e-02
6.750000000000000444e-02 3.384000000000000202e-02
7.000000000000000666e-02 3.493500000000000771e-02
7.249999999999999500e-02 3.614000000000000545e-02
7.499999999999999722e-02 3.734000000000000513e-02
7.749999999999999944e-02 3.861000000000000543e-02
8.000000000000000167e-02 3.976500000000000867e-02
8.250000000000000389e-02 4.094500000000000917e-02
8.500000000000000611e-02 4.221500000000000946e-02
8.749999999999999445e-02 4.342500000000001220e-02
8.999999999999999667e-02 4.465500000000001413e-02
9.249999999999999889e-02 4.588500000000001605e-02
9.500000000000000111e-02 4.713500000000001716e-02
9.750000000000000333e-02 4.835000000000001796e-02
1.000000000000000056e-01 4.961000000000002214e-02
1.024999999999999939e-01 5.090500000000001968e-02
1.049999999999999961e-01 5.209500000000002323e-02
1.074999999999999983e-01 5.343500000000002415e-02
1.100000000000000006e-01 5.463500000000002382e-02
1.125000000000000028e-01 5.590500000000002412e-02
1.150000000000000050e-01 5.711500000000002686e-02
1.174999999999999933e-01 5.834000000000002378e-02
1.199999999999999956e-01 5.956000000000002265e-02
1.224999999999999978e-01 6.091000000000001968e-02
1.250000000000000000e-01 6.204000000000002568e-02
1.275000000000000022e-01 6.332000000000002904e-02
1.300000000000000044e-01 6.449500000000002453e-02
1.325000000000000067e-01 6.575000000000001676e-02
1.350000000000000089e-01 6.698500000000001675e-02
1.375000000000000111e-01 6.829000000000001736e-02
1.400000000000000133e-01 6.953000000000000846e-02
1.424999999999999878e-01 7.082000000000000794e-02
1.449999999999999900e-01 7.205000000000000293e-02
1.474999999999999922e-01 7.331500000000000516e-02
1.499999999999999944e-01 7.452500000000000790e-02
1.524999999999999967e-01 7.567000000000000115e-02
1.549999999999999989e-01 7.696999999999999675e-02
1.575000000000000011e-01 7.823499999999999899e-02
1.600000000000000033e-01 7.942000000000000448e-02
1.625000000000000056e-01 8.063000000000000722e-02
1.650000000000000078e-01 8.196500000000001007e-02
1.675000000000000100e-01 8.319499999999999118e-02
1.700000000000000122e-01 8.450499999999999678e-02
1.724999999999999867e-01 8.581500000000000239e-02
1.749999999999999889e-01 8.713000000000001299e-02
1.774999999999999911e-01 8.836500000000001298e-02
1.799999999999999933e-01 8.954000000000000847e-02
1.824999999999999956e-01 9.067000000000000060e-02
1.849999999999999978e-01 9.195500000000000895e-02
1.875000000000000000e-01 9.326000000000000956e-02
1.900000000000000022e-01 9.447500000000000342e-02
1.925000000000000044e-01 9.573999999999999178e-02
1.950000000000000067e-01 9.698000000000001064e-02
1.975000000000000089e-01 9.829000000000000237e-02
2.000000000000000111e-01 9.956000000000000960e-02
2.025000000000000133e-01 1.008000000000000146e-01
2.049999999999999878e-01 1.020150000000000085e-01
2.074999999999999900e-01 1.032650000000000096e-01
2.099999999999999922e-01 1.045600000000000140e-01
2.124999999999999944e-01 1.057600000000000068e-01
2.149999999999999967e-01 1.070000000000000118e-01
2.174999999999999989e-01 1.082700000000000190e-01
2.200000000000000011e-01 1.095350000000000212e-01
2.225000000000000033e-01 1.106700000000000184e-01
2.250000000000000056e-01 1.120800000000000129e-01
2.275000000000000078e-01 1.133250000000000091e-01
2.300000000000000100e-01 1.146100000000000174e-01
2.325000000000000122e-01 1.159000000000000169e-01
2.349999999999999867e-01 1.171850000000000253e-01
2.374999999999999889e-01 1.184550000000000325e-01
2.399999999999999911e-01 1.197550000000000420e-01
2.424999999999999933e-01 1.209650000000000447e-01
2.449999999999999956e-01 1.222350000000000519e-01
2.474999999999999978e-01 1.234450000000000547e-01
2.500000000000000000e-01 1.246950000000000558e-01
2.525000000000000022e-01 1.259150000000000547e-01
2.550000000000000044e-01 1.270950000000000690e-01
2.575000000000000067e-01 1.282900000000000706e-01
2.600000000000000089e-01 1.296100000000000585e-01
2.625000000000000111e-01 1.308300000000000574e-01
2.650000000000000133e-01 1.320250000000000590e-01
2.675000000000000155e-01 1.332900000000000473e-01
2.700000000000000178e-01 1.344250000000000722e-01
2.725000000000000200e-01 1.356900000000000606e-01
2.750000000000000222e-01 1.368050000000000654e-01
2.775000000000000244e-01 1.379850000000000521e-01
2.800000000000000266e-01 1.392700000000000604e-01
2.824999999999999734e-01 1.405450000000000588e-01
2.849999999999999756e-01 1.418000000000000649e-01
2.874999999999999778e-01 1.429900000000000615e-01
2.899999999999999800e-01 1.441800000000000581e-01
2.924999999999999822e-01 1.454250000000000542e-01
2.949999999999999845e-01 1.467600000000000571e-01
2.974999999999999867e-01 1.479950000000000432e-01
2.999999999999999889e-01 1.494000000000000605e-01
3.024999999999999911e-01 1.506050000000000444e-01
3.049999999999999933e-01 1.519100000000000450e-01
3.074999999999999956e-01 1.531150000000000289e-01
3.099999999999999978e-01 1.543250000000000455e-01
3.125000000000000000e-01 1.555550000000000266e-01
3.150000000000000022e-01 1.567650000000000432e-01
3.175000000000000044e-01 1.580550000000000288e-01
3.200000000000000067e-01 1.592700000000000227e-01
3.225000000000000089e-01 1.604800000000000115e-01
3.250000000000000111e-01 1.618150000000000421e-01
3.275000000000000133e-01 1.630000000000000338e-01
3.300000000000000155e-01 1.642300000000000426e-01
3.325000000000000178e-01 1.654550000000000465e-01
3.350000000000000200e-01 1.667250000000000398e-01
3.375000000000000222e-01 1.679900000000000282e-01
3.400000000000000244e-01 1.692600000000000215e-01
3.425000000000000266e-01 1.704800000000000204e-01
3.449999999999999734e-01 1.718000000000000360e-01
3.474999999999999756e-01 1.730200000000000349e-01
3.499999999999999778e-01 1.743350000000000177e-01
3.524999999999999800e-01 1.756100000000000438e-01
3.549999999999999822e-01 1.768350000000000199e-01
3.574999999999999845e-01 1.781650000000000178e-01
3.599999999999999867e-01 1.794750000000000234e-01
3.624999999999999889e-01 1.807450000000000168e-01
3.649999999999999911e-01 1.819999999999999951e-01
3.674999999999999933e-01 1.833149999999999780e-01
3.699999999999999956e-01 1.845699999999999841e-01
3.724999999999999978e-01 1.857649999999999579e-01
3.750000000000000000e-01 1.869799999999999796e-01
3.775000000000000022e-01 1.882799999999999474e-01
3.800000000000000044e-01 1.895299999999999485e-01
3.825000000000000067e-01 1.907699999999999396e-01
3.850000000000000089e-01 1.921149999999999247e-01
3.875000000000000111e-01 1.934249999999999303e-01
3.900000000000000133e-01 1.946349999999999192e-01
3.925000000000000155e-01 1.958249999999999158e-01
3.950000000000000178e-01 1.970649999999999069e-01
3.975000000000000200e-01 1.982999999999999208e-01
4.000000000000000222e-01 1.996599999999998931e-01
4.025000000000000244e-01 2.008799999999998920e-01
4.050000000000000266e-01 2.021199999999998831e-01
4.074999999999999734e-01 2.033949999999999092e-01
4.099999999999999756e-01 2.047149999999999248e-01
4.124999999999999778e-01 2.060699999999999199e-01
4.149999999999999800e-01 2.073799999999999255e-01
4.174999999999999822e-01 2.086699999999999389e-01
4.199999999999999845e-01 2.098849999999999605e-01
4.224999999999999867e-01 2.110749999999999571e-01
4.249999999999999889e-01 2.123049999999999660e-01
4.274999999999999911e-01 2.135199999999999598e-01
4.299999999999999933e-01 2.148349999999999704e-01
4.324999999999999956e-01 2.161049999999999360e-01
4.349999999999999978e-01 2.173249999999999349e-01
4.375000000000000000e-01 2.185449999999999338e-01
4.400000000000000022e-01 2.197949999999999349e-01
4.425000000000000044e-01 2.210799999999999432e-01
4.450000000000000067e-01 2.222999999999999421e-01
4.475000000000000089e-01 2.234949999999999160e-01
4.500000000000000111e-01 2.248099999999998988e-01
4.525000000000000133e-01 2.261249999999999094e-01
4.550000000000000155e-01 2.273549999999999183e-01
4.575000000000000178e-01 2.286849999999999161e-01
4.600000000000000200e-01 2.299549999999998817e-01
4.625000000000000222e-01 2.312849999999998796e-01
4.650000000000000244e-01 2.325049999999998784e-01
4.675000000000000266e-01 2.337299999999998823e-01
4.699999999999999734e-01 2.349199999999998789e-01
4.724999999999999756e-01 2.360549999999998483e-01
4.749999999999999778e-01 2.373049999999998494e-01
4.774999999999999800e-01 2.384749999999998538e-01
4.799999999999999822e-01 2.396149999999998559e-01
4.824999999999999845e-01 2.408599999999998797e-01
4.849999999999999867e-01 2.420699999999998686e-01
4.874999999999999889e-01 2.432649999999998425e-01
4.899999999999999911e-01 2.444949999999998513e-01
4.924999999999999933e-01 2.458399999999998642e-01
4.949999999999999956e-01 2.471599999999998798e-01
4.974999999999999978e-01 2.484399999999998832e-01
5.000000000000000000e-01 2.497549999999998660e-01
5.024999999999999467e-01 2.510799999999998589e-01
5.050000000000000044e-01 2.523449999999998750e-01
5.074999999999999512e-01 2.536349999999998883e-01
5.100000000000000089e-01 2.548649999999998972e-01
5.124999999999999556e-01 2.561799999999998523e-01
5.150000000000000133e-01 2.573799999999998867e-01
5.174999999999999600e-01 2.586499999999998800e-01
5.200000000000000178e-01 2.598849999999998661e-01
5.224999999999999645e-01 2.611399999999998722e-01
5.250000000000000222e-01 2.625249999999998973e-01
5.274999999999999689e-01 2.637599999999998834e-01
5.300000000000000266e-01 2.649649999999998951e-01
5.324999999999999734e-01 2.662299999999998557e-01
5.350000000000000311e-01 2.674799999999998845e-01
5.374999999999999778e-01 2.687849999999998851e-01
5.400000000000000355e-01 2.700599999999999112e-01
5.424999999999999822e-01 2.713499999999999246e-01
5.450000000000000400e-01 2.726449999999999152e-01
5.474999999999999867e-01 2.738049999999999096e-01
5.500000000000000444e-01 2.750449999999998729e-01
5.524999999999999911e-01 2.763349999999998863e-01
5.550000000000000488e-01 2.775799999999999379e-01
5.574999999999999956e-01 2.788949999999998930e-01
5.600000000000000533e-01 2.801549999999999319e-01
5.625000000000000000e-01 2.813399999999999235e-01
5.649999999999999467e-01 2.824899999999999078e-01
5.675000000000000044e-01 2.838149999999999284e-01
5.699999999999999512e-01 2.850699999999999346e-01
5.725000000000000089e-01 2.862499999999998934e-01
5.749999999999999556e-01 2.875349999999998740e-01
5.775000000000000133e-01 2.888449999999999074e-01
5.799999999999999600e-01 2.899749999999998717e-01
5.825000000000000178e-01 2.913399999999998768e-01
5.849999999999999645e-01 2.926749999999999075e-01
5.875000000000000222e-01 2.939149999999999263e-01
5.899999999999999689e-01 2.950949999999998852e-01
5.925000000000000266e-01 2.963399999999998813e-01
5.949999999999999734e-01 2.976049999999998974e-01
5.975000000000000311e-01 2.989249999999998852e-01
5.999999999999999778e-01 3.001649999999999041e-01
6.025000000000000355e-01 3.013849999999999030e-01
6.049999999999999822e-01 3.026399999999999091e-01
6.075000000000000400e-01 3.038499999999998979e-01
6.099999999999999867e-01 3.050799999999999068e-01
6.125000000000000444e-01 3.062599999999998657e-01
6.149999999999999911e-01 3.075649999999998663e-01
6.175000000000000488e-01 3.088049999999998851e-01
6.199999999999999956e-01 3.100549999999998585e-01
6.225000000000000533e-01 3.113499999999998491e-01
6.250000000000000000e-01 3.126399999999998625e-01
6.274999999999999467e-01 3.138099999999999223e-01
6.300000000000000044e-01 3.149849999999999040e-01
6.324999999999999512e-01 3.162249999999998673e-01
6.350000000000000089e-01 3.174899999999998834e-01
6.374999999999999556e-01 3.187499999999998668e-01
6.400000000000000133e-01 3.199149999999998939e-01
6.424999999999999600e-01 3.211049999999998628e-01
6.450000000000000178e-01 3.223499999999998589e-01
6.474999999999999645e-01 3.236599999999998367e-01
6.500000000000000222e-01 3.248699999999998811e-01
6.524999999999999689e-01 3.261599999999998389e-01
6.550000000000000266e-01 3.274999999999998468e-01
6.574999999999999734e-01 3.288299999999999002e-01
6.600000000000000311e-01 3.300499999999998990e-01
6.624999999999999778e-01 3.312349999999998351e-01
6.650000000000000355e-01 3.325449999999998685e-01
6.674999999999999822e-01 3.338149999999998618e-01
6.700000000000000400e-01 3.351249999999998952e-01
6.724999999999999867e-01 3.362649999999998696e-01
6.750000000000000444e-01 3.373999999999998667e-01
6.774999999999999911e-01 3.385749999999998483e-01
6.800000000000000488e-01 3.398399999999998644e-01
6.824999999999999956e-01 3.410649999999998960e-01
6.850000000000000533e-01 3.422899999999999276e-01
6.875000000000000000e-01 3.435449999999999338e-01
6.899999999999999467e-01 3.447949999999999626e-01
6.925000000000000044e-01 3.460599999999999232e-01
6.949999999999999512e-01 3.473399999999999266e-01
6.975000000000000089e-01 3.485699999999999354e-01
6.999999999999999556e-01 3.497899999999999343e-01
7.025000000000000133e-01 3.509849999999999359e-01
7.049999999999999600e-01 3.522649999999999393e-01
7.075000000000000178e-01 3.534799999999999054e-01
7.099999999999999645e-01 3.548099999999999588e-01
7.125000000000000222e-01 3.559799999999999076e-01
7.149999999999999689e-01 3.572549999999998782e-01
7.175000000000000266e-01 3.586149999999999061e-01
7.199999999999999734e-01 3.598849999999999549e-01
7.225000000000000311e-01 3.611449999999999383e-01
7.249999999999999778e-01 3.624599999999999489e-01
7.275000000000000355e-01 3.636899999999999022e-01
7.299999999999999822e-01 3.649199999999999111e-01
7.325000000000000400e-01 3.661949999999998817e-01
7.349999999999999867e-01 3.674549999999998651e-01
7.375000000000000444e-01 3.686199999999998922e-01
7.399999999999999911e-01 3.699499999999998900e-01
7.425000000000000488e-01 3.711499999999998689e-01
7.449999999999999956e-01 3.724349999999999050e-01
7.475000000000000533e-01 3.736349999999998839e-01
7.500000000000000000e-01 3.748149999999998983e-01
7.524999999999999467e-01 3.759649999999999381e-01
7.550000000000000044e-01 3.772999999999999132e-01
7.574999999999999512e-01 3.785499999999998866e-01
7.600000000000000089e-01 3.797999999999999154e-01
7.624999999999999556e-01 3.811249999999998805e-01
7.650000000000000133e-01 3.823049999999998949e-01
7.674999999999999600e-01 3.835349999999999038e-01
7.700000000000000178e-01 3.847699999999998899e-01
7.724999999999999645e-01 3.859949999999999215e-01
7.750000000000000222e-01 3.872449999999998949e-01
7.774999999999999689e-01 3.885499999999998955e-01
7.800000000000000266e-01 3.897399999999999198e-01
7.824999999999999734e-01 3.909999999999998477e-01
7.850000000000000311e-01 3.922999999999998710e-01
7.874999999999999778e-01 3.936399999999998789e-01
7.900000000000000355e-01 3.949249999999999150e-01
7.924999999999999822e-01 3.960949999999999194e-01
7.950000000000000400e-01 3.974299999999998945e-01
7.974999999999999867e-01 3.986949999999998551e-01
8.000000000000000444e-01 3.999199999999998867e-01
8.024999999999999911e-01 4.012299999999999200e-01
8.050000000000000488e-01 4.024899999999999034e-01
8.074999999999999956e-01 4.036949999999998595e-01
8.100000000000000533e-01 4.050949999999998719e-01
8.125000000000000000e-01 4.063499999999999335e-01
8.149999999999999467e-01 4.076049999999999396e-01
8.175000000000000044e-01 4.087649999999999340e-01
8.199999999999999512e-01 4.099849999999999328e-01
8.225000000000000089e-01 4.112849999999999562e-01
8.249999999999999556e-01 4.125199999999999423e-01
8.275000000000000133e-01 4.138099999999999556e-01
8.299999999999999600e-01 4.150449999999999418e-01
8.325000000000000178e-01 4.163249999999999451e-01
8.349999999999999645e-01 4.175899999999999057e-01
8.375000000000000222e-01 4.189349999999999463e-01
8.399999999999999689e-01 4.202349999999999697e-01
8.425000000000000266e-01 4.214649999999999785e-01
8.449999999999999734e-01 4.227249999999999619e-01
8.475000000000000311e-01 4.239849999999998897e-01
8.499999999999999778e-01 4.251999999999999114e-01
8.525000000000000355e-01 4.263699999999998602e-01
8.549999999999999822e-01 4.276749999999998608e-01
8.575000000000000400e-01 4.288999999999998369e-01
8.599999999999999867e-01 4.302699999999998748e-01
8.625000000000000444e-01 4.314749999999998864e-01
8.649999999999999911e-01 4.327199999999998270e-01
8.675000000000000488e-01 4.339549999999998686e-01
8.699999999999999956e-01 4.351949999999998875e-01
8.725000000000000533e-01 4.363799999999998236e-01
8.750000000000000000e-01 4.376599999999998269e-01
8.774999999999999467e-01 4.388799999999998258e-01
8.800000000000000044e-01 4.402249999999998664e-01
8.824999999999999512e-01 4.415149999999998243e-01
8.850000000000000089e-01 4.427349999999998231e-01
8.874999999999999556e-01 4.439199999999998147e-01
8.900000000000000133e-01 4.451399999999998136e-01
8.924999999999999600e-01 4.464399999999998370e-01
8.950000000000000178e-01 4.476349999999998386e-01
8.974999999999999645e-01 4.488949999999998219e-01
9.000000000000000222e-01 4.500349999999997963e-01
9.024999999999999689e-01 4.512199999999997879e-01
9.050000000000000266e-01 4.524649999999997840e-01
9.074999999999999734e-01 4.537449999999997874e-01
9.100000000000000311e-01 4.549299999999997235e-01
9.124999999999999778e-01 4.561849999999997851e-01
9.150000000000000355e-01 4.573949999999997740e-01
9.174999999999999822e-01 4.587199999999997946e-01
9.200000000000000400e-01 4.600499999999997924e-01
9.224999999999999867e-01 4.611999999999998323e-01
9.250000000000000444e-01 4.624399999999998512e-01
9.274999999999999911e-01 4.637499999999998845e-01
9.300000000000000488e-01 4.650599999999998624e-01
9.324999999999999956e-01 4.663049999999998585e-01
9.350000000000000533e-01 4.674649999999998529e-01
9.375000000000000000e-01 4.686899999999998290e-01
9.399999999999999467e-01 4.700299999999998368e-01
9.425000000000000044e-01 4.711049999999998850e-01
9.449999999999999512e-01 4.723599999999998911e-01
9.475000000000000089e-01 4.736899999999999444e-01
9.499999999999999556e-01 4.748899999999999233e-01
9.525000000000000133e-01 4.761649999999998939e-01
9.549999999999999600e-01 4.773749999999998828e-01
9.575000000000000178e-01 4.786699999999999289e-01
9.599999999999999645e-01 4.799549999999999095e-01
9.625000000000000222e-01 4.811749999999999083e-01
9.649999999999999689e-01 4.824199999999999044e-01
9.675000000000000266e-01 4.836699999999998778e-01
9.699999999999999734e-01 4.849849999999999439e-01
9.725000000000000311e-01 4.863599999999999590e-01
9.749999999999999778e-01 4.876149999999999651e-01
9.775000000000000355e-01 4.889049999999999785e-01
9.799999999999999822e-01 4.901249999999999774e-01
9.825000000000000400e-01 4.914099999999999580e-01
9.849999999999999867e-01 4.926999999999999713e-01
9.875000000000000444e-01 4.939049999999999829e-01
9.899999999999999911e-01 4.950949999999999518e-01
9.925000000000000488e-01 4.963349999999999707e-01
9.949999999999999956e-01 4.975349999999999495e-01
9.975000000000000533e-01 4.987949999999999329e-01
1.000000000000000000e+00 4.999999999999999445e-01


==> relax_n50_alpha05_initial_symmetric_aver500_Nframes5_t0times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 0.000000000000000000e+00
4.000000000000000083e-02 0.000000000000000000e+00
5.999999999999999778e-02 0.000000000000000000e+00
8.000000000000000167e-02 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00
1.199999999999999956e-01 0.000000000000000000e+00
1.400000000000000133e-01 0.000000000000000000e+00
1.600000000000000033e-01 0.000000000000000000e+00
1.799999999999999933e-01 0.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00
2.200000000000000011e-01 0.000000000000000000e+00
2.399999999999999911e-01 4.000000000000000192e-04
2.600000000000000089e-01 2.000000000000000042e-02
2.800000000000000266e-01 4.000000000000000083e-02
2.999999999999999889e-01 5.999999999999999778e-02
3.200000000000000067e-01 8.000000000000000167e-02
3.400000000000000244e-01 1.000000000000000056e-01
3.599999999999999867e-01 1.199999999999999956e-01
3.800000000000000044e-01 1.400000000000000133e-01
4.000000000000000222e-01 1.600000000000000033e-01
4.199999999999999845e-01 1.799999999999999933e-01
4.400000000000000022e-01 2.000000000000000111e-01
4.600000000000000200e-01 2.200000000000000011e-01
4.799999999999999822e-01 2.399999999999999911e-01
5.000000000000000000e-01 2.600000000000000089e-01
5.200000000000000178e-01 2.800000000000000266e-01
5.400000000000000355e-01 2.999999999999999889e-01
5.600000000000000533e-01 3.200000000000000067e-01
5.799999999999999600e-01 3.400000000000000244e-01
5.999999999999999778e-01 3.599999999999999867e-01
6.199999999999999956e-01 3.800000000000000044e-01
6.400000000000000133e-01 4.000000000000000222e-01
6.600000000000000311e-01 4.199999999999999845e-01
6.800000000000000488e-01 4.400000000000000022e-01
6.999999999999999556e-01 4.600000000000000200e-01
7.199999999999999734e-01 4.799999999999999822e-01
7.399999999999999911e-01 4.999600000000000155e-01
7.600000000000000089e-01 5.000000000000000000e-01
7.800000000000000266e-01 5.000000000000000000e-01
8.000000000000000444e-01 5.000000000000000000e-01
8.199999999999999512e-01 5.000000000000000000e-01
8.399999999999999689e-01 5.000000000000000000e-01
8.599999999999999867e-01 5.000000000000000000e-01
8.800000000000000044e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01
9.200000000000000400e-01 5.000000000000000000e-01
9.399999999999999467e-01 5.000000000000000000e-01
9.599999999999999645e-01 5.000000000000000000e-01
9.799999999999999822e-01 5.000000000000000000e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n50_alpha05_initial_symmetric_aver500_Nframes5_t1times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 2.359999999999999685e-03
4.000000000000000083e-02 5.040000000000000209e-03
5.999999999999999778e-02 7.680000000000000195e-03
8.000000000000000167e-02 1.060000000000000005e-02
1.000000000000000056e-01 1.407999999999999877e-02
1.199999999999999956e-01 1.779999999999999638e-02
1.400000000000000133e-01 2.283999999999999919e-02
1.600000000000000033e-01 2.751999999999999932e-02
1.799999999999999933e-01 3.443999999999999839e-02
2.000000000000000111e-01 4.159999999999999809e-02
2.200000000000000011e-01 5.099999999999999672e-02
2.399999999999999911e-01 6.063999999999999946e-02
2.600000000000000089e-01 7.124000000000001165e-02
2.800000000000000266e-01 8.296000000000000596e-02
2.999999999999999889e-01 9.536000000000001420e-02
3.200000000000000067e-01 1.087200000000000111e-01
3.400000000000000244e-01 1.236800000000000260e-01
3.599999999999999867e-01 1.388400000000000190e-01
3.800000000000000044e-01 1.543200000000000127e-01
4.000000000000000222e-01 1.709200000000000164e-01
4.199999999999999845e-01 1.876000000000000167e-01
4.400000000000000022e-01 2.051600000000000090e-01
4.600000000000000200e-01 2.230800000000000283e-01
4.799999999999999822e-01 2.408800000000000385e-01
5.000000000000000000e-01 2.590400000000000480e-01
5.200000000000000178e-01 2.776000000000000689e-01
5.400000000000000355e-01 2.956000000000000849e-01
5.600000000000000533e-01 3.130800000000000805e-01
5.799999999999999600e-01 3.298000000000000376e-01
5.999999999999999778e-01 3.462800000000000877e-01
6.199999999999999956e-01 3.625600000000000489e-01
6.400000000000000133e-01 3.775200000000000777e-01
6.600000000000000311e-01 3.926400000000001000e-01
6.800000000000000488e-01 4.062000000000001165e-01
6.999999999999999556e-01 4.188400000000001566e-01
7.199999999999999734e-01 4.301600000000000978e-01
7.399999999999999911e-01 4.408000000000001362e-01
7.600000000000000089e-01 4.506000000000001116e-01
7.800000000000000266e-01 4.588800000000001211e-01
8.000000000000000444e-01 4.661600000000001298e-01
8.199999999999999512e-01 4.726800000000001556e-01
8.399999999999999689e-01 4.770400000000001306e-01
8.599999999999999867e-01 4.820000000000001505e-01
8.800000000000000044e-01 4.865200000000001745e-01
9.000000000000000222e-01 4.893200000000001437e-01
9.200000000000000400e-01 4.926000000000002044e-01
9.399999999999999467e-01 4.946000000000002061e-01
9.599999999999999645e-01 4.966000000000002634e-01
9.799999999999999822e-01 4.981600000000002137e-01
1.000000000000000000e+00 5.000000000000002220e-01


==> relax_n50_alpha05_initial_symmetric_aver500_Nframes5_t2times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 5.320000000000000076e-03
4.000000000000000083e-02 1.060000000000000005e-02
5.999999999999999778e-02 1.656000000000000180e-02
8.000000000000000167e-02 2.212000000000000077e-02
1.000000000000000056e-01 2.884000000000000452e-02
1.199999999999999956e-01 3.500000000000000333e-02
1.400000000000000133e-01 4.096000000000000335e-02
1.600000000000000033e-01 4.908000000000000557e-02
1.799999999999999933e-01 5.744000000000000494e-02
2.000000000000000111e-01 6.652000000000000968e-02
2.200000000000000011e-01 7.628000000000001446e-02
2.399999999999999911e-01 8.532000000000002082e-02
2.600000000000000089e-01 9.560000000000001830e-02
2.800000000000000266e-01 1.067600000000000215e-01
2.999999999999999889e-01 1.184800000000000297e-01
3.200000000000000067e-01 1.308800000000000241e-01
3.400000000000000244e-01 1.433200000000000307e-01
3.599999999999999867e-01 1.564000000000000112e-01
3.800000000000000044e-01 1.696400000000000130e-01
4.000000000000000222e-01 1.837600000000000067e-01
4.199999999999999845e-01 1.988000000000000322e-01
4.400000000000000022e-01 2.131600000000000161e-01
4.600000000000000200e-01 2.276400000000000368e-01
4.799999999999999822e-01 2.431600000000000150e-01
5.000000000000000000e-01 2.578000000000000291e-01
5.200000000000000178e-01 2.732800000000000229e-01
5.400000000000000355e-01 2.881200000000000427e-01
5.600000000000000533e-01 3.030000000000000471e-01
5.799999999999999600e-01 3.174400000000000555e-01
5.999999999999999778e-01 3.316000000000000614e-01
6.199999999999999956e-01 3.453200000000000158e-01
6.400000000000000133e-01 3.582800000000000429e-01
6.600000000000000311e-01 3.712799999999999989e-01
6.800000000000000488e-01 3.835199999999999720e-01
6.999999999999999556e-01 3.953599999999999337e-01
7.199999999999999734e-01 4.054399999999999671e-01
7.399999999999999911e-01 4.154399999999999760e-01
7.600000000000000089e-01 4.245200000000000085e-01
7.800000000000000266e-01 4.334399999999999920e-01
8.000000000000000444e-01 4.420000000000000040e-01
8.199999999999999512e-01 4.501600000000000601e-01
8.399999999999999689e-01 4.568000000000000949e-01
8.599999999999999867e-01 4.639200000000001101e-01
8.800000000000000044e-01 4.697200000000000819e-01
9.000000000000000222e-01 4.754800000000000693e-01
9.200000000000000400e-01 4.811600000000000876e-01
9.399999999999999467e-01 4.863600000000001256e-01
9.599999999999999645e-01 4.914000000000000590e-01
9.799999999999999822e-01 4.953600000000000780e-01
1.000000000000000000e+00 5.000000000000001110e-01


==> relax_n50_alpha05_initial_symmetric_aver500_Nframes5_t3times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 7.199999999999999803e-03
4.000000000000000083e-02 1.507999999999999965e-02
5.999999999999999778e-02 2.188000000000000014e-02
8.000000000000000167e-02 2.972000000000000336e-02
1.000000000000000056e-01 3.700000000000000511e-02
1.199999999999999956e-01 4.552000000000000490e-02
1.400000000000000133e-01 5.316000000000000586e-02
1.600000000000000033e-01 6.244000000000000938e-02
1.799999999999999933e-01 7.160000000000001086e-02
2.000000000000000111e-01 8.100000000000001643e-02
2.200000000000000011e-01 9.016000000000001791e-02
2.399999999999999911e-01 1.001600000000000129e-01
2.600000000000000089e-01 1.113600000000000284e-01
2.800000000000000266e-01 1.224800000000000333e-01
2.999999999999999889e-01 1.334800000000000153e-01
3.200000000000000067e-01 1.449600000000000333e-01
3.400000000000000244e-01 1.566000000000000170e-01
3.599999999999999867e-01 1.680800000000000349e-01
3.800000000000000044e-01 1.804800000000000293e-01
4.000000000000000222e-01 1.921599999999999975e-01
4.199999999999999845e-01 2.053200000000000025e-01
4.400000000000000022e-01 2.179999999999999993e-01
4.600000000000000200e-01 2.314799999999999913e-01
4.799999999999999822e-01 2.446000000000000119e-01
5.000000000000000000e-01 2.578000000000000291e-01
5.200000000000000178e-01 2.709599999999999786e-01
5.400000000000000355e-01 2.843600000000000017e-01
5.600000000000000533e-01 2.973199999999999732e-01
5.799999999999999600e-01 3.105999999999999872e-01
5.999999999999999778e-01 3.235199999999999743e-01
6.199999999999999956e-01 3.357199999999999629e-01
6.400000000000000133e-01 3.472399999999999931e-01
6.600000000000000311e-01 3.577999999999999514e-01
6.800000000000000488e-01 3.687199999999999367e-01
6.999999999999999556e-01 3.797199999999999465e-01
7.199999999999999734e-01 3.892799999999999594e-01
7.399999999999999911e-01 3.993999999999999773e-01
7.600000000000000089e-01 4.095199999999999951e-01
7.800000000000000266e-01 4.185199999999999476e-01
8.000000000000000444e-01 4.275199999999999556e-01
8.199999999999999512e-01 4.360799999999999677e-01
8.399999999999999689e-01 4.439199999999999813e-01
8.599999999999999867e-01 4.509599999999999720e-01
8.800000000000000044e-01 4.585199999999999831e-01
9.000000000000000222e-01 4.660799999999999943e-01
9.200000000000000400e-01 4.738799999999999679e-01
9.399999999999999467e-01 4.803999999999999937e-01
9.599999999999999645e-01 4.867600000000000260e-01
9.799999999999999822e-01 4.938400000000000012e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n50_alpha05_initial_symmetric_aver500_Nframes5_t4times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 8.680000000000000215e-03
4.000000000000000083e-02 1.703999999999999959e-02
5.999999999999999778e-02 2.528000000000000039e-02
8.000000000000000167e-02 3.400000000000000244e-02
1.000000000000000056e-01 4.312000000000000555e-02
1.199999999999999956e-01 5.208000000000000129e-02
1.400000000000000133e-01 6.160000000000000198e-02
1.600000000000000033e-01 7.140000000000000513e-02
1.799999999999999933e-01 8.075999999999999845e-02
2.000000000000000111e-01 8.988000000000001544e-02
2.200000000000000011e-01 9.979999999999999982e-02
2.399999999999999911e-01 1.095599999999999907e-01
2.600000000000000089e-01 1.200399999999999939e-01
2.800000000000000266e-01 1.300800000000000012e-01
2.999999999999999889e-01 1.413599999999999857e-01
3.200000000000000067e-01 1.526399999999999979e-01
3.400000000000000244e-01 1.636799999999999922e-01
3.599999999999999867e-01 1.750399999999999734e-01
3.800000000000000044e-01 1.866399999999999726e-01
4.000000000000000222e-01 1.982799999999999840e-01
4.199999999999999845e-01 2.089999999999999913e-01
4.400000000000000022e-01 2.210399999999999865e-01
4.600000000000000200e-01 2.324799999999999645e-01
4.799999999999999822e-01 2.444399999999999906e-01
5.000000000000000000e-01 2.561199999999999588e-01
5.200000000000000178e-01 2.678799999999999515e-01
5.400000000000000355e-01 2.800799999999999401e-01
5.600000000000000533e-01 2.924799999999999622e-01
5.799999999999999600e-01 3.043599999999999084e-01
5.999999999999999778e-01 3.155199999999999116e-01
6.199999999999999956e-01 3.267599999999999394e-01
6.400000000000000133e-01 3.380399999999999516e-01
6.600000000000000311e-01 3.494799999999999573e-01
6.800000000000000488e-01 3.598399999999999377e-01
6.999999999999999556e-01 3.702799999999999425e-01
7.199999999999999734e-01 3.795999999999999375e-01
7.399999999999999911e-01 3.891599999999999504e-01
7.600000000000000089e-01 3.992399999999999838e-01
7.800000000000000266e-01 4.094800000000000106e-01
8.000000000000000444e-01 4.187599999999999656e-01
8.199999999999999512e-01 4.273199999999999776e-01
8.399999999999999689e-01 4.364000000000000101e-01
8.599999999999999867e-01 4.452800000000000091e-01
8.800000000000000044e-01 4.536000000000000032e-01
9.000000000000000222e-01 4.613600000000000478e-01
9.200000000000000400e-01 4.696000000000000174e-01
9.399999999999999467e-01 4.777600000000000180e-01
9.599999999999999645e-01 4.851199999999999957e-01
9.799999999999999822e-01 4.927199999999999913e-01
1.000000000000000000e+00 5.000000000000000000e-01


==> relax_n50_alpha05_initial_symmetric_aver500_Nframes5_t5times0035over5.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000042e-02 9.079999999999999530e-03
4.000000000000000083e-02 1.907999999999999974e-02
5.999999999999999778e-02 2.887999999999999942e-02
8.000000000000000167e-02 3.783999999999999864e-02
1.000000000000000056e-01 4.683999999999999969e-02
1.199999999999999956e-01 5.536000000000000643e-02
1.400000000000000133e-01 6.543999999999999817e-02
1.600000000000000033e-01 7.580000000000000626e-02
1.799999999999999933e-01 8.667999999999999317e-02
2.000000000000000111e-01 9.671999999999998654e-02
2.200000000000000011e-01 1.065199999999999897e-01
2.399999999999999911e-01 1.158399999999999985e-01
2.600000000000000089e-01 1.253999999999999837e-01
2.800000000000000266e-01 1.358800000000000008e-01
2.999999999999999889e-01 1.460400000000000031e-01
3.200000000000000067e-01 1.569200000000000039e-01
3.400000000000000244e-01 1.677199999999999802e-01
3.599999999999999867e-01 1.784000000000000030e-01
3.800000000000000044e-01 1.895199999999999940e-01
4.000000000000000222e-01 2.018000000000000071e-01
4.199999999999999845e-01 2.124399999999999900e-01
4.400000000000000022e-01 2.232800000000000062e-01
4.600000000000000200e-01 2.345199999999999785e-01
4.799999999999999822e-01 2.456799999999999817e-01
5.000000000000000000e-01 2.560000000000000053e-01
5.200000000000000178e-01 2.675599999999999645e-01
5.400000000000000355e-01 2.781599999999999628e-01
5.600000000000000533e-01 2.897999999999999465e-01
5.799999999999999600e-01 3.009999999999999898e-01
5.999999999999999778e-01 3.115999999999999881e-01
6.199999999999999956e-01 3.215999999999999415e-01
6.400000000000000133e-01 3.319999999999999618e-01
6.600000000000000311e-01 3.425199999999999356e-01
6.800000000000000488e-01 3.522799999999999265e-01
6.999999999999999556e-01 3.628399999999999403e-01
7.199999999999999734e-01 3.729999999999998872e-01
7.399999999999999911e-01 3.831199999999999051e-01
7.600000000000000089e-01 3.933999999999999164e-01
7.800000000000000266e-01 4.030399999999998983e-01
8.000000000000000444e-01 4.132799999999998697e-01
8.199999999999999512e-01 4.227999999999998426e-01
8.399999999999999689e-01 4.311199999999998922e-01
8.599999999999999867e-01 4.394799999999998708e-01
8.800000000000000044e-01 4.483199999999998853e-01
9.000000000000000222e-01 4.559599999999999209e-01
9.200000000000000400e-01 4.645999999999998464e-01
9.399999999999999467e-01 4.733999999999998765e-01
9.599999999999999645e-01 4.822399999999998910e-01
9.799999999999999822e-01 4.910799999999999055e-01
1.000000000000000000e+00 4.999999999999999445e-01


==> symmetric_n100_aver4000_alpha0.25_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
6.999999999999999278e-03 4.056938787135267398e-04
1.399999999999999856e-02 4.211718597839349352e-04
2.099999999999999784e-02 4.629764439089670194e-04
2.799999999999999711e-02 7.288722920076110001e-04
3.500000000000000333e-02 7.974507417975795287e-04
4.199999999999999567e-02 9.875628050310953764e-04
4.899999999999999495e-02 9.939885462268329818e-04
5.599999999999999423e-02 1.047569505848168188e-03
6.300000000000000044e-02 1.107293182796063305e-03
7.000000000000000666e-02 1.088726061743168017e-03
7.699999999999999900e-02 1.161873911553100262e-03
8.399999999999999134e-02 1.228463543039200146e-03
9.099999999999999756e-02 1.223653623038730527e-03
9.799999999999998990e-02 1.307270643938007650e-03
1.049999999999999961e-01 1.311783442055347582e-03
1.119999999999999885e-01 1.332010713349427496e-03
1.189999999999999808e-01 1.221281678328720510e-03
1.260000000000000009e-01 1.211100070998885267e-03
1.329999999999999793e-01 1.144013186531361035e-03
1.400000000000000133e-01 1.206629323285557691e-03
1.469999999999999918e-01 1.177156461373366544e-03
1.539999999999999980e-01 1.177901979327998765e-03
1.609999999999999765e-01 1.285382875791688147e-03
1.679999999999999827e-01 1.312182962107699127e-03
1.749999999999999889e-01 1.337528122889671900e-03
1.819999999999999951e-01 1.354293984801952996e-03
1.889999999999999736e-01 1.364422044382580194e-03
1.959999999999999798e-01 1.400907441437221259e-03
2.029999999999999583e-01 1.455090873524532685e-03
2.099999999999999922e-01 1.445938630435696396e-03
2.169999999999999984e-01 1.488022713351154274e-03
2.239999999999999769e-01 1.432272896685861906e-03
2.309999999999999831e-01 1.419588901947465339e-03
2.379999999999999616e-01 1.410011070442567004e-03
2.449999999999999956e-01 1.451876799761731614e-03
2.520000000000000018e-01 1.463815148488398698e-03
2.590000000000000080e-01 1.441203639923529589e-03
2.659999999999999587e-01 1.459353945930704031e-03
2.729999999999999649e-01 1.418741186989062094e-03
2.800000000000000266e-01 1.417400808745786136e-03
2.869999999999999774e-01 1.409803193047007470e-03
2.939999999999999836e-01 1.331724742666114862e-03
3.009999999999999898e-01 1.288528658865841815e-03
3.079999999999999960e-01 1.287372411140753990e-03
3.149999999999999467e-01 1.302332884194547236e-03
3.219999999999999529e-01 1.335646432485642363e-03
3.289999999999999591e-01 1.263248807756351625e-03
3.359999999999999654e-01 1.213821457587511629e-03
3.429999999999999716e-01 1.233012072945964066e-03


==> symmetric_n100_aver4000_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
6.999999999999999278e-03 5.646505224817944656e-04
1.399999999999999856e-02 5.832024779084952256e-04
2.099999999999999784e-02 5.652620581897399967e-04
2.799999999999999711e-02 5.465737820822495069e-04
3.500000000000000333e-02 5.429748101206975175e-04
4.199999999999999567e-02 4.582073806397479916e-04
4.899999999999999495e-02 4.685775769893234222e-04
5.599999999999999423e-02 4.779556919694325054e-04
6.300000000000000044e-02 5.192125563989873375e-04
7.000000000000000666e-02 5.737839300323284040e-04
7.699999999999999900e-02 5.831056702284540027e-04
8.399999999999999134e-02 6.027364117815157702e-04
9.099999999999999756e-02 6.607268451598642288e-04
9.799999999999998990e-02 6.422362659352900873e-04
1.049999999999999961e-01 6.774448210882799692e-04
1.119999999999999885e-01 7.773524222519367921e-04
1.189999999999999808e-01 6.995317722051606901e-04
1.260000000000000009e-01 6.811760976127081979e-04
1.329999999999999793e-01 8.145313214116441103e-04
1.400000000000000133e-01 9.212815508406423364e-04
1.469999999999999918e-01 8.898892902110038189e-04
1.539999999999999980e-01 9.055502733552486761e-04
1.609999999999999765e-01 9.731069545808813037e-04
1.679999999999999827e-01 1.024851668582367004e-03
1.749999999999999889e-01 1.051504701106572084e-03
1.819999999999999951e-01 1.040808827451780542e-03
1.889999999999999736e-01 1.054163807908420174e-03
1.959999999999999798e-01 1.043338974998674236e-03
2.029999999999999583e-01 1.066426065097545936e-03
2.099999999999999922e-01 1.174828358520713491e-03
2.169999999999999984e-01 1.130841994634319836e-03
2.239999999999999769e-01 1.174286893935721533e-03
2.309999999999999831e-01 1.156941852619127300e-03
2.379999999999999616e-01 1.161315238050381277e-03
2.449999999999999956e-01 1.229814751627614396e-03
2.520000000000000018e-01 1.271614525490316313e-03
2.590000000000000080e-01 1.344712371869551289e-03
2.659999999999999587e-01 1.295724743776105426e-03
2.729999999999999649e-01 1.260465228750884230e-03
2.800000000000000266e-01 1.311403127216146302e-03
2.869999999999999774e-01 1.301563126038387348e-03
2.939999999999999836e-01 1.253759005803912162e-03
3.009999999999999898e-01 1.201152965432860861e-03
3.079999999999999960e-01 1.064826036834961784e-03
3.149999999999999467e-01 1.083386124019057595e-03
3.219999999999999529e-01 1.029928048281229325e-03
3.289999999999999591e-01 1.123082877016245724e-03
3.359999999999999654e-01 1.101623020835909095e-03
3.429999999999999716e-01 1.084378533150701313e-03


==> symmetric_n100_aver4000_z_at_10000t1400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 8.347500000000000753e-03
2.000000000000000042e-02 1.670999999999999916e-02
2.999999999999999889e-02 2.505500000000000088e-02
4.000000000000000083e-02 3.327499999999999902e-02
5.000000000000000278e-02 4.145999999999999686e-02
5.999999999999999778e-02 4.952000000000000152e-02
7.000000000000000666e-02 5.770249999999999685e-02
8.000000000000000167e-02 6.591999999999999249e-02
8.999999999999999667e-02 7.396500000000000297e-02
1.000000000000000056e-01 8.198499999999998844e-02
1.100000000000000006e-01 8.984999999999999931e-02
1.199999999999999956e-01 9.772749999999998105e-02
1.300000000000000044e-01 1.055449999999999861e-01
1.400000000000000133e-01 1.133824999999999833e-01
1.499999999999999944e-01 1.211324999999999902e-01
1.600000000000000033e-01 1.288900000000000046e-01
1.700000000000000122e-01 1.366324999999999901e-01
1.799999999999999933e-01 1.442424999999999957e-01
1.900000000000000022e-01 1.517674999999999719e-01
2.000000000000000111e-01 1.591999999999999804e-01
2.099999999999999922e-01 1.666399999999999826e-01
2.200000000000000011e-01 1.740274999999999739e-01
2.300000000000000100e-01 1.811799999999999800e-01
2.399999999999999911e-01 1.882774999999999865e-01
2.500000000000000000e-01 1.953224999999999822e-01
2.600000000000000089e-01 2.023449999999999693e-01
2.700000000000000178e-01 2.093224999999999669e-01
2.800000000000000266e-01 2.162099999999999578e-01
2.899999999999999800e-01 2.230174999999999519e-01
2.999999999999999889e-01 2.298274999999999624e-01
3.099999999999999978e-01 2.365024999999999489e-01
3.200000000000000067e-01 2.430349999999999733e-01
3.300000000000000155e-01 2.495824999999999572e-01
3.400000000000000244e-01 2.560174999999999534e-01
3.499999999999999778e-01 2.625049999999999328e-01
3.599999999999999867e-01 2.686974999999999780e-01
3.699999999999999956e-01 2.748824999999999741e-01
3.800000000000000044e-01 2.811149999999999483e-01
3.900000000000000133e-01 2.870724999999999527e-01
4.000000000000000222e-01 2.931124999999999425e-01
4.099999999999999756e-01 2.990024999999999489e-01
4.199999999999999845e-01 3.047949999999999271e-01
4.299999999999999933e-01 3.102549999999999475e-01
4.400000000000000022e-01 3.158649999999999514e-01
4.500000000000000111e-01 3.214499999999999580e-01
4.600000000000000200e-01 3.268049999999999566e-01
4.699999999999999734e-01 3.322424999999999962e-01
4.799999999999999822e-01 3.375449999999999839e-01
4.899999999999999911e-01 3.425300000000000011e-01
5.000000000000000000e-01 3.474849999999999883e-01
5.100000000000000089e-01 3.524974999999999636e-01
5.200000000000000178e-01 3.574900000000000300e-01
5.300000000000000266e-01 3.622925000000000173e-01
5.400000000000000355e-01 3.669975000000000320e-01
5.500000000000000444e-01 3.716375000000000095e-01
5.600000000000000533e-01 3.761749999999999816e-01
5.699999999999999512e-01 3.805874999999999675e-01
5.799999999999999600e-01 3.849699999999999234e-01
5.899999999999999689e-01 3.894324999999999037e-01
5.999999999999999778e-01 3.936049999999999272e-01
6.099999999999999867e-01 3.976649999999999352e-01
6.199999999999999956e-01 4.014424999999999244e-01
6.300000000000000044e-01 4.052374999999999172e-01
6.400000000000000133e-01 4.092024999999999690e-01
6.500000000000000222e-01 4.129749999999999255e-01
6.600000000000000311e-01 4.166049999999998921e-01
6.700000000000000400e-01 4.202399999999999469e-01
6.800000000000000488e-01 4.236924999999999164e-01
6.899999999999999467e-01 4.270024999999999515e-01
6.999999999999999556e-01 4.302499999999999658e-01
7.099999999999999645e-01 4.335125000000000228e-01
7.199999999999999734e-01 4.367625000000000535e-01
7.299999999999999822e-01 4.398900000000000587e-01
7.399999999999999911e-01 4.429475000000000495e-01
7.500000000000000000e-01 4.458950000000000968e-01
7.600000000000000089e-01 4.486600000000000588e-01
7.700000000000000178e-01 4.512975000000000736e-01
7.800000000000000266e-01 4.540400000000001102e-01
7.900000000000000355e-01 4.567050000000001386e-01
8.000000000000000444e-01 4.593275000000001107e-01
8.100000000000000533e-01 4.617350000000001176e-01
8.199999999999999512e-01 4.642875000000000751e-01
8.299999999999999600e-01 4.668300000000000782e-01
8.399999999999999689e-01 4.692375000000000296e-01
8.499999999999999778e-01 4.715050000000000630e-01
8.599999999999999867e-01 4.737275000000000791e-01
8.699999999999999956e-01 4.758925000000001626e-01
8.800000000000000044e-01 4.780900000000001260e-01
8.900000000000000133e-01 4.801350000000001450e-01
9.000000000000000222e-01 4.821500000000001895e-01
9.100000000000000311e-01 4.841900000000001758e-01
9.200000000000000400e-01 4.861400000000001831e-01
9.300000000000000488e-01 4.879475000000002005e-01
9.399999999999999467e-01 4.898325000000001705e-01
9.499999999999999556e-01 4.917175000000001961e-01
9.599999999999999645e-01 4.935225000000001971e-01
9.699999999999999734e-01 4.950750000000002093e-01
9.799999999999999822e-01 4.967500000000001914e-01
9.899999999999999911e-01 4.983850000000001890e-01
1.000000000000000000e+00 5.000000000000001110e-01


==> symmetric_n100_aver4000_z_at_10000t2100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 7.342499999999999201e-03
2.000000000000000042e-02 1.479499999999999739e-02
2.999999999999999889e-02 2.218499999999999639e-02
4.000000000000000083e-02 2.935499999999999915e-02
5.000000000000000278e-02 3.671999999999999570e-02
5.999999999999999778e-02 4.403250000000000219e-02
7.000000000000000666e-02 5.128499999999999726e-02
8.000000000000000167e-02 5.848749999999999782e-02
8.999999999999999667e-02 6.566500000000000115e-02
1.000000000000000056e-01 7.267749999999999211e-02
1.100000000000000006e-01 7.958749999999999158e-02
1.199999999999999956e-01 8.652249999999998831e-02
1.300000000000000044e-01 9.347999999999999365e-02
1.400000000000000133e-01 1.004024999999999918e-01
1.499999999999999944e-01 1.071974999999999734e-01
1.600000000000000033e-01 1.139274999999999732e-01
1.700000000000000122e-01 1.206499999999999795e-01
1.799999999999999933e-01 1.273049999999999737e-01
1.900000000000000022e-01 1.340224999999999611e-01
2.000000000000000111e-01 1.408449999999999702e-01
2.099999999999999922e-01 1.474199999999999677e-01
2.200000000000000011e-01 1.537624999999999686e-01
2.300000000000000100e-01 1.602224999999999622e-01
2.399999999999999911e-01 1.667124999999999579e-01
2.500000000000000000e-01 1.731649999999999856e-01
2.600000000000000089e-01 1.794924999999999993e-01
2.700000000000000178e-01 1.857324999999999671e-01
2.800000000000000266e-01 1.920699999999999630e-01
2.899999999999999800e-01 1.983224999999999849e-01
2.999999999999999889e-01 2.044324999999999892e-01
3.099999999999999978e-01 2.106274999999999675e-01
3.200000000000000067e-01 2.166749999999999787e-01
3.300000000000000155e-01 2.226574999999999804e-01
3.400000000000000244e-01 2.285724999999999563e-01
3.499999999999999778e-01 2.344199999999999617e-01
3.599999999999999867e-01 2.400874999999999537e-01
3.699999999999999956e-01 2.457974999999999743e-01
3.800000000000000044e-01 2.516849999999999921e-01
3.900000000000000133e-01 2.574075000000000113e-01
4.000000000000000222e-01 2.630199999999999760e-01
4.099999999999999756e-01 2.687025000000000108e-01
4.199999999999999845e-01 2.741450000000000276e-01
4.299999999999999933e-01 2.795500000000000207e-01
4.400000000000000022e-01 2.848475000000000312e-01
4.500000000000000111e-01 2.902000000000000135e-01
4.600000000000000200e-01 2.954450000000000132e-01
4.699999999999999734e-01 3.006450000000000511e-01
4.799999999999999822e-01 3.057325000000000181e-01
4.899999999999999911e-01 3.107800000000000562e-01
5.000000000000000000e-01 3.157850000000000379e-01
5.100000000000000089e-01 3.207075000000000342e-01
5.200000000000000178e-01 3.257700000000000595e-01
5.300000000000000266e-01 3.305475000000000496e-01
5.400000000000000355e-01 3.353325000000000333e-01
5.500000000000000444e-01 3.399650000000000727e-01
5.600000000000000533e-01 3.445975000000000565e-01
5.699999999999999512e-01 3.492550000000000932e-01
5.799999999999999600e-01 3.538825000000000442e-01
5.899999999999999689e-01 3.583575000000000510e-01
5.999999999999999778e-01 3.628675000000000650e-01
6.099999999999999867e-01 3.672700000000000409e-01
6.199999999999999956e-01 3.716225000000000778e-01
6.300000000000000044e-01 3.759525000000000783e-01
6.400000000000000133e-01 3.802225000000000743e-01
6.500000000000000222e-01 3.843750000000000777e-01
6.600000000000000311e-01 3.883650000000000713e-01
6.700000000000000400e-01 3.925450000000000883e-01
6.800000000000000488e-01 3.965575000000000627e-01
6.899999999999999467e-01 4.004400000000000182e-01
6.999999999999999556e-01 4.043000000000000482e-01
7.099999999999999645e-01 4.081475000000000519e-01
7.199999999999999734e-01 4.119650000000000256e-01
7.299999999999999822e-01 4.157724999999999893e-01
7.399999999999999911e-01 4.193999999999999950e-01
7.500000000000000000e-01 4.230449999999999489e-01
7.600000000000000089e-01 4.266625000000000001e-01
7.700000000000000178e-01 4.301874999999999449e-01
7.800000000000000266e-01 4.336574999999999736e-01
7.900000000000000355e-01 4.371549999999999603e-01
8.000000000000000444e-01 4.405574999999999353e-01
8.100000000000000533e-01 4.439949999999999730e-01
8.199999999999999512e-01 4.472574999999999745e-01
8.299999999999999600e-01 4.505999999999999450e-01
8.399999999999999689e-01 4.538424999999999265e-01
8.499999999999999778e-01 4.570549999999999335e-01
8.599999999999999867e-01 4.601774999999999061e-01
8.699999999999999956e-01 4.634524999999999340e-01
8.800000000000000044e-01 4.664974999999998984e-01
8.900000000000000133e-01 4.695474999999998955e-01
9.000000000000000222e-01 4.724199999999998956e-01
9.100000000000000311e-01 4.754874999999998963e-01
9.200000000000000400e-01 4.783649999999999292e-01
9.300000000000000488e-01 4.812774999999999137e-01
9.399999999999999467e-01 4.839824999999999267e-01
9.499999999999999556e-01 4.868549999999999267e-01
9.599999999999999645e-01 4.895974999999999078e-01
9.699999999999999734e-01 4.923024999999999207e-01
9.799999999999999822e-01 4.949674999999998937e-01
9.899999999999999911e-01 4.975074999999998804e-01
1.000000000000000000e+00 4.999999999999999445e-01


==> symmetric_n100_aver4000_z_at_10000t2800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 6.540000000000000674e-03
2.000000000000000042e-02 1.330500000000000085e-02
2.999999999999999889e-02 1.972749999999999851e-02
4.000000000000000083e-02 2.634999999999999842e-02
5.000000000000000278e-02 3.286749999999999394e-02
5.999999999999999778e-02 3.939749999999999502e-02
7.000000000000000666e-02 4.586749999999999161e-02
8.000000000000000167e-02 5.227749999999999758e-02
8.999999999999999667e-02 5.873500000000000248e-02
1.000000000000000056e-01 6.510749999999999871e-02
1.100000000000000006e-01 7.157499999999999973e-02
1.199999999999999956e-01 7.785499999999999365e-02
1.300000000000000044e-01 8.414249999999999508e-02
1.400000000000000133e-01 9.053999999999998161e-02
1.499999999999999944e-01 9.683749999999997915e-02
1.600000000000000033e-01 1.031199999999999756e-01
1.700000000000000122e-01 1.092049999999999688e-01
1.799999999999999933e-01 1.153449999999999753e-01
1.900000000000000022e-01 1.213324999999999820e-01
2.000000000000000111e-01 1.273274999999999824e-01
2.099999999999999922e-01 1.335824999999999929e-01
2.200000000000000011e-01 1.395824999999999982e-01
2.300000000000000100e-01 1.455825000000000036e-01
2.399999999999999911e-01 1.516499999999999793e-01
2.500000000000000000e-01 1.575499999999999956e-01
2.600000000000000089e-01 1.634424999999999906e-01
2.700000000000000178e-01 1.693274999999999919e-01
2.800000000000000266e-01 1.750849999999999906e-01
2.899999999999999800e-01 1.808799999999999852e-01
2.999999999999999889e-01 1.866174999999999917e-01
3.099999999999999978e-01 1.923699999999999855e-01
3.200000000000000067e-01 1.981400000000000106e-01
3.300000000000000155e-01 2.038850000000000107e-01
3.400000000000000244e-01 2.095074999999999854e-01
3.499999999999999778e-01 2.151025000000000020e-01
3.599999999999999867e-01 2.206424999999999637e-01
3.699999999999999956e-01 2.261174999999999713e-01
3.800000000000000044e-01 2.316174999999999762e-01
3.900000000000000133e-01 2.371299999999999797e-01
4.000000000000000222e-01 2.424424999999999775e-01
4.099999999999999756e-01 2.478074999999999861e-01
4.199999999999999845e-01 2.532649999999999624e-01
4.299999999999999933e-01 2.585899999999999310e-01
4.400000000000000022e-01 2.637174999999999381e-01
4.500000000000000111e-01 2.689324999999999632e-01
4.600000000000000200e-01 2.740699999999999803e-01
4.699999999999999734e-01 2.791524999999999701e-01
4.799999999999999822e-01 2.842374999999999763e-01
4.899999999999999911e-01 2.892499999999999516e-01
5.000000000000000000e-01 2.942624999999999824e-01
5.100000000000000089e-01 2.992474999999999441e-01
5.200000000000000178e-01 3.042449999999999322e-01
5.300000000000000266e-01 3.091549999999999576e-01
5.400000000000000355e-01 3.139549999999999286e-01
5.500000000000000444e-01 3.188549999999999440e-01
5.600000000000000533e-01 3.235974999999999269e-01
5.699999999999999512e-01 3.284299999999998887e-01
5.799999999999999600e-01 3.331049999999999289e-01
5.899999999999999689e-01 3.378499999999998726e-01
5.999999999999999778e-01 3.424524999999999375e-01
6.099999999999999867e-01 3.470399999999999596e-01
6.199999999999999956e-01 3.515249999999999764e-01
6.300000000000000044e-01 3.561574999999999602e-01
6.400000000000000133e-01 3.606099999999999861e-01
6.500000000000000222e-01 3.650650000000000284e-01
6.600000000000000311e-01 3.695025000000000670e-01
6.700000000000000400e-01 3.738925000000000165e-01
6.800000000000000488e-01 3.781850000000000489e-01
6.899999999999999467e-01 3.825050000000000949e-01
6.999999999999999556e-01 3.867925000000000946e-01
7.099999999999999645e-01 3.912100000000001132e-01
7.199999999999999734e-01 3.954300000000000592e-01
7.299999999999999822e-01 3.996300000000000963e-01
7.399999999999999911e-01 4.036975000000000979e-01
7.500000000000000000e-01 4.076175000000001325e-01
7.600000000000000089e-01 4.116575000000001761e-01
7.700000000000000178e-01 4.157650000000001622e-01
7.800000000000000266e-01 4.197350000000001358e-01
7.900000000000000355e-01 4.237050000000001648e-01
8.000000000000000444e-01 4.277425000000001365e-01
8.100000000000000533e-01 4.315175000000001648e-01
8.199999999999999512e-01 4.353675000000001294e-01
8.299999999999999600e-01 4.391300000000001313e-01
8.399999999999999689e-01 4.429425000000001278e-01
8.499999999999999778e-01 4.466825000000001489e-01
8.599999999999999867e-01 4.505300000000000971e-01
8.699999999999999956e-01 4.543250000000000899e-01
8.800000000000000044e-01 4.581050000000000955e-01
8.900000000000000133e-01 4.617375000000001339e-01
9.000000000000000222e-01 4.653750000000001497e-01
9.100000000000000311e-01 4.690450000000001562e-01
9.200000000000000400e-01 4.725050000000001194e-01
9.300000000000000488e-01 4.761425000000001351e-01
9.399999999999999467e-01 4.795700000000001628e-01
9.499999999999999556e-01 4.830875000000001696e-01
9.599999999999999645e-01 4.865825000000001399e-01
9.699999999999999734e-01 4.900350000000001649e-01
9.799999999999999822e-01 4.934225000000001526e-01
9.899999999999999911e-01 4.966525000000001633e-01
1.000000000000000000e+00 5.000000000000001110e-01


==> symmetric_n100_aver4000_z_at_10000t700.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 9.504999999999999560e-03
2.000000000000000042e-02 1.899249999999999897e-02
2.999999999999999889e-02 2.849749999999999853e-02
4.000000000000000083e-02 3.787000000000000088e-02
5.000000000000000278e-02 4.732000000000000095e-02
5.999999999999999778e-02 5.669750000000000484e-02
7.000000000000000666e-02 6.603750000000001286e-02
8.000000000000000167e-02 7.523250000000000770e-02
8.999999999999999667e-02 8.445250000000001367e-02
1.000000000000000056e-01 9.368500000000000438e-02
1.100000000000000006e-01 1.029050000000000104e-01
1.199999999999999956e-01 1.120200000000000223e-01
1.300000000000000044e-01 1.210475000000000162e-01
1.400000000000000133e-01 1.300425000000000053e-01
1.499999999999999944e-01 1.390474999999999905e-01
1.600000000000000033e-01 1.480375000000000163e-01
1.700000000000000122e-01 1.568775000000000031e-01
1.799999999999999933e-01 1.656950000000000089e-01
1.900000000000000022e-01 1.744300000000000017e-01
2.000000000000000111e-01 1.830550000000000233e-01
2.099999999999999922e-01 1.916750000000000120e-01
2.200000000000000011e-01 2.001575000000000160e-01
2.300000000000000100e-01 2.086175000000000113e-01
2.399999999999999911e-01 2.170175000000000021e-01
2.500000000000000000e-01 2.253350000000000075e-01
2.600000000000000089e-01 2.334250000000000214e-01
2.700000000000000178e-01 2.415474999999999983e-01
2.800000000000000266e-01 2.494574999999999987e-01
2.899999999999999800e-01 2.573775000000000368e-01
2.999999999999999889e-01 2.651175000000000059e-01
3.099999999999999978e-01 2.728750000000000342e-01
3.200000000000000067e-01 2.804600000000000426e-01
3.300000000000000155e-01 2.879775000000000529e-01
3.400000000000000244e-01 2.953125000000000333e-01
3.499999999999999778e-01 3.025075000000000403e-01
3.599999999999999867e-01 3.095925000000000482e-01
3.699999999999999956e-01 3.166550000000000753e-01
3.800000000000000044e-01 3.235550000000000370e-01
3.900000000000000133e-01 3.302525000000000599e-01
4.000000000000000222e-01 3.368200000000001193e-01
4.099999999999999756e-01 3.432750000000000523e-01
4.199999999999999845e-01 3.495625000000000537e-01
4.299999999999999933e-01 3.556000000000000272e-01
4.400000000000000022e-01 3.617099999999999760e-01
4.500000000000000111e-01 3.675100000000000033e-01
4.600000000000000200e-01 3.733224999999999461e-01
4.699999999999999734e-01 3.787799999999999501e-01
4.799999999999999822e-01 3.841549999999999687e-01
4.899999999999999911e-01 3.892824999999999203e-01
5.000000000000000000e-01 3.944349999999999246e-01
5.100000000000000089e-01 3.993699999999998917e-01
5.200000000000000178e-01 4.041674999999999573e-01
5.300000000000000266e-01 4.087724999999999831e-01
5.400000000000000355e-01 4.131849999999999135e-01
5.500000000000000444e-01 4.174849999999999395e-01
5.600000000000000533e-01 4.217899999999999427e-01
5.699999999999999512e-01 4.258874999999999744e-01
5.799999999999999600e-01 4.297249999999999681e-01
5.899999999999999689e-01 4.333199999999999275e-01
5.999999999999999778e-01 4.370024999999999604e-01
6.099999999999999867e-01 4.403774999999999773e-01
6.199999999999999956e-01 4.437824999999999687e-01
6.300000000000000044e-01 4.471224999999999783e-01
6.400000000000000133e-01 4.502424999999999344e-01
6.500000000000000222e-01 4.530999999999999472e-01
6.600000000000000311e-01 4.558875000000000011e-01
6.700000000000000400e-01 4.585024999999999795e-01
6.800000000000000488e-01 4.610899999999999443e-01
6.899999999999999467e-01 4.634399999999999631e-01
6.999999999999999556e-01 4.657274999999999054e-01
7.099999999999999645e-01 4.677999999999999381e-01
7.199999999999999734e-01 4.698024999999999007e-01
7.299999999999999822e-01 4.717899999999998761e-01
7.399999999999999911e-01 4.737574999999998870e-01
7.500000000000000000e-01 4.755149999999999100e-01
7.600000000000000089e-01 4.772549999999998738e-01
7.700000000000000178e-01 4.789449999999998431e-01
7.800000000000000266e-01 4.804874999999998453e-01
7.900000000000000355e-01 4.819599999999998330e-01
8.000000000000000444e-01 4.833274999999998545e-01
8.100000000000000533e-01 4.846774999999998168e-01
8.199999999999999512e-01 4.859674999999997747e-01
8.299999999999999600e-01 4.871774999999998190e-01
8.399999999999999689e-01 4.882349999999998080e-01
8.499999999999999778e-01 4.892899999999997807e-01
8.599999999999999867e-01 4.902774999999998107e-01
8.699999999999999956e-01 4.912774999999998671e-01
8.800000000000000044e-01 4.921774999999998790e-01
8.900000000000000133e-01 4.930349999999998345e-01
9.000000000000000222e-01 4.938649999999998319e-01
9.100000000000000311e-01 4.946399999999998576e-01
9.200000000000000400e-01 4.953524999999998624e-01
9.300000000000000488e-01 4.960899999999998089e-01
9.399999999999999467e-01 4.967274999999997664e-01
9.499999999999999556e-01 4.973849999999997995e-01
9.599999999999999645e-01 4.979324999999997781e-01
9.699999999999999734e-01 4.985574999999997647e-01
9.799999999999999822e-01 4.990174999999997807e-01
9.899999999999999911e-01 4.994999999999998330e-01
1.000000000000000000e+00 4.999999999999997780e-01


==> symmetric_n100_error_z_at_10000t1400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 8.986173272053019079e-05
2.000000000000000042e-02 1.192802246811064393e-04
2.999999999999999889e-02 1.196931077080687356e-04
4.000000000000000083e-02 1.975282564958269482e-04
5.000000000000000278e-02 2.617046062422731523e-04
5.999999999999999778e-02 4.011330246590505411e-04
7.000000000000000666e-02 3.672172387796518445e-04
8.000000000000000167e-02 2.463548167899592967e-04
8.999999999999999667e-02 2.449382048938519851e-04
1.000000000000000056e-01 2.143558189995620200e-04
1.100000000000000006e-01 2.834931907696874864e-04
1.199999999999999956e-01 2.837341673245230567e-04
1.300000000000000044e-01 2.864621636157471674e-04
1.400000000000000133e-01 2.105614662099714041e-04
1.499999999999999944e-01 1.624185869278510497e-04
1.600000000000000033e-01 4.592366448391560496e-05
1.700000000000000122e-01 1.175280880381657234e-04
1.799999999999999933e-01 2.115348923553417304e-04
1.900000000000000022e-01 2.846868736010865764e-04
2.000000000000000111e-01 3.305644915089223090e-04
2.099999999999999922e-01 4.502369376092330011e-04
2.200000000000000011e-01 5.847605022042678957e-04
2.300000000000000100e-01 5.526769151969479488e-04
2.399999999999999911e-01 5.350116651587355499e-04
2.500000000000000000e-01 5.352723013141436059e-04
2.600000000000000089e-01 5.844467234004391276e-04
2.700000000000000178e-01 6.610014646252770909e-04
2.800000000000000266e-01 7.208799731887038931e-04
2.899999999999999800e-01 7.750008980545175508e-04
2.999999999999999889e-01 9.067563848547954830e-04
3.099999999999999978e-01 9.795103879717825812e-04
3.200000000000000067e-01 9.865970049803551856e-04
3.300000000000000155e-01 1.086318839731259533e-03
3.400000000000000244e-01 1.151945400421461319e-03
3.499999999999999778e-01 1.349211539021177853e-03
3.599999999999999867e-01 1.331315938415178479e-03
3.699999999999999956e-01 1.386419653558179643e-03
3.800000000000000044e-01 1.570144712846610613e-03
3.900000000000000133e-01 1.560572785767488924e-03
4.000000000000000222e-01 1.715743922700185831e-03
4.099999999999999756e-01 1.803655372520307498e-03
4.199999999999999845e-01 1.877260483384490808e-03
4.299999999999999933e-01 1.701967691764560975e-03
4.400000000000000022e-01 1.760639604448999140e-03
4.500000000000000111e-01 1.878592177843807498e-03
4.600000000000000200e-01 1.851093998481934122e-03
4.699999999999999734e-01 1.990865668198338323e-03
4.799999999999999822e-01 2.080579296943496637e-03
4.899999999999999911e-01 1.937858105705903000e-03
5.000000000000000000e-01 1.850276141483753189e-03
5.100000000000000089e-01 1.905358105705801108e-03
5.200000000000000178e-01 2.025579296943524898e-03
5.300000000000000266e-01 2.040865668198388327e-03
5.400000000000000355e-01 2.043593998482085006e-03
5.500000000000000444e-01 2.066092177843814603e-03
5.600000000000000533e-01 2.070639604449087123e-03
5.699999999999999512e-01 2.034467691764574315e-03
5.799999999999999600e-01 2.052260483384471534e-03
5.899999999999999689e-01 2.233655372520182425e-03
5.999999999999999778e-01 2.208243922700081630e-03
6.099999999999999867e-01 2.153072785767484731e-03
6.199999999999999956e-01 1.897644712846591197e-03
6.300000000000000044e-01 1.741419653558118341e-03
6.400000000000000133e-01 1.836315938415211679e-03
6.500000000000000222e-01 1.819211539021148294e-03
6.600000000000000311e-01 1.739445400421424370e-03
6.700000000000000400e-01 1.743818839731237080e-03
6.800000000000000488e-01 1.644097004980249466e-03
6.899999999999999467e-01 1.479510387971783025e-03
6.999999999999999556e-01 1.329256384854871076e-03
7.099999999999999645e-01 1.270000898054679528e-03
7.199999999999999734e-01 1.273379973188826231e-03
7.299999999999999822e-01 1.228501464625442186e-03
7.399999999999999911e-01 1.186946723400528203e-03
7.500000000000000000e-01 1.107772301314202679e-03
7.600000000000000089e-01 9.175116651587988947e-04
7.700000000000000178e-01 6.701769151969960703e-04
7.800000000000000266e-01 5.972605022044330525e-04
7.900000000000000355e-01 5.152369376093535180e-04
8.000000000000000444e-01 4.580644915090359426e-04
8.100000000000000533e-01 2.521868736012899959e-04
8.199999999999999512e-01 2.565348923554977567e-04
8.299999999999999600e-01 3.150280880382383408e-04
8.399999999999999689e-01 3.015763355161404924e-04
8.499999999999999778e-01 2.100814130722716833e-04
8.599999999999999867e-01 1.344385337901932154e-04
8.699999999999999956e-01 6.103783638439219672e-05
8.800000000000000044e-01 7.876583267552028644e-05
8.900000000000000133e-01 1.506809230500394392e-06
9.000000000000000222e-01 4.935581899934149419e-05
9.100000000000000311e-01 1.993820489371023186e-05
9.200000000000000400e-01 2.635481678969764374e-05
9.300000000000000488e-01 1.222172387793651893e-04
9.399999999999999467e-01 8.863302465883515779e-05
9.499999999999999556e-01 4.204606242008690487e-06
9.599999999999999645e-01 4.997174350440669599e-05
9.699999999999999734e-01 9.969310770774342245e-05
9.799999999999999822e-01 7.928022468089990227e-05
9.899999999999999911e-01 5.236173272032962345e-05
1.000000000000000000e+00 1.665334536937734811e-16


==> symmetric_n100_error_z_at_10000t2100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 6.705721143229412262e-05
2.000000000000000042e-02 1.684477126769577671e-05
2.999999999999999889e-02 7.961996374234239782e-05
4.000000000000000083e-02 3.582077469403352477e-05
5.000000000000000278e-02 8.593000894054070304e-05
5.999999999999999778e-02 1.977761091204802146e-04
7.000000000000000666e-02 2.926174077277979291e-04
8.000000000000000167e-02 3.808496183392018342e-04
8.999999999999999667e-02 4.878640291674923857e-04
1.000000000000000056e-01 4.740472449581423220e-04
1.100000000000000006e-01 4.022809281448713747e-04
1.199999999999999956e-01 4.004415395801319555e-04
1.300000000000000044e-01 4.664000791656103262e-04
1.400000000000000133e-01 5.430218267135911159e-04
1.499999999999999944e-01 5.381660833789908560e-04
1.600000000000000033e-01 5.146859140088277940e-04
1.700000000000000122e-01 5.304278907606319038e-04
1.799999999999999933e-01 5.257318383480868995e-04
1.900000000000000022e-01 6.309305812763343901e-04
2.000000000000000111e-01 8.888496934344736200e-04
2.099999999999999922e-01 9.473072504120050308e-04
2.200000000000000011e-01 8.216135849141437131e-04
2.300000000000000100e-01 8.620710456475888517e-04
2.399999999999999911e-01 9.814737600508105508e-04
2.500000000000000000e-01 1.112607401241527683e-03
2.600000000000000089e-01 1.168248959554918365e-03
2.700000000000000178e-01 1.186166519041048639e-03
2.800000000000000266e-01 1.351619039287765833e-03
2.899999999999999800e-01 1.482356142931712251e-03
2.999999999999999889e-01 1.521117909214858566e-03
3.099999999999999978e-01 1.695634673935686454e-03
3.200000000000000067e-01 1.773626836140906882e-03
3.300000000000000155e-01 1.837804671890846953e-03
3.400000000000000244e-01 1.885868155424796910e-03
3.499999999999999778e-01 1.918006788045656386e-03
3.599999999999999867e-01 1.821899435023699443e-03
3.699999999999999956e-01 1.820214170816847332e-03
3.800000000000000044e-01 2.048108132886639066e-03
3.900000000000000133e-01 2.163227384374966089e-03
4.000000000000000222e-01 2.220706785894976942e-03
4.099999999999999756e-01 2.400669876674477177e-03
4.199999999999999845e-01 2.393228765267707558e-03
4.299999999999999933e-01 2.400984030046182660e-03
4.400000000000000022e-01 2.354024629648787670e-03
4.500000000000000111e-01 2.414927823564616549e-03
4.600000000000000200e-01 2.421259102995454437e-03
4.699999999999999734e-01 2.435572132131580414e-03
4.799999999999999822e-01 2.390408699949664317e-03
4.899999999999999911e-01 2.358298682627490983e-03
5.000000000000000000e-01 2.336760016645567095e-03
5.100000000000000089e-01 2.285798682627460110e-03
5.200000000000000178e-01 2.427908699949743454e-03
5.300000000000000266e-01 2.338072132131607805e-03
5.400000000000000355e-01 2.308759102995494583e-03
5.500000000000000444e-01 2.179927823564631328e-03
5.600000000000000533e-01 2.104024629648815203e-03
5.699999999999999512e-01 2.105984030046303968e-03
5.799999999999999600e-01 2.130728765267819735e-03
5.899999999999999689e-01 2.055669876674603991e-03
5.999999999999999778e-01 2.068206785895143618e-03
6.099999999999999867e-01 2.025727384374953477e-03
6.199999999999999956e-01 1.985608132886840238e-03
6.300000000000000044e-01 1.975214170816919079e-03
6.400000000000000133e-01 1.956899435023751188e-03
6.500000000000000222e-01 1.873006788045805671e-03
6.600000000000000311e-01 1.678368155424936337e-03
6.700000000000000400e-01 1.725304671890859343e-03
6.800000000000000488e-01 1.656126836141025294e-03
6.899999999999999467e-01 1.508134673935734860e-03
6.999999999999999556e-01 1.388617909214850954e-03
7.099999999999999645e-01 1.307356142931814791e-03
7.199999999999999734e-01 1.246619039287910624e-03
7.299999999999999822e-01 1.226166519041060887e-03
7.399999999999999911e-01 1.075748959554923001e-03
7.500000000000000000e-01 9.926074012413521608e-04
7.600000000000000089e-01 9.314737600508160575e-04
7.700000000000000178e-01 8.270710456476648709e-04
7.800000000000000266e-01 7.166135849141497260e-04
7.900000000000000355e-01 6.823072504119065407e-04
8.000000000000000444e-01 6.013496934343942613e-04
8.100000000000000533e-01 6.034305812763207655e-04
8.199999999999999512e-01 4.782318383481087842e-04
8.299999999999999600e-01 4.804278907606374105e-04
8.399999999999999689e-01 4.296859140088260531e-04
8.499999999999999778e-01 3.956660833789871212e-04
8.599999999999999867e-01 3.180218267135326293e-04
8.699999999999999956e-01 4.389000791656383349e-04
8.800000000000000044e-01 3.754415395800791977e-04
8.900000000000000133e-01 3.622809281447758600e-04
9.000000000000000222e-01 2.165472449580652103e-04
9.100000000000000311e-01 3.103640291673426255e-04
9.200000000000000400e-01 2.583496183391487122e-04
9.300000000000000488e-01 2.851174077278528785e-04
9.399999999999999467e-01 1.477761091203677601e-04
9.499999999999999556e-01 2.209300089405230594e-04
9.599999999999999645e-01 2.066792253057614381e-04
9.699999999999999734e-01 1.971199637423870499e-04
9.799999999999999822e-01 1.893447712675855321e-04
9.899999999999999911e-01 9.794278856761762242e-05
1.000000000000000000e+00 5.551115123125782702e-17


==> symmetric_n100_error_z_at_10000t2800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 8.880700423882781358e-05
2.000000000000000042e-02 7.797904155947693594e-05
2.999999999999999889e-02 6.700799614900096457e-05
4.000000000000000083e-02 1.886374435317375586e-05
5.000000000000000278e-02 3.072407809527610834e-05
5.999999999999999778e-02 8.620073184065907279e-05
7.000000000000000666e-02 1.129193029090480582e-04
8.000000000000000167e-02 1.110032184237982888e-04
8.999999999999999667e-02 1.880736950128220064e-04
1.000000000000000056e-01 2.117496989868794532e-04
1.100000000000000006e-01 3.621479070234912001e-04
1.199999999999999956e-01 3.568826673822772522e-04
1.300000000000000044e-01 3.910659616786216208e-04
1.400000000000000133e-01 5.673073672382566990e-04
1.499999999999999944e-01 6.757140200649852657e-04
1.600000000000000033e-01 8.013905784393926535e-04
1.700000000000000122e-01 7.619391871810932138e-04
1.799999999999999933e-01 8.099594425927808539e-04
1.900000000000000022e-01 7.380483581178737262e-04
2.000000000000000111e-01 7.063003307296311650e-04
2.099999999999999922e-01 9.673071080799899857e-04
2.200000000000000011e-01 1.006157756430203776e-03
2.300000000000000100e-01 1.077938629386987479e-03
2.399999999999999911e-01 1.250233337466211125e-03
2.500000000000000000e-01 1.288122718508116771e-03
2.600000000000000089e-01 1.351684808962166917e-03
2.700000000000000178e-01 1.440994816068796869e-03
2.800000000000000266e-01 1.436125090953199734e-03
2.899999999999999800e-01 1.502145102653063002e-03
2.999999999999999889e-01 1.544121413101617879e-03
3.099999999999999978e-01 1.634617653082814925e-03
3.200000000000000067e-01 1.776194499176902974e-03
3.300000000000000155e-01 1.926409651715393911e-03
3.400000000000000244e-01 1.987817813760450747e-03
3.499999999999999778e-01 2.055470671127296312e-03
3.599999999999999867e-01 2.101916873461645574e-03
3.699999999999999956e-01 2.117202016390318242e-03
3.800000000000000044e-01 2.191368624755940520e-03
3.900000000000000133e-01 2.311956136950510388e-03
4.000000000000000222e-01 2.266500890360290121e-03
4.099999999999999756e-01 2.307536107931079661e-03
4.199999999999999845e-01 2.475091885866975705e-03
4.299999999999999933e-01 2.544195182471731265e-03
4.400000000000000022e-01 2.449869808139437666e-03
4.500000000000000111e-01 2.477136416505709704e-03
4.600000000000000200e-01 2.461012496762948754e-03
4.699999999999999734e-01 2.424012367149397384e-03
4.799999999999999822e-01 2.423647169612574981e-03
4.899999999999999911e-01 2.384924865656834481e-03
5.000000000000000000e-01 2.380350233373351720e-03
5.100000000000000089e-01 2.382424865656873614e-03
5.200000000000000178e-01 2.431147169612457581e-03
5.300000000000000266e-01 2.426512367149247229e-03
5.400000000000000355e-01 2.346012496762972521e-03
5.500000000000000444e-01 2.399636416505757097e-03
5.600000000000000533e-01 2.329869808139428677e-03
5.699999999999999512e-01 2.384195182471682273e-03
5.799999999999999600e-01 2.315091885867037735e-03
5.899999999999999689e-01 2.350036107930941753e-03
5.999999999999999778e-01 2.276500890360300122e-03
6.099999999999999867e-01 2.221956136950642424e-03
6.199999999999999956e-01 2.098868624755945156e-03
6.300000000000000044e-01 2.157202016390358246e-03
6.400000000000000133e-01 2.069416873461682460e-03
6.500000000000000222e-01 2.017970671127411464e-03
6.600000000000000311e-01 1.982817813760640036e-03
6.700000000000000400e-01 1.933909651715304268e-03
6.800000000000000488e-01 1.821194499177059001e-03
6.899999999999999467e-01 1.769617653083088715e-03
6.999999999999999556e-01 1.719121413101820650e-03
7.099999999999999645e-01 1.832145102653170987e-03
7.199999999999999734e-01 1.781125090953294965e-03
7.299999999999999822e-01 1.743494816068835718e-03
7.399999999999999911e-01 1.606684808962255406e-03
7.500000000000000000e-01 1.355622718508087132e-03
7.600000000000000089e-01 1.257733337466537815e-03
7.700000000000000178e-01 1.260438629387072851e-03
7.800000000000000266e-01 1.158657756430314656e-03
7.900000000000000355e-01 1.089807108080154130e-03
8.000000000000000444e-01 1.121300330729824157e-03
8.100000000000000533e-01 9.230483581181836428e-04
8.199999999999999512e-01 8.324594425929698893e-04
8.299999999999999600e-01 6.869391871812124961e-04
8.399999999999999689e-01 6.238905784397008603e-04
8.499999999999999778e-01 5.207140200650939299e-04
8.599999999999999867e-01 5.573073672383577204e-04
8.699999999999999956e-01 5.735659616785127035e-04
8.800000000000000044e-01 6.068826673825133966e-04
8.900000000000000133e-01 5.246479070235010589e-04
9.000000000000000222e-01 4.792496989870498325e-04
9.100000000000000311e-01 4.980736950130904006e-04
9.200000000000000400e-01 3.385032184239356035e-04
9.300000000000000488e-01 3.879193029090455269e-04
9.399999999999999467e-01 2.587007318409217937e-04
9.499999999999999556e-01 2.507240780955100057e-04
9.599999999999999645e-01 2.513637443534166849e-04
9.699999999999999734e-01 2.404920038511226821e-04
9.799999999999999822e-01 1.954790415596430186e-04
9.899999999999999911e-01 2.369299576132632978e-05
1.000000000000000000e+00 1.110223024625156540e-16


==> symmetric_n100_error_z_at_10000t700.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000021e-02 1.801937388733881873e-05
2.000000000000000042e-02 2.529999307665162234e-05
2.999999999999999889e-02 1.473601246545358512e-05
4.000000000000000083e-02 4.625668334409110960e-05
5.000000000000000278e-02 3.455767208546123292e-06
5.999999999999999778e-02 1.568865554865683798e-05
7.000000000000000666e-02 2.734085936040298037e-05
8.000000000000000167e-02 6.710317233978024820e-05
8.999999999999999667e-02 9.557162451127865221e-05
1.000000000000000056e-01 6.840374753043498846e-05
1.100000000000000006e-01 8.348553342807374378e-06
1.199999999999999956e-01 5.563817687695427061e-06
1.300000000000000044e-01 4.011543240775572450e-05
1.400000000000000133e-01 5.447715433837263532e-05
1.499999999999999944e-01 3.530799477347024151e-06
1.600000000000000033e-01 9.043306700101672035e-05
1.700000000000000122e-01 9.521389291811122035e-05
1.799999999999999933e-01 1.411993006252276750e-04
1.900000000000000022e-01 1.713625948963626300e-04
2.000000000000000111e-01 1.612595647887127281e-04
2.099999999999999922e-01 2.190245286034508965e-04
2.200000000000000011e-01 2.153655736480131200e-04
2.300000000000000100e-01 2.685589462229076574e-04
2.399999999999999911e-01 3.444425522501903814e-04
2.500000000000000000e-01 4.239085353218152719e-04
2.600000000000000089e-01 3.653949067492778813e-04
2.700000000000000178e-01 4.323762115007456774e-04
2.800000000000000266e-01 3.833532247214110900e-04
2.899999999999999800e-01 4.443416858411208814e-04
2.999999999999999889e-01 4.288600910001272304e-04
3.099999999999999978e-01 5.379165795525442384e-04
3.200000000000000067e-01 5.849949665536757770e-04
3.300000000000000155e-01 6.785399901754196605e-04
3.400000000000000244e-01 7.069418606035493546e-04
3.499999999999999778e-01 7.160202148092098540e-04
3.599999999999999867e-01 7.390075992297351348e-04
3.699999999999999956e-01 8.665326193795785947e-04
3.800000000000000044e-01 9.616029112441970561e-04
3.900000000000000133e-01 9.870881034647061014e-04
4.000000000000000222e-01 1.018202951279689739e-03
4.099999999999999756e-01 1.074990832439337574e-03
4.199999999999999845e-01 1.104807801384444232e-03
4.299999999999999933e-01 1.027307400473465027e-03
4.400000000000000022e-01 1.166926425625325336e-03
4.500000000000000111e-01 1.142871838206882540e-03
4.600000000000000200e-01 1.279109005218659334e-03
4.699999999999999734e-01 1.209351435876138137e-03
4.799999999999999822e-01 1.207052164705124664e-03
4.899999999999999911e-01 1.107896909594285884e-03
5.000000000000000000e-01 1.184799108335188311e-03
5.100000000000000089e-01 1.195396909594304002e-03
5.200000000000000178e-01 1.219552164705040020e-03
5.300000000000000266e-01 1.201851435876144514e-03
5.400000000000000355e-01 1.141609005218646722e-03
5.500000000000000444e-01 1.117871838206885293e-03
5.600000000000000533e-01 1.246926425625294321e-03
5.699999999999999512e-01 1.314807400473461119e-03
5.799999999999999600e-01 1.267307801384398580e-03
5.899999999999999689e-01 1.119990832439188289e-03
5.999999999999999778e-01 1.200702951279553066e-03
6.099999999999999867e-01 1.112088103464636824e-03
6.199999999999999956e-01 1.189102911244077632e-03
6.300000000000000044e-01 1.334032619379477147e-03
6.400000000000000133e-01 1.389007599229608036e-03
6.500000000000000222e-01 1.308520214809150151e-03
6.600000000000000311e-01 1.281941860603541539e-03
6.700000000000000400e-01 1.203539990175361840e-03
6.800000000000000488e-01 1.214994966553584188e-03
6.899999999999999467e-01 1.102916579552470910e-03
6.999999999999999556e-01 1.038860091000071151e-03
7.099999999999999645e-01 8.668416858410021852e-04
7.199999999999999734e-01 7.283532247213120314e-04
7.299999999999999822e-01 6.748762115006967655e-04
7.399999999999999911e-01 6.978949067492079550e-04
7.500000000000000000e-01 6.039085353216622210e-04
7.600000000000000089e-01 5.819425522501364689e-04
7.700000000000000178e-01 5.960589462226106860e-04
7.800000000000000266e-01 5.453655736478157934e-04
7.900000000000000355e-01 5.040245286032085659e-04
8.000000000000000444e-01 4.337595647885272854e-04
8.100000000000000533e-01 4.188625948961521850e-04
8.199999999999999512e-01 4.136993006249589655e-04
8.299999999999999600e-01 3.952138929180226690e-04
8.399999999999999689e-01 2.879330670008672932e-04
8.499999999999999778e-01 2.389692005224652860e-04
8.599999999999999867e-01 1.805228456615015631e-04
8.699999999999999956e-01 1.898845675921134735e-04
8.800000000000000044e-01 1.519361823121845312e-04
8.900000000000000133e-01 1.216514466569895703e-04
9.000000000000000222e-01 1.115962524693703273e-04
9.100000000000000311e-01 9.192837548854804197e-05
9.200000000000000400e-01 5.289682766013159565e-05
9.300000000000000488e-01 7.984085936019180707e-05
9.399999999999999467e-01 4.568865554843704047e-05
9.499999999999999556e-01 6.845576720826418438e-05
9.599999999999999645e-01 1.624331665567302352e-05
9.699999999999999734e-01 7.473601246521521801e-05
9.799999999999999822e-01 2.999930768798897418e-07
9.899999999999999911e-01 2.301937388754504710e-05
1.000000000000000000e+00 2.220446049250313081e-16


==> symmetric_n200_aver4000_alpha0.25_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
6.999999999999999278e-03 3.960197349760472040e-04
1.399999999999999856e-02 4.151627787863426591e-04
2.099999999999999784e-02 4.297639955562120116e-04
2.799999999999999711e-02 5.227760599071417172e-04
3.500000000000000333e-02 5.542298423206000382e-04
4.199999999999999567e-02 6.300533621544513862e-04
4.899999999999999495e-02 7.077747904296303755e-04
5.599999999999999423e-02 8.074997589198991887e-04
6.300000000000000044e-02 9.073881086240840861e-04
7.000000000000000666e-02 9.652468925303032531e-04
7.699999999999999900e-02 8.888270897259212657e-04
8.399999999999999134e-02 9.399676434007334016e-04
9.099999999999999756e-02 8.758755210126747612e-04
9.799999999999998990e-02 9.595673249141197349e-04
1.049999999999999961e-01 9.083643038236100887e-04
1.119999999999999885e-01 9.656613918590849308e-04
1.189999999999999808e-01 1.000436976752976190e-03
1.260000000000000009e-01 1.013717230896485876e-03
1.329999999999999793e-01 1.013994304914304359e-03
1.400000000000000133e-01 9.961446584008811465e-04
1.469999999999999918e-01 1.036776523104424247e-03
1.539999999999999980e-01 1.092560446097357203e-03
1.609999999999999765e-01 1.052284580523343491e-03
1.679999999999999827e-01 1.033158362791798722e-03
1.749999999999999889e-01 1.028266659291567856e-03
1.819999999999999951e-01 1.007261293447965977e-03
1.889999999999999736e-01 1.030131630867023654e-03
1.959999999999999798e-01 1.030753112922408975e-03
2.029999999999999583e-01 1.030923470768757956e-03
2.099999999999999922e-01 1.026409757013669244e-03
2.169999999999999984e-01 1.002191040731682066e-03
2.239999999999999769e-01 1.024002952291798571e-03
2.309999999999999831e-01 9.693075303998802475e-04
2.379999999999999616e-01 9.171269486745879836e-04
2.449999999999999956e-01 9.037203637732915467e-04
2.520000000000000018e-01 8.889583626048296484e-04
2.590000000000000080e-01 9.085670853657834426e-04
2.659999999999999587e-01 9.542287059778677442e-04
2.729999999999999649e-01 9.321829418489840447e-04
2.800000000000000266e-01 8.748728956852588803e-04
2.869999999999999774e-01 8.278775446113865620e-04
2.939999999999999836e-01 8.154034202483294346e-04
3.009999999999999898e-01 8.536341902321112384e-04
3.079999999999999960e-01 8.548852070522425370e-04
3.149999999999999467e-01 8.717102358306820639e-04
3.219999999999999529e-01 8.824006778938628783e-04
3.289999999999999591e-01 8.837183434295757100e-04
3.359999999999999654e-01 8.432291901546935592e-04
3.429999999999999716e-01 8.466957381872146533e-04


==> symmetric_n200_aver4000_alpha0.25_fct_of_t_averabserror_combined.txt <==
0.000000000000000000e+00 nan
6.999999999999999278e-03 3.974353599760293643e-04
1.399999999999999856e-02 4.079770960386733931e-04
2.099999999999999784e-02 4.301146322003393291e-04
2.799999999999999711e-02 5.247303112287271965e-04
3.500000000000000333e-02 6.113833207650399204e-04
4.199999999999999567e-02 6.570578968222395800e-04
4.899999999999999495e-02 7.513662146031301363e-04
5.599999999999999423e-02 7.842912022032521918e-04
6.300000000000000044e-02 8.342514449671332814e-04
7.000000000000000666e-02 9.066593925302241256e-04
7.699999999999999900e-02 8.554672018497274169e-04
8.399999999999999134e-02 9.025576496087744450e-04
9.099999999999999756e-02 8.675770871469242439e-04
9.799999999999998990e-02 8.887923249142130585e-04
1.049999999999999961e-01 8.839478527880997383e-04
1.119999999999999885e-01 9.196625723949079659e-04
1.189999999999999808e-01 9.130292314642806739e-04
1.260000000000000009e-01 9.083962627106878475e-04
1.329999999999999793e-01 8.909314685097976605e-04
1.400000000000000133e-01 9.288701886961200785e-04
1.469999999999999918e-01 9.666356880164772092e-04
1.539999999999999980e-01 1.021698426479137299e-03
1.609999999999999765e-01 1.000019930413927538e-03
1.679999999999999827e-01 1.017800309137261057e-03
1.749999999999999889e-01 1.000313806276047299e-03
1.819999999999999951e-01 9.834627272908144299e-04
1.889999999999999736e-01 9.920153479656605797e-04
1.959999999999999798e-01 9.871975293052294084e-04
2.029999999999999583e-01 9.711768189164838054e-04
2.099999999999999922e-01 9.565135989599833719e-04
2.169999999999999984e-01 9.503526932608128081e-04
2.239999999999999769e-01 9.387282563491534948e-04
2.309999999999999831e-01 9.182736059793459617e-04
2.379999999999999616e-01 8.962168176958424867e-04
2.449999999999999956e-01 8.892876699150977860e-04
2.520000000000000018e-01 8.780091221792449274e-04
2.590000000000000080e-01 8.724577951884644311e-04
2.659999999999999587e-01 8.717554915584888910e-04
2.729999999999999649e-01 8.899994209443734755e-04
2.800000000000000266e-01 8.633607740677076920e-04
2.869999999999999774e-01 8.317502040148065916e-04
2.939999999999999836e-01 8.314577900132915115e-04
3.009999999999999898e-01 8.379453760476188130e-04
3.079999999999999960e-01 8.544375200813639258e-04
3.149999999999999467e-01 8.357301637365304337e-04
3.219999999999999529e-01 8.155862055044557721e-04
3.289999999999999591e-01 8.358124301963202035e-04
3.359999999999999654e-01 7.950403544223314401e-04
3.429999999999999716e-01 8.027332381872149874e-04


==> symmetric_n200_aver4000_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
6.999999999999999278e-03 5.254572644403594827e-04
1.399999999999999856e-02 5.493414834509429724e-04
2.099999999999999784e-02 5.564395755024825188e-04
2.799999999999999711e-02 5.495095157068631726e-04
3.500000000000000333e-02 5.630513209931606138e-04
4.199999999999999567e-02 5.725223007529416531e-04
4.899999999999999495e-02 5.712971320031148348e-04
5.599999999999999423e-02 5.985572406843639275e-04
6.300000000000000044e-02 5.928659307707443695e-04
7.000000000000000666e-02 6.112755280254026898e-04
7.699999999999999900e-02 6.499634412598138825e-04
8.399999999999999134e-02 6.323081230015439999e-04
9.099999999999999756e-02 6.384845684842716277e-04
9.799999999999998990e-02 6.563413175210658194e-04
1.049999999999999961e-01 6.525575459727584382e-04
1.119999999999999885e-01 6.632045511638325931e-04
1.189999999999999808e-01 6.632007166080839278e-04
1.260000000000000009e-01 6.889518107687121881e-04
1.329999999999999793e-01 7.257851955540487073e-04
1.400000000000000133e-01 7.430857491099430133e-04
1.469999999999999918e-01 7.965539082632006268e-04
1.539999999999999980e-01 7.909777631802586808e-04
1.609999999999999765e-01 7.891978672550282623e-04
1.679999999999999827e-01 8.388222337149547512e-04
1.749999999999999889e-01 9.168199194306519799e-04
1.819999999999999951e-01 9.472349373744940295e-04
1.889999999999999736e-01 9.682707464156462213e-04
1.959999999999999798e-01 1.019279773930738178e-03
2.029999999999999583e-01 1.042080484629819047e-03
2.099999999999999922e-01 1.007381303896538911e-03
2.169999999999999984e-01 1.008451437751422836e-03
2.239999999999999769e-01 1.048689134296595981e-03
2.309999999999999831e-01 9.894051596023279403e-04
2.379999999999999616e-01 9.433344092087403432e-04
2.449999999999999956e-01 8.594060002534792625e-04
2.520000000000000018e-01 9.133424703556432527e-04
2.590000000000000080e-01 9.034812678605566843e-04
2.659999999999999587e-01 8.567028139699667168e-04
2.729999999999999649e-01 9.210010462195785796e-04
2.800000000000000266e-01 9.444836033749232432e-04
2.869999999999999774e-01 9.293504157634715135e-04
2.939999999999999836e-01 9.495968143653477599e-04
3.009999999999999898e-01 8.758308081673590656e-04
3.079999999999999960e-01 8.939215020476524694e-04
3.149999999999999467e-01 8.870434711367729437e-04
3.219999999999999529e-01 8.225311906650420663e-04
3.289999999999999591e-01 8.112827669826218118e-04
3.359999999999999654e-01 7.864841433940078768e-04
3.429999999999999716e-01 7.631259509482992949e-04


==> symmetric_n200_aver4000_z_at_10000t1400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 4.226249999999999972e-03
1.000000000000000021e-02 8.457499999999999740e-03
1.499999999999999944e-02 1.263500000000000040e-02
2.000000000000000042e-02 1.680500000000000049e-02
2.500000000000000139e-02 2.096875000000000128e-02
2.999999999999999889e-02 2.516125000000000306e-02
3.500000000000000333e-02 2.926750000000000185e-02
4.000000000000000083e-02 3.342375000000000207e-02
4.499999999999999833e-02 3.753249999999999642e-02
5.000000000000000278e-02 4.168999999999999789e-02
5.500000000000000028e-02 4.579874999999999224e-02
5.999999999999999778e-02 4.987999999999999379e-02
6.500000000000000222e-02 5.396499999999999908e-02
7.000000000000000666e-02 5.804999999999999744e-02
7.499999999999999722e-02 6.212999999999999773e-02
8.000000000000000167e-02 6.617375000000000340e-02
8.500000000000000611e-02 7.016000000000000014e-02
8.999999999999999667e-02 7.420625000000000138e-02
9.500000000000000111e-02 7.819875000000001131e-02
1.000000000000000056e-01 8.217000000000000692e-02
1.049999999999999961e-01 8.620250000000000135e-02
1.100000000000000006e-01 9.015125000000001609e-02
1.150000000000000050e-01 9.417500000000000870e-02
1.199999999999999956e-01 9.813750000000000251e-02
1.250000000000000000e-01 1.021225000000000049e-01
1.300000000000000044e-01 1.060424999999999979e-01
1.350000000000000089e-01 1.099825000000000108e-01
1.400000000000000133e-01 1.139075000000000087e-01
1.449999999999999900e-01 1.177437500000000081e-01
1.499999999999999944e-01 1.215900000000000036e-01
1.549999999999999989e-01 1.254112500000000019e-01
1.600000000000000033e-01 1.292612499999999942e-01
1.650000000000000078e-01 1.330874999999999975e-01
1.700000000000000122e-01 1.368612500000000176e-01
1.749999999999999889e-01 1.406712499999999977e-01
1.799999999999999933e-01 1.444687500000000069e-01
1.849999999999999978e-01 1.481774999999999898e-01
1.900000000000000022e-01 1.519087500000000091e-01
1.950000000000000067e-01 1.556675000000000142e-01
2.000000000000000111e-01 1.593312500000000076e-01
2.049999999999999878e-01 1.630074999999999996e-01
2.099999999999999922e-01 1.666775000000000062e-01
2.149999999999999967e-01 1.703687500000000132e-01
2.200000000000000011e-01 1.740275000000000016e-01
2.250000000000000056e-01 1.776412500000000005e-01
2.300000000000000100e-01 1.812699999999999867e-01
2.349999999999999867e-01 1.848462499999999897e-01
2.399999999999999911e-01 1.883799999999999641e-01
2.449999999999999956e-01 1.919212499999999599e-01
2.500000000000000000e-01 1.954724999999999935e-01
2.550000000000000044e-01 1.989799999999999902e-01
2.600000000000000089e-01 2.024537499999999879e-01
2.650000000000000133e-01 2.059387500000000037e-01
2.700000000000000178e-01 2.093949999999999978e-01
2.750000000000000222e-01 2.128687499999999955e-01
2.800000000000000266e-01 2.162662499999999655e-01
2.849999999999999756e-01 2.196287499999999560e-01
2.899999999999999800e-01 2.230124999999999469e-01
2.949999999999999845e-01 2.263537499999999647e-01
2.999999999999999889e-01 2.296587499999999671e-01
3.049999999999999933e-01 2.330274999999999708e-01
3.099999999999999978e-01 2.363249999999999795e-01
3.150000000000000022e-01 2.396462499999999773e-01
3.200000000000000067e-01 2.429462499999999747e-01
3.250000000000000111e-01 2.461662499999999476e-01
3.300000000000000155e-01 2.493712499999999332e-01
3.350000000000000200e-01 2.525824999999999321e-01
3.400000000000000244e-01 2.558224999999999527e-01
3.449999999999999734e-01 2.589974999999999361e-01
3.499999999999999778e-01 2.621299999999999186e-01
3.549999999999999822e-01 2.652349999999999430e-01
3.599999999999999867e-01 2.683524999999999383e-01
3.649999999999999911e-01 2.714724999999999500e-01
3.699999999999999956e-01 2.744962499999999972e-01
3.750000000000000000e-01 2.775524999999999798e-01
3.800000000000000044e-01 2.806249999999999578e-01
3.850000000000000089e-01 2.836462499999999887e-01
3.900000000000000133e-01 2.865699999999999914e-01
3.950000000000000178e-01 2.895287499999999459e-01
4.000000000000000222e-01 2.925062499999999677e-01
4.050000000000000266e-01 2.954949999999999521e-01
4.099999999999999756e-01 2.983824999999999394e-01
4.149999999999999800e-01 3.012774999999999759e-01
4.199999999999999845e-01 3.041912499999999131e-01
4.249999999999999889e-01 3.070962499999999595e-01
4.299999999999999933e-01 3.098912499999999515e-01
4.349999999999999978e-01 3.126949999999999452e-01
4.400000000000000022e-01 3.155062499999999326e-01
4.450000000000000067e-01 3.182737499999999109e-01
4.500000000000000111e-01 3.210399999999999365e-01
4.550000000000000155e-01 3.237199999999999522e-01
4.600000000000000200e-01 3.264199999999999324e-01
4.650000000000000244e-01 3.290837499999998972e-01
4.699999999999999734e-01 3.316887499999999211e-01
4.749999999999999778e-01 3.343062499999999160e-01
4.799999999999999822e-01 3.368399999999999173e-01
4.849999999999999867e-01 3.393937499999999385e-01
4.899999999999999911e-01 3.419237499999999153e-01
4.949999999999999956e-01 3.444774999999999365e-01
5.000000000000000000e-01 3.470162499999999151e-01
5.050000000000000044e-01 3.495699999999999363e-01
5.100000000000000089e-01 3.520962499999999440e-01
5.150000000000000133e-01 3.545137499999999608e-01
5.200000000000000178e-01 3.569574999999999831e-01
5.250000000000000222e-01 3.593762499999999527e-01
5.300000000000000266e-01 3.617774999999999741e-01
5.350000000000000311e-01 3.641787499999999400e-01
5.400000000000000355e-01 3.665124999999999633e-01
5.450000000000000400e-01 3.688537499999999802e-01
5.500000000000000444e-01 3.711437499999999390e-01
5.550000000000000488e-01 3.734312499999999369e-01
5.600000000000000533e-01 3.756474999999999675e-01
5.649999999999999467e-01 3.778437499999999782e-01
5.699999999999999512e-01 3.800287499999999707e-01
5.749999999999999556e-01 3.823012499999999259e-01
5.799999999999999600e-01 3.845149999999999402e-01
5.849999999999999645e-01 3.866224999999999246e-01
5.899999999999999689e-01 3.887349999999999417e-01
5.949999999999999734e-01 3.908112499999999434e-01
5.999999999999999778e-01 3.928562499999999624e-01
6.049999999999999822e-01 3.949587499999999696e-01
6.099999999999999867e-01 3.970237499999999531e-01
6.149999999999999911e-01 3.990737499999999494e-01
6.199999999999999956e-01 4.010437499999999766e-01
6.250000000000000000e-01 4.030287499999999912e-01
6.300000000000000044e-01 4.049699999999999966e-01
6.350000000000000089e-01 4.068599999999999994e-01
6.400000000000000133e-01 4.087525000000000186e-01
6.450000000000000178e-01 4.106537500000000396e-01
6.500000000000000222e-01 4.125250000000000306e-01
6.550000000000000266e-01 4.143687500000000634e-01
6.600000000000000311e-01 4.161962500000000453e-01
6.650000000000000355e-01 4.180150000000000254e-01
6.700000000000000400e-01 4.198037500000000311e-01
6.750000000000000444e-01 4.215275000000000549e-01
6.800000000000000488e-01 4.233200000000000851e-01
6.850000000000000533e-01 4.250287500000001217e-01
6.899999999999999467e-01 4.266937500000000938e-01
6.949999999999999512e-01 4.283600000000001295e-01
6.999999999999999556e-01 4.300475000000001380e-01
7.049999999999999600e-01 4.316325000000001411e-01
7.099999999999999645e-01 4.332487500000001268e-01
7.149999999999999689e-01 4.348025000000001472e-01
7.199999999999999734e-01 4.363837500000001257e-01
7.249999999999999778e-01 4.379412500000000597e-01
7.299999999999999822e-01 4.395312500000000955e-01
7.349999999999999867e-01 4.411125000000000740e-01
7.399999999999999911e-01 4.426625000000000698e-01
7.449999999999999956e-01 4.441812500000000274e-01
7.500000000000000000e-01 4.456275000000000097e-01
7.550000000000000044e-01 4.470675000000000066e-01
7.600000000000000089e-01 4.485175000000000134e-01
7.650000000000000133e-01 4.499325000000000130e-01
7.700000000000000178e-01 4.513525000000000453e-01
7.750000000000000222e-01 4.527525000000000577e-01
7.800000000000000266e-01 4.541325000000000500e-01
7.850000000000000311e-01 4.554925000000000779e-01
7.900000000000000355e-01 4.568725000000000702e-01
7.950000000000000400e-01 4.581762500000000626e-01
8.000000000000000444e-01 4.594650000000000678e-01
8.050000000000000488e-01 4.607562500000000894e-01
8.100000000000000533e-01 4.620125000000001037e-01
8.149999999999999467e-01 4.633100000000001106e-01
8.199999999999999512e-01 4.645725000000001104e-01
8.249999999999999556e-01 4.657887500000000847e-01
8.299999999999999600e-01 4.669862500000001582e-01
8.349999999999999645e-01 4.681212500000001553e-01
8.399999999999999689e-01 4.693300000000001360e-01
8.449999999999999734e-01 4.704712500000001740e-01
8.499999999999999778e-01 4.716175000000001338e-01
8.549999999999999822e-01 4.727950000000001318e-01
8.599999999999999867e-01 4.739925000000001498e-01
8.649999999999999911e-01 4.751062500000001743e-01
8.699999999999999956e-01 4.762150000000001659e-01
8.750000000000000000e-01 4.772775000000002432e-01
8.800000000000000044e-01 4.783650000000002067e-01
8.850000000000000089e-01 4.794062500000002558e-01
8.900000000000000133e-01 4.803812500000002039e-01
8.950000000000000178e-01 4.813787500000002439e-01
9.000000000000000222e-01 4.823500000000002230e-01
9.050000000000000266e-01 4.833812500000002066e-01
9.100000000000000311e-01 4.843362500000001902e-01
9.150000000000000355e-01 4.853262500000001811e-01
9.200000000000000400e-01 4.862287500000001539e-01
9.250000000000000444e-01 4.871362500000001594e-01
9.300000000000000488e-01 4.880962500000001203e-01
9.350000000000000533e-01 4.889837500000001058e-01
9.399999999999999467e-01 4.899487500000000995e-01
9.449999999999999512e-01 4.908700000000000840e-01
9.499999999999999556e-01 4.917025000000000978e-01
9.549999999999999600e-01 4.925600000000000533e-01
9.599999999999999645e-01 4.934712500000000279e-01
9.649999999999999689e-01 4.943387500000000490e-01
9.699999999999999734e-01 4.951837500000000336e-01
9.749999999999999778e-01 4.959837500000000565e-01
9.799999999999999822e-01 4.968150000000000621e-01
9.849999999999999867e-01 4.975812500000000860e-01
9.899999999999999911e-01 4.984175000000000688e-01
9.949999999999999956e-01 4.991825000000000845e-01
1.000000000000000000e+00 5.000000000000001110e-01


==> symmetric_n200_aver4000_z_at_10000t2100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 3.690000000000000138e-03
1.000000000000000021e-02 7.383749999999999689e-03
1.499999999999999944e-02 1.108500000000000110e-02
2.000000000000000042e-02 1.476125000000000180e-02
2.500000000000000139e-02 1.844375000000000181e-02
2.999999999999999889e-02 2.213125000000000162e-02
3.500000000000000333e-02 2.578000000000000430e-02
4.000000000000000083e-02 2.942625000000000449e-02
4.499999999999999833e-02 3.307000000000000217e-02
5.000000000000000278e-02 3.674500000000000682e-02
5.500000000000000028e-02 4.029375000000001011e-02
5.999999999999999778e-02 4.396250000000000852e-02
6.500000000000000222e-02 4.754375000000001655e-02
7.000000000000000666e-02 5.110000000000001347e-02
7.499999999999999722e-02 5.465750000000001857e-02
8.000000000000000167e-02 5.824875000000001579e-02
8.500000000000000611e-02 6.186125000000001345e-02
8.999999999999999667e-02 6.542625000000000524e-02
9.500000000000000111e-02 6.893125000000001334e-02
1.000000000000000056e-01 7.245500000000001939e-02
1.049999999999999961e-01 7.600000000000001199e-02
1.100000000000000006e-01 7.943000000000001448e-02
1.150000000000000050e-01 8.297250000000001846e-02
1.199999999999999956e-01 8.641750000000002208e-02
1.250000000000000000e-01 8.992625000000002700e-02
1.300000000000000044e-01 9.343000000000001304e-02
1.350000000000000089e-01 9.691375000000002071e-02
1.400000000000000133e-01 1.003375000000000239e-01
1.449999999999999900e-01 1.038162500000000266e-01
1.499999999999999944e-01 1.072887500000000438e-01
1.549999999999999989e-01 1.107675000000000465e-01
1.600000000000000033e-01 1.141937500000000383e-01
1.650000000000000078e-01 1.175550000000000483e-01
1.700000000000000122e-01 1.209662500000000529e-01
1.749999999999999889e-01 1.243850000000000511e-01
1.799999999999999933e-01 1.276587500000000430e-01
1.849999999999999978e-01 1.309437500000000532e-01
1.900000000000000022e-01 1.342475000000000473e-01
1.950000000000000067e-01 1.375450000000000561e-01
2.000000000000000111e-01 1.408850000000000380e-01
2.049999999999999878e-01 1.441600000000000659e-01
2.099999999999999922e-01 1.474800000000000555e-01
2.149999999999999967e-01 1.506737500000000785e-01
2.200000000000000011e-01 1.539225000000000732e-01
2.250000000000000056e-01 1.572287500000000837e-01
2.300000000000000100e-01 1.604312500000000807e-01
2.349999999999999867e-01 1.637200000000000599e-01
2.399999999999999911e-01 1.669587500000000724e-01
2.449999999999999956e-01 1.701050000000000617e-01
2.500000000000000000e-01 1.733112500000000833e-01
2.550000000000000044e-01 1.765212500000000739e-01
2.600000000000000089e-01 1.797675000000001078e-01
2.650000000000000133e-01 1.828737500000001126e-01
2.700000000000000178e-01 1.859762500000001206e-01
2.750000000000000222e-01 1.891062500000001145e-01
2.800000000000000266e-01 1.922125000000001194e-01
2.849999999999999756e-01 1.953037500000001370e-01
2.899999999999999800e-01 1.983612500000001277e-01
2.949999999999999845e-01 2.013962500000001377e-01
2.999999999999999889e-01 2.044962500000001293e-01
3.049999999999999933e-01 2.074837500000001056e-01
3.099999999999999978e-01 2.105562500000001114e-01
3.150000000000000022e-01 2.136162500000001185e-01
3.200000000000000067e-01 2.166437500000001071e-01
3.250000000000000111e-01 2.195975000000001121e-01
3.300000000000000155e-01 2.225300000000001166e-01
3.350000000000000200e-01 2.255312500000001275e-01
3.400000000000000244e-01 2.285300000000001219e-01
3.449999999999999734e-01 2.314937500000001369e-01
3.499999999999999778e-01 2.344000000000001083e-01
3.549999999999999822e-01 2.372175000000001088e-01
3.599999999999999867e-01 2.400925000000001253e-01
3.649999999999999911e-01 2.429475000000001217e-01
3.699999999999999956e-01 2.457775000000001209e-01
3.750000000000000000e-01 2.485725000000001128e-01
3.800000000000000044e-01 2.514075000000001170e-01
3.850000000000000089e-01 2.542275000000001062e-01
3.900000000000000133e-01 2.570200000000001372e-01
3.950000000000000178e-01 2.598262500000001474e-01
4.000000000000000222e-01 2.626312500000001493e-01
4.050000000000000266e-01 2.653725000000001222e-01
4.099999999999999756e-01 2.681275000000001296e-01
4.149999999999999800e-01 2.708450000000001689e-01
4.199999999999999845e-01 2.735437500000001410e-01
4.249999999999999889e-01 2.762912500000001548e-01
4.299999999999999933e-01 2.789862500000001577e-01
4.349999999999999978e-01 2.815787500000002108e-01
4.400000000000000022e-01 2.842662500000001646e-01
4.450000000000000067e-01 2.869525000000001658e-01
4.500000000000000111e-01 2.895487500000001879e-01
4.550000000000000155e-01 2.922050000000002146e-01
4.600000000000000200e-01 2.948512500000001757e-01
4.650000000000000244e-01 2.974875000000001823e-01
4.699999999999999734e-01 3.000187500000002228e-01
4.749999999999999778e-01 3.026050000000001794e-01
4.799999999999999822e-01 3.051275000000001625e-01
4.849999999999999867e-01 3.077075000000001892e-01
4.899999999999999911e-01 3.102950000000001540e-01
4.949999999999999956e-01 3.128025000000001499e-01
5.000000000000000000e-01 3.153087500000001375e-01
5.050000000000000044e-01 3.177775000000001571e-01
5.100000000000000089e-01 3.202712500000001183e-01
5.150000000000000133e-01 3.227912500000001406e-01
5.200000000000000178e-01 3.253012500000000973e-01
5.250000000000000222e-01 3.276887500000001396e-01
5.300000000000000266e-01 3.300812500000001593e-01
5.350000000000000311e-01 3.324687500000001461e-01
5.400000000000000355e-01 3.348387500000001848e-01
5.450000000000000400e-01 3.372375000000001899e-01
5.500000000000000444e-01 3.396250000000001767e-01
5.550000000000000488e-01 3.419600000000002082e-01
5.600000000000000533e-01 3.442262500000001779e-01
5.649999999999999467e-01 3.465650000000001785e-01
5.699999999999999512e-01 3.489012500000001626e-01
5.749999999999999556e-01 3.511750000000002370e-01
5.799999999999999600e-01 3.534625000000001793e-01
5.849999999999999645e-01 3.558150000000002144e-01
5.899999999999999689e-01 3.580662500000001969e-01
5.949999999999999734e-01 3.603075000000001693e-01
5.999999999999999778e-01 3.625450000000002282e-01
6.049999999999999822e-01 3.647575000000001788e-01
6.099999999999999867e-01 3.669762500000001704e-01
6.149999999999999911e-01 3.691537500000001693e-01
6.199999999999999956e-01 3.713075000000001791e-01
6.250000000000000000e-01 3.734362500000001917e-01
6.300000000000000044e-01 3.755537500000001860e-01
6.350000000000000089e-01 3.776662500000002032e-01
6.400000000000000133e-01 3.798100000000001475e-01
6.450000000000000178e-01 3.818587500000001911e-01
6.500000000000000222e-01 3.839987500000001663e-01
6.550000000000000266e-01 3.860637500000001499e-01
6.600000000000000311e-01 3.880975000000001507e-01
6.650000000000000355e-01 3.901800000000001378e-01
6.700000000000000400e-01 3.922387500000001359e-01
6.750000000000000444e-01 3.942425000000001623e-01
6.800000000000000488e-01 3.963025000000001685e-01
6.850000000000000533e-01 3.983062500000001949e-01
6.899999999999999467e-01 4.002462500000001921e-01
6.949999999999999512e-01 4.021825000000001649e-01
6.999999999999999556e-01 4.041025000000001977e-01
7.049999999999999600e-01 4.060300000000001686e-01
7.099999999999999645e-01 4.079912500000001940e-01
7.149999999999999689e-01 4.099525000000002195e-01
7.199999999999999734e-01 4.119000000000002104e-01
7.249999999999999778e-01 4.138112500000001859e-01
7.299999999999999822e-01 4.156900000000001705e-01
7.349999999999999867e-01 4.175037500000001733e-01
7.399999999999999911e-01 4.193037500000001971e-01
7.449999999999999956e-01 4.211362500000002118e-01
7.500000000000000000e-01 4.229200000000002402e-01
7.550000000000000044e-01 4.247187500000002558e-01
7.600000000000000089e-01 4.264987500000002041e-01
7.650000000000000133e-01 4.282962500000002115e-01
7.700000000000000178e-01 4.300475000000002490e-01
7.750000000000000222e-01 4.317750000000002419e-01
7.800000000000000266e-01 4.335800000000002430e-01
7.850000000000000311e-01 4.353262500000002477e-01
7.900000000000000355e-01 4.370562500000002570e-01
7.950000000000000400e-01 4.387837500000002500e-01
8.000000000000000444e-01 4.405187500000002365e-01
8.050000000000000488e-01 4.422050000000002368e-01
8.100000000000000533e-01 4.438862500000002598e-01
8.149999999999999467e-01 4.455637500000002582e-01
8.199999999999999512e-01 4.471912500000002622e-01
8.249999999999999556e-01 4.488012500000002625e-01
8.299999999999999600e-01 4.504200000000003201e-01
8.349999999999999645e-01 4.520850000000002922e-01
8.399999999999999689e-01 4.536425000000002816e-01
8.449999999999999734e-01 4.552437500000002801e-01
8.499999999999999778e-01 4.568850000000002631e-01
8.549999999999999822e-01 4.584875000000002143e-01
8.599999999999999867e-01 4.600200000000002620e-01
8.649999999999999911e-01 4.616062500000002178e-01
8.699999999999999956e-01 4.631887500000002600e-01
8.750000000000000000e-01 4.647600000000002840e-01
8.800000000000000044e-01 4.663300000000002443e-01
8.850000000000000089e-01 4.678550000000002984e-01
8.900000000000000133e-01 4.694075000000003106e-01
8.950000000000000178e-01 4.708675000000003275e-01
9.000000000000000222e-01 4.723875000000002933e-01
9.050000000000000266e-01 4.738137500000003666e-01
9.100000000000000311e-01 4.753212500000003615e-01
9.150000000000000355e-01 4.767837500000003947e-01
9.200000000000000400e-01 4.782075000000003961e-01
9.250000000000000444e-01 4.795475000000004040e-01
9.300000000000000488e-01 4.809687500000003890e-01
9.350000000000000533e-01 4.824412500000003767e-01
9.399999999999999467e-01 4.838337500000003399e-01
9.449999999999999512e-01 4.852225000000003341e-01
9.499999999999999556e-01 4.865762500000003765e-01
9.549999999999999600e-01 4.879487500000003752e-01
9.599999999999999645e-01 4.893262500000003512e-01
9.649999999999999689e-01 4.906800000000003936e-01
9.699999999999999734e-01 4.920887500000004078e-01
9.749999999999999778e-01 4.934225000000004302e-01
9.799999999999999822e-01 4.947575000000004053e-01
9.849999999999999867e-01 4.960875000000004587e-01
9.899999999999999911e-01 4.974050000000003746e-01
9.949999999999999956e-01 4.987275000000003788e-01
1.000000000000000000e+00 5.000000000000003331e-01


==> symmetric_n200_aver4000_z_at_10000t2800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 3.332499999999999959e-03
1.000000000000000021e-02 6.706250000000000405e-03
1.499999999999999944e-02 1.002625000000000044e-02
2.000000000000000042e-02 1.330875000000000113e-02
2.500000000000000139e-02 1.661999999999999936e-02
2.999999999999999889e-02 1.997625000000000095e-02
3.500000000000000333e-02 2.325000000000000330e-02
4.000000000000000083e-02 2.653125000000000275e-02
4.499999999999999833e-02 2.982250000000000179e-02
5.000000000000000278e-02 3.312375000000000042e-02
5.500000000000000028e-02 3.642250000000000348e-02
5.999999999999999778e-02 3.960625000000000256e-02
6.500000000000000222e-02 4.283625000000000627e-02
7.000000000000000666e-02 4.609500000000000403e-02
7.499999999999999722e-02 4.936875000000000291e-02
8.000000000000000167e-02 5.259125000000000605e-02
8.500000000000000611e-02 5.582875000000001031e-02
8.999999999999999667e-02 5.908375000000001126e-02
9.500000000000000111e-02 6.226125000000001797e-02
1.000000000000000056e-01 6.549750000000001404e-02
1.049999999999999961e-01 6.869375000000001175e-02
1.100000000000000006e-01 7.190250000000002195e-02
1.150000000000000050e-01 7.516750000000001208e-02
1.199999999999999956e-01 7.830250000000002486e-02
1.250000000000000000e-01 8.147625000000001394e-02
1.300000000000000044e-01 8.466250000000002940e-02
1.350000000000000089e-01 8.772250000000000880e-02
1.400000000000000133e-01 9.084125000000002614e-02
1.449999999999999900e-01 9.392000000000001736e-02
1.499999999999999944e-01 9.705750000000001876e-02
1.549999999999999989e-01 1.001312500000000189e-01
1.600000000000000033e-01 1.032212500000000144e-01
1.650000000000000078e-01 1.063300000000000078e-01
1.700000000000000122e-01 1.094225000000000197e-01
1.749999999999999889e-01 1.124125000000000124e-01
1.799999999999999933e-01 1.154162500000000119e-01
1.849999999999999978e-01 1.184025000000000077e-01
1.900000000000000022e-01 1.213950000000000168e-01
1.950000000000000067e-01 1.244075000000000181e-01
2.000000000000000111e-01 1.274899999999999922e-01
2.049999999999999878e-01 1.305225000000000135e-01
2.099999999999999922e-01 1.334775000000000267e-01
2.149999999999999967e-01 1.363900000000000112e-01
2.200000000000000011e-01 1.393462500000000048e-01
2.250000000000000056e-01 1.423562500000000175e-01
2.300000000000000100e-01 1.453850000000000142e-01
2.349999999999999867e-01 1.483762500000000151e-01
2.399999999999999911e-01 1.514025000000000232e-01
2.449999999999999956e-01 1.544187500000000213e-01
2.500000000000000000e-01 1.573599999999999999e-01
2.550000000000000044e-01 1.602987500000000176e-01
2.600000000000000089e-01 1.633187500000000125e-01
2.650000000000000133e-01 1.662862499999999966e-01
2.700000000000000178e-01 1.691199999999999926e-01
2.750000000000000222e-01 1.720587499999999825e-01
2.800000000000000266e-01 1.749087500000000017e-01
2.849999999999999756e-01 1.777725000000000000e-01
2.899999999999999800e-01 1.806550000000000100e-01
2.949999999999999845e-01 1.835724999999999996e-01
2.999999999999999889e-01 1.865137500000000059e-01
3.049999999999999933e-01 1.893087499999999979e-01
3.099999999999999978e-01 1.921000000000000207e-01
3.150000000000000022e-01 1.949849999999999917e-01
3.200000000000000067e-01 1.977925000000000100e-01
3.250000000000000111e-01 2.004987500000000034e-01
3.300000000000000155e-01 2.032812499999999967e-01
3.350000000000000200e-01 2.060525000000000273e-01
3.400000000000000244e-01 2.087724999999999997e-01
3.449999999999999734e-01 2.116362499999999980e-01
3.499999999999999778e-01 2.144800000000000040e-01
3.549999999999999822e-01 2.172662500000000219e-01
3.599999999999999867e-01 2.200425000000000297e-01
3.649999999999999911e-01 2.228637500000000271e-01
3.699999999999999956e-01 2.256187500000000346e-01
3.750000000000000000e-01 2.283412500000000511e-01
3.800000000000000044e-01 2.310587500000000349e-01
3.850000000000000089e-01 2.337512500000000493e-01
3.900000000000000133e-01 2.364412500000000195e-01
3.950000000000000178e-01 2.391037500000000315e-01
4.000000000000000222e-01 2.417424999999999990e-01
4.050000000000000266e-01 2.444324999999999970e-01
4.099999999999999756e-01 2.470949999999999813e-01
4.149999999999999800e-01 2.497062499999999907e-01
4.199999999999999845e-01 2.523287499999999905e-01
4.249999999999999889e-01 2.548949999999999827e-01
4.299999999999999933e-01 2.575399999999999912e-01
4.349999999999999978e-01 2.600737499999999924e-01
4.400000000000000022e-01 2.627025000000000055e-01
4.450000000000000067e-01 2.653712500000000030e-01
4.500000000000000111e-01 2.678599999999999870e-01
4.550000000000000155e-01 2.704525000000000401e-01
4.600000000000000200e-01 2.730287500000000422e-01
4.650000000000000244e-01 2.756437500000000762e-01
4.699999999999999734e-01 2.783175000000000510e-01
4.749999999999999778e-01 2.808312500000000878e-01
4.799999999999999822e-01 2.833337500000000508e-01
4.849999999999999867e-01 2.858537500000000731e-01
4.899999999999999911e-01 2.883587500000000525e-01
4.949999999999999956e-01 2.908925000000000538e-01
5.000000000000000000e-01 2.934050000000000269e-01
5.050000000000000044e-01 2.959312499999999790e-01
5.100000000000000089e-01 2.984100000000000086e-01
5.150000000000000133e-01 3.008549999999999836e-01
5.200000000000000178e-01 3.033325000000000049e-01
5.250000000000000222e-01 3.057687500000000336e-01
5.300000000000000266e-01 3.081424999999999859e-01
5.350000000000000311e-01 3.105049999999999755e-01
5.400000000000000355e-01 3.129637499999999850e-01
5.450000000000000400e-01 3.153712499999999919e-01
5.500000000000000444e-01 3.177900000000000169e-01
5.550000000000000488e-01 3.201525000000000065e-01
5.600000000000000533e-01 3.225112500000000271e-01
5.649999999999999467e-01 3.249287500000000439e-01
5.699999999999999512e-01 3.273000000000000353e-01
5.749999999999999556e-01 3.296387500000000359e-01
5.799999999999999600e-01 3.319212500000000565e-01
5.849999999999999645e-01 3.343174999999999897e-01
5.899999999999999689e-01 3.366850000000000120e-01
5.949999999999999734e-01 3.390275000000000372e-01
5.999999999999999778e-01 3.414437500000000458e-01
6.049999999999999822e-01 3.438612500000000627e-01
6.099999999999999867e-01 3.461850000000000205e-01
6.149999999999999911e-01 3.484937500000000465e-01
6.199999999999999956e-01 3.508150000000000435e-01
6.250000000000000000e-01 3.531350000000000322e-01
6.300000000000000044e-01 3.553900000000000392e-01
6.350000000000000089e-01 3.575987500000000208e-01
6.400000000000000133e-01 3.598762500000000086e-01
6.450000000000000178e-01 3.621150000000000202e-01
6.500000000000000222e-01 3.643212499999999854e-01
6.550000000000000266e-01 3.665262499999999979e-01
6.600000000000000311e-01 3.687300000000000022e-01
6.650000000000000355e-01 3.709724999999999273e-01
6.700000000000000400e-01 3.731737499999999708e-01
6.750000000000000444e-01 3.754087500000000133e-01
6.800000000000000488e-01 3.776087499999999930e-01
6.850000000000000533e-01 3.798162500000000219e-01
6.899999999999999467e-01 3.820049999999999835e-01
6.949999999999999512e-01 3.841012500000000052e-01
6.999999999999999556e-01 3.863262499999999822e-01
7.049999999999999600e-01 3.884712499999999902e-01
7.099999999999999645e-01 3.906637500000000318e-01
7.149999999999999689e-01 3.927624999999999589e-01
7.199999999999999734e-01 3.948800000000000088e-01
7.249999999999999778e-01 3.969612500000000432e-01
7.299999999999999822e-01 3.990925000000000167e-01
7.349999999999999867e-01 4.011212499999999848e-01
7.399999999999999911e-01 4.032837499999999964e-01
7.449999999999999956e-01 4.053137500000000282e-01
7.500000000000000000e-01 4.073425000000000518e-01
7.550000000000000044e-01 4.093337500000000517e-01
7.600000000000000089e-01 4.113687500000000608e-01
7.650000000000000133e-01 4.133674999999999988e-01
7.700000000000000178e-01 4.153912500000000452e-01
7.750000000000000222e-01 4.174500000000000433e-01
7.800000000000000266e-01 4.194625000000000714e-01
7.850000000000000311e-01 4.214387500000000841e-01
7.900000000000000355e-01 4.235200000000001186e-01
7.950000000000000400e-01 4.254662500000001568e-01
8.000000000000000444e-01 4.273850000000001814e-01
8.050000000000000488e-01 4.293287500000001478e-01
8.100000000000000533e-01 4.312550000000001660e-01
8.149999999999999467e-01 4.332075000000001896e-01
8.199999999999999512e-01 4.351275000000001669e-01
8.249999999999999556e-01 4.371337500000002096e-01
8.299999999999999600e-01 4.390862500000002333e-01
8.349999999999999645e-01 4.409637500000002097e-01
8.399999999999999689e-01 4.429125000000002643e-01
8.449999999999999734e-01 4.447862500000002717e-01
8.499999999999999778e-01 4.467087500000003208e-01
8.549999999999999822e-01 4.486350000000002836e-01
8.599999999999999867e-01 4.504875000000003182e-01
8.649999999999999911e-01 4.523287500000003347e-01
8.699999999999999956e-01 4.541437500000003458e-01
8.750000000000000000e-01 4.560125000000003759e-01
8.800000000000000044e-01 4.578737500000003013e-01
8.850000000000000089e-01 4.597362500000003460e-01
8.900000000000000133e-01 4.616050000000003206e-01
8.950000000000000178e-01 4.634025000000003280e-01
9.000000000000000222e-01 4.652312500000003737e-01
9.050000000000000266e-01 4.670425000000003601e-01
9.100000000000000311e-01 4.687287500000003604e-01
9.150000000000000355e-01 4.704850000000003196e-01
9.200000000000000400e-01 4.722487500000003280e-01
9.250000000000000444e-01 4.740300000000003400e-01
9.300000000000000488e-01 4.758237500000003228e-01
9.350000000000000533e-01 4.776187500000003139e-01
9.399999999999999467e-01 4.793825000000003222e-01
9.449999999999999512e-01 4.810875000000002788e-01
9.499999999999999556e-01 4.828350000000003472e-01
9.549999999999999600e-01 4.845275000000002774e-01
9.599999999999999645e-01 4.863575000000002757e-01
9.649999999999999689e-01 4.880925000000002623e-01
9.699999999999999734e-01 4.898212500000002634e-01
9.749999999999999778e-01 4.915200000000002345e-01
9.799999999999999822e-01 4.932300000000002238e-01
9.849999999999999867e-01 4.948987500000001649e-01
9.899999999999999911e-01 4.965900000000001979e-01
9.949999999999999956e-01 4.982887500000001690e-01
1.000000000000000000e+00 5.000000000000002220e-01


==> symmetric_n200_aver4000_z_at_10000t700.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 4.762500000000000240e-03
1.000000000000000021e-02 9.516249999999998668e-03
1.499999999999999944e-02 1.425749999999999934e-02
2.000000000000000042e-02 1.897374999999999756e-02
2.500000000000000139e-02 2.368500000000000119e-02
2.999999999999999889e-02 2.838499999999999704e-02
3.500000000000000333e-02 3.311499999999999860e-02
4.000000000000000083e-02 3.780249999999999583e-02
4.499999999999999833e-02 4.252124999999999655e-02
5.000000000000000278e-02 4.721874999999999684e-02
5.500000000000000028e-02 5.193125000000000518e-02
5.999999999999999778e-02 5.662500000000000866e-02
6.500000000000000222e-02 6.128250000000000364e-02
7.000000000000000666e-02 6.597000000000000086e-02
7.499999999999999722e-02 7.060874999999999790e-02
8.000000000000000167e-02 7.525125000000000564e-02
8.500000000000000611e-02 7.991374999999999174e-02
8.999999999999999667e-02 8.453249999999998265e-02
9.500000000000000111e-02 8.912499999999999589e-02
1.000000000000000056e-01 9.374124999999999819e-02
1.049999999999999961e-01 9.835125000000000117e-02
1.100000000000000006e-01 1.028825000000000017e-01
1.150000000000000050e-01 1.074899999999999883e-01
1.199999999999999956e-01 1.120412499999999950e-01
1.250000000000000000e-01 1.166137500000000021e-01
1.300000000000000044e-01 1.211662499999999892e-01
1.350000000000000089e-01 1.257062499999999916e-01
1.400000000000000133e-01 1.302212499999999828e-01
1.449999999999999900e-01 1.347137499999999932e-01
1.499999999999999944e-01 1.391512499999999763e-01
1.549999999999999989e-01 1.436549999999999772e-01
1.600000000000000033e-01 1.480949999999999767e-01
1.650000000000000078e-01 1.525424999999999975e-01
1.700000000000000122e-01 1.569862499999999939e-01
1.749999999999999889e-01 1.613824999999999843e-01
1.799999999999999933e-01 1.658024999999999916e-01
1.849999999999999978e-01 1.701862500000000111e-01
1.900000000000000022e-01 1.745550000000000157e-01
1.950000000000000067e-01 1.788650000000000240e-01
2.000000000000000111e-01 1.831787500000000013e-01
2.049999999999999878e-01 1.874825000000000241e-01
2.099999999999999922e-01 1.917975000000000096e-01
2.149999999999999967e-01 1.961012500000000325e-01
2.200000000000000011e-01 2.003687500000000121e-01
2.250000000000000056e-01 2.045712500000000100e-01
2.300000000000000100e-01 2.087650000000000061e-01
2.349999999999999867e-01 2.129275000000000195e-01
2.399999999999999911e-01 2.171400000000000274e-01
2.449999999999999956e-01 2.213300000000000267e-01
2.500000000000000000e-01 2.254937500000000206e-01
2.550000000000000044e-01 2.295999999999999985e-01
2.600000000000000089e-01 2.336312500000000125e-01
2.650000000000000133e-01 2.377074999999999882e-01
2.700000000000000178e-01 2.417412499999999909e-01
2.750000000000000222e-01 2.456787500000000013e-01
2.800000000000000266e-01 2.496937499999999921e-01
2.849999999999999756e-01 2.536987500000000284e-01
2.899999999999999800e-01 2.576212500000000238e-01
2.949999999999999845e-01 2.615450000000000275e-01
2.999999999999999889e-01 2.654050000000000020e-01
3.049999999999999933e-01 2.692175000000000540e-01
3.099999999999999978e-01 2.730812500000000531e-01
3.150000000000000022e-01 2.769462500000000604e-01
3.200000000000000067e-01 2.807137500000000951e-01
3.250000000000000111e-01 2.844500000000000917e-01
3.300000000000000155e-01 2.881950000000000900e-01
3.350000000000000200e-01 2.918275000000000730e-01
3.400000000000000244e-01 2.955212500000001241e-01
3.449999999999999734e-01 2.991375000000001116e-01
3.499999999999999778e-01 3.027525000000000910e-01
3.549999999999999822e-01 3.063437500000000813e-01
3.599999999999999867e-01 3.099175000000001234e-01
3.649999999999999911e-01 3.134100000000001329e-01
3.699999999999999956e-01 3.169312500000001087e-01
3.750000000000000000e-01 3.203700000000001546e-01
3.800000000000000044e-01 3.237037500000001233e-01
3.850000000000000089e-01 3.270725000000000993e-01
3.900000000000000133e-01 3.304150000000000698e-01
3.950000000000000178e-01 3.337287500000000739e-01
4.000000000000000222e-01 3.369987500000000691e-01
4.050000000000000266e-01 3.403012500000000551e-01
4.099999999999999756e-01 3.434687500000000449e-01
4.149999999999999800e-01 3.466200000000000392e-01
4.199999999999999845e-01 3.497937500000000699e-01
4.249999999999999889e-01 3.527887500000000398e-01
4.299999999999999933e-01 3.558500000000000552e-01
4.349999999999999978e-01 3.588912500000000505e-01
4.400000000000000022e-01 3.618500000000001160e-01
4.450000000000000067e-01 3.647462500000001051e-01
4.500000000000000111e-01 3.675725000000001352e-01
4.550000000000000155e-01 3.704487500000001043e-01
4.600000000000000200e-01 3.733062500000001172e-01
4.650000000000000244e-01 3.760162500000001073e-01
4.699999999999999734e-01 3.787250000000000894e-01
4.749999999999999778e-01 3.813837500000001324e-01
4.799999999999999822e-01 3.841000000000001080e-01
4.849999999999999867e-01 3.866825000000000956e-01
4.899999999999999911e-01 3.892525000000000568e-01
4.949999999999999956e-01 3.918537500000000562e-01
5.000000000000000000e-01 3.944062500000000693e-01
5.050000000000000044e-01 3.969212500000000587e-01
5.100000000000000089e-01 3.993862499999999982e-01
5.150000000000000133e-01 4.018025000000000069e-01
5.200000000000000178e-01 4.041612500000000274e-01
5.250000000000000222e-01 4.065062499999999579e-01
5.300000000000000266e-01 4.088137499999999758e-01
5.350000000000000311e-01 4.111187499999999773e-01
5.400000000000000355e-01 4.133187499999999570e-01
5.450000000000000400e-01 4.153999999999999915e-01
5.500000000000000444e-01 4.175687499999999885e-01
5.550000000000000488e-01 4.196837500000000221e-01
5.600000000000000533e-01 4.217775000000000274e-01
5.649999999999999467e-01 4.238162500000000055e-01
5.699999999999999512e-01 4.257812500000000000e-01
5.749999999999999556e-01 4.277400000000000091e-01
5.799999999999999600e-01 4.296800000000000619e-01
5.849999999999999645e-01 4.315575000000000383e-01
5.899999999999999689e-01 4.334037500000000320e-01
5.949999999999999734e-01 4.352225000000000121e-01
5.999999999999999778e-01 4.370649999999999813e-01
6.049999999999999822e-01 4.387849999999999806e-01
6.099999999999999867e-01 4.405137499999999262e-01
6.149999999999999911e-01 4.420974999999999211e-01
6.199999999999999956e-01 4.437112499999999460e-01
6.250000000000000000e-01 4.452049999999999064e-01
6.300000000000000044e-01 4.467412499999998676e-01
6.350000000000000089e-01 4.483124999999998916e-01
6.400000000000000133e-01 4.497687499999999394e-01
6.450000000000000178e-01 4.512362499999998944e-01
6.500000000000000222e-01 4.527087499999998821e-01
6.550000000000000266e-01 4.540887499999998744e-01
6.600000000000000311e-01 4.554524999999998713e-01
6.650000000000000355e-01 4.568087499999998746e-01
6.700000000000000400e-01 4.581449999999998579e-01
6.750000000000000444e-01 4.594449999999998813e-01
6.800000000000000488e-01 4.606937499999999575e-01
6.850000000000000533e-01 4.619312499999999599e-01
6.899999999999999467e-01 4.631399999999999406e-01
6.949999999999999512e-01 4.643249999999998767e-01
6.999999999999999556e-01 4.654874999999998875e-01
7.049999999999999600e-01 4.666174999999999073e-01
7.099999999999999645e-01 4.676862499999999145e-01
7.149999999999999689e-01 4.686962499999999254e-01
7.199999999999999734e-01 4.697399999999998799e-01
7.249999999999999778e-01 4.708262499999999462e-01
7.299999999999999822e-01 4.718624999999999625e-01
7.349999999999999867e-01 4.728149999999999298e-01
7.399999999999999911e-01 4.738124999999999698e-01
7.449999999999999956e-01 4.747387499999999316e-01
7.500000000000000000e-01 4.755887499999999490e-01
7.550000000000000044e-01 4.764037499999999037e-01
7.600000000000000089e-01 4.772787499999999183e-01
7.650000000000000133e-01 4.780687499999999313e-01
7.700000000000000178e-01 4.789074999999998750e-01
7.750000000000000222e-01 4.796887499999998861e-01
7.800000000000000266e-01 4.804062499999999236e-01
7.850000000000000311e-01 4.811712499999999393e-01
7.900000000000000355e-01 4.819249999999999368e-01
7.950000000000000400e-01 4.826574999999999616e-01
8.000000000000000444e-01 4.833824999999999372e-01
8.050000000000000488e-01 4.840987499999999111e-01
8.100000000000000533e-01 4.847499999999999587e-01
8.149999999999999467e-01 4.853787499999999144e-01
8.199999999999999512e-01 4.860062499999999175e-01
8.249999999999999556e-01 4.865974999999999606e-01
8.299999999999999600e-01 4.871737499999999610e-01
8.349999999999999645e-01 4.877874999999999295e-01
8.399999999999999689e-01 4.883187499999999681e-01
8.449999999999999734e-01 4.888749999999999485e-01
8.499999999999999778e-01 4.894037499999999707e-01
8.549999999999999822e-01 4.899387499999999784e-01
8.599999999999999867e-01 4.904262499999999525e-01
8.649999999999999911e-01 4.909012499999999557e-01
8.699999999999999956e-01 4.913637499999999325e-01
8.750000000000000000e-01 4.918212499999999321e-01
8.800000000000000044e-01 4.922812499999998925e-01
8.850000000000000089e-01 4.927087499999999176e-01
8.900000000000000133e-01 4.931324999999999181e-01
8.950000000000000178e-01 4.935062499999998686e-01
9.000000000000000222e-01 4.939124999999998655e-01
9.050000000000000266e-01 4.942787499999998779e-01
9.100000000000000311e-01 4.946612499999998303e-01
9.150000000000000355e-01 4.950362499999998445e-01
9.200000000000000400e-01 4.954312499999998232e-01
9.250000000000000444e-01 4.957949999999998192e-01
9.300000000000000488e-01 4.961037499999998435e-01
9.350000000000000533e-01 4.964162499999998368e-01
9.399999999999999467e-01 4.967274999999998775e-01
9.449999999999999512e-01 4.970574999999998744e-01
9.499999999999999556e-01 4.973599999999999133e-01
9.549999999999999600e-01 4.976837499999999248e-01
9.599999999999999645e-01 4.979649999999999355e-01
9.649999999999999689e-01 4.982324999999999671e-01
9.699999999999999734e-01 4.985024999999999595e-01
9.749999999999999778e-01 4.987774999999999848e-01
9.799999999999999822e-01 4.990087500000000009e-01
9.849999999999999867e-01 4.992737499999999606e-01
9.899999999999999911e-01 4.995049999999999768e-01
9.949999999999999956e-01 4.997462499999999475e-01
1.000000000000000000e+00 4.999999999999999445e-01


==> symmetric_n200_error_z_at_10000t1400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 1.954724166344269654e-06
1.000000000000000021e-02 2.013826727946879669e-05
1.499999999999999944e-02 4.067543911516480204e-06
2.000000000000000042e-02 2.428022468110510590e-05
2.500000000000000139e-02 3.911665577758724477e-05
2.999999999999999889e-02 1.344310770806655952e-05
3.500000000000000333e-02 6.212526586471533996e-05
4.000000000000000083e-02 4.877825649582390177e-05
4.499999999999999833e-02 7.076667352822613166e-05
5.000000000000000278e-02 3.170460624227211532e-05
5.500000000000000028e-02 2.895566780451025446e-05
5.999999999999999778e-02 4.113302465905827043e-05
6.500000000000000222e-02 3.684942677905506114e-05
7.000000000000000666e-02 1.971723877965125826e-05
7.499999999999999722e-02 5.401528109266751088e-06
8.000000000000000167e-02 7.395183210051614608e-06
8.500000000000000611e-02 3.484767729215743071e-05
8.999999999999999667e-02 3.688204893853574973e-06
9.500000000000000111e-02 1.273733416722044876e-05
1.000000000000000056e-01 2.935581899954353702e-05
1.049999999999999961e-01 2.909573032811030302e-05
1.100000000000000006e-01 1.775680923032929570e-05
1.150000000000000050e-01 9.551698008322673239e-05
1.199999999999999956e-01 1.262658326754984017e-04
1.250000000000000000e-01 1.938929438551062479e-04
1.300000000000000044e-01 2.110378363842646543e-04
1.350000000000000089e-01 2.628399370134260060e-04
1.400000000000000133e-01 3.144385337900540422e-04
1.449999999999999900e-01 2.922227326164206218e-04
1.499999999999999944e-01 2.950814130721624018e-04
1.549999999999999989e-01 2.881531835206563308e-04
1.600000000000000033e-01 3.253263355160740389e-04
1.650000000000000078e-01 3.542387975329908123e-04
1.700000000000000122e-01 3.462780880381932658e-04
1.749999999999999889e-01 3.903312679279236086e-04
1.799999999999999933e-01 4.377848923553528948e-04
1.849999999999999978e-01 4.125249619703064141e-04
1.900000000000000022e-01 4.259368736011237555e-04
1.950000000000000067e-01 4.831553704041369190e-04
2.000000000000000111e-01 4.618144915089494873e-04
2.049999999999999878e-01 4.695475211924926562e-04
2.099999999999999922e-01 4.877369376092566267e-04
2.149999999999999967e-01 5.440143611133430035e-04
2.200000000000000011e-01 5.847605022042956513e-04
2.250000000000000056e-01 5.976051091319545261e-04
2.300000000000000100e-01 6.426769151969546900e-04
2.349999999999999867e-01 6.526035857827572340e-04
2.399999999999999911e-01 6.375116651587131589e-04
2.449999999999999956e-01 6.475265230927729210e-04
2.500000000000000000e-01 6.852723013141548414e-04
2.550000000000000044e-01 6.971218598673112332e-04
2.600000000000000089e-01 6.931967234004576817e-04
2.650000000000000133e-01 7.186170274296743710e-04
2.700000000000000178e-01 7.335014646253079640e-04
2.750000000000000222e-01 7.842172311634254545e-04
2.800000000000000266e-01 7.771299731887115758e-04
2.849999999999999756e-01 7.536037334357481576e-04
2.899999999999999800e-01 7.700008980545125503e-04
2.949999999999999845e-01 7.626821436889363870e-04
2.999999999999999889e-01 7.380063848548001904e-04
3.049999999999999933e-01 7.960807216684795407e-04
3.099999999999999978e-01 8.020103879718132323e-04
3.150000000000000022e-01 8.508986999058165690e-04
3.200000000000000067e-01 8.978470049803566333e-04
3.250000000000000111e-01 8.842046316908380721e-04
3.300000000000000155e-01 8.750688397312356148e-04
3.350000000000000200e-01 8.917847708532766760e-04
3.400000000000000244e-01 9.569454004214605902e-04
3.449999999999999734e-01 9.768914897145264398e-04
3.499999999999999778e-01 9.742115390211636416e-04
3.549999999999999822e-01 9.639917415804055700e-04
3.599999999999999867e-01 9.863159384151387599e-04
3.649999999999999911e-01 1.031265574106599026e-03
3.699999999999999956e-01 1.000169653558202754e-03
3.750000000000000000e-01 1.021854699795043953e-03
3.800000000000000044e-01 1.080144712846620170e-03
3.850000000000000089e-01 1.107611129756935764e-03
3.900000000000000133e-01 1.058072785767527613e-03
3.950000000000000178e-01 1.064095876717074951e-03
4.000000000000000222e-01 1.109493922700210966e-03
4.050000000000000266e-01 1.186827733026252218e-03
4.099999999999999756e-01 1.183655372520298066e-03
4.149999999999999800e-01 1.208782129202057298e-03
4.199999999999999845e-01 1.273510483384476810e-03
4.249999999999999889e-01 1.350390078224905643e-03
4.299999999999999933e-01 1.338217691764564954e-03
4.349999999999999978e-01 1.355787210490400074e-03
4.400000000000000022e-01 1.401889604448980364e-03
4.450000000000000067e-01 1.425312903943987131e-03
4.500000000000000111e-01 1.468592177843786040e-03
4.550000000000000155e-01 1.446759513525630592e-03
4.600000000000000200e-01 1.466093998481909910e-03
4.650000000000000244e-01 1.470371703608641667e-03
4.699999999999999734e-01 1.437115668198263307e-03
4.749999999999999778e-01 1.437595886654152721e-03
4.799999999999999822e-01 1.375579296943429952e-03
4.849999999999999867e-01 1.354829770802423727e-03
4.899999999999999911e-01 1.331608105705817113e-03
4.949999999999999956e-01 1.353422018611050159e-03
5.000000000000000000e-01 1.381526141483679915e-03
5.050000000000000044e-01 1.445922018611045523e-03
5.100000000000000089e-01 1.504108105705781462e-03
5.150000000000000133e-01 1.474829770802377205e-03
5.200000000000000178e-01 1.493079296943478074e-03
5.250000000000000222e-01 1.507595886654111705e-03
5.300000000000000266e-01 1.525865668198345126e-03
5.350000000000000311e-01 1.565371703608708920e-03
5.400000000000000355e-01 1.558593998482016296e-03
5.450000000000000400e-01 1.580509513525618637e-03
5.500000000000000444e-01 1.572342177843744082e-03
5.550000000000000488e-01 1.582812903943964233e-03
5.600000000000000533e-01 1.543139604449073055e-03
5.649999999999999467e-01 1.504537210490430876e-03
5.699999999999999512e-01 1.475717691764577566e-03
5.749999999999999556e-01 1.555390078224860861e-03
5.799999999999999600e-01 1.597260483384488339e-03
5.849999999999999645e-01 1.553782129201985995e-03
5.899999999999999689e-01 1.536155372520220386e-03
5.949999999999999734e-01 1.503077733026270124e-03
5.999999999999999778e-01 1.459493922700116908e-03
6.049999999999999822e-01 1.494095876717060900e-03
6.099999999999999867e-01 1.511822785767502619e-03
6.149999999999999911e-01 1.535111129756905335e-03
6.199999999999999956e-01 1.498894712846643440e-03
6.250000000000000000e-01 1.498104699795110850e-03
6.300000000000000044e-01 1.473919653558197762e-03
6.350000000000000089e-01 1.418765574106750638e-03
6.400000000000000133e-01 1.386315938415261240e-03
6.450000000000000178e-01 1.382741741580539863e-03
6.500000000000000222e-01 1.369211539021253365e-03
6.550000000000000266e-01 1.348141489714682617e-03
6.600000000000000311e-01 1.330695400421577634e-03
6.650000000000000355e-01 1.324284770853390025e-03
6.700000000000000400e-01 1.307568839731321209e-03
6.750000000000000444e-01 1.245454631690956493e-03
6.800000000000000488e-01 1.271597004980418166e-03
6.850000000000000533e-01 1.233398699905963181e-03
6.899999999999999467e-01 1.170760387971925276e-03
6.949999999999999512e-01 1.128580721668659415e-03
6.999999999999999556e-01 1.126756384855043258e-03
7.049999999999999600e-01 1.041432143689124956e-03
7.099999999999999645e-01 1.006250898054783516e-03
7.149999999999999689e-01 9.273537334359427398e-04
7.199999999999999734e-01 8.946299731888984752e-04
7.249999999999999778e-01 8.567172311634840831e-04
7.299999999999999822e-01 8.697514646254789206e-04
7.349999999999999867e-01 8.923670274297301752e-04
7.399999999999999911e-01 9.019467234005484890e-04
7.449999999999999956e-01 8.983718598674084177e-04
7.500000000000000000e-01 8.402723013141155661e-04
7.550000000000000044e-01 7.937765230928151006e-04
7.600000000000000089e-01 7.750116651587535266e-04
7.650000000000000133e-01 7.388535857827394082e-04
7.700000000000000178e-01 7.251769151969678084e-04
7.750000000000000222e-01 7.088551091320449693e-04
7.800000000000000266e-01 6.897605022043729051e-04
7.850000000000000311e-01 6.677643611134320700e-04
7.900000000000000355e-01 6.827369376092851105e-04
7.950000000000000400e-01 6.382975211924879488e-04
8.000000000000000444e-01 5.955644915089930436e-04
8.050000000000000488e-01 5.719053704041354713e-04
8.100000000000000533e-01 5.296868736012760870e-04
8.149999999999999467e-01 5.450249619704528037e-04
8.199999999999999512e-01 5.415348923555329819e-04
8.249999999999999556e-01 5.078312679281382636e-04
8.299999999999999600e-01 4.712780880383182769e-04
8.349999999999999645e-01 3.879887975331564043e-04
8.399999999999999689e-01 3.940763355162468784e-04
8.449999999999999734e-01 3.481531835208828696e-04
8.499999999999999778e-01 3.225814130723425599e-04
8.549999999999999822e-01 3.434727326165898376e-04
8.599999999999999867e-01 3.994385337902639499e-04
8.649999999999999911e-01 3.865899370135150726e-04
8.699999999999999956e-01 3.835378363843955363e-04
8.750000000000000000e-01 3.488929438553722839e-04
8.800000000000000044e-01 3.537658326756010219e-04
8.850000000000000089e-01 3.267669800835482086e-04
8.900000000000000133e-01 2.477568092305593161e-04
8.950000000000000178e-01 2.053457303283212632e-04
9.000000000000000222e-01 1.506441810006919901e-04
9.050000000000000266e-01 1.697626658330175786e-04
9.100000000000000311e-01 1.263117951063041922e-04
9.150000000000000355e-01 1.314023227080296508e-04
9.200000000000000400e-01 6.239518321027315295e-05
9.250000000000000444e-01 1.165152810950198514e-05
9.300000000000000488e-01 2.653276122055459041e-05
9.350000000000000533e-01 1.809942677893916496e-05
9.399999999999999467e-01 2.761697534109375241e-05
9.449999999999999512e-01 4.229433219560263524e-05
9.499999999999999556e-01 1.920460624210695855e-05
9.549999999999999600e-01 4.326667352816393475e-05
9.599999999999999645e-01 1.278256495762519762e-06
9.649999999999999689e-01 9.124734135390610845e-06
9.699999999999999734e-01 9.056892292080842566e-06
9.749999999999999778e-01 2.411665577745081279e-05
9.799999999999999822e-01 1.428022468102918552e-05
9.849999999999999867e-01 5.781754391137594595e-05
9.899999999999999911e-01 1.986173272044977622e-05
9.949999999999999956e-01 4.179527583353381814e-05
1.000000000000000000e+00 1.665334536937734811e-16


==> symmetric_n200_error_z_at_10000t2100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 1.987251249818168530e-05
1.000000000000000021e-02 2.580721143229363496e-05
1.499999999999999944e-02 1.400206638916753898e-05
2.000000000000000042e-02 1.690522873229981238e-05
2.500000000000000139e-02 3.215039318878870622e-06
2.999999999999999889e-02 2.586996374234762364e-05
3.500000000000000333e-02 2.665103729547479983e-05
4.000000000000000083e-02 3.542922530597181208e-05
4.499999999999999833e-02 5.225535099453310073e-05
5.000000000000000278e-02 1.109300089405518275e-04
5.500000000000000028e-02 5.400355715399346446e-05
5.999999999999999778e-02 1.277761091204865362e-04
6.500000000000000222e-02 1.247975258210284877e-04
7.000000000000000666e-02 1.076174077278141406e-04
7.499999999999999722e-02 1.025350867800423060e-04
8.000000000000000167e-02 1.420996183392198020e-04
8.500000000000000611e-02 2.138597731303204519e-04
8.999999999999999667e-02 2.491140291674964757e-04
9.500000000000000111e-02 2.354105636680203784e-04
1.000000000000000056e-01 2.515472449581696024e-04
1.049999999999999961e-01 3.000716243719697696e-04
1.100000000000000006e-01 2.447809281448942720e-04
1.150000000000000050e-01 3.132220493078513579e-04
1.199999999999999956e-01 2.954415395801657240e-04
1.250000000000000000e-01 3.527356012675703090e-04
1.300000000000000044e-01 4.164000791656297107e-04
1.350000000000000089e-01 4.714804524726945445e-04
1.400000000000000133e-01 4.780218267136232546e-04
1.449999999999999900e-01 5.510689256786882595e-04
1.499999999999999944e-01 6.294160833790612974e-04
1.549999999999999989e-01 7.256072360219967265e-04
1.600000000000000033e-01 7.809359140088928397e-04
1.650000000000000078e-01 7.829452339590675658e-04
1.700000000000000122e-01 8.466778907607053206e-04
1.749999999999999889e-01 9.296761496541267045e-04
1.799999999999999933e-01 8.794818383481561863e-04
1.849999999999999978e-01 8.523863391735053696e-04
1.900000000000000022e-01 8.559305812764206323e-04
1.950000000000000067e-01 8.651550328536983248e-04
2.000000000000000111e-01 9.288496934345413791e-04
2.049999999999999878e-01 9.395540862096041224e-04
2.099999999999999922e-01 1.007307250412092792e-03
2.149999999999999967e-01 9.608977337532964569e-04
2.200000000000000011e-01 9.816135849142482162e-04
2.250000000000000056e-01 1.071992346098671334e-03
2.300000000000000100e-01 1.070821045647707415e-03
2.349999999999999867e-01 1.168136190721952294e-03
2.399999999999999911e-01 1.227723760050924984e-03
2.449999999999999956e-01 1.207119196754785628e-03
2.500000000000000000e-01 1.258857401241625373e-03
2.550000000000000044e-01 1.326722724180079416e-03
2.600000000000000089e-01 1.443248959555026856e-03
2.650000000000000133e-01 1.432219337803936066e-03
2.700000000000000178e-01 1.429916519041202205e-03
2.750000000000000222e-01 1.467622586370342930e-03
2.800000000000000266e-01 1.494119039287922224e-03
2.849999999999999756e-01 1.518186787183017916e-03
2.899999999999999800e-01 1.521106142931855087e-03
2.949999999999999845e-01 1.514156816595169097e-03
2.999999999999999889e-01 1.584867909214998649e-03
3.049999999999999933e-01 1.555767906719796034e-03
3.099999999999999978e-01 1.624384673935830303e-03
3.150000000000000022e-01 1.693245448709024270e-03
3.200000000000000067e-01 1.742376836141035223e-03
3.250000000000000111e-01 1.730554802940376113e-03
3.300000000000000155e-01 1.710304671890983119e-03
3.350000000000000200e-01 1.771651116442896079e-03
3.400000000000000244e-01 1.843368155424962573e-03
3.449999999999999734e-01 1.892979147883111501e-03
3.499999999999999778e-01 1.898006788045802917e-03
3.549999999999999822e-01 1.827223100421104807e-03
3.599999999999999867e-01 1.826899435023870977e-03
3.649999999999999911e-01 1.819556462738181057e-03
3.699999999999999956e-01 1.800214170816993864e-03
3.750000000000000000e-01 1.758891858519129325e-03
3.800000000000000044e-01 1.770608132886763997e-03
3.850000000000000089e-01 1.780380904666978292e-03
3.900000000000000133e-01 1.775727384375092033e-03
3.950000000000000178e-01 1.797914078506490654e-03
4.000000000000000222e-01 1.831956785895150208e-03
4.050000000000000266e-01 1.815370594222098788e-03
4.099999999999999756e-01 1.825669876674596015e-03
4.149999999999999800e-01 1.811618288759198059e-03
4.199999999999999845e-01 1.791978765267820961e-03
4.249999999999999889e-01 1.834263517400958055e-03
4.299999999999999933e-01 1.837234030046319688e-03
4.349999999999999978e-01 1.750901059216991573e-03
4.400000000000000022e-01 1.772774629648921074e-03
4.450000000000000067e-01 1.806614032558884197e-03
4.500000000000000111e-01 1.763677823564790970e-03
4.550000000000000155e-01 1.793973820766903149e-03
4.600000000000000200e-01 1.827509102995616974e-03
4.650000000000000244e-01 1.864290008221691775e-03
4.699999999999999734e-01 1.809322132131752081e-03
4.749999999999999778e-01 1.822610326870643949e-03
4.799999999999999822e-01 1.785408699949808664e-03
4.849999999999999867e-01 1.818970613322590246e-03
4.899999999999999911e-01 1.873298682627588807e-03
4.949999999999999956e-01 1.860894776599009148e-03
5.000000000000000000e-01 1.860510016645666731e-03
5.050000000000000044e-01 1.835894776599011902e-03
5.100000000000000089e-01 1.849548682627544238e-03
5.150000000000000133e-01 1.902720613322583798e-03
5.200000000000000178e-01 1.959158699949781202e-03
5.250000000000000222e-01 1.906360326870637500e-03
5.300000000000000266e-01 1.871822132131717442e-03
5.350000000000000311e-01 1.845540008221624451e-03
5.400000000000000355e-01 1.815009102995646106e-03
5.450000000000000400e-01 1.826473820766838507e-03
5.500000000000000444e-01 1.839927823564735387e-03
5.550000000000000488e-01 1.814114032558988843e-03
5.600000000000000533e-01 1.732774629648936582e-03
5.649999999999999467e-01 1.737151059217068028e-03
5.699999999999999512e-01 1.752234030046373459e-03
5.749999999999999556e-01 1.718013517401084655e-03
5.799999999999999600e-01 1.710728765267954810e-03
5.849999999999999645e-01 1.781618288759279078e-03
5.899999999999999689e-01 1.764419876674749865e-03
5.949999999999999734e-01 1.750370594222061538e-03
5.999999999999999778e-01 1.745706785895306812e-03
6.049999999999999822e-01 1.729164078506539859e-03
6.099999999999999867e-01 1.731977384375082973e-03
6.149999999999999911e-01 1.706630904666994741e-03
6.199999999999999956e-01 1.670608132886941544e-03
6.250000000000000000e-01 1.622641858519124902e-03
6.300000000000000044e-01 1.576464170817026833e-03
6.350000000000000089e-01 1.538306462738225910e-03
6.400000000000000133e-01 1.544399435023824374e-03
6.450000000000000178e-01 1.468473100421197053e-03
6.500000000000000222e-01 1.496756788045894293e-03
6.550000000000000266e-01 1.462979147883070041e-03
6.600000000000000311e-01 1.410868155425015757e-03
6.650000000000000355e-01 1.420401116442870926e-03
6.700000000000000400e-01 1.419054671890906949e-03
6.750000000000000444e-01 1.375554802940381904e-03
6.800000000000000488e-01 1.401126836141131093e-03
6.850000000000000533e-01 1.383245448709047309e-03
6.899999999999999467e-01 1.314384673935908854e-03
6.949999999999999512e-01 1.254517906719820886e-03
6.999999999999999556e-01 1.191117909215000381e-03
7.049999999999999600e-01 1.147906816595156698e-03
7.099999999999999645e-01 1.151106142931956899e-03
7.149999999999999689e-01 1.166936787182992763e-03
7.199999999999999734e-01 1.181619039288095419e-03
7.249999999999999778e-01 1.172622586370353215e-03
7.299999999999999822e-01 1.143666519041242058e-03
7.349999999999999867e-01 1.062219337803926855e-03
7.399999999999999911e-01 9.794989595551251149e-04
7.449999999999999956e-01 9.417227241802494930e-04
7.500000000000000000e-01 8.676074012416434833e-04
7.550000000000000044e-01 8.208691967548920054e-04
7.600000000000000089e-01 7.677237600510200544e-04
7.650000000000000133e-01 7.443861907220905572e-04
7.700000000000000178e-01 6.870710456479689476e-04
7.750000000000000222e-01 6.182423460988073494e-04
7.800000000000000266e-01 6.391135849144191639e-04
7.850000000000000311e-01 6.133977337534624041e-04
7.900000000000000355e-01 5.835572504122032989e-04
7.950000000000000400e-01 5.633040862096927448e-04
8.000000000000000444e-01 5.625996934346955136e-04
8.050000000000000488e-01 5.251550328539966728e-04
8.100000000000000533e-01 4.946805812766075228e-04
8.149999999999999467e-01 4.723863391737914696e-04
8.199999999999999512e-01 4.119818383483964119e-04
8.249999999999999556e-01 3.459261496542853642e-04
8.299999999999999600e-01 3.004278907610125060e-04
8.349999999999999645e-01 3.129452339593608023e-04
8.399999999999999689e-01 2.296859140091811469e-04
8.449999999999999734e-01 2.018572360221737583e-04
8.499999999999999778e-01 2.256660833793167065e-04
8.549999999999999822e-01 2.223189256789215307e-04
8.599999999999999867e-01 1.605218267138885935e-04
8.649999999999999911e-01 1.639804524728449842e-04
8.699999999999999956e-01 1.751500791659643674e-04
8.750000000000000000e-01 1.864856012678273167e-04
8.800000000000000044e-01 2.079415395804251609e-04
8.850000000000000089e-01 1.957220493081224255e-04
8.900000000000000133e-01 2.222809281451909591e-04
8.950000000000000178e-01 1.675716243721980803e-04
9.000000000000000222e-01 1.840472449584629189e-04
9.050000000000000266e-01 1.179105636683330793e-04
9.100000000000000311e-01 1.441140291678078000e-04
9.150000000000000355e-01 1.363597731307009120e-04
9.200000000000000400e-01 1.008496183396156987e-04
9.250000000000000444e-01 7.464913219568103386e-06
9.300000000000000488e-01 2.363259227167180399e-05
9.350000000000000533e-01 2.229752582139088446e-05
9.399999999999999467e-01 9.738908792189526764e-07
9.449999999999999512e-01 1.724644284573084718e-05
9.499999999999999556e-01 5.781999105902713154e-05
9.549999999999999600e-01 6.899464900517182642e-05
9.599999999999999645e-01 6.457077469379512991e-05
9.649999999999999689e-01 7.334896270411173091e-05
9.699999999999999734e-01 1.663003625712589084e-05
9.749999999999999778e-01 2.446503931846644164e-05
9.799999999999999822e-01 2.065522873190284159e-05
9.849999999999999867e-01 1.150206638877993015e-05
9.899999999999999911e-01 4.557211431888141817e-06
9.949999999999999956e-01 1.762748750216980298e-05
1.000000000000000000e+00 3.330669073875469621e-16


==> symmetric_n200_error_z_at_10000t2800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 1.428081043523994620e-05
1.000000000000000021e-02 7.744299576117191775e-05
1.499999999999999944e-02 9.450347426013215590e-05
2.000000000000000042e-02 8.172904155947721683e-05
2.500000000000000139e-02 1.053863693068653185e-04
2.999999999999999889e-02 1.817420038510014768e-04
3.500000000000000333e-02 1.833123649280926637e-04
4.000000000000000083e-02 2.001137443531780802e-04
4.499999999999999833e-02 2.346623047182888611e-04
5.000000000000000278e-02 2.869740780952825809e-04
5.500000000000000028e-02 3.445649647465659493e-04
5.999999999999999778e-02 2.949507318406666134e-04
6.500000000000000222e-02 2.993970121757949521e-04
7.000000000000000666e-02 3.404193029090604727e-04
7.499999999999999722e-02 4.042829642936854317e-04
8.000000000000000167e-02 4.247532184238067554e-04
8.500000000000000611e-02 4.680951479844319696e-04
8.999999999999999667e-02 5.368236950128307816e-04
9.500000000000000111e-02 5.359536596639610795e-04
1.000000000000000056e-01 6.017496989868947876e-04
1.049999999999999961e-01 6.354763257080675576e-04
1.100000000000000006e-01 6.896479070235134179e-04
1.150000000000000050e-01 8.080286633993655210e-04
1.199999999999999956e-01 8.043826673823084583e-04
1.250000000000000000e-01 8.474738424179284468e-04
1.300000000000000044e-01 9.110659616786559445e-04
1.350000000000000089e-01 8.564226469020830290e-04
1.400000000000000133e-01 8.685573672383012367e-04
1.449999999999999900e-01 8.487334381069855382e-04
1.499999999999999944e-01 8.957140200650248740e-04
1.549999999999999989e-01 8.870121176841883059e-04
1.600000000000000033e-01 9.026405784394314624e-04
1.650000000000000078e-01 9.451120916086214185e-04
1.700000000000000122e-01 9.794391871811441996e-04
1.749999999999999889e-01 9.193842347797187564e-04
1.799999999999999933e-01 8.812094425928174157e-04
1.849999999999999978e-01 8.336768563182300751e-04
1.900000000000000022e-01 8.005483581179084762e-04
1.950000000000000067e-01 7.955856655866011540e-04
2.000000000000000111e-01 8.688003307296410238e-04
2.049999999999999878e-01 9.002037389558015246e-04
2.099999999999999922e-01 8.623071080800237542e-04
2.149999999999999967e-01 7.901214873410333794e-04
2.200000000000000011e-01 7.699077564302103660e-04
2.250000000000000056e-01 8.116766245334638974e-04
2.300000000000000100e-01 8.804386293869981284e-04
2.349999999999999867e-01 9.199541363459906584e-04
2.399999999999999911e-01 1.002733337466255037e-03
2.449999999999999956e-01 1.083786250600904388e-03
2.500000000000000000e-01 1.098122718508121043e-03
2.550000000000000044e-01 1.118252407976610963e-03
2.600000000000000089e-01 1.227934808962188873e-03
2.650000000000000133e-01 1.293429233739512574e-03
2.700000000000000178e-01 1.233494816068797517e-03
2.750000000000000222e-01 1.286890510377169949e-03
2.800000000000000266e-01 1.259875090953210819e-03
2.849999999999999756e-01 1.254957151158642148e-03
2.899999999999999800e-01 1.277145102653087783e-03
2.949999999999999845e-01 1.342697174635920643e-03
2.999999999999999889e-01 1.440371413101632081e-03
3.049999999999999933e-01 1.400175680111998000e-03
3.099999999999999978e-01 1.364617653082850213e-03
3.150000000000000022e-01 1.431204824087928262e-03
3.200000000000000067e-01 1.428694499176902388e-03
3.250000000000000111e-01 1.333343797711494805e-03
3.300000000000000155e-01 1.322659651715379914e-03
3.350000000000000200e-01 1.309148805242521529e-03
3.400000000000000244e-01 1.252817813760465082e-03
3.449999999999999734e-01 1.348673043551129602e-03
3.499999999999999778e-01 1.432970671127298257e-03
3.549999999999999822e-01 1.468216682666556583e-03
3.599999999999999867e-01 1.501916873461711655e-03
3.649999999999999911e-01 1.589076847388820601e-03
3.699999999999999956e-01 1.618452016390381498e-03
3.750000000000000000e-01 1.623797599979437400e-03
3.800000000000000044e-01 1.632618624755999281e-03
3.850000000000000089e-01 1.624919923945172817e-03
3.900000000000000133e-01 1.623206136950550160e-03
3.950000000000000178e-01 1.602481708925213022e-03
4.000000000000000222e-01 1.566500890360311704e-03
4.050000000000000266e-01 1.590267736693323775e-03
4.099999999999999756e-01 1.595036107931074865e-03
4.149999999999999800e-01 1.557059668291976839e-03
4.199999999999999845e-01 1.538841885867003878e-03
4.249999999999999889e-01 1.472886032297671122e-03
4.299999999999999933e-01 1.494195182471791394e-03
4.349999999999999978e-01 1.412772214238244839e-03
4.400000000000000022e-01 1.434869808139505043e-03
4.450000000000000067e-01 1.505490447162138867e-03
4.500000000000000111e-01 1.404636416505733454e-03
4.550000000000000155e-01 1.416059803370617320e-03
4.600000000000000200e-01 1.419762496763010695e-03
4.650000000000000244e-01 1.470746187319627030e-03
4.699999999999999734e-01 1.589012367149478244e-03
4.749999999999999778e-01 1.555812329695260843e-03
4.799999999999999822e-01 1.519897169612649535e-03
4.849999999999999867e-01 1.510017782668737762e-03
4.899999999999999911e-01 1.493674865656935413e-03
4.949999999999999956e-01 1.514618916334475873e-03
5.000000000000000000e-01 1.522850233373396200e-03
5.050000000000000044e-01 1.553368916334396665e-03
5.100000000000000089e-01 1.544924865656938096e-03
5.150000000000000133e-01 1.511267782668523907e-03
5.200000000000000178e-01 1.518647169612530323e-03
5.250000000000000222e-01 1.493312329695184459e-03
5.300000000000000266e-01 1.414012367149275473e-03
5.350000000000000311e-01 1.331996187319439695e-03
5.400000000000000355e-01 1.354762496763028956e-03
5.450000000000000400e-01 1.334809803370584635e-03
5.500000000000000444e-01 1.334636416505829981e-03
5.550000000000000488e-01 1.286740447162204593e-03
5.600000000000000533e-01 1.243619808139528882e-03
5.649999999999999467e-01 1.267772214238405137e-03
5.699999999999999512e-01 1.254195182471828929e-03
5.749999999999999556e-01 1.216636032297713221e-03
5.799999999999999600e-01 1.131341885867165331e-03
5.849999999999999645e-01 1.168309668292011327e-03
5.899999999999999689e-01 1.185036107931081162e-03
5.949999999999999734e-01 1.185267736693473850e-03
5.999999999999999778e-01 1.267750890360408444e-03
6.049999999999999822e-01 1.359981708925206423e-03
6.099999999999999867e-01 1.366956136950703282e-03
6.149999999999999911e-01 1.367419923945345506e-03
6.199999999999999956e-01 1.388868624756012249e-03
6.250000000000000000e-01 1.417547599979473993e-03
6.300000000000000044e-01 1.389702016390437223e-03
6.350000000000000089e-01 1.324076847388666600e-03
6.400000000000000133e-01 1.335666873461704984e-03
6.450000000000000178e-01 1.316966682666620425e-03
6.500000000000000222e-01 1.274220671127368476e-03
6.550000000000000266e-01 1.238673043551130615e-03
6.600000000000000311e-01 1.210317813760575234e-03
6.650000000000000355e-01 1.229148805242330500e-03
6.700000000000000400e-01 1.215159651715258526e-03
6.750000000000000444e-01 1.243343797711571330e-03
6.800000000000000488e-01 1.244944499177003117e-03
6.850000000000000533e-01 1.262454824087932970e-03
6.899999999999999467e-01 1.269617653082977249e-03
6.949999999999999512e-01 1.192675680112109671e-03
6.999999999999999556e-01 1.252871413101708242e-03
7.049999999999999600e-01 1.241447174635923467e-03
7.099999999999999645e-01 1.285895102653089594e-03
7.149999999999999689e-01 1.244957151158576636e-03
7.199999999999999734e-01 1.231125090953244516e-03
7.249999999999999778e-01 1.189390510377308363e-03
7.299999999999999822e-01 1.205994816068756137e-03
7.349999999999999867e-01 1.128429233739347559e-03
7.399999999999999911e-01 1.192934808962153870e-03
7.449999999999999956e-01 1.133252407976681475e-03
7.500000000000000000e-01 1.080622718508006397e-03
7.550000000000000044e-01 9.987862506007361141e-04
7.600000000000000089e-01 9.689833374664225119e-04
7.650000000000000133e-01 9.112041363458778243e-04
7.700000000000000178e-01 8.866886293869558067e-04
7.750000000000000222e-01 9.054266245333009167e-04
7.800000000000000266e-01 8.861577564302502985e-04
7.850000000000000311e-01 8.388714873410751949e-04
7.900000000000000355e-01 9.048071080801078914e-04
7.950000000000000400e-01 8.439537389558493530e-04
8.000000000000000444e-01 7.638003307298690814e-04
8.050000000000000488e-01 7.168356655867236249e-04
8.100000000000000533e-01 6.605483581181847974e-04
8.149999999999999467e-01 6.386768563184652692e-04
8.199999999999999512e-01 5.924594425930074237e-04
8.249999999999999556e-01 6.406342347800020320e-04
8.299999999999999600e-01 6.431891871813144590e-04
8.349999999999999645e-01 5.788620916087894308e-04
8.399999999999999689e-01 5.938905784398373910e-04
8.449999999999999734e-01 5.420121176843983868e-04
8.499999999999999778e-01 5.469640200652658990e-04
8.549999999999999822e-01 5.637334381073944023e-04
8.599999999999999867e-01 5.148073672385788946e-04
8.649999999999999911e-01 4.626726469023068056e-04
8.699999999999999956e-01 3.923159616787685877e-04
8.750000000000000000e-01 3.837238424180822172e-04
8.800000000000000044e-01 3.756326673827192764e-04
8.850000000000000089e-01 3.767786633998015944e-04
8.900000000000000133e-01 3.921479070236877362e-04
8.950000000000000178e-01 3.442263257083522099e-04
9.000000000000000222e-01 3.354996989872738311e-04
9.050000000000000266e-01 3.172036596644223216e-04
9.100000000000000311e-01 1.818236950132945395e-04
9.150000000000000355e-01 1.243451479849277952e-04
9.200000000000000400e-01 8.225321842414423656e-05
9.250000000000000444e-01 6.553296429412380775e-05
9.300000000000000488e-01 6.916930290923328783e-05
9.350000000000000533e-01 8.189701217597988858e-05
9.399999999999999467e-01 7.120073184108122177e-05
9.449999999999999512e-01 9.564964746855419975e-06
9.499999999999999556e-01 1.775921904312305344e-06
9.549999999999999600e-01 6.033769528140942029e-05
9.599999999999999645e-01 2.636374435355248735e-05
9.649999999999999689e-01 2.581236492837923890e-05
9.699999999999999734e-01 2.674200385122116330e-05
9.749999999999999778e-01 5.386369307136540385e-06
9.799999999999999822e-01 2.979041559714179499e-06
9.849999999999999867e-01 3.299652573957034818e-05
9.899999999999999911e-01 3.880700423863903126e-05
9.949999999999999956e-01 2.946918956447941440e-05
1.000000000000000000e+00 2.220446049250313081e-16


==> symmetric_n200_error_z_at_10000t700.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000104e-03 2.443848108690457877e-06
1.000000000000000021e-02 6.769373887339710794e-06
1.499999999999999944e-02 1.653637294913787303e-05
2.000000000000000042e-02 4.404999307665302677e-05
2.500000000000000139e-02 6.911065722827250402e-05
2.999999999999999889e-02 9.776398753454790258e-05
3.500000000000000333e-02 8.855073046389744240e-05
4.000000000000000083e-02 1.137566833440961656e-04
4.499999999999999833e-02 9.941262243973875146e-05
5.000000000000000278e-02 9.779423279145799119e-05
5.500000000000000028e-02 7.242204003838487170e-05
5.999999999999999778e-02 5.681134445133934063e-05
6.500000000000000222e-02 6.822215741945913958e-05
7.000000000000000666e-02 4.015914063960901448e-05
7.499999999999999722e-02 5.112154827267845203e-05
8.000000000000000167e-02 4.835317233978231322e-05
8.500000000000000611e-02 1.534229164378009269e-05
8.999999999999999667e-02 1.557162451130966740e-05
9.500000000000000111e-02 3.126828566324402203e-05
1.000000000000000056e-01 1.215374753044118350e-05
1.049999999999999961e-01 1.205619365536592102e-05
1.100000000000000006e-01 3.084855334281599859e-05
1.150000000000000050e-01 1.442764856610101454e-05
1.199999999999999956e-01 1.568618231227725257e-05
1.250000000000000000e-01 5.073418798605400237e-05
1.300000000000000044e-01 7.863456759221731929e-05
1.350000000000000089e-01 1.072059828521876312e-04
1.400000000000000133e-01 1.242728456616049026e-04
1.449999999999999900e-01 1.326653008052458560e-04
1.499999999999999944e-01 1.002192005226387739e-04
1.549999999999999989e-01 1.485260705182955832e-04
1.600000000000000033e-01 1.479330670009770810e-04
1.650000000000000078e-01 1.700429243395307211e-04
1.700000000000000122e-01 2.039638929181020188e-04
1.749999999999999889e-01 2.063096667768715697e-04
1.799999999999999933e-01 2.486993006252102845e-04
1.849999999999999978e-01 2.715071158184978461e-04
1.900000000000000022e-01 2.963625948963766188e-04
1.950000000000000067e-01 2.799002642862868928e-04
2.000000000000000111e-01 2.850095647886907724e-04
2.049999999999999878e-01 2.983347094698274304e-04
2.099999999999999922e-01 3.415245286034485073e-04
2.149999999999999967e-01 3.924823013213563083e-04
2.200000000000000011e-01 4.266155736480092830e-04
2.250000000000000056e-01 4.155859626213398439e-04
2.300000000000000100e-01 4.160589462229025148e-04
2.349999999999999867e-01 4.059536388694995335e-04
2.399999999999999911e-01 4.669425522502157477e-04
2.449999999999999956e-01 5.269513413225235254e-04
2.500000000000000000e-01 5.826585353218283192e-04
2.550000000000000044e-01 6.032452536745003258e-04
2.600000000000000089e-01 5.716449067492690439e-04
2.650000000000000133e-01 6.082928814246102434e-04
2.700000000000000178e-01 6.261262115007382167e-04
2.750000000000000222e-01 5.718332330334474634e-04
2.800000000000000266e-01 6.196032247214044997e-04
2.849999999999999756e-01 6.823760335362138996e-04
2.899999999999999800e-01 6.880916858411079140e-04
2.949999999999999845e-01 7.209399843073893699e-04
2.999999999999999889e-01 7.163600910001233224e-04
3.049999999999999933e-01 6.910400970697172518e-04
3.099999999999999978e-01 7.441665795525631566e-04
3.150000000000000022e-01 8.261741458541749239e-04
3.200000000000000067e-01 8.387449665537283217e-04
3.250000000000000111e-01 8.485582972423966197e-04
3.300000000000000155e-01 8.960399901754567686e-04
3.350000000000000200e-01 8.603619965893427590e-04
3.400000000000000244e-01 9.156918606036401620e-04
3.449999999999999734e-01 9.236922056964913530e-04
3.499999999999999778e-01 9.610202148092605867e-04
3.549999999999999822e-01 1.005577105200328170e-03
3.599999999999999867e-01 1.064007599229810364e-03
3.649999999999999911e-01 1.072949392318833794e-03
3.699999999999999956e-01 1.142782619379612008e-03
3.750000000000000000e-01 1.162629321066532828e-03
3.800000000000000044e-01 1.110352911244283369e-03
3.850000000000000089e-01 1.126307647112967381e-03
3.900000000000000133e-01 1.149588103464715960e-03
3.950000000000000178e-01 1.178028652577989277e-03
4.000000000000000222e-01 1.196952951279639521e-03
4.050000000000000266e-01 1.282923436723260036e-03
4.099999999999999756e-01 1.268740832439330113e-03
4.149999999999999800e-01 1.273443666218676551e-03
4.199999999999999845e-01 1.336057801384460397e-03
4.249999999999999889e-01 1.255595982991020154e-03
4.299999999999999933e-01 1.277307400473493004e-03
4.349999999999999978e-01 1.315177268235212527e-03
4.400000000000000022e-01 1.306926425625465349e-03
4.450000000000000067e-01 1.272760957713281460e-03
4.500000000000000111e-01 1.205371838207014434e-03
4.550000000000000155e-01 1.224934595808746529e-03
4.600000000000000200e-01 1.262859005218830433e-03
4.650000000000000244e-01 1.190538803931551204e-03
4.699999999999999734e-01 1.154351435876277421e-03
4.749999999999999778e-01 1.105657822863592710e-03
4.799999999999999822e-01 1.152052164705263948e-03
4.849999999999999867e-01 1.102361768764770211e-03
4.899999999999999911e-01 1.077896909594422414e-03
4.949999999999999956e-01 1.122450719196976809e-03
5.000000000000000000e-01 1.156049108335333031e-03
5.050000000000000044e-01 1.189950719196919415e-03
5.100000000000000089e-01 1.211646909594410459e-03
5.150000000000000133e-01 1.222361768764668177e-03
5.200000000000000178e-01 1.213302164705110098e-03
5.250000000000000222e-01 1.228157822863396031e-03
5.300000000000000266e-01 1.243101435876137195e-03
5.350000000000000311e-01 1.293038803931445546e-03
5.400000000000000355e-01 1.275359005218690278e-03
5.450000000000000400e-01 1.176184595808704714e-03
5.500000000000000444e-01 1.201621838206934356e-03
5.550000000000000488e-01 1.210260957713149566e-03
5.600000000000000533e-01 1.234426425625378965e-03
5.649999999999999467e-01 1.240177268235165275e-03
5.699999999999999512e-01 1.208557400473486698e-03
5.749999999999999556e-01 1.206845982990978339e-03
5.799999999999999600e-01 1.222307801384492354e-03
5.849999999999999645e-01 1.210943666218766701e-03
5.899999999999999689e-01 1.203740832439292863e-03
5.949999999999999734e-01 1.204173436723188217e-03
5.999999999999999778e-01 1.263202951279573938e-03
6.049999999999999822e-01 1.234278652577913693e-03
6.099999999999999867e-01 1.248338103464585735e-03
6.149999999999999911e-01 1.151307647112742583e-03
6.199999999999999956e-01 1.117852911244054948e-03
6.250000000000000000e-01 9.976293210662845468e-04
6.300000000000000044e-01 9.527826193793664800e-04
6.350000000000000089e-01 9.754493923185836302e-04
6.400000000000000133e-01 9.152575992296130281e-04
6.450000000000000178e-01 8.980771052000680044e-04
6.500000000000000222e-01 9.172702148090849938e-04
6.550000000000000266e-01 8.749422056961719818e-04
6.600000000000000311e-01 8.469418606034118113e-04
6.650000000000000355e-01 8.416119965891644128e-04
6.700000000000000400e-01 8.460399901752402307e-04
6.750000000000000444e-01 8.435582972421973302e-04
6.800000000000000488e-01 8.187449665535972976e-04
6.850000000000000533e-01 8.111741458540766558e-04
6.899999999999999467e-01 8.029165795524484395e-04
6.949999999999999512e-01 7.985400970695888390e-04
6.999999999999999556e-01 7.988600910000531741e-04
7.049999999999999600e-01 7.934399843072537095e-04
7.099999999999999645e-01 7.530916858409786308e-04
7.149999999999999689e-01 6.798760335361420104e-04
7.199999999999999734e-01 6.658532247212911592e-04
7.249999999999999778e-01 7.193332330334145652e-04
7.299999999999999822e-01 7.473762115007831497e-04
7.349999999999999867e-01 7.157928814245373417e-04
7.399999999999999911e-01 7.528949067492907155e-04
7.449999999999999956e-01 7.419952536744101046e-04
7.500000000000000000e-01 6.776585353217012830e-04
7.550000000000000044e-01 6.007013413223960541e-04
7.600000000000000089e-01 6.056925522501810377e-04
7.650000000000000133e-01 5.472036388694534459e-04
7.700000000000000178e-01 5.585589462226425717e-04
7.750000000000000222e-01 5.330859626211936764e-04
7.800000000000000266e-01 4.641155736478941307e-04
7.850000000000000311e-01 4.624823013211765144e-04
7.900000000000000355e-01 4.690245286033123406e-04
7.950000000000000400e-01 4.733347094696971347e-04
8.000000000000000444e-01 4.887595647886100458e-04
8.050000000000000488e-01 5.136502642861806578e-04
8.100000000000000533e-01 4.913625948962940804e-04
8.149999999999999467e-01 4.640071158183989297e-04
8.199999999999999512e-01 4.524493006251018024e-04
8.249999999999999556e-01 4.213096667768367887e-04
8.299999999999999600e-01 3.914638929181646354e-04
8.349999999999999645e-01 4.150429243395814538e-04
8.399999999999999689e-01 3.716830670010273785e-04
8.449999999999999734e-01 3.685260705182935581e-04
8.499999999999999778e-01 3.527192005226553739e-04
8.549999999999999822e-01 3.576653008052765870e-04
8.599999999999999867e-01 3.292728456616433874e-04
8.649999999999999911e-01 3.022059828521328484e-04
8.699999999999999956e-01 2.761345675921789145e-04
8.750000000000000000e-01 2.582341879860394762e-04
8.800000000000000044e-01 2.556861823121980848e-04
8.850000000000000089e-01 2.331776485660075338e-04
8.900000000000000133e-01 2.191514466570732012e-04
8.950000000000000178e-01 1.670561936552017457e-04
9.000000000000000222e-01 1.590962524694039537e-04
9.050000000000000266e-01 1.224817143366530026e-04
9.100000000000000311e-01 1.131783754885207216e-04
9.150000000000000355e-01 1.071577083560648624e-04
9.200000000000000400e-01 1.316468276600923915e-04
9.250000000000000444e-01 1.351284517271955643e-04
9.300000000000000488e-01 9.359085936022637497e-05
9.350000000000000533e-01 6.552784258040400545e-05
9.399999999999999467e-01 4.568865554854806277e-05
9.449999999999999512e-01 5.382795996150546713e-05
9.499999999999999556e-01 4.345576720837796003e-05
9.549999999999999600e-01 6.308737756016702392e-05
9.599999999999999645e-01 4.874331665583042650e-05
9.649999999999999689e-01 2.894926953611598464e-05
9.699999999999999734e-01 1.973601246541001331e-05
9.749999999999999778e-01 2.338934277179571808e-05
9.799999999999999822e-01 9.049993076659657021e-06
9.849999999999999867e-01 2.863729491875410815e-07
9.899999999999999911e-01 1.801937388740126877e-05
9.949999999999999956e-01 1.869384810876395520e-05
1.000000000000000000e+00 5.551115123125782702e-17


==> symmetric_n300_aver4000_alpha0.25_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
6.999999999999999278e-03 3.855791570871550675e-04
1.399999999999999856e-02 3.820958425721746759e-04
2.099999999999999784e-02 3.927420337612166023e-04
2.799999999999999711e-02 4.687461906423751783e-04
3.500000000000000333e-02 5.667963693521951493e-04
4.199999999999999567e-02 6.092727413879938606e-04
4.899999999999999495e-02 6.417235115888507858e-04
5.599999999999999423e-02 7.127522871052377864e-04
6.300000000000000044e-02 6.611838120701557780e-04
7.000000000000000666e-02 6.907825011595888996e-04
7.699999999999999900e-02 7.692870880956292163e-04
8.399999999999999134e-02 7.355644841267456029e-04
9.099999999999999756e-02 7.391866070913408150e-04
9.799999999999998990e-02 7.546144897670029094e-04
1.049999999999999961e-01 8.142148318721204037e-04
1.119999999999999885e-01 7.781091909231323657e-04
1.189999999999999808e-01 8.016209906229240355e-04
1.260000000000000009e-01 7.972035830137224948e-04
1.329999999999999793e-01 8.028003718355190789e-04
1.400000000000000133e-01 8.217529368284674784e-04
1.469999999999999918e-01 7.979513577955211611e-04
1.539999999999999980e-01 8.108782068683431047e-04
1.609999999999999765e-01 7.464658534261965498e-04
1.679999999999999827e-01 7.489288187495891187e-04
1.749999999999999889e-01 7.452892413133336809e-04
1.819999999999999951e-01 7.430396477033596138e-04
1.889999999999999736e-01 7.299247080362788716e-04
1.959999999999999798e-01 7.260960074102651863e-04
2.029999999999999583e-01 7.771669645333339864e-04
2.099999999999999922e-01 7.752271868923905299e-04
2.169999999999999984e-01 7.926768245139043882e-04
2.239999999999999769e-01 7.758929937048216928e-04
2.309999999999999831e-01 7.263951613378009887e-04
2.379999999999999616e-01 7.407237403860871721e-04
2.449999999999999956e-01 7.218261540686208818e-04
2.520000000000000018e-01 6.935398064359044523e-04
2.590000000000000080e-01 7.028009391847941240e-04
2.659999999999999587e-01 6.774926087765404878e-04
2.729999999999999649e-01 6.610176497345961666e-04
2.800000000000000266e-01 6.469797373524731332e-04
2.869999999999999774e-01 6.395805328793319677e-04
2.939999999999999836e-01 6.386265186250808090e-04
3.009999999999999898e-01 6.125376243205469954e-04
3.079999999999999960e-01 6.029059492726140078e-04
3.149999999999999467e-01 6.119057708529627776e-04
3.219999999999999529e-01 5.926892713699563218e-04
3.289999999999999591e-01 5.891957818644383586e-04
3.359999999999999654e-01 5.742911022847908744e-04
3.429999999999999716e-01 5.590711368934058595e-04


==> symmetric_n300_aver4000_fct_of_t_averabserror.txt <==
0.000000000000000000e+00 nan
6.999999999999999278e-03 4.813325870804673621e-04
1.399999999999999856e-02 4.877209293847888810e-04
2.099999999999999784e-02 4.790005558665665769e-04
2.799999999999999711e-02 4.886463258645262504e-04
3.500000000000000333e-02 4.880304320304514271e-04
4.199999999999999567e-02 5.244910222033723635e-04
4.899999999999999495e-02 5.502769351021477746e-04
5.599999999999999423e-02 5.344041174790245975e-04
6.300000000000000044e-02 5.424243076776371752e-04
7.000000000000000666e-02 5.695978499874473173e-04
7.699999999999999900e-02 5.776314252003325166e-04
8.399999999999999134e-02 5.963788605363466635e-04
9.099999999999999756e-02 5.605841518829450618e-04
9.799999999999998990e-02 5.768405392193933249e-04
1.049999999999999961e-01 6.028643045530775743e-04
1.119999999999999885e-01 6.100515509016771589e-04
1.189999999999999808e-01 6.400718577821779475e-04
1.260000000000000009e-01 6.227225745384787825e-04
1.329999999999999793e-01 6.452796641376421383e-04
1.400000000000000133e-01 6.837136792350747248e-04
1.469999999999999918e-01 6.838693916143902566e-04
1.539999999999999980e-01 7.025201067955638094e-04
1.609999999999999765e-01 7.029821223221183624e-04
1.679999999999999827e-01 7.050740853678564256e-04
1.749999999999999889e-01 7.057944718600761167e-04
1.819999999999999951e-01 7.088040935463493222e-04
1.889999999999999736e-01 6.984928810734058503e-04
1.959999999999999798e-01 7.407761918518104361e-04
2.029999999999999583e-01 7.350694639748385625e-04
2.099999999999999922e-01 6.907857387536058902e-04
2.169999999999999984e-01 6.995790390531653018e-04
2.239999999999999769e-01 7.153092363454658948e-04
2.309999999999999831e-01 7.690635836838631296e-04
2.379999999999999616e-01 7.868670729497972581e-04
2.449999999999999956e-01 7.928462585157652637e-04
2.520000000000000018e-01 8.129174698620802563e-04
2.590000000000000080e-01 8.564806256451525058e-04
2.659999999999999587e-01 8.211548298126465943e-04
2.729999999999999649e-01 7.904179039737677668e-04
2.800000000000000266e-01 7.893978285402140352e-04
2.869999999999999774e-01 7.829412915086504405e-04
2.939999999999999836e-01 7.574414768652424712e-04
3.009999999999999898e-01 7.289350473396378517e-04
3.079999999999999960e-01 7.098753575202032236e-04
3.149999999999999467e-01 7.186996932138869530e-04
3.219999999999999529e-01 7.086048128052280107e-04
3.289999999999999591e-01 6.877312215182152487e-04
3.359999999999999654e-01 7.182065723320301721e-04
3.429999999999999716e-01 6.533873296969401698e-04


==> symmetric_n300_aver4000_z_at_10000t1400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.832499999999999948e-03
6.666666666666667095e-03 5.655833333333333025e-03
1.000000000000000021e-02 8.455833333333334298e-03
1.333333333333333419e-02 1.127833333333333465e-02
1.666666666666666644e-02 1.405166666666666890e-02
2.000000000000000042e-02 1.683500000000000274e-02
2.333333333333333440e-02 1.963083333333333347e-02
2.666666666666666838e-02 2.241333333333333372e-02
2.999999999999999889e-02 2.518916666666666526e-02
3.333333333333333287e-02 2.795166666666666633e-02
3.666666666666666685e-02 3.072416666666666699e-02
4.000000000000000083e-02 3.348333333333333023e-02
4.333333333333333481e-02 3.624916666666666565e-02
4.666666666666666879e-02 3.901166666666666671e-02
5.000000000000000278e-02 4.175416666666666166e-02
5.333333333333333676e-02 4.450333333333333224e-02
5.666666666666666380e-02 4.724416666666666348e-02
5.999999999999999778e-02 4.998333333333333101e-02
6.333333333333333870e-02 5.271083333333333176e-02
6.666666666666666574e-02 5.544583333333333308e-02
7.000000000000000666e-02 5.816999999999999948e-02
7.333333333333333370e-02 6.089833333333333903e-02
7.666666666666666075e-02 6.359750000000000125e-02
8.000000000000000167e-02 6.628583333333333549e-02
8.333333333333332871e-02 6.893500000000001016e-02
8.666666666666666963e-02 7.162250000000000560e-02
8.999999999999999667e-02 7.428749999999999243e-02
9.333333333333333759e-02 7.695083333333332942e-02
9.666666666666666463e-02 7.959583333333333788e-02
1.000000000000000056e-01 8.228166666666666962e-02
1.033333333333333326e-01 8.492083333333333428e-02
1.066666666666666735e-01 8.757583333333333886e-02
1.100000000000000006e-01 9.020000000000000240e-02
1.133333333333333276e-01 9.285250000000000448e-02
1.166666666666666685e-01 9.548666666666666414e-02
1.199999999999999956e-01 9.811833333333333518e-02
1.233333333333333365e-01 1.007316666666666638e-01
1.266666666666666774e-01 1.033400000000000013e-01
1.300000000000000044e-01 1.059591666666666598e-01
1.333333333333333315e-01 1.085783333333333184e-01
1.366666666666666585e-01 1.111866666666666420e-01
1.400000000000000133e-01 1.137949999999999795e-01
1.433333333333333404e-01 1.163958333333333234e-01
1.466666666666666674e-01 1.189849999999999797e-01
1.499999999999999944e-01 1.215524999999999800e-01
1.533333333333333215e-01 1.241008333333332991e-01
1.566666666666666763e-01 1.266866666666666419e-01
1.600000000000000033e-01 1.292441666666666322e-01
1.633333333333333304e-01 1.317849999999999855e-01
1.666666666666666574e-01 1.343241666666666334e-01
1.700000000000000122e-01 1.368558333333333155e-01
1.733333333333333393e-01 1.394183333333333108e-01
1.766666666666666663e-01 1.419533333333332925e-01
1.799999999999999933e-01 1.444724999999999759e-01
1.833333333333333204e-01 1.469758333333333056e-01
1.866666666666666752e-01 1.495158333333332923e-01
1.900000000000000022e-01 1.520133333333332781e-01
1.933333333333333293e-01 1.544699999999999684e-01
1.966666666666666563e-01 1.569508333333332895e-01
2.000000000000000111e-01 1.594133333333332958e-01
2.033333333333333381e-01 1.619241666666666468e-01
2.066666666666666652e-01 1.643758333333333044e-01
2.099999999999999922e-01 1.668258333333333121e-01
2.133333333333333470e-01 1.692708333333333148e-01
2.166666666666666741e-01 1.716991666666666250e-01
2.200000000000000011e-01 1.740999999999999770e-01
2.233333333333333282e-01 1.765208333333332935e-01
2.266666666666666552e-01 1.789233333333332954e-01
2.300000000000000100e-01 1.813299999999999912e-01
2.333333333333333370e-01 1.837108333333333232e-01
2.366666666666666641e-01 1.860916666666666552e-01
2.399999999999999911e-01 1.884599999999999886e-01
2.433333333333333459e-01 1.908199999999999896e-01
2.466666666666666730e-01 1.931783333333333408e-01
2.500000000000000000e-01 1.955858333333333476e-01
2.533333333333333548e-01 1.979483333333333372e-01
2.566666666666666541e-01 2.002724999999999922e-01
2.600000000000000089e-01 2.025791666666666713e-01
2.633333333333333082e-01 2.048858333333333226e-01
2.666666666666666630e-01 2.071608333333333218e-01
2.700000000000000178e-01 2.094624999999999959e-01
2.733333333333333171e-01 2.117208333333333303e-01
2.766666666666666718e-01 2.140166666666666606e-01
2.800000000000000266e-01 2.163258333333333283e-01
2.833333333333333259e-01 2.185516666666666719e-01
2.866666666666666807e-01 2.208174999999999999e-01
2.899999999999999800e-01 2.230974999999999764e-01
2.933333333333333348e-01 2.252983333333333504e-01
2.966666666666666896e-01 2.275324999999999986e-01
2.999999999999999889e-01 2.297541666666666482e-01
3.033333333333333437e-01 2.320041666666666502e-01
3.066666666666666430e-01 2.342624999999999569e-01
3.099999999999999978e-01 2.364824999999999566e-01
3.133333333333333526e-01 2.386874999999999691e-01
3.166666666666666519e-01 2.409041666666666415e-01
3.200000000000000067e-01 2.431358333333333011e-01
3.233333333333333059e-01 2.452974999999999739e-01
3.266666666666666607e-01 2.474474999999999592e-01
3.300000000000000155e-01 2.496091666666666320e-01
3.333333333333333148e-01 2.517491666666666350e-01
3.366666666666666696e-01 2.538624999999999354e-01
3.400000000000000244e-01 2.559516666666666329e-01
3.433333333333333237e-01 2.580933333333332858e-01
3.466666666666666785e-01 2.602099999999999413e-01
3.499999999999999778e-01 2.623099999999999321e-01
3.533333333333333326e-01 2.643849999999999256e-01
3.566666666666666874e-01 2.664258333333333062e-01
3.599999999999999867e-01 2.684366666666666568e-01
3.633333333333333415e-01 2.705499999999999572e-01
3.666666666666666408e-01 2.725799999999999335e-01
3.699999999999999956e-01 2.746249999999999525e-01
3.733333333333333504e-01 2.766824999999999424e-01
3.766666666666666496e-01 2.787049999999999805e-01
3.800000000000000044e-01 2.806941666666666335e-01
3.833333333333333592e-01 2.826724999999999932e-01
3.866666666666666585e-01 2.846991666666666698e-01
3.900000000000000133e-01 2.866558333333333319e-01
3.933333333333333126e-01 2.886408333333333465e-01
3.966666666666666674e-01 2.906116666666667125e-01
4.000000000000000222e-01 2.925316666666666898e-01
4.033333333333333215e-01 2.944599999999999995e-01
4.066666666666666763e-01 2.963766666666666771e-01
4.099999999999999756e-01 2.983066666666666644e-01
4.133333333333333304e-01 3.002624999999999877e-01
4.166666666666666852e-01 3.021916666666666362e-01
4.199999999999999845e-01 3.040666666666666518e-01
4.233333333333333393e-01 3.059958333333333003e-01
4.266666666666666941e-01 3.079033333333333067e-01
4.299999999999999933e-01 3.097233333333333505e-01
4.333333333333333481e-01 3.115775000000000072e-01
4.366666666666666474e-01 3.133941666666666959e-01
4.400000000000000022e-01 3.152075000000000293e-01
4.433333333333333570e-01 3.170183333333333464e-01
4.466666666666666563e-01 3.188374999999999959e-01
4.500000000000000111e-01 3.206116666666666837e-01
4.533333333333333104e-01 3.224658333333333959e-01
4.566666666666666652e-01 3.243091666666667039e-01
4.600000000000000200e-01 3.260766666666666813e-01
4.633333333333333193e-01 3.278766666666667051e-01
4.666666666666666741e-01 3.296466666666667544e-01
4.699999999999999734e-01 3.313950000000000506e-01
4.733333333333333282e-01 3.331650000000001000e-01
4.766666666666666829e-01 3.349175000000000901e-01
4.799999999999999822e-01 3.366116666666668089e-01
4.833333333333333370e-01 3.383441666666667791e-01
4.866666666666666918e-01 3.400783333333334824e-01
4.899999999999999911e-01 3.417608333333334580e-01
4.933333333333333459e-01 3.435183333333334810e-01
4.966666666666666452e-01 3.451775000000001370e-01
5.000000000000000000e-01 3.468258333333334442e-01
5.033333333333332993e-01 3.484466666666667933e-01
5.066666666666667096e-01 3.501466666666667726e-01
5.100000000000000089e-01 3.517783333333334705e-01
5.133333333333333082e-01 3.534308333333334717e-01
5.166666666666667185e-01 3.550791666666668345e-01
5.200000000000000178e-01 3.566725000000001700e-01
5.233333333333333171e-01 3.582375000000001530e-01
5.266666666666666163e-01 3.598675000000001734e-01
5.300000000000000266e-01 3.614350000000001173e-01
5.333333333333333259e-01 3.630325000000000912e-01
5.366666666666666252e-01 3.645941666666667746e-01
5.400000000000000355e-01 3.661808333333334553e-01
5.433333333333333348e-01 3.677300000000001123e-01
5.466666666666666341e-01 3.692558333333334497e-01
5.500000000000000444e-01 3.707950000000000967e-01
5.533333333333333437e-01 3.723183333333334177e-01
5.566666666666666430e-01 3.737966666666667215e-01
5.600000000000000533e-01 3.753108333333334268e-01
5.633333333333333526e-01 3.768391666666667805e-01
5.666666666666666519e-01 3.782950000000001034e-01
5.699999999999999512e-01 3.797375000000001166e-01
5.733333333333333615e-01 3.812083333333334267e-01
5.766666666666666607e-01 3.827050000000000729e-01
5.799999999999999600e-01 3.841733333333334222e-01
5.833333333333333703e-01 3.855633333333334245e-01
5.866666666666666696e-01 3.869975000000001053e-01
5.899999999999999689e-01 3.884191666666667597e-01
5.933333333333333792e-01 3.898241666666667493e-01
5.966666666666666785e-01 3.912025000000000641e-01
5.999999999999999778e-01 3.925891666666667112e-01
6.033333333333333881e-01 3.939658333333334039e-01
6.066666666666666874e-01 3.953566666666666896e-01
6.099999999999999867e-01 3.966916666666666647e-01
6.133333333333332860e-01 3.980133333333333856e-01
6.166666666666666963e-01 3.993608333333333871e-01
6.199999999999999956e-01 4.007216666666666982e-01
6.233333333333332948e-01 4.020233333333333992e-01
6.266666666666667052e-01 4.033108333333333961e-01
6.300000000000000044e-01 4.046400000000000552e-01
6.333333333333333037e-01 4.059550000000000658e-01
6.366666666666667140e-01 4.072491666666667176e-01
6.400000000000000133e-01 4.085408333333334086e-01
6.433333333333333126e-01 4.098008333333333919e-01
6.466666666666666119e-01 4.110741666666667404e-01
6.500000000000000222e-01 4.123325000000001017e-01
6.533333333333333215e-01 4.135816666666667363e-01
6.566666666666666208e-01 4.147675000000001222e-01
6.600000000000000311e-01 4.159566666666668078e-01
6.633333333333333304e-01 4.171658333333334578e-01
6.666666666666666297e-01 4.183458333333334722e-01
6.700000000000000400e-01 4.195308333333334638e-01
6.733333333333333393e-01 4.207175000000001330e-01
6.766666666666666385e-01 4.219216666666668059e-01
6.800000000000000488e-01 4.230925000000000935e-01
6.833333333333333481e-01 4.242483333333334494e-01
6.866666666666666474e-01 4.254258333333334474e-01
6.899999999999999467e-01 4.266100000000001002e-01
6.933333333333333570e-01 4.277391666666667813e-01
6.966666666666666563e-01 4.288466666666667648e-01
6.999999999999999556e-01 4.299733333333333740e-01
7.033333333333333659e-01 4.310691666666667810e-01
7.066666666666666652e-01 4.322016666666668172e-01
7.099999999999999645e-01 4.332708333333334938e-01
7.133333333333333748e-01 4.343650000000001676e-01
7.166666666666666741e-01 4.354016666666668534e-01
7.199999999999999734e-01 4.364716666666668132e-01
7.233333333333333837e-01 4.375591666666667767e-01
7.266666666666666829e-01 4.385500000000001064e-01
7.299999999999999822e-01 4.395575000000000454e-01
7.333333333333332815e-01 4.406058333333334187e-01
7.366666666666666918e-01 4.415891666666666993e-01
7.399999999999999911e-01 4.426091666666667201e-01
7.433333333333332904e-01 4.436016666666667829e-01
7.466666666666667007e-01 4.445983333333334286e-01
7.500000000000000000e-01 4.455650000000000999e-01
7.533333333333332993e-01 4.465491666666667747e-01
7.566666666666667096e-01 4.474675000000001290e-01
7.600000000000000089e-01 4.484125000000001027e-01
7.633333333333333082e-01 4.493750000000000799e-01
7.666666666666667185e-01 4.503291666666667248e-01
7.700000000000000178e-01 4.512350000000000527e-01
7.733333333333333171e-01 4.521608333333334007e-01
7.766666666666666163e-01 4.530641666666666567e-01
7.800000000000000266e-01 4.540024999999999755e-01
7.833333333333333259e-01 4.548983333333333490e-01
7.866666666666666252e-01 4.558200000000000585e-01
7.900000000000000355e-01 4.567075000000000995e-01
7.933333333333333348e-01 4.575933333333334074e-01
7.966666666666666341e-01 4.584858333333334257e-01
8.000000000000000444e-01 4.593308333333334104e-01
8.033333333333333437e-01 4.602025000000001254e-01
8.066666666666666430e-01 4.610550000000001591e-01
8.100000000000000533e-01 4.618966666666668441e-01
8.133333333333333526e-01 4.627400000000000957e-01
8.166666666666666519e-01 4.635683333333334710e-01
8.199999999999999512e-01 4.643975000000001296e-01
8.233333333333333615e-01 4.652641666666667564e-01
8.266666666666666607e-01 4.660783333333334277e-01
8.299999999999999600e-01 4.668883333333334051e-01
8.333333333333333703e-01 4.677074999999999982e-01
8.366666666666666696e-01 4.685325000000000184e-01
8.399999999999999689e-01 4.693400000000000905e-01
8.433333333333333792e-01 4.701275000000000870e-01
8.466666666666666785e-01 4.708800000000001318e-01
8.499999999999999778e-01 4.716591666666667404e-01
8.533333333333333881e-01 4.724758333333334281e-01
8.566666666666666874e-01 4.731841666666667945e-01
8.599999999999999867e-01 4.739225000000000798e-01
8.633333333333332860e-01 4.746425000000001337e-01
8.666666666666666963e-01 4.753875000000001294e-01
8.699999999999999956e-01 4.761233333333335094e-01
8.733333333333332948e-01 4.768441666666668466e-01
8.766666666666667052e-01 4.775650000000001838e-01
8.800000000000000044e-01 4.782658333333335010e-01
8.833333333333333037e-01 4.789400000000001434e-01
8.866666666666667140e-01 4.796466666666667766e-01
8.900000000000000133e-01 4.803475000000000938e-01
8.933333333333333126e-01 4.810408333333334729e-01
8.966666666666666119e-01 4.817241666666668420e-01
9.000000000000000222e-01 4.823883333333335299e-01
9.033333333333333215e-01 4.830416666666668135e-01
9.066666666666666208e-01 4.837366666666668147e-01
9.100000000000000311e-01 4.844316666666667603e-01
9.133333333333333304e-01 4.851041666666667806e-01
9.166666666666666297e-01 4.857333333333334058e-01
9.200000000000000400e-01 4.863666666666667249e-01
9.233333333333333393e-01 4.870175000000000476e-01
9.266666666666666385e-01 4.876175000000000370e-01
9.300000000000000488e-01 4.882266666666667532e-01
9.333333333333333481e-01 4.888175000000000159e-01
9.366666666666666474e-01 4.894541666666666901e-01
9.399999999999999467e-01 4.900300000000000211e-01
9.433333333333333570e-01 4.906200000000000006e-01
9.466666666666666563e-01 4.911958333333333870e-01
9.499999999999999556e-01 4.917641666666667244e-01
9.533333333333333659e-01 4.923550000000000426e-01
9.566666666666666652e-01 4.929408333333333281e-01
9.599999999999999645e-01 4.935000000000000497e-01
9.633333333333333748e-01 4.941291666666666749e-01
9.666666666666666741e-01 4.946949999999999958e-01
9.699999999999999734e-01 4.952091666666666447e-01
9.733333333333333837e-01 4.957624999999999948e-01
9.766666666666666829e-01 4.963083333333332958e-01
9.799999999999999822e-01 4.968541666666665968e-01
9.833333333333332815e-01 4.973924999999999041e-01
9.866666666666666918e-01 4.979224999999998791e-01
9.899999999999999911e-01 4.984666666666665580e-01
9.933333333333332904e-01 4.989858333333332396e-01
9.966666666666667007e-01 4.994958333333332501e-01
1.000000000000000000e+00 4.999999999999998890e-01


==> symmetric_n300_aver4000_z_at_10000t2100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.500833333333333207e-03
6.666666666666667095e-03 4.950833333333333128e-03
1.000000000000000021e-02 7.407499999999999155e-03
1.333333333333333419e-02 9.903333333333333433e-03
1.666666666666666644e-02 1.240416666666666577e-02
2.000000000000000042e-02 1.485750000000000091e-02
2.333333333333333440e-02 1.729833333333333223e-02
2.666666666666666838e-02 1.972916666666666569e-02
2.999999999999999889e-02 2.219416666666666413e-02
3.333333333333333287e-02 2.461749999999999702e-02
3.666666666666666685e-02 2.701166666666666299e-02
4.000000000000000083e-02 2.946916666666666088e-02
4.333333333333333481e-02 3.187249999999999112e-02
4.666666666666666879e-02 3.428166666666666168e-02
5.000000000000000278e-02 3.667416666666666047e-02
5.333333333333333676e-02 3.906666666666666621e-02
5.666666666666666380e-02 4.146999999999999992e-02
5.999999999999999778e-02 4.385750000000000065e-02
6.333333333333333870e-02 4.627083333333333048e-02
6.666666666666666574e-02 4.865083333333333065e-02
7.000000000000000666e-02 5.100833333333333608e-02
7.333333333333333370e-02 5.341166666666666285e-02
7.666666666666666075e-02 5.581499999999999656e-02
8.000000000000000167e-02 5.817833333333332496e-02
8.333333333333332871e-02 6.055083333333332457e-02
8.666666666666666963e-02 6.293333333333331336e-02
8.999999999999999667e-02 6.530583333333331297e-02
9.333333333333333759e-02 6.770166666666664612e-02
9.666666666666666463e-02 7.010333333333332306e-02
1.000000000000000056e-01 7.243416666666664672e-02
1.033333333333333326e-01 7.475999999999997925e-02
1.066666666666666735e-01 7.707749999999997936e-02
1.100000000000000006e-01 7.941749999999998810e-02
1.133333333333333276e-01 8.169749999999999235e-02
1.166666666666666685e-01 8.402833333333332988e-02
1.199999999999999956e-01 8.629416666666665792e-02
1.233333333333333365e-01 8.861166666666665803e-02
1.266666666666666774e-01 9.094666666666666177e-02
1.300000000000000044e-01 9.326416666666666189e-02
1.333333333333333315e-01 9.555833333333332846e-02
1.366666666666666585e-01 9.781583333333333796e-02
1.400000000000000133e-01 1.001391666666666680e-01
1.433333333333333404e-01 1.024416666666666670e-01
1.466666666666666674e-01 1.047308333333333424e-01
1.499999999999999944e-01 1.069908333333333406e-01
1.533333333333333215e-01 1.093049999999999994e-01
1.566666666666666763e-01 1.115524999999999989e-01
1.600000000000000033e-01 1.138141666666666607e-01
1.633333333333333304e-01 1.160525000000000029e-01
1.666666666666666574e-01 1.183233333333333359e-01
1.700000000000000122e-01 1.205458333333333382e-01
1.733333333333333393e-01 1.227491666666666731e-01
1.766666666666666663e-01 1.250100000000000100e-01
1.799999999999999933e-01 1.272466666666666746e-01
1.833333333333333204e-01 1.294966666666666488e-01
1.866666666666666752e-01 1.317233333333333312e-01
1.900000000000000022e-01 1.338725000000000054e-01
1.933333333333333293e-01 1.360483333333333267e-01
1.966666666666666563e-01 1.382891666666666575e-01
2.000000000000000111e-01 1.404799999999999660e-01
2.033333333333333381e-01 1.426483333333332937e-01
2.066666666666666652e-01 1.447924999999999907e-01
2.099999999999999922e-01 1.469883333333333042e-01
2.133333333333333470e-01 1.492416666666666336e-01
2.166666666666666741e-01 1.514174999999999827e-01
2.200000000000000011e-01 1.535666666666666569e-01
2.233333333333333282e-01 1.557124999999999759e-01
2.266666666666666552e-01 1.578566666666666451e-01
2.300000000000000100e-01 1.600258333333333116e-01
2.333333333333333370e-01 1.621783333333333132e-01
2.366666666666666641e-01 1.642941666666666301e-01
2.399999999999999911e-01 1.664199999999999569e-01
2.433333333333333459e-01 1.685141666666666316e-01
2.466666666666666730e-01 1.706299999999999484e-01
2.500000000000000000e-01 1.727041666666666309e-01
2.533333333333333548e-01 1.748308333333332965e-01
2.566666666666666541e-01 1.769641666666666169e-01
2.600000000000000089e-01 1.790541666666666254e-01
2.633333333333333082e-01 1.811183333333332979e-01
2.666666666666666630e-01 1.832533333333332959e-01
2.700000000000000178e-01 1.853116666666666523e-01
2.733333333333333171e-01 1.873833333333332907e-01
2.766666666666666718e-01 1.894333333333333147e-01
2.800000000000000266e-01 1.915166666666666406e-01
2.833333333333333259e-01 1.935699999999999643e-01
2.866666666666666807e-01 1.956066666666666232e-01
2.899999999999999800e-01 1.976749999999999619e-01
2.933333333333333348e-01 1.997466666666666280e-01
2.966666666666666896e-01 2.017308333333332759e-01
2.999999999999999889e-01 2.037358333333332827e-01
3.033333333333333437e-01 2.057524999999999493e-01
3.066666666666666430e-01 2.077883333333332971e-01
3.099999999999999978e-01 2.098333333333332884e-01
3.133333333333333526e-01 2.117908333333332893e-01
3.166666666666666519e-01 2.137816666666666199e-01
3.200000000000000067e-01 2.157416666666666094e-01
3.233333333333333059e-01 2.176949999999999441e-01
3.266666666666666607e-01 2.196258333333332702e-01
3.300000000000000155e-01 2.215974999999999195e-01
3.333333333333333148e-01 2.235216666666666185e-01
3.366666666666666696e-01 2.254908333333332793e-01
3.400000000000000244e-01 2.274516666666666354e-01
3.433333333333333237e-01 2.294116666666665971e-01
3.466666666666666785e-01 2.314074999999999327e-01
3.499999999999999778e-01 2.333374999999998922e-01
3.533333333333333326e-01 2.352933333333332155e-01
3.566666666666666874e-01 2.371749999999998582e-01
3.599999999999999867e-01 2.391108333333331892e-01
3.633333333333333415e-01 2.410141666666665017e-01
3.666666666666666408e-01 2.429241666666664967e-01
3.699999999999999956e-01 2.448841666666664585e-01
3.733333333333333504e-01 2.467724999999998114e-01
3.766666666666666496e-01 2.487024999999997987e-01
3.800000000000000044e-01 2.506199999999997874e-01
3.833333333333333592e-01 2.525266666666664550e-01
3.866666666666666585e-01 2.544066666666664478e-01
3.900000000000000133e-01 2.563041666666664442e-01
3.933333333333333126e-01 2.581849999999997758e-01
3.966666666666666674e-01 2.600749999999997231e-01
4.000000000000000222e-01 2.619299999999997186e-01
4.033333333333333215e-01 2.637699999999997824e-01
4.066666666666666763e-01 2.655983333333331031e-01
4.099999999999999756e-01 2.674033333333331042e-01
4.133333333333333304e-01 2.692383333333330797e-01
4.166666666666666852e-01 2.710216666666664387e-01
4.199999999999999845e-01 2.728133333333330746e-01
4.233333333333333393e-01 2.746216666666664308e-01
4.266666666666666941e-01 2.764274999999997151e-01
4.299999999999999933e-01 2.782416666666664429e-01
4.333333333333333481e-01 2.800058333333331206e-01
4.366666666666666474e-01 2.817533333333330781e-01
4.400000000000000022e-01 2.835583333333330791e-01
4.433333333333333570e-01 2.853374999999997441e-01
4.466666666666666563e-01 2.871383333333330512e-01
4.500000000000000111e-01 2.889174999999997162e-01
4.533333333333333104e-01 2.907316666666664440e-01
4.566666666666666652e-01 2.924849999999997174e-01
4.600000000000000200e-01 2.942233333333330592e-01
4.633333333333333193e-01 2.959749999999997105e-01
4.666666666666666741e-01 2.976999999999997426e-01
4.699999999999999734e-01 2.994416666666663840e-01
4.733333333333333282e-01 3.011508333333330345e-01
4.766666666666666829e-01 3.028649999999997178e-01
4.799999999999999822e-01 3.045649999999996971e-01
4.833333333333333370e-01 3.062599999999996991e-01
4.866666666666666918e-01 3.079149999999997167e-01
4.899999999999999911e-01 3.096649999999997460e-01
4.933333333333333459e-01 3.113308333333330569e-01
4.966666666666666452e-01 3.130349999999997856e-01
5.000000000000000000e-01 3.147199999999997777e-01
5.033333333333332993e-01 3.164016666666664146e-01
5.066666666666667096e-01 3.180941666666664003e-01
5.100000000000000089e-01 3.197474999999997403e-01
5.133333333333333082e-01 3.214241666666663999e-01
5.166666666666667185e-01 3.230858333333330723e-01
5.200000000000000178e-01 3.247141666666664150e-01
5.233333333333333171e-01 3.263541666666664454e-01
5.266666666666666163e-01 3.279741666666664557e-01
5.300000000000000266e-01 3.295774999999997457e-01
5.333333333333333259e-01 3.311399999999997679e-01
5.366666666666666252e-01 3.327949999999997299e-01
5.400000000000000355e-01 3.343816666666664106e-01
5.433333333333333348e-01 3.359599999999997588e-01
5.466666666666666341e-01 3.375683333333330816e-01
5.500000000000000444e-01 3.391341666666664589e-01
5.533333333333333437e-01 3.407049999999997580e-01
5.566666666666666430e-01 3.422591666666664478e-01
5.600000000000000533e-01 3.438191666666664537e-01
5.633333333333333526e-01 3.453766666666664986e-01
5.666666666666666519e-01 3.469299999999997941e-01
5.699999999999999512e-01 3.484958333333331160e-01
5.733333333333333615e-01 3.499983333333331337e-01
5.766666666666666607e-01 3.515799999999998371e-01
5.799999999999999600e-01 3.530991666666664641e-01
5.833333333333333703e-01 3.546024999999997651e-01
5.866666666666666696e-01 3.561383333333331125e-01
5.899999999999999689e-01 3.576433333333330911e-01
5.933333333333333792e-01 3.591591666666664739e-01
5.966666666666666785e-01 3.606858333333331501e-01
5.999999999999999778e-01 3.621774999999998190e-01
6.033333333333333881e-01 3.636924999999998076e-01
6.066666666666666874e-01 3.651766666666664829e-01
6.099999999999999867e-01 3.666574999999998030e-01
6.133333333333332860e-01 3.681224999999997971e-01
6.166666666666666963e-01 3.695666666666664324e-01
6.199999999999999956e-01 3.709966666666664747e-01
6.233333333333332948e-01 3.724308333333331000e-01
6.266666666666667052e-01 3.738533333333330932e-01
6.300000000000000044e-01 3.752416666666664735e-01
6.333333333333333037e-01 3.766416666666664304e-01
6.366666666666667140e-01 3.780991666666664863e-01
6.400000000000000133e-01 3.795416666666664440e-01
6.433333333333333126e-01 3.809224999999997752e-01
6.466666666666666119e-01 3.823274999999997648e-01
6.500000000000000222e-01 3.837149999999998062e-01
6.533333333333333215e-01 3.850749999999997786e-01
6.566666666666666208e-01 3.864599999999997482e-01
6.600000000000000311e-01 3.878783333333331029e-01
6.633333333333333304e-01 3.892491666666664241e-01
6.666666666666666297e-01 3.906249999999997780e-01
6.700000000000000400e-01 3.919791666666664343e-01
6.733333333333333393e-01 3.933058333333330769e-01
6.766666666666666385e-01 3.946274999999997424e-01
6.800000000000000488e-01 3.959424999999997530e-01
6.833333333333333481e-01 3.972366666666664048e-01
6.866666666666666474e-01 3.985449999999997051e-01
6.899999999999999467e-01 3.998333333333330408e-01
6.933333333333333570e-01 4.011674999999997326e-01
6.966666666666666563e-01 4.024733333333330720e-01
6.999999999999999556e-01 4.037708333333330790e-01
7.033333333333333659e-01 4.050674999999997472e-01
7.066666666666666652e-01 4.063766666666664418e-01
7.099999999999999645e-01 4.076933333333330745e-01
7.133333333333333748e-01 4.090008333333330914e-01
7.166666666666666741e-01 4.102941666666664600e-01
7.199999999999999734e-01 4.115274999999997685e-01
7.233333333333333837e-01 4.127999999999997782e-01
7.266666666666666829e-01 4.140633333333331167e-01
7.299999999999999822e-01 4.153099999999997904e-01
7.333333333333332815e-01 4.165758333333330898e-01
7.366666666666666918e-01 4.177916666666664502e-01
7.399999999999999911e-01 4.190333333333331467e-01
7.433333333333332904e-01 4.202774999999998040e-01
7.466666666666667007e-01 4.215141666666664122e-01
7.500000000000000000e-01 4.227108333333330914e-01
7.533333333333332993e-01 4.239374999999997451e-01
7.566666666666667096e-01 4.251541666666663888e-01
7.600000000000000089e-01 4.263658333333330552e-01
7.633333333333333082e-01 4.275766666666663829e-01
7.666666666666667185e-01 4.287916666666663490e-01
7.700000000000000178e-01 4.299908333333329891e-01
7.733333333333333171e-01 4.311733333333329643e-01
7.766666666666666163e-01 4.323399999999996135e-01
7.800000000000000266e-01 4.335533333333329575e-01
7.833333333333333259e-01 4.347099999999996522e-01
7.866666666666666252e-01 4.358333333333329618e-01
7.900000000000000355e-01 4.370058333333329825e-01
7.933333333333333348e-01 4.381958333333330069e-01
7.966666666666666341e-01 4.393274999999995933e-01
8.000000000000000444e-01 4.404841666666662880e-01
8.033333333333333437e-01 4.416541666666662924e-01
8.066666666666666430e-01 4.427916666666663059e-01
8.100000000000000533e-01 4.439291666666663194e-01
8.133333333333333526e-01 4.450658333333329941e-01
8.166666666666666519e-01 4.461549999999996907e-01
8.199999999999999512e-01 4.472566666666663582e-01
8.233333333333333615e-01 4.483674999999996413e-01
8.266666666666666607e-01 4.494316666666663962e-01
8.299999999999999600e-01 4.505683333333330709e-01
8.333333333333333703e-01 4.516358333333330144e-01
8.366666666666666696e-01 4.527458333333330143e-01
8.399999999999999689e-01 4.538008333333329869e-01
8.433333333333333792e-01 4.549208333333330523e-01
8.466666666666666785e-01 4.560374999999997070e-01
8.499999999999999778e-01 4.571224999999997096e-01
8.533333333333333881e-01 4.582091666666663898e-01
8.566666666666666874e-01 4.592691666666663952e-01
8.599999999999999867e-01 4.602983333333330873e-01
8.633333333333332860e-01 4.613249999999997630e-01
8.666666666666666963e-01 4.623641666666663541e-01
8.699999999999999956e-01 4.634416666666663631e-01
8.733333333333332948e-01 4.644799999999996709e-01
8.766666666666667052e-01 4.654999999999997473e-01
8.800000000000000044e-01 4.664999999999997482e-01
8.833333333333333037e-01 4.675324999999997955e-01
8.866666666666667140e-01 4.685058333333331215e-01
8.900000000000000133e-01 4.695074999999998000e-01
8.933333333333333126e-01 4.704866666666664421e-01
8.966666666666666119e-01 4.714591666666664849e-01
9.000000000000000222e-01 4.724524999999997754e-01
9.033333333333333215e-01 4.734699999999997799e-01
9.066666666666666208e-01 4.744824999999998072e-01
9.100000000000000311e-01 4.754666666666665376e-01
9.133333333333333304e-01 4.764216666666664657e-01
9.166666666666666297e-01 4.773483333333331524e-01
9.200000000000000400e-01 4.782824999999997773e-01
9.233333333333333393e-01 4.792266666666664676e-01
9.266666666666666385e-01 4.801708333333331580e-01
9.300000000000000488e-01 4.810999999999998611e-01
9.333333333333333481e-01 4.820599999999998775e-01
9.366666666666666474e-01 4.830091666666665451e-01
9.399999999999999467e-01 4.839441666666665087e-01
9.433333333333333570e-01 4.848641666666665406e-01
9.466666666666666563e-01 4.857991666666665043e-01
9.499999999999999556e-01 4.867424999999998003e-01
9.533333333333333659e-01 4.876499999999998614e-01
9.566666666666666652e-01 4.885516666666665508e-01
9.599999999999999645e-01 4.894491666666665464e-01
9.633333333333333748e-01 4.903533333333331967e-01
9.666666666666666741e-01 4.912591666666665247e-01
9.699999999999999734e-01 4.921116666666665584e-01
9.733333333333333837e-01 4.929999999999999383e-01
9.766666666666666829e-01 4.939374999999999183e-01
9.799999999999999822e-01 4.948249999999999593e-01
9.833333333333332815e-01 4.956633333333332891e-01
9.866666666666666918e-01 4.965549999999999686e-01
9.899999999999999911e-01 4.974341666666666217e-01
9.933333333333332904e-01 4.982649999999999024e-01
9.966666666666667007e-01 4.991533333333332823e-01
1.000000000000000000e+00 4.999999999999998890e-01


==> symmetric_n300_aver4000_z_at_10000t2800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.180833333333333235e-03
6.666666666666667095e-03 4.365833333333333545e-03
1.000000000000000021e-02 6.592499999999999402e-03
1.333333333333333419e-02 8.770000000000000018e-03
1.666666666666666644e-02 1.101166666666666613e-02
2.000000000000000042e-02 1.319583333333333199e-02
2.333333333333333440e-02 1.540333333333333138e-02
2.666666666666666838e-02 1.761083333333333251e-02
2.999999999999999889e-02 1.981333333333333210e-02
3.333333333333333287e-02 2.201833333333333420e-02
3.666666666666666685e-02 2.419833333333333211e-02
4.000000000000000083e-02 2.637250000000000011e-02
4.333333333333333481e-02 2.851666666666666586e-02
4.666666666666666879e-02 3.070333333333333595e-02
5.000000000000000278e-02 3.286000000000000032e-02
5.333333333333333676e-02 3.504166666666667235e-02
5.666666666666666380e-02 3.722166666666666679e-02
5.999999999999999778e-02 3.942083333333334244e-02
6.333333333333333870e-02 4.162666666666667292e-02
6.666666666666666574e-02 4.372000000000000192e-02
7.000000000000000666e-02 4.589666666666667588e-02
7.333333333333333370e-02 4.803416666666666945e-02
7.666666666666666075e-02 5.015000000000000707e-02
8.000000000000000167e-02 5.231916666666667354e-02
8.333333333333332871e-02 5.447666666666668017e-02
8.666666666666666963e-02 5.662166666666667431e-02
8.999999999999999667e-02 5.873500000000000942e-02
9.333333333333333759e-02 6.089416666666667283e-02
9.666666666666666463e-02 6.298000000000000820e-02
1.000000000000000056e-01 6.508083333333333775e-02
1.033333333333333326e-01 6.721416666666667206e-02
1.066666666666666735e-01 6.932083333333334541e-02
1.100000000000000006e-01 7.146250000000001212e-02
1.133333333333333276e-01 7.360000000000001263e-02
1.166666666666666685e-01 7.573416666666667185e-02
1.199999999999999956e-01 7.782833333333333270e-02
1.233333333333333365e-01 7.993333333333332846e-02
1.266666666666666774e-01 8.206666666666667664e-02
1.300000000000000044e-01 8.414000000000000645e-02
1.333333333333333315e-01 8.624750000000000472e-02
1.366666666666666585e-01 8.833333333333333315e-02
1.400000000000000133e-01 9.044916666666666383e-02
1.433333333333333404e-01 9.252833333333333743e-02
1.466666666666666674e-01 9.456333333333333258e-02
1.499999999999999944e-01 9.662666666666666626e-02
1.533333333333333215e-01 9.867416666666666003e-02
1.566666666666666763e-01 1.007258333333333339e-01
1.600000000000000033e-01 1.027983333333333249e-01
1.633333333333333304e-01 1.048383333333333250e-01
1.666666666666666574e-01 1.068899999999999711e-01
1.700000000000000122e-01 1.089349999999999902e-01
1.733333333333333393e-01 1.109808333333333202e-01
1.766666666666666663e-01 1.130366666666666742e-01
1.799999999999999933e-01 1.150850000000000067e-01
1.833333333333333204e-01 1.171016666666666595e-01
1.866666666666666752e-01 1.191325000000000023e-01
1.900000000000000022e-01 1.211599999999999899e-01
1.933333333333333293e-01 1.231983333333333264e-01
1.966666666666666563e-01 1.251908333333333345e-01
2.000000000000000111e-01 1.272208333333333385e-01
2.033333333333333381e-01 1.292158333333333353e-01
2.066666666666666652e-01 1.312241666666666695e-01
2.099999999999999922e-01 1.332524999999999959e-01
2.133333333333333470e-01 1.353074999999999972e-01
2.166666666666666741e-01 1.372983333333333278e-01
2.200000000000000011e-01 1.393333333333333368e-01
2.233333333333333282e-01 1.413075000000000025e-01
2.266666666666666552e-01 1.433100000000000207e-01
2.300000000000000100e-01 1.453174999999999883e-01
2.333333333333333370e-01 1.472900000000000043e-01
2.366666666666666641e-01 1.492666666666666586e-01
2.399999999999999911e-01 1.512749999999999928e-01
2.433333333333333459e-01 1.532125000000000015e-01
2.466666666666666730e-01 1.551825000000000010e-01
2.500000000000000000e-01 1.571808333333333252e-01
2.533333333333333548e-01 1.591650000000000009e-01
2.566666666666666541e-01 1.611433333333333329e-01
2.600000000000000089e-01 1.630874999999999964e-01
2.633333333333333082e-01 1.650283333333333324e-01
2.666666666666666630e-01 1.669783333333333397e-01
2.700000000000000178e-01 1.689483333333333392e-01
2.733333333333333171e-01 1.709475000000000022e-01
2.766666666666666718e-01 1.728616666666666635e-01
2.800000000000000266e-01 1.748458333333333392e-01
2.833333333333333259e-01 1.767674999999999941e-01
2.866666666666666807e-01 1.787199999999999900e-01
2.899999999999999800e-01 1.806591666666666762e-01
2.933333333333333348e-01 1.825408333333333466e-01
2.966666666666666896e-01 1.844699999999999951e-01
2.999999999999999889e-01 1.863341666666666618e-01
3.033333333333333437e-01 1.882350000000000134e-01
3.066666666666666430e-01 1.901174999999999948e-01
3.099999999999999978e-01 1.920125000000000026e-01
3.133333333333333526e-01 1.938983333333333392e-01
3.166666666666666519e-01 1.957866666666666644e-01
3.200000000000000067e-01 1.976458333333333262e-01
3.233333333333333059e-01 1.994949999999999779e-01
3.266666666666666607e-01 2.013449999999999684e-01
3.300000000000000155e-01 2.032266666666666666e-01
3.333333333333333148e-01 2.050883333333333169e-01
3.366666666666666696e-01 2.069391666666666740e-01
3.400000000000000244e-01 2.088091666666666568e-01
3.433333333333333237e-01 2.106416666666666715e-01
3.466666666666666785e-01 2.125166666666666870e-01
3.499999999999999778e-01 2.143941666666666912e-01
3.533333333333333326e-01 2.162191666666666845e-01
3.566666666666666874e-01 2.180625000000000202e-01
3.599999999999999867e-01 2.198674999999999935e-01
3.633333333333333415e-01 2.217108333333333292e-01
3.666666666666666408e-01 2.235399999999999887e-01
3.699999999999999956e-01 2.253449999999999898e-01
3.733333333333333504e-01 2.271891666666666643e-01
3.766666666666666496e-01 2.289875000000000105e-01
3.800000000000000044e-01 2.307891666666666564e-01
3.833333333333333592e-01 2.326141666666666774e-01
3.866666666666666585e-01 2.344199999999999895e-01
3.900000000000000133e-01 2.362291666666666290e-01
3.933333333333333126e-01 2.380508333333332949e-01
3.966666666666666674e-01 2.398441666666666083e-01
4.000000000000000222e-01 2.416599999999999304e-01
4.033333333333333215e-01 2.434533333333332439e-01
4.066666666666666763e-01 2.452366666666665751e-01
4.099999999999999756e-01 2.470116666666665739e-01
4.133333333333333304e-01 2.488208333333332134e-01
4.166666666666666852e-01 2.505799999999998584e-01
4.199999999999999845e-01 2.523224999999998941e-01
4.233333333333333393e-01 2.540783333333332394e-01
4.266666666666666941e-01 2.558033333333332160e-01
4.299999999999999933e-01 2.575291666666665868e-01
4.333333333333333481e-01 2.593066666666665743e-01
4.366666666666666474e-01 2.610491666666666100e-01
4.400000000000000022e-01 2.628066666666665774e-01
4.433333333333333570e-01 2.645199999999998663e-01
4.466666666666666563e-01 2.662124999999999075e-01
4.500000000000000111e-01 2.679683333333332529e-01
4.533333333333333104e-01 2.696849999999998970e-01
4.566666666666666652e-01 2.713958333333332251e-01
4.600000000000000200e-01 2.730966666666665987e-01
4.633333333333333193e-01 2.748074999999999268e-01
4.666666666666666741e-01 2.764541666666665565e-01
4.699999999999999734e-01 2.781358333333331934e-01
4.733333333333333282e-01 2.798283333333332346e-01
4.766666666666666829e-01 2.815058333333331775e-01
4.799999999999999822e-01 2.831858333333332478e-01
4.833333333333333370e-01 2.848166666666665514e-01
4.866666666666666918e-01 2.865308333333332347e-01
4.899999999999999911e-01 2.882208333333332595e-01
4.933333333333333459e-01 2.898591666666666122e-01
4.966666666666666452e-01 2.915149999999999131e-01
5.000000000000000000e-01 2.931949999999999279e-01
5.033333333333332993e-01 2.948466666666666458e-01
5.066666666666667096e-01 2.964808333333333046e-01
5.100000000000000089e-01 2.981966666666666654e-01
5.133333333333333082e-01 2.998283333333333633e-01
5.166666666666667185e-01 3.015050000000000230e-01
5.200000000000000178e-01 3.031808333333333993e-01
5.233333333333333171e-01 3.048525000000000262e-01
5.266666666666666163e-01 3.065316666666667023e-01
5.300000000000000266e-01 3.081749999999999767e-01
5.333333333333333259e-01 3.097874999999999934e-01
5.366666666666666252e-01 3.114433333333333498e-01
5.400000000000000355e-01 3.130483333333333729e-01
5.433333333333333348e-01 3.146541666666666792e-01
5.466666666666666341e-01 3.162441666666667150e-01
5.500000000000000444e-01 3.178191666666667081e-01
5.533333333333333437e-01 3.194258333333333533e-01
5.566666666666666430e-01 3.210308333333333763e-01
5.600000000000000533e-01 3.225716666666667010e-01
5.633333333333333526e-01 3.241875000000000173e-01
5.666666666666666519e-01 3.257466666666666844e-01
5.699999999999999512e-01 3.273525000000000462e-01
5.733333333333333615e-01 3.289258333333333617e-01
5.766666666666666607e-01 3.304983333333333384e-01
5.799999999999999600e-01 3.320616666666666439e-01
5.833333333333333703e-01 3.336366666666666370e-01
5.866666666666666696e-01 3.351949999999999652e-01
5.899999999999999689e-01 3.367166666666666641e-01
5.933333333333333792e-01 3.382541666666666891e-01
5.966666666666666785e-01 3.398725000000000218e-01
5.999999999999999778e-01 3.414458333333333373e-01
6.033333333333333881e-01 3.430158333333333531e-01
6.066666666666666874e-01 3.445200000000000484e-01
6.099999999999999867e-01 3.460525000000000406e-01
6.133333333333332860e-01 3.476350000000000273e-01
6.166666666666666963e-01 3.491533333333333711e-01
6.199999999999999956e-01 3.506808333333333860e-01
6.233333333333332948e-01 3.522000000000000131e-01
6.266666666666667052e-01 3.536625000000000463e-01
6.300000000000000044e-01 3.552466666666667106e-01
6.333333333333333037e-01 3.566966666666667174e-01
6.366666666666667140e-01 3.582208333333333772e-01
6.400000000000000133e-01 3.597433333333333594e-01
6.433333333333333126e-01 3.612175000000000802e-01
6.466666666666666119e-01 3.626950000000001006e-01
6.500000000000000222e-01 3.641841666666667532e-01
6.533333333333333215e-01 3.656941666666667090e-01
6.566666666666666208e-01 3.671650000000000746e-01
6.600000000000000311e-01 3.686925000000000896e-01
6.633333333333333304e-01 3.701991666666667458e-01
6.666666666666666297e-01 3.716641666666667398e-01
6.700000000000000400e-01 3.730983333333334206e-01
6.733333333333333393e-01 3.745508333333333884e-01
6.766666666666666385e-01 3.759558333333333779e-01
6.800000000000000488e-01 3.773675000000000779e-01
6.833333333333333481e-01 3.788358333333333716e-01
6.866666666666666474e-01 3.802783333333333848e-01
6.899999999999999467e-01 3.817016666666667168e-01
6.933333333333333570e-01 3.831508333333333849e-01
6.966666666666666563e-01 3.845716666666667005e-01
6.999999999999999556e-01 3.859883333333333777e-01
7.033333333333333659e-01 3.874166666666666869e-01
7.066666666666666652e-01 3.888475000000000126e-01
7.099999999999999645e-01 3.902324999999999822e-01
7.133333333333333748e-01 3.916683333333333406e-01
7.166666666666666741e-01 3.930908333333333338e-01
7.199999999999999734e-01 3.944941666666667013e-01
7.233333333333333837e-01 3.959591666666666954e-01
7.266666666666666829e-01 3.973608333333333298e-01
7.299999999999999822e-01 3.987525000000000097e-01
7.333333333333332815e-01 4.001108333333333600e-01
7.366666666666666918e-01 4.014825000000000199e-01
7.399999999999999911e-01 4.028725000000000223e-01
7.433333333333332904e-01 4.042266666666667341e-01
7.466666666666667007e-01 4.056275000000000297e-01
7.500000000000000000e-01 4.069991666666666896e-01
7.533333333333332993e-01 4.083608333333333951e-01
7.566666666666667096e-01 4.097508333333333974e-01
7.600000000000000089e-01 4.110725000000000628e-01
7.633333333333333082e-01 4.124316666666666964e-01
7.666666666666667185e-01 4.137783333333333591e-01
7.700000000000000178e-01 4.151225000000000609e-01
7.733333333333333171e-01 4.164750000000000396e-01
7.766666666666666163e-01 4.178050000000000375e-01
7.800000000000000266e-01 4.191291666666667193e-01
7.833333333333333259e-01 4.204733333333333656e-01
7.866666666666666252e-01 4.217908333333333926e-01
7.900000000000000355e-01 4.231441666666667101e-01
7.933333333333333348e-01 4.244908333333333728e-01
7.966666666666666341e-01 4.258166666666667322e-01
8.000000000000000444e-01 4.271183333333333776e-01
8.033333333333333437e-01 4.284616666666666851e-01
8.066666666666666430e-01 4.298033333333333150e-01
8.100000000000000533e-01 4.311133333333333484e-01
8.133333333333333526e-01 4.323616666666666997e-01
8.166666666666666519e-01 4.336458333333334525e-01
8.199999999999999512e-01 4.349633333333334240e-01
8.233333333333333615e-01 4.362725000000001185e-01
8.266666666666666607e-01 4.375616666666667931e-01
8.299999999999999600e-01 4.388700000000002044e-01
8.333333333333333703e-01 4.401041666666668517e-01
8.366666666666666696e-01 4.413666666666668514e-01
8.399999999999999689e-01 4.426283333333335124e-01
8.433333333333333792e-01 4.438975000000002225e-01
8.466666666666666785e-01 4.452125000000001775e-01
8.499999999999999778e-01 4.465066666666668294e-01
8.533333333333333881e-01 4.477666666666668127e-01
8.566666666666666874e-01 4.490175000000001249e-01
8.599999999999999867e-01 4.502683333333334370e-01
8.633333333333332860e-01 4.515250000000001207e-01
8.666666666666666963e-01 4.527608333333334456e-01
8.699999999999999956e-01 4.540291666666668169e-01
8.733333333333332948e-01 4.553050000000000708e-01
8.766666666666667052e-01 4.565775000000001360e-01
8.800000000000000044e-01 4.577925000000001021e-01
8.833333333333333037e-01 4.590758333333334051e-01
8.866666666666667140e-01 4.603141666666667464e-01
8.900000000000000133e-01 4.615491666666666770e-01
8.933333333333333126e-01 4.627324999999999910e-01
8.966666666666666119e-01 4.639691666666667103e-01
9.000000000000000222e-01 4.651600000000000179e-01
9.033333333333333215e-01 4.663250000000000450e-01
9.066666666666666208e-01 4.675208333333333299e-01
9.100000000000000311e-01 4.687091666666666767e-01
9.133333333333333304e-01 4.698966666666666292e-01
9.166666666666666297e-01 4.711516666666666353e-01
9.200000000000000400e-01 4.723408333333333209e-01
9.233333333333333393e-01 4.735024999999999928e-01
9.266666666666666385e-01 4.746858333333332514e-01
9.300000000000000488e-01 4.758591666666666109e-01
9.333333333333333481e-01 4.770224999999999049e-01
9.366666666666666474e-01 4.781941666666665314e-01
9.399999999999999467e-01 4.794024999999998982e-01
9.433333333333333570e-01 4.805766666666665965e-01
9.466666666666666563e-01 4.817399999999998905e-01
9.499999999999999556e-01 4.829108333333331782e-01
9.533333333333333659e-01 4.840791666666665605e-01
9.566666666666666652e-01 4.852041666666666031e-01
9.599999999999999645e-01 4.863774999999999071e-01
9.633333333333333748e-01 4.875274999999998915e-01
9.666666666666666741e-01 4.886466666666665626e-01
9.699999999999999734e-01 4.898366666666665314e-01
9.733333333333333837e-01 4.909624999999998574e-01
9.766666666666666829e-01 4.921216666666665129e-01
9.799999999999999822e-01 4.932449999999998225e-01
9.833333333333332815e-01 4.943883333333330965e-01
9.866666666666666918e-01 4.955199999999997384e-01
9.899999999999999911e-01 4.966658333333330844e-01
9.933333333333332904e-01 4.977716666666663903e-01
9.966666666666667007e-01 4.988924999999997389e-01
1.000000000000000000e+00 4.999999999999997224e-01


==> symmetric_n300_aver4000_z_at_10000t700.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 3.171666666666666818e-03
6.666666666666667095e-03 6.350833333333333330e-03
1.000000000000000021e-02 9.510833333333332945e-03
1.333333333333333419e-02 1.268416666666666651e-02
1.666666666666666644e-02 1.585583333333333289e-02
2.000000000000000042e-02 1.903250000000000081e-02
2.333333333333333440e-02 2.219833333333333381e-02
2.666666666666666838e-02 2.535250000000000004e-02
2.999999999999999889e-02 2.851250000000000312e-02
3.333333333333333287e-02 3.166500000000000564e-02
3.666666666666666685e-02 3.478500000000000342e-02
4.000000000000000083e-02 3.795500000000000262e-02
4.333333333333333481e-02 4.107500000000000734e-02
4.666666666666666879e-02 4.422000000000000930e-02
5.000000000000000278e-02 4.737416666666666859e-02
5.333333333333333676e-02 5.049083333333333895e-02
5.666666666666666380e-02 5.361500000000000987e-02
5.999999999999999778e-02 5.672416666666666579e-02
6.333333333333333870e-02 5.984583333333333421e-02
6.666666666666666574e-02 6.296999999999999820e-02
7.000000000000000666e-02 6.607499999999999485e-02
7.333333333333333370e-02 6.916916666666665658e-02
7.666666666666666075e-02 7.228083333333332194e-02
8.000000000000000167e-02 7.537749999999997230e-02
8.333333333333332871e-02 7.846416666666664042e-02
8.666666666666666963e-02 8.156583333333329577e-02
8.999999999999999667e-02 8.464583333333329518e-02
9.333333333333333759e-02 8.772083333333330346e-02
9.666666666666666463e-02 9.079999999999996407e-02
1.000000000000000056e-01 9.386666666666662606e-02
1.033333333333333326e-01 9.692833333333329693e-02
1.066666666666666735e-01 1.000108333333332988e-01
1.100000000000000006e-01 1.030774999999999747e-01
1.133333333333333276e-01 1.061183333333333145e-01
1.166666666666666685e-01 1.091491666666666305e-01
1.199999999999999956e-01 1.122041666666666326e-01
1.233333333333333365e-01 1.152166666666666339e-01
1.266666666666666774e-01 1.182408333333332950e-01
1.300000000000000044e-01 1.212908333333332922e-01
1.333333333333333315e-01 1.242958333333332860e-01
1.366666666666666585e-01 1.272791666666666377e-01
1.400000000000000133e-01 1.302941666666666276e-01
1.433333333333333404e-01 1.332924999999999804e-01
1.466666666666666674e-01 1.363016666666666266e-01
1.499999999999999944e-01 1.393049999999999844e-01
1.533333333333333215e-01 1.422974999999999934e-01
1.566666666666666763e-01 1.452816666666666423e-01
1.600000000000000033e-01 1.482699999999999851e-01
1.633333333333333304e-01 1.512599999999999778e-01
1.666666666666666574e-01 1.542083333333333084e-01
1.700000000000000122e-01 1.571599999999999941e-01
1.733333333333333393e-01 1.600899999999999823e-01
1.766666666666666663e-01 1.629991666666666672e-01
1.799999999999999933e-01 1.659533333333333138e-01
1.833333333333333204e-01 1.689033333333332942e-01
1.866666666666666752e-01 1.718108333333333015e-01
1.900000000000000022e-01 1.747491666666666499e-01
1.933333333333333293e-01 1.776291666666666436e-01
1.966666666666666563e-01 1.805199999999999860e-01
2.000000000000000111e-01 1.834333333333333094e-01
2.033333333333333381e-01 1.863199999999999856e-01
2.066666666666666652e-01 1.892108333333333003e-01
2.099999999999999922e-01 1.920199999999999685e-01
2.133333333333333470e-01 1.948641666666666439e-01
2.166666666666666741e-01 1.977258333333333229e-01
2.200000000000000011e-01 2.005691666666666595e-01
2.233333333333333282e-01 2.033983333333333476e-01
2.266666666666666552e-01 2.062258333333333304e-01
2.300000000000000100e-01 2.090500000000000136e-01
2.333333333333333370e-01 2.118008333333333271e-01
2.366666666666666641e-01 2.145966666666666856e-01
2.399999999999999911e-01 2.173599999999999977e-01
2.433333333333333459e-01 2.201308333333333311e-01
2.466666666666666730e-01 2.229074999999999807e-01
2.500000000000000000e-01 2.256516666666666393e-01
2.533333333333333548e-01 2.283633333333333348e-01
2.566666666666666541e-01 2.310758333333333414e-01
2.600000000000000089e-01 2.337808333333333266e-01
2.633333333333333082e-01 2.364999999999999603e-01
2.666666666666666630e-01 2.391833333333333311e-01
2.700000000000000178e-01 2.418691666666666629e-01
2.733333333333333171e-01 2.445308333333333362e-01
2.766666666666666718e-01 2.471841666666667048e-01
2.800000000000000266e-01 2.498191666666666755e-01
2.833333333333333259e-01 2.524741666666666662e-01
2.866666666666666807e-01 2.551191666666666191e-01
2.899999999999999800e-01 2.577474999999999627e-01
2.933333333333333348e-01 2.603666666666666352e-01
2.966666666666666896e-01 2.629866666666666464e-01
2.999999999999999889e-01 2.655666666666666176e-01
3.033333333333333437e-01 2.681574999999999376e-01
3.066666666666666430e-01 2.706958333333332467e-01
3.099999999999999978e-01 2.732666666666666022e-01
3.133333333333333526e-01 2.758274999999998922e-01
3.166666666666666519e-01 2.783266666666666111e-01
3.200000000000000067e-01 2.808283333333332354e-01
3.233333333333333059e-01 2.833324999999999316e-01
3.266666666666666607e-01 2.858383333333332499e-01
3.300000000000000155e-01 2.883133333333333104e-01
3.333333333333333148e-01 2.907108333333333072e-01
3.366666666666666696e-01 2.931758333333333022e-01
3.400000000000000244e-01 2.955716666666666215e-01
3.433333333333333237e-01 2.979833333333333223e-01
3.466666666666666785e-01 3.004033333333333000e-01
3.499999999999999778e-01 3.027849999999999708e-01
3.533333333333333326e-01 3.051033333333332820e-01
3.566666666666666874e-01 3.075041666666666340e-01
3.599999999999999867e-01 3.099033333333333085e-01
3.633333333333333415e-01 3.121741666666666415e-01
3.666666666666666408e-01 3.145316666666666539e-01
3.699999999999999956e-01 3.168449999999999878e-01
3.733333333333333504e-01 3.191574999999999829e-01
3.766666666666666496e-01 3.214249999999999607e-01
3.800000000000000044e-01 3.236349999999999505e-01
3.833333333333333592e-01 3.258774999999999311e-01
3.866666666666666585e-01 3.281241666666666612e-01
3.900000000000000133e-01 3.303641666666666254e-01
3.933333333333333126e-01 3.325441666666666407e-01
3.966666666666666674e-01 3.347199999999999620e-01
4.000000000000000222e-01 3.368449999999999500e-01
4.033333333333333215e-01 3.389908333333332968e-01
4.066666666666666763e-01 3.411291666666665945e-01
4.099999999999999756e-01 3.432274999999999077e-01
4.133333333333333304e-01 3.452858333333332364e-01
4.166666666666666852e-01 3.473791666666665723e-01
4.199999999999999845e-01 3.494666666666665922e-01
4.233333333333333393e-01 3.515583333333332505e-01
4.266666666666666941e-01 3.536141666666665628e-01
4.299999999999999933e-01 3.556374999999998843e-01
4.333333333333333481e-01 3.576458333333332740e-01
4.366666666666666474e-01 3.596441666666665982e-01
4.400000000000000022e-01 3.616583333333332484e-01
4.433333333333333570e-01 3.636341666666665362e-01
4.466666666666666563e-01 3.655674999999998787e-01
4.500000000000000111e-01 3.675149999999998696e-01
4.533333333333333104e-01 3.694224999999998760e-01
4.566666666666666652e-01 3.713224999999998333e-01
4.600000000000000200e-01 3.731799999999998452e-01
4.633333333333333193e-01 3.750658333333331540e-01
4.666666666666666741e-01 3.769608333333331340e-01
4.699999999999999734e-01 3.787341666666664830e-01
4.733333333333333282e-01 3.805574999999997710e-01
4.766666666666666829e-01 3.822974999999997903e-01
4.799999999999999822e-01 3.840808333333331492e-01
4.833333333333333370e-01 3.858516666666664818e-01
4.866666666666666918e-01 3.876124999999998044e-01
4.899999999999999911e-01 3.893233333333331325e-01
4.933333333333333459e-01 3.910149999999997794e-01
4.966666666666666452e-01 3.927266666666664463e-01
5.000000000000000000e-01 3.944149999999997380e-01
5.033333333333332993e-01 3.960841666666664040e-01
5.066666666666667096e-01 3.976966666666664207e-01
5.100000000000000089e-01 3.992833333333331014e-01
5.133333333333333082e-01 4.008666666666664269e-01
5.166666666666667185e-01 4.024658333333330784e-01
5.200000000000000178e-01 4.040466666666663875e-01
5.233333333333333171e-01 4.056041666666663770e-01
5.266666666666666163e-01 4.071299999999997699e-01
5.300000000000000266e-01 4.086866666666664205e-01
5.333333333333333259e-01 4.101549999999997698e-01
5.366666666666666252e-01 4.116216666666663859e-01
5.400000000000000355e-01 4.131116666666664328e-01
5.433333333333333348e-01 4.145216666666663996e-01
5.466666666666666341e-01 4.159583333333330968e-01
5.500000000000000444e-01 4.173783333333330736e-01
5.533333333333333437e-01 4.188549999999997553e-01
5.566666666666666430e-01 4.201866666666664307e-01
5.600000000000000533e-01 4.215841666666664267e-01
5.633333333333333526e-01 4.229324999999997670e-01
5.666666666666666519e-01 4.242141666666664479e-01
5.699999999999999512e-01 4.255258333333331033e-01
5.733333333333333615e-01 4.268458333333330912e-01
5.766666666666666607e-01 4.281233333333330782e-01
5.799999999999999600e-01 4.294349999999997336e-01
5.833333333333333703e-01 4.307066666666663490e-01
5.866666666666666696e-01 4.319966666666663624e-01
5.899999999999999689e-01 4.332299999999996709e-01
5.933333333333333792e-01 4.344274999999996889e-01
5.966666666666666785e-01 4.356258333333330457e-01
5.999999999999999778e-01 4.367958333333330501e-01
6.033333333333333881e-01 4.379466666666663177e-01
6.066666666666666874e-01 4.390983333333329797e-01
6.099999999999999867e-01 4.402633333333330068e-01
6.133333333333332860e-01 4.413916666666663491e-01
6.166666666666666963e-01 4.424808333333330457e-01
6.199999999999999956e-01 4.435691666666664035e-01
6.233333333333332948e-01 4.446716666666663542e-01
6.266666666666667052e-01 4.457424999999997084e-01
6.300000000000000044e-01 4.467866666666663877e-01
6.333333333333333037e-01 4.478116666666663859e-01
6.366666666666667140e-01 4.487974999999997383e-01
6.400000000000000133e-01 4.497849999999996573e-01
6.433333333333333126e-01 4.507408333333330352e-01
6.466666666666666119e-01 4.516933333333330580e-01
6.500000000000000222e-01 4.526633333333330844e-01
6.533333333333333215e-01 4.536241666666664396e-01
6.566666666666666208e-01 4.544849999999997503e-01
6.600000000000000311e-01 4.554091666666664762e-01
6.633333333333333304e-01 4.563183333333331593e-01
6.666666666666666297e-01 4.571991666666664900e-01
6.700000000000000400e-01 4.581066666666665510e-01
6.733333333333333393e-01 4.589783333333332660e-01
6.766666666666666385e-01 4.598091666666665467e-01
6.800000000000000488e-01 4.606124999999999248e-01
6.833333333333333481e-01 4.614141666666665698e-01
6.866666666666666474e-01 4.622274999999999023e-01
6.899999999999999467e-01 4.630191666666665928e-01
6.933333333333333570e-01 4.638058333333332506e-01
6.966666666666666563e-01 4.645683333333331944e-01
6.999999999999999556e-01 4.652933333333332255e-01
7.033333333333333659e-01 4.660449999999999315e-01
7.066666666666666652e-01 4.667708333333332460e-01
7.099999999999999645e-01 4.674699999999999411e-01
7.133333333333333748e-01 4.681999999999999496e-01
7.166666666666666741e-01 4.688908333333332012e-01
7.199999999999999734e-01 4.695924999999998573e-01
7.233333333333333837e-01 4.702824999999998812e-01
7.266666666666666829e-01 4.709166666666664836e-01
7.299999999999999822e-01 4.715566666666665130e-01
7.333333333333332815e-01 4.722233333333331617e-01
7.366666666666666918e-01 4.728533333333331257e-01
7.399999999999999911e-01 4.734916666666664220e-01
7.433333333333332904e-01 4.740849999999997566e-01
7.466666666666667007e-01 4.746849999999998015e-01
7.500000000000000000e-01 4.753224999999997591e-01
7.533333333333332993e-01 4.758849999999997249e-01
7.566666666666667096e-01 4.764424999999997135e-01
7.600000000000000089e-01 4.770199999999997220e-01
7.633333333333333082e-01 4.775508333333329802e-01
7.666666666666667185e-01 4.781233333333330116e-01
7.700000000000000178e-01 4.786424999999996932e-01
7.733333333333333171e-01 4.791966666666663266e-01
7.766666666666666163e-01 4.797416666666663443e-01
7.800000000000000266e-01 4.802283333333329796e-01
7.833333333333333259e-01 4.807891666666662678e-01
7.866666666666666252e-01 4.813149999999996043e-01
7.900000000000000355e-01 4.818024999999996338e-01
7.933333333333333348e-01 4.822849999999995751e-01
7.966666666666666341e-01 4.827558333333329954e-01
8.000000000000000444e-01 4.832108333333330341e-01
8.033333333333333437e-01 4.836424999999996976e-01
8.066666666666666430e-01 4.841024999999997136e-01
8.100000000000000533e-01 4.845916666666663652e-01
8.133333333333333526e-01 4.850033333333330643e-01
8.166666666666666519e-01 4.854233333333330958e-01
8.199999999999999512e-01 4.858108333333330808e-01
8.233333333333333615e-01 4.861891666666663947e-01
8.266666666666666607e-01 4.865991666666663606e-01
8.299999999999999600e-01 4.870099999999997209e-01
8.333333333333333703e-01 4.874099999999997324e-01
8.366666666666666696e-01 4.877649999999997821e-01
8.399999999999999689e-01 4.881183333333330987e-01
8.433333333333333792e-01 4.884608333333330665e-01
8.466666666666666785e-01 4.888299999999997092e-01
8.499999999999999778e-01 4.891991666666663519e-01
8.533333333333333881e-01 4.895374999999996812e-01
8.566666666666666874e-01 4.898958333333329751e-01
8.599999999999999867e-01 4.902458333333329366e-01
8.633333333333332860e-01 4.905858333333329435e-01
8.666666666666666963e-01 4.909366666666662993e-01
8.699999999999999956e-01 4.912574999999996250e-01
8.733333333333332948e-01 4.915733333333329735e-01
8.766666666666667052e-01 4.918891666666663220e-01
8.800000000000000044e-01 4.921874999999996114e-01
8.833333333333333037e-01 4.924958333333329663e-01
8.866666666666667140e-01 4.927574999999995708e-01
8.900000000000000133e-01 4.930358333333328957e-01
8.933333333333333126e-01 4.933033333333329273e-01
8.966666666666666119e-01 4.935783333333329526e-01
9.000000000000000222e-01 4.938541666666662611e-01
9.033333333333333215e-01 4.940999999999995951e-01
9.066666666666666208e-01 4.943666666666662879e-01
9.100000000000000311e-01 4.946316666666663031e-01
9.133333333333333304e-01 4.948741666666663375e-01
9.166666666666666297e-01 4.951133333333330167e-01
9.200000000000000400e-01 4.953374999999997086e-01
9.233333333333333393e-01 4.955949999999996747e-01
9.266666666666666385e-01 4.958258333333330214e-01
9.300000000000000488e-01 4.960658333333330394e-01
9.333333333333333481e-01 4.962949999999997086e-01
9.366666666666666474e-01 4.965074999999997130e-01
9.399999999999999467e-01 4.967333333333329715e-01
9.433333333333333570e-01 4.969466666666663146e-01
9.466666666666666563e-01 4.971616666666663353e-01
9.499999999999999556e-01 4.973658333333330073e-01
9.533333333333333659e-01 4.975574999999997083e-01
9.566666666666666652e-01 4.977449999999997154e-01
9.599999999999999645e-01 4.979441666666664101e-01
9.633333333333333748e-01 4.981274999999997788e-01
9.666666666666666741e-01 4.983241666666664016e-01
9.699999999999999734e-01 4.985208333333330799e-01
9.733333333333333837e-01 4.986974999999997382e-01
9.766666666666666829e-01 4.988733333333330577e-01
9.799999999999999822e-01 4.990508333333330548e-01
9.833333333333332815e-01 4.992024999999997159e-01
9.866666666666666918e-01 4.993583333333330709e-01
9.899999999999999911e-01 4.995174999999997811e-01
9.933333333333332904e-01 4.996933333333331007e-01
9.966666666666667007e-01 4.998558333333331660e-01
1.000000000000000000e+00 4.999999999999998335e-01


==> symmetric_n300_error_z_at_10000t1400.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 1.506199346461116473e-05
6.666666666666667095e-03 2.592842914854801006e-05
1.000000000000000021e-02 1.847160061280335441e-05
1.333333333333333419e-02 3.856393440134463224e-05
1.666666666666666644e-02 1.457798704363258424e-05
2.000000000000000042e-02 5.719775318897141192e-06
2.333333333333333440e-02 1.452877311267086746e-05
2.666666666666666838e-02 1.521124153400221779e-05
2.999999999999999889e-02 1.447355895859564479e-05
3.333333333333333287e-02 5.688884331198768018e-06
3.666666666666666685e-02 1.223048706015111842e-05
4.000000000000000083e-02 1.080507683750425718e-05
4.333333333333333481e-02 2.145280005076688479e-05
4.666666666666666879e-02 3.421390278631614157e-05
5.000000000000000278e-02 3.246206042439164774e-05
5.333333333333333676e-02 4.290437382487716222e-05
5.666666666666666380e-02 5.058136543827085330e-05
5.999999999999999778e-02 6.220030867427894794e-05
6.333333333333333870e-02 6.780189052763702096e-05
6.666666666666666574e-02 8.659354079585540598e-05
7.000000000000000666e-02 1.002827612203507912e-04
7.333333333333333370e-02 1.239104545535385515e-04
7.666666666666666075e-02 1.241842535488618671e-04
8.000000000000000167e-02 1.194785165433837060e-04
8.333333333333332871e-02 8.150098963173590949e-05
8.666666666666666963e-02 8.779280209773865362e-05
8.999999999999999667e-02 7.756179510613747663e-05
9.333333333333333759e-02 7.168251698511096670e-05
9.666666666666666463e-02 5.352955176897433720e-05
1.000000000000000056e-01 8.231084766711915801e-05
1.033333333333333326e-01 7.056771212629597834e-05
1.066666666666666735e-01 8.084147348619286078e-05
1.100000000000000006e-01 6.650680923031559999e-05
1.133333333333333276e-01 8.677174083093763812e-05
1.166666666666666685e-01 9.501096185654533954e-05
1.199999999999999956e-01 1.070991660088310704e-04
1.233333333333333365e-01 1.072443750884943814e-04
1.266666666666666774e-01 1.088212668942656336e-04
1.300000000000000044e-01 1.277045030509266210e-04
1.333333333333333315e-01 1.531020567706598001e-04
1.366666666666666585e-01 1.742218738818440693e-04
1.400000000000000133e-01 2.019385337900247990e-04
1.433333333333333404e-01 2.287932437087247806e-04
1.466666666666666674e-01 2.506604994921834972e-04
1.499999999999999944e-01 2.575814130721387762e-04
1.533333333333333215e-01 2.520970398326161099e-04
1.566666666666666763e-01 2.909150392570447607e-04
1.600000000000000033e-01 3.082430021827120559e-04
1.633333333333333304e-01 3.157884446639558362e-04
1.666666666666666574e-01 3.285921351105502985e-04
1.700000000000000122e-01 3.408614213714911134e-04
1.733333333333333393e-01 3.909702244304091856e-04
1.766666666666666663e-01 4.206256987151490989e-04
1.799999999999999933e-01 4.415348923553219507e-04
1.833333333333333204e-01 4.537380740574636917e-04
1.866666666666666752e-01 5.097753932643001029e-04
1.900000000000000022e-01 5.305202069343928351e-04
1.933333333333333293e-01 5.176790729438385252e-04
1.966666666666666563e-01 5.362917434434122388e-04
2.000000000000000111e-01 5.438978248422376982e-04
2.033333333333333381e-01 6.072034377507529168e-04
2.066666666666666652e-01 6.187478768863441392e-04
2.099999999999999922e-01 6.360702709425625212e-04
2.133333333333333470e-01 6.558762424246356026e-04
2.166666666666666741e-01 6.665379007866067962e-04
2.200000000000000011e-01 6.572605022042710132e-04
2.233333333333333282e-01 6.755824426546430672e-04
2.266666666666666552e-01 6.832085843025414995e-04
2.300000000000000100e-01 7.026769151969591842e-04
2.333333333333333370e-01 7.040252089460519169e-04
2.366666666666666641e-01 7.131243510403173502e-04
2.399999999999999911e-01 7.175116651587376548e-04
2.433333333333333459e-01 7.213909061264123235e-04
2.466666666666666730e-01 7.314655861954122429e-04
2.500000000000000000e-01 7.986056346475089995e-04
2.533333333333333548e-01 8.286807240575622124e-04
2.566666666666666541e-01 8.283935965525124345e-04
2.600000000000000089e-01 8.186133900671410668e-04
2.633333333333333082e-01 8.168756312683933540e-04
2.666666666666666630e-01 7.915488951486526759e-04
2.700000000000000178e-01 8.010014646253060810e-04
2.733333333333333171e-01 7.752679901482928404e-04
2.766666666666666718e-01 7.952161493187115404e-04
2.800000000000000266e-01 8.367133065220744292e-04
2.833333333333333259e-01 8.031265059107450810e-04
2.866666666666666807e-01 8.178224644057874304e-04
2.899999999999999800e-01 8.550008980545420467e-04
2.933333333333333348e-01 8.213611817467214582e-04
2.966666666666666896e-01 8.294356756239629203e-04
2.999999999999999889e-01 8.334230515214813284e-04
3.033333333333333437e-01 8.741882861086902601e-04
3.066666666666666430e-01 9.317626540666923418e-04
3.099999999999999978e-01 9.595103879717903350e-04
3.133333333333333526e-01 9.807953382209022575e-04
3.166666666666666519e-01 1.022314299668786175e-03
3.200000000000000067e-01 1.087430338313682965e-03
3.233333333333333059e-01 1.091172784699556697e-03
3.266666666666666607e-01 1.091903894040013867e-03
3.300000000000000155e-01 1.112985506397934365e-03
3.333333333333333148e-01 1.121112373592025868e-03
3.366666666666666696e-01 1.111312152832333311e-03
3.400000000000000244e-01 1.086112067088140787e-03
3.433333333333333237e-01 1.122205565524003745e-03
3.466666666666666785e-01 1.142118984006845750e-03
3.499999999999999778e-01 1.154211539021177124e-03
3.533333333333333326e-01 1.150175321660729111e-03
3.566666666666666874e-01 1.120868625033355492e-03
3.599999999999999867e-01 1.070482605081857219e-03
3.633333333333333415e-01 1.131541274823899546e-03
3.666666666666666408e-01 1.118234832013065283e-03
3.699999999999999956e-01 1.128919653558158043e-03
3.733333333333333504e-01 1.161118290035123568e-03
3.766666666666666496e-01 1.167352793630116459e-03
3.800000000000000044e-01 1.149311379513295872e-03
3.833333333333333592e-01 1.129515087316179667e-03
3.866666666666666585e-01 1.167151109378150586e-03
3.900000000000000133e-01 1.143906119100868146e-03
3.933333333333333126e-01 1.158132932745026267e-03
3.966666666666666674e-01 1.167350504672093336e-03
4.000000000000000222e-01 1.134910589366933120e-03
4.033333333333333215e-01 1.119997736910627317e-03
4.066666666666666763e-01 1.102629288572132271e-03
4.099999999999999756e-01 1.107822039187023044e-03
4.133333333333333304e-01 1.148092232993835893e-03
4.166666666666666852e-01 1.170955559596231765e-03
4.199999999999999845e-01 1.148927150051215484e-03
4.233333333333333393e-01 1.190354906421886572e-03
4.266666666666666941e-01 1.219419498128315738e-03
4.299999999999999933e-01 1.170301025097963965e-03
4.333333333333333481e-01 1.164679014385383571e-03
4.366666666666666474e-01 1.130899083596259569e-03
4.400000000000000022e-01 1.103139604449077105e-03
4.433333333333333570e-01 1.082245033145856627e-03
4.466666666666666563e-01 1.079059240883639692e-03
4.500000000000000111e-01 1.040258844510533187e-03
4.533333333333333104e-01 1.090853203992880882e-03
4.566666666666666652e-01 1.140017753363253838e-03
4.600000000000000200e-01 1.122760665148658799e-03
4.633333333333333193e-01 1.147422848281731689e-03
4.666666666666666741e-01 1.151511279494532580e-03
4.699999999999999734e-01 1.143365668198392804e-03
4.733333333333333282e-01 1.166325121514599772e-03
4.766666666666666829e-01 1.181228142791590496e-03
4.799999999999999822e-01 1.147245963610321606e-03
4.833333333333333370e-01 1.161049209276177052e-03
4.866666666666666918e-01 1.185974564467673353e-03
4.899999999999999911e-01 1.168691439039359903e-03
4.933333333333333459e-01 1.235868633982284415e-03
4.966666666666666452e-01 1.214174340873674929e-03
5.000000000000000000e-01 1.191109474817209080e-03
5.033333333333332993e-01 1.150007674207143005e-03
5.066666666666667096e-01 1.197535300648921996e-03
5.100000000000000089e-01 1.186191439039308015e-03
5.133333333333333082e-01 1.205141231134299051e-03
5.166666666666667185e-01 1.229382542609569473e-03
5.200000000000000178e-01 1.208079296943664893e-03
5.233333333333333171e-01 1.167894809458391858e-03
5.266666666666666163e-01 1.202158454848056834e-03
5.300000000000000266e-01 1.183365668198488319e-03
5.333333333333333259e-01 1.204011279494543452e-03
5.366666666666666252e-01 1.198256181615120486e-03
5.400000000000000355e-01 1.226927331815508282e-03
5.433333333333333348e-01 1.227517753363382980e-03
5.466666666666666341e-01 1.214186537326356063e-03
5.500000000000000444e-01 1.223592177843901840e-03
5.533333333333333437e-01 1.226559240883717816e-03
5.566666666666666430e-01 1.193911699812644223e-03
5.600000000000000533e-01 1.206472937782532284e-03
5.633333333333333526e-01 1.242565750262991653e-03
5.666666666666666519e-01 1.215512347718827879e-03
5.699999999999999512e-01 1.184467691764723440e-03
5.733333333333333615e-01 1.191086164795074342e-03
5.766666666666666607e-01 1.232854906421998464e-03
5.799999999999999600e-01 1.255593816717970324e-03
5.833333333333333703e-01 1.209288892929649695e-03
5.866666666666666696e-01 1.216425566327339336e-03
5.899999999999999689e-01 1.220322039187038410e-03
5.933333333333333792e-01 1.216795955238825222e-03
5.966666666666666785e-01 1.195831070244013361e-03
5.999999999999999778e-01 1.192410589366865725e-03
6.033333333333333881e-01 1.188183838005396620e-03
6.066666666666666874e-01 1.207299599411737479e-03
6.099999999999999867e-01 1.179739452434214186e-03
6.133333333333332860e-01 1.147984442711580400e-03
6.166666666666666963e-01 1.151181753982932765e-03
6.199999999999999956e-01 1.176811379513365008e-03
6.233333333333332948e-01 1.152352793630240235e-03
6.266666666666667052e-01 1.122784956701927683e-03
6.300000000000000044e-01 1.143919653558256311e-03
6.333333333333333037e-01 1.159901498679949405e-03
6.366666666666667140e-01 1.164041274823945926e-03
6.400000000000000133e-01 1.174649271748651191e-03
6.433333333333333126e-01 1.162535291700184104e-03
6.466666666666666119e-01 1.172675321660987535e-03
6.500000000000000222e-01 1.176711539021324526e-03
6.533333333333333215e-01 1.180452317340263679e-03
6.566666666666666208e-01 1.129705565524163902e-03
6.600000000000000311e-01 1.091112067088340076e-03
6.633333333333333304e-01 1.081312152832525353e-03
6.666666666666666297e-01 1.051112373592233418e-03
6.700000000000000400e-01 1.034652173064753988e-03
6.733333333333333393e-01 1.028570560706876247e-03
6.766666666666666385e-01 1.048672784699722360e-03
6.800000000000000488e-01 1.044097004980426568e-03
6.833333333333333481e-01 1.033147633002273746e-03
6.866666666666666474e-01 1.052462004887733116e-03
6.899999999999999467e-01 1.087010387971931724e-03
6.933333333333333570e-01 1.075095987400187525e-03
6.966666666666666563e-01 1.050021619442231824e-03
6.999999999999999556e-01 1.052589718188279289e-03
7.033333333333333659e-01 1.032769008957434842e-03
7.066666666666666652e-01 1.058027848413523042e-03
7.099999999999999645e-01 1.028334231388150499e-03
7.133333333333333748e-01 1.031989131072608146e-03
7.166666666666666741e-01 9.864598392443357788e-04
7.199999999999999734e-01 9.825466398555859904e-04
7.233333333333333837e-01 1.004382815985471744e-03
7.266666666666666829e-01 9.377679901483859659e-04
7.299999999999999822e-01 8.960014646254288451e-04
7.333333333333332815e-01 9.032155618154402710e-04
7.366666666666666918e-01 8.535422979350504313e-04
7.399999999999999911e-01 8.486133900671988251e-04
7.433333333333332904e-01 8.242269298859850046e-04
7.466666666666667007e-01 8.120140573910084036e-04
7.500000000000000000e-01 7.777723013142057162e-04
7.533333333333332993e-01 7.689655861955468907e-04
7.566666666666667096e-01 7.022242394599254034e-04
7.600000000000000089e-01 6.700116651588428063e-04
7.633333333333333082e-01 6.631243510404338792e-04
7.666666666666667185e-01 6.556918756128182757e-04
7.700000000000000178e-01 6.076769151969751981e-04
7.733333333333333171e-01 5.873752509693574986e-04
7.766666666666666163e-01 5.522491093213344193e-04
7.800000000000000266e-01 5.597605022042984046e-04
7.833333333333333259e-01 5.323712341200326215e-04
7.866666666666666252e-01 5.383762424248095257e-04
7.900000000000000355e-01 5.177369376093143849e-04
7.933333333333333348e-01 5.029145435531678920e-04
7.966666666666666341e-01 5.022034377509254632e-04
8.000000000000000444e-01 4.613978248423356021e-04
8.033333333333333437e-01 4.546250767769044465e-04
8.066666666666666430e-01 4.360124062773307330e-04
8.100000000000000533e-01 4.138535402680165731e-04
8.133333333333333526e-01 4.006087265977509304e-04
8.166666666666666519e-01 3.795714073909772779e-04
8.199999999999999512e-01 3.665348923555522553e-04
8.233333333333333615e-01 3.981256987152237414e-04
8.266666666666666607e-01 3.843035577638653777e-04
8.299999999999999600e-01 3.733614213715652497e-04
8.333333333333333703e-01 3.785921351106003030e-04
8.366666666666666696e-01 3.966217779973746360e-04
8.399999999999999689e-01 4.040763355162013681e-04
8.433333333333333792e-01 3.984150392571383925e-04
8.466666666666666785e-01 3.645970398328257644e-04
8.499999999999999778e-01 3.642480797389491265e-04
8.533333333333333881e-01 4.081604994922716223e-04
8.566666666666666874e-01 3.504599103755223766e-04
8.599999999999999867e-01 3.294385337901939437e-04
8.633333333333332860e-01 2.967218738820220914e-04
8.666666666666666963e-01 2.956020567708161906e-04
8.699999999999999956e-01 2.918711697177389652e-04
8.733333333333332948e-01 2.796546002278299525e-04
8.766666666666667052e-01 2.739110417553924925e-04
8.800000000000000044e-01 2.545991660088953168e-04
8.833333333333333037e-01 2.150109618567763725e-04
8.866666666666667140e-01 2.142717408310512717e-04
8.900000000000000133e-01 2.140068092304492353e-04
8.933333333333333126e-01 2.125081401530559688e-04
8.966666666666666119e-01 2.072343787932195980e-04
9.000000000000000222e-01 1.889775143339988972e-04
9.033333333333333215e-01 1.660295517690868472e-04
9.066666666666666208e-01 1.908491836518644291e-04
9.100000000000000311e-01 2.217284617728743079e-04
9.133333333333333304e-01 2.361261354312249594e-04
9.166666666666666297e-01 2.131676562984186063e-04
9.200000000000000400e-01 2.003118498768441391e-04
9.233333333333333393e-01 2.108509202156105822e-04
9.266666666666666385e-01 1.764104545536326896e-04
9.300000000000000488e-01 1.569494278871874648e-04
9.333333333333333481e-01 1.249268741291831297e-04
9.366666666666666474e-01 1.444685571944659408e-04
9.399999999999999467e-01 1.088669753410154151e-04
9.433333333333333570e-01 9.308136543834111265e-05
9.466666666666666563e-01 6.873770715826177380e-05
9.499999999999999556e-01 4.246206042451960982e-05
9.533333333333333659e-01 4.421390278647185923e-05
9.566666666666666652e-01 4.645280005077800922e-05
9.599999999999999645e-01 2.747174350425929390e-05
9.633333333333333748e-01 8.389715372686401551e-05
9.666666666666666741e-01 8.235555099789237943e-05
9.699999999999999734e-01 3.447355895869197440e-05
9.733333333333333837e-01 3.104457486735601179e-05
9.766666666666666829e-01 2.536210644599190545e-05
9.799999999999999822e-01 2.488644198550549191e-05
9.833333333333332815e-01 2.207798704356722652e-05
9.866666666666666918e-01 1.606393440117814819e-05
9.899999999999999911e-01 2.930493394603939095e-05
9.933333333333332904e-01 2.259509581520324772e-05
9.966666666666667007e-01 1.172866013116058426e-05
1.000000000000000000e+00 5.551115123125782702e-17


==> symmetric_n300_error_z_at_10000t2100.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 2.645558687476047555e-05
6.666666666666667095e-03 6.598035513245142925e-06
1.000000000000000021e-02 2.057211432294168973e-06
1.333333333333333419e-02 3.300525379672236692e-05
1.666666666666666644e-02 7.763413638608301914e-05
2.000000000000000042e-02 7.934477126769930166e-05
2.333333333333333440e-02 7.315245543300027964e-05
2.666666666666666838e-02 6.157244691100405287e-05
2.999999999999999889e-02 8.878663040901013659e-05
3.333333333333333287e-02 7.897684961697543082e-05
3.666666666666666685e-02 4.465823950840219769e-05
4.000000000000000083e-02 7.834589197262820104e-05
4.333333333333333481e-02 6.255485477598549116e-05
4.666666666666666879e-02 5.730013052202692636e-05
5.000000000000000278e-02 4.009667560720547863e-05
5.333333333333333676e-02 2.762606584257726317e-05
5.666666666666666380e-02 3.073649540502598754e-05
5.999999999999999778e-02 2.277610912047867142e-05
6.333333333333333870e-02 4.542633474456658771e-05
6.666666666666666574e-02 3.953521524160258371e-05
7.000000000000000666e-02 1.595074106113675283e-05
7.333333333333333370e-02 4.302084908067160818e-05
7.666666666666666075e-02 7.492675487837108239e-05
8.000000000000000167e-02 7.168295167252897171e-05
8.333333333333332871e-02 8.247054259269415155e-05
8.666666666666666963e-02 1.081372396155161342e-04
8.999999999999999667e-02 1.286973625008042132e-04
9.333333333333333759e-02 1.774985043922899797e-04
9.666666666666666463e-02 2.370548640849151623e-04
1.000000000000000056e-01 2.307139116247969302e-04
1.033333333333333326e-01 2.243230539089452469e-04
1.066666666666666735e-01 2.145629669504656167e-04
1.100000000000000006e-01 2.322809281448678931e-04
1.133333333333333276e-01 1.949908152021756491e-04
1.166666666666666685e-01 2.135397717459991407e-04
1.199999999999999956e-01 1.721082062468015650e-04
1.233333333333333365e-01 1.873764576216518929e-04
1.266666666666666774e-01 2.251914608347449498e-04
1.300000000000000044e-01 2.505667458322785590e-04
1.333333333333333315e-01 2.576824364781127308e-04
1.366666666666666585e-01 2.332185828239213832e-04
1.400000000000000133e-01 2.796884933802673556e-04
1.433333333333333404e-01 3.104387340563813380e-04
1.466666666666666674e-01 3.329824604345332784e-04
1.499999999999999944e-01 3.314994167123580526e-04
1.533333333333333215e-01 3.893359346479052796e-04
1.566666666666666763e-01 3.856715991731318738e-04
1.600000000000000033e-01 4.013525806755152692e-04
1.633333333333333304e-01 3.988916339503906228e-04
1.666666666666666574e-01 4.341347638207870840e-04
1.700000000000000122e-01 4.262612240939905872e-04
1.733333333333333393e-01 4.044501831887009624e-04
1.766666666666666663e-01 4.453807230963835462e-04
1.799999999999999933e-01 4.673985050147877462e-04
1.833333333333333204e-01 5.080157683163832871e-04
1.866666666666666752e-01 5.305779961885803697e-04
1.900000000000000022e-01 4.809305812763786658e-04
1.933333333333333293e-01 4.632521579962800562e-04
1.966666666666666563e-01 5.158879348542422250e-04
2.000000000000000111e-01 5.238496934344694100e-04
2.033333333333333381e-01 5.146491207257686273e-04
2.066666666666666652e-01 4.866311414528645685e-04
2.099999999999999922e-01 5.156405837453414964e-04
2.133333333333333470e-01 6.075221781453865599e-04
2.166666666666666741e-01 6.272872232872261922e-04
2.200000000000000011e-01 6.257802515808319477e-04
2.233333333333333282e-01 6.263456949026913190e-04
2.266666666666666552e-01 6.306612169578729166e-04
2.300000000000000100e-01 6.654043789809382936e-04
2.333333333333333370e-01 6.889193054441244968e-04
2.366666666666666641e-01 6.812166831029753400e-04
2.399999999999999911e-01 6.889737600508094584e-04
2.433333333333333459e-01 6.705343447766520804e-04
2.466666666666666730e-01 6.792421385664604294e-04
2.500000000000000000e-01 6.517740679081729382e-04
2.533333333333333548e-01 6.823069502384093710e-04
2.566666666666666541e-01 7.250174930305830490e-04
2.600000000000000089e-01 7.299156262215444890e-04
2.633333333333333082e-01 7.145111679806859240e-04
2.666666666666666630e-01 7.754804904858969561e-04
2.700000000000000178e-01 7.653331857077338984e-04
2.733333333333333171e-01 7.740787312011943033e-04
2.766666666666666718e-01 7.667264892391723041e-04
2.800000000000000266e-01 7.982857059544434808e-04
2.833333333333333259e-01 8.054321771559791454e-04
2.866666666666666807e-01 8.015082474882029295e-04
2.899999999999999800e-01 8.348561429316891935e-04
2.933333333333333348e-01 8.771513033130340364e-04
2.966666666666666896e-01 8.375690481570163826e-04
2.999999999999999889e-01 8.244512425481520523e-04
3.033333333333333437e-01 8.286396296682541074e-04
3.066666666666666430e-01 8.576424966771634129e-04
3.099999999999999978e-01 9.014680072690073320e-04
3.133333333333333526e-01 8.634575342392203368e-04
3.166666666666666519e-01 8.644523253949210062e-04
3.200000000000000067e-01 8.402935028075375623e-04
3.233333333333333059e-01 8.151553954109658218e-04
3.266666666666666607e-01 7.732122049416978449e-04
3.300000000000000155e-01 7.778046718907860591e-04
3.333333333333333148e-01 7.406067414658656922e-04
3.366666666666666696e-01 7.541255628978615899e-04
3.400000000000000244e-01 7.650348220914759967e-04
3.433333333333333237e-01 7.808414076208303189e-04
3.466666666666666785e-01 8.382187434021748373e-04
3.499999999999999778e-01 8.355067880455868679e-04
3.533333333333333326e-01 8.643787008846826048e-04
3.566666666666666874e-01 8.248408413499552783e-04
3.599999999999999867e-01 8.452327683569349492e-04
3.633333333333333415e-01 8.388939063691536191e-04
3.666666666666666408e-01 8.449968781431560494e-04
3.699999999999999956e-01 9.068808374833314812e-04
3.733333333333333504e-01 9.028848020108393158e-04
3.766666666666666496e-01 9.463476526095360164e-04
3.800000000000000044e-01 9.831081328864343938e-04
3.833333333333333592e-01 1.014838181977451015e-03
3.866666666666666585e-01 1.025709600697921609e-03
3.900000000000000133e-01 1.059894051041398999e-03
3.933333333333333126e-01 1.083229722356415792e-03
3.966666666666666674e-01 1.121554664204327256e-03
4.000000000000000222e-01 1.130706785894719513e-03
4.033333333333333215e-01 1.130690522704369538e-03
4.066666666666666763e-01 1.124843502104622139e-03
4.099999999999999756e-01 1.101503210007570566e-03
4.133333333333333304e-01 1.114006990354632354e-03
4.166666666666666852e-01 1.080692044721276446e-03
4.199999999999999845e-01 1.061562098600754567e-03
4.233333333333333393e-01 1.064954067703016705e-03
4.266666666666666941e-01 1.071704724265376552e-03
4.299999999999999933e-01 1.092650696712604841e-03
4.333333333333333481e-01 1.069461802662707850e-03
4.366666666666666474e-01 1.035474381947842915e-03
4.400000000000000022e-01 1.064857962981835549e-03
4.433333333333333570e-01 1.074281929142273384e-03
4.466666666666666563e-01 1.111248851833501750e-03
4.500000000000000111e-01 1.132427823564319258e-03
4.533333333333333104e-01 1.194487791038423286e-03
4.566666666666666652e-01 1.201597554928490741e-03
4.600000000000000200e-01 1.199592436328500433e-03
4.633333333333333193e-01 1.216807609890013797e-03
4.666666666666666741e-01 1.213244770303878450e-03
4.699999999999999734e-01 1.232238798797913315e-03
4.733333333333333282e-01 1.224624429649157076e-03
4.766666666666666829e-01 1.227902916709822101e-03
4.799999999999999822e-01 1.222908699949343259e-03
4.833333333333333370e-01 1.218809405342524688e-03
4.866666666666666918e-01 1.180605844775084456e-03
4.899999999999999911e-01 1.243298682627180796e-03
4.933333333333333459e-01 1.227721769041900668e-03
4.966666666666666452e-01 1.256375473205617599e-03
5.000000000000000000e-01 1.271760016645306912e-03
5.033333333333332993e-01 1.289708806538891750e-03
5.066666666666667096e-01 1.324388435708423462e-03
5.100000000000000089e-01 1.325798682627166158e-03
5.133333333333333082e-01 1.356439178108459487e-03
5.166666666666667185e-01 1.377976072009290398e-03
5.200000000000000178e-01 1.372075366616098968e-03
5.233333333333333171e-01 1.383736250043288152e-03
5.266666666666666163e-01 1.381291096315850897e-03
5.300000000000000266e-01 1.368072132131303853e-03
5.333333333333333259e-01 1.319911436970577778e-03
5.366666666666666252e-01 1.370140943223352448e-03
5.400000000000000355e-01 1.357925769661871840e-03
5.433333333333333348e-01 1.343264221595141805e-03
5.466666666666666341e-01 1.364487791038426767e-03
5.500000000000000444e-01 1.349094490231017573e-03
5.533333333333333437e-01 1.344582185166920407e-03
5.566666666666666430e-01 1.329281929142278607e-03
5.600000000000000533e-01 1.325691296315212320e-03
5.633333333333333526e-01 1.325474381947910896e-03
5.666666666666666519e-01 1.326961802662784962e-03
5.699999999999999512e-01 1.346817363379326782e-03
5.733333333333333615e-01 1.309204724265433661e-03
5.766666666666666607e-01 1.356620734369706760e-03
5.799999999999999600e-01 1.347395431934239607e-03
5.833333333333333703e-01 1.328192044721232534e-03
5.866666666666666696e-01 1.347340323687995500e-03
5.899999999999999689e-01 1.341503210007644054e-03
5.933333333333333792e-01 1.352343502104669248e-03
5.966666666666666785e-01 1.379857189370947701e-03
5.999999999999999778e-01 1.378206785894897646e-03
6.033333333333333881e-01 1.405721330870968178e-03
6.066666666666666874e-01 1.408229722356602043e-03
6.099999999999999867e-01 1.413227384374715623e-03
6.133333333333332860e-01 1.408209600697984953e-03
6.166666666666666963e-01 1.388171515310732129e-03
6.199999999999999956e-01 1.359774799553237212e-03
6.233333333333332948e-01 1.341347652609403696e-03
6.266666666666667052e-01 1.317051468677388204e-03
6.300000000000000044e-01 1.264380837483314313e-03
6.333333333333333037e-01 1.229163544809730446e-03
6.366666666666667140e-01 1.257227239702396471e-03
6.400000000000000133e-01 1.276066101690120913e-03
6.433333333333333126e-01 1.239007508016587433e-03
6.466666666666666119e-01 1.231878700884481148e-03
6.500000000000000222e-01 1.213006788045534190e-03
6.533333333333333215e-01 1.172385410068643719e-03
6.566666666666666208e-01 1.162508074287305071e-03
6.600000000000000311e-01 1.191701488757967997e-03
6.633333333333333304e-01 1.179125562897676005e-03
6.666666666666666297e-01 1.177273408132339938e-03
6.700000000000000400e-01 1.159471338557205300e-03
6.733333333333333393e-01 1.119878871608193105e-03
6.766666666666666385e-01 1.080988728744125549e-03
6.800000000000000488e-01 1.041126836140715550e-03
6.833333333333333481e-01 9.861189920614132909e-04
6.866666666666666474e-01 9.509575342390719221e-04
6.899999999999999467e-01 9.014680072687575318e-04
6.933333333333333570e-01 9.034758300102696538e-04
6.966666666666666563e-01 8.828062963347482750e-04
6.999999999999999556e-01 8.594512425478817441e-04
7.033333333333333659e-01 8.409023814900384863e-04
7.066666666666666652e-01 8.404846366461549145e-04
7.099999999999999645e-01 8.531894762648373209e-04
7.133333333333333748e-01 8.623415808213796829e-04
7.166666666666666741e-01 8.629321771558284837e-04
7.199999999999999734e-01 8.091190392876534965e-04
7.233333333333333837e-01 8.000598225723076773e-04
7.266666666666666829e-01 7.874120645343096747e-04
7.299999999999999822e-01 7.636665190408620241e-04
7.333333333333332815e-01 7.646471571523538735e-04
7.366666666666666918e-01 7.211778346471464651e-04
7.399999999999999911e-01 7.090822928880746723e-04
7.433333333333332904e-01 7.050174930304242693e-04
7.466666666666667007e-01 6.989736169048521575e-04
7.500000000000000000e-01 6.584407345744947015e-04
7.533333333333332993e-01 6.534088052329578566e-04
7.566666666666667096e-01 6.438676781098107149e-04
7.600000000000000089e-01 6.348070933838712016e-04
7.633333333333333082e-01 6.303833497693922538e-04
7.666666666666667185e-01 6.355859721104417659e-04
7.700000000000000178e-01 6.304043789807090015e-04
7.733333333333333171e-01 6.139945502908195074e-04
7.766666666666666163e-01 5.871790282356847968e-04
7.800000000000000266e-01 6.124469182471337092e-04
7.833333333333333259e-01 5.864538899535975958e-04
7.866666666666666252e-01 5.325221781451450198e-04
7.900000000000000355e-01 5.331405837449287866e-04
7.933333333333333348e-01 5.566311414525459966e-04
7.966666666666666341e-01 5.271491207254341838e-04
8.000000000000000444e-01 5.280163601007470398e-04
8.033333333333333437e-01 5.475546015205057238e-04
8.066666666666666430e-01 5.399188246626440701e-04
8.100000000000000533e-01 5.375972479426671669e-04
8.133333333333333526e-01 5.397446628549462666e-04
8.166666666666666519e-01 4.996824349827178047e-04
8.199999999999999512e-01 4.773985050144924358e-04
8.233333333333333615e-01 4.695473897626256665e-04
8.266666666666666607e-01 4.202835165217355673e-04
8.299999999999999600e-01 4.487612240937632890e-04
8.333333333333333703e-01 4.133014304870674671e-04
8.366666666666666696e-01 4.255583006168017768e-04
8.399999999999999689e-01 3.880192473418864196e-04
8.433333333333333792e-01 4.206715991727505433e-04
8.466666666666666785e-01 4.551692679810037667e-04
8.499999999999999778e-01 4.631660833787631937e-04
8.533333333333333881e-01 4.779824604341786909e-04
8.566666666666666874e-01 4.712720673893944223e-04
8.599999999999999867e-01 4.388551600467138769e-04
8.633333333333332860e-01 4.090519161569217133e-04
8.666666666666666963e-01 3.968491031445253725e-04
8.699999999999999956e-01 4.280667458320674967e-04
8.733333333333332948e-01 4.251914608344176116e-04
8.766666666666667052e-01 4.090431242880776530e-04
8.800000000000000044e-01 3.779415395799290422e-04
8.833333333333333037e-01 3.843731050791054926e-04
8.866666666666667140e-01 3.366574818685630355e-04
8.900000000000000133e-01 3.222809281446803453e-04
8.933333333333333126e-01 2.903963002836018603e-04
8.966666666666666119e-01 2.568230539088389719e-04
9.000000000000000222e-01 2.490472449579450576e-04
9.033333333333333215e-01 2.703881974179256353e-04
9.066666666666666208e-01 2.916651710588302748e-04
9.100000000000000311e-01 2.895306958339838310e-04
9.133333333333333304e-01 2.631372396153519588e-04
9.166666666666666297e-01 2.133038759258298889e-04
9.200000000000000400e-01 1.758496183389968159e-04
9.233333333333333393e-01 1.532600882114820706e-04
9.266666666666666385e-01 1.355208490804726829e-04
9.300000000000000488e-01 1.076174077278002628e-04
9.333333333333333481e-01 1.153685485746902550e-04
9.366666666666666474e-01 1.170930014111060125e-04
9.399999999999999467e-01 1.094427757869498308e-04
9.433333333333333570e-01 9.156982873825825209e-05
9.466666666666666563e-01 9.345939917571044475e-05
9.499999999999999556e-01 1.084300089403966716e-04
9.533333333333333659e-01 9.230013052180519040e-05
9.566666666666666652e-01 7.505485477588003107e-05
9.599999999999999645e-01 5.834589197240003244e-05
9.633333333333333748e-01 5.299157284166522430e-05
9.666666666666666741e-01 5.397684961672144510e-05
9.699999999999999734e-01 6.286630409024773769e-06
9.733333333333333837e-01 9.275530891139638356e-07
9.766666666666666829e-01 4.565245543292073549e-05
9.799999999999999822e-01 4.684477126765118626e-05
9.833333333333332815e-01 3.467469719409255191e-06
9.866666666666666918e-01 1.800525379663797665e-05
9.899999999999999911e-01 2.460945523435897897e-05
9.933333333333332904e-01 1.256863115350892457e-05
9.966666666666667007e-01 1.228892020799232654e-05
1.000000000000000000e+00 1.110223024625156540e-16


==> symmetric_n300_error_z_at_10000t2800.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 3.215988460818610187e-05
6.666666666666667095e-03 5.676389631278314779e-05
1.000000000000000021e-02 3.630700423882908534e-05
1.333333333333333419e-02 6.161753489740059986e-05
1.666666666666666644e-02 1.935717236167290578e-05
2.000000000000000042e-02 3.118762510719193248e-05
2.333333333333333440e-02 1.627062618639839309e-05
2.666666666666666838e-02 2.065399930747252588e-06
2.999999999999999889e-02 1.882533718433263004e-05
3.333333333333333287e-02 4.151404441793057898e-05
3.666666666666666685e-02 4.263635520701178350e-05
4.000000000000000083e-02 4.136374435317544118e-05
4.333333333333333481e-02 1.353432771388288214e-05
4.666666666666666879e-02 3.165286203114098251e-05
5.000000000000000278e-02 2.322407809528248546e-05
5.333333333333333676e-02 4.325268057554093604e-05
5.666666666666666380e-02 6.507668118393983292e-05
5.999999999999999778e-02 1.095340651740064897e-04
6.333333333333333870e-02 1.641294578400911974e-04
6.666666666666666574e-02 1.097007910160277544e-04
7.000000000000000666e-02 1.420859695757323293e-04
7.333333333333333370e-02 1.387895379345860380e-04
7.666666666666666075e-02 1.173160132165729230e-04
8.000000000000000167e-02 1.526698850904742444e-04
8.333333333333332871e-02 1.798556156053232602e-04
8.666666666666666963e-02 1.980443056945543900e-04
8.999999999999999667e-02 1.880736950128289453e-04
9.333333333333333759e-02 2.274481617748902451e-04
9.666666666666666463e-02 1.970053892600964751e-04
1.000000000000000056e-01 1.850830323202184990e-04
1.033333333333333326e-01 2.091853838851742697e-04
1.066666666666666735e-01 2.101500414712631493e-04
1.100000000000000006e-01 2.496479070235035902e-04
1.133333333333333276e-01 2.885165200906258942e-04
1.166666666666666685e-01 3.275933910028144824e-04
1.199999999999999956e-01 3.302160007156162980e-04
1.233333333333333365e-01 3.472218006549815383e-04
1.266666666666666774e-01 3.961148792298446741e-04
1.300000000000000044e-01 3.885659616786329984e-04
1.333333333333333315e-01 4.187457432504870791e-04
1.366666666666666585e-01 4.308248890536187092e-04
1.400000000000000133e-01 4.764740339049389206e-04
1.433333333333333404e-01 4.890304488460728294e-04
1.466666666666666674e-01 4.609980409950170666e-04
1.499999999999999944e-01 4.648806867316723768e-04
1.533333333333333215e-01 4.565155648835611535e-04
1.566666666666666763e-01 4.559064899131159976e-04
1.600000000000000033e-01 4.797239117727419844e-04
1.633333333333333304e-01 4.746382490942030463e-04
1.666666666666666574e-01 4.848198890434612940e-04
1.700000000000000122e-01 4.919391871811146233e-04
1.733333333333333393e-01 5.034998006519936231e-04
1.766666666666666663e-01 5.286720213797668766e-04
1.799999999999999933e-01 5.499594425928122643e-04
1.833333333333333204e-01 5.431989586874158560e-04
1.866666666666666752e-01 5.542274317560796915e-04
1.900000000000000022e-01 5.655483581178816221e-04
1.933333333333333293e-01 5.913318681843582336e-04
1.966666666666666563e-01 5.749147263238302275e-04
2.000000000000000111e-01 5.996336640629873482e-04
2.033333333333333381e-01 5.929920466207772023e-04
2.066666666666666652e-01 6.033265394445042062e-04
2.099999999999999922e-01 6.373071080799930233e-04
2.133333333333333470e-01 7.016036847091733364e-04
2.166666666666666741e-01 7.053861680235973264e-04
2.200000000000000011e-01 7.569910897635423463e-04
2.233333333333333282e-01 7.514216145929064616e-04
2.266666666666666552e-01 7.778475399760620412e-04
2.300000000000000100e-01 8.129386293869722557e-04
2.333333333333333370e-01 8.166979455216938355e-04
2.366666666666666641e-01 8.282951835107965621e-04
2.399999999999999911e-01 8.752333374662246701e-04
2.433333333333333459e-01 8.550153670309479370e-04
2.466666666666666730e-01 8.709775305936751089e-04
2.500000000000000000e-01 9.189560518414463530e-04
2.533333333333333548e-01 9.564537863104849436e-04
2.566666666666666541e-01 9.918068879404273730e-04
2.600000000000000089e-01 9.966848089621727080e-04
2.633333333333333082e-01 1.001923633119988777e-03
2.666666666666666630e-01 1.020026075562813217e-03
2.700000000000000178e-01 1.061828149402144206e-03
2.733333333333333171e-01 1.136499165605431294e-03
2.766666666666666718e-01 1.129875066223362534e-03
2.800000000000000266e-01 1.196958424286548306e-03
2.833333333333333259e-01 1.205251777034677119e-03
2.866666666666666807e-01 1.248090959149461554e-03
2.899999999999999800e-01 1.281311769319753990e-03
2.933333333333333348e-01 1.260749970143332233e-03
2.966666666666666896e-01 1.291407954695955596e-03
2.999999999999999889e-01 1.260788079768287995e-03
3.033333333333333437e-01 1.270559332437609656e-03
3.066666666666666430e-01 1.265723996640932825e-03
3.099999999999999978e-01 1.277117653082832094e-03
3.133333333333333526e-01 1.283075845812386984e-03
3.166666666666666519e-01 1.295267415464984584e-03
3.200000000000000067e-01 1.282027832510218568e-03
3.233333333333333059e-01 1.262525863830576967e-03
3.266666666666666607e-01 1.247596905969483583e-03
3.300000000000000155e-01 1.268076318382049816e-03
3.333333333333333148e-01 1.272299423352024617e-03
3.366666666666666696e-01 1.269434839244742985e-03
3.400000000000000244e-01 1.289484480427122159e-03
3.433333333333333237e-01 1.275783557191267903e-03
3.466666666666666785e-01 1.308333909009390394e-03
3.499999999999999778e-01 1.347137337793985479e-03
3.533333333333333326e-01 1.337195607823304933e-03
3.566666666666666874e-01 1.349343779002698529e-03
3.599999999999999867e-01 1.326916873461675417e-03
3.633333333333333415e-01 1.346583208817447863e-03
3.666666666666666408e-01 1.355844398107486359e-03
3.699999999999999956e-01 1.344702016390336707e-03
3.733333333333333504e-01 1.376490934014790168e-03
3.766666666666666496e-01 1.366212649889564368e-03
3.800000000000000044e-01 1.363035291422620698e-03
3.833333333333333592e-01 1.386960281127141981e-03
3.866666666666666585e-01 1.395489003230582226e-03
3.900000000000000133e-01 1.411122803617159693e-03
3.933333333333333126e-01 1.443029656440192321e-03
3.966666666666666674e-01 1.450377497399873983e-03
4.000000000000000222e-01 1.484000890360243075e-03
4.033333333333333215e-01 1.498901027296439814e-03
4.066666666666666763e-01 1.507579061579944479e-03
4.099999999999999756e-01 1.511702774597667442e-03
4.133333333333333304e-01 1.553773242372380459e-03
4.166666666666666852e-01 1.549624835518681465e-03
4.199999999999999845e-01 1.532591885866907422e-03
4.233333333333333393e-01 1.532675353088319703e-03
4.266666666666666941e-01 1.505709491322226867e-03
4.299999999999999933e-01 1.483361849138387090e-03
4.333333333333333481e-01 1.516466602833110855e-03
4.366666666666666474e-01 1.518357889728705334e-03
4.400000000000000022e-01 1.539036474806076971e-03
4.433333333333333570e-01 1.519336417340533263e-03
4.466666666666666563e-01 1.482591737537675147e-03
4.500000000000000111e-01 1.512969749838999345e-03
4.533333333333333104e-01 1.507971062894408742e-03
4.566666666666666652e-01 1.500929579537679803e-03
4.600000000000000200e-01 1.487679163429567186e-03
4.633333333333333193e-01 1.488220305701504209e-03
4.666666666666666741e-01 1.428386791602898054e-03
4.699999999999999734e-01 1.407345700482620643e-03
4.733333333333333282e-01 1.400930739104133682e-03
4.766666666666666829e-01 1.383308908297464779e-03
4.799999999999999822e-01 1.371980502945846503e-03
4.833333333333333370e-01 1.315279111971934256e-03
4.866666666666666918e-01 1.345704951662252125e-03
4.899999999999999911e-01 1.355758198990142382e-03
4.933333333333333459e-01 1.317938991609646227e-03
4.966666666666666452e-01 1.301414094515729314e-03
5.000000000000000000e-01 1.312850233373297204e-03
5.033333333333332993e-01 1.299747427849162751e-03
5.066666666666667096e-01 1.272938991609740000e-03
5.100000000000000089e-01 1.331591532323594951e-03
5.133333333333333082e-01 1.309871618328961596e-03
5.166666666666667185e-01 1.336945778638631843e-03
5.200000000000000178e-01 1.366980502945924769e-03
5.233333333333333171e-01 1.396642241631107506e-03
5.266666666666666163e-01 1.437597405770929537e-03
5.300000000000000266e-01 1.446512367149266343e-03
5.333333333333333259e-01 1.428386791603064587e-03
5.366666666666666252e-01 1.457386972368357458e-03
5.400000000000000355e-01 1.439345830096416812e-03
5.433333333333333348e-01 1.425929579537910108e-03
5.466666666666666341e-01 1.400471062894648178e-03
5.500000000000000444e-01 1.363803083172521191e-03
5.533333333333333437e-01 1.362591737537832692e-03
5.566666666666666430e-01 1.363503084007400279e-03
5.600000000000000533e-01 1.304036474806202772e-03
5.633333333333333526e-01 1.323357889728704606e-03
5.666666666666666519e-01 1.289799936166513561e-03
5.699999999999999512e-01 1.306695182471839800e-03
5.733333333333333615e-01 1.294876157989066634e-03
5.766666666666666607e-01 1.286008686421757918e-03
5.799999999999999600e-01 1.271758552533752695e-03
5.833333333333333703e-01 1.272958168851978655e-03
5.866666666666666696e-01 1.261273242372351611e-03
5.899999999999999689e-01 1.216702774597733239e-03
5.933333333333333792e-01 1.191745728246762503e-03
5.966666666666666785e-01 1.251401027296594748e-03
5.999999999999999778e-01 1.269834223693699915e-03
6.033333333333333881e-01 1.288710830733452717e-03
6.066666666666666874e-01 1.245529656440258481e-03
6.099999999999999867e-01 1.234456136950723426e-03
6.133333333333332860e-01 1.277155669897389600e-03
6.166666666666666963e-01 1.259460281127278147e-03
6.199999999999999956e-01 1.254701958089354807e-03
6.233333333333332948e-01 1.245379316556272098e-03
6.266666666666667052e-01 1.183157600681550292e-03
6.300000000000000044e-01 1.246368683057108573e-03
6.333333333333333037e-01 1.179177731440939070e-03
6.366666666666667140e-01 1.189916542150892820e-03
6.400000000000000133e-01 1.202750206795055732e-03
6.433333333333333126e-01 1.171010445669473654e-03
6.466666666666666119e-01 1.146362274490053679e-03
6.500000000000000222e-01 1.137137337794136283e-03
6.533333333333333215e-01 1.152500575676118633e-03
6.566666666666666208e-01 1.132450223858050276e-03
6.600000000000000311e-01 1.172817813760662631e-03
6.633333333333333304e-01 1.196101505911373319e-03
6.666666666666666297e-01 1.181466090018790105e-03
6.700000000000000400e-01 1.139742985048708412e-03
6.733333333333333393e-01 1.120096905969536483e-03
6.766666666666666385e-01 1.056692530497282956e-03
6.800000000000000488e-01 1.003694499177087973e-03
6.833333333333333481e-01 1.011100748798343663e-03
6.866666666666666474e-01 9.964091791456741731e-04
6.899999999999999467e-01 9.662843197497106296e-04
6.933333333333333570e-01 9.657239966408548426e-04
6.966666666666666563e-01 9.405593324377514719e-04
6.999999999999999556e-01 9.149547464351037718e-04
7.033333333333333659e-01 9.047412880293648207e-04
7.066666666666666652e-01 9.007499701432775119e-04
7.099999999999999645e-01 8.546451026530399453e-04
7.133333333333333748e-01 8.630909591494928534e-04
7.166666666666666741e-01 8.619184437015370293e-04
7.199999999999999734e-01 8.452917576199370231e-04
7.233333333333333837e-01 8.940417328900385208e-04
7.266666666666666829e-01 8.831658322720481458e-04
7.299999999999999822e-01 8.659948160687491736e-04
7.333333333333332815e-01 8.191927422296352290e-04
7.366666666666666918e-01 7.894236331200676915e-04
7.399999999999999911e-01 7.816848089621797335e-04
7.433333333333332904e-01 7.418068879405104177e-04
7.466666666666667007e-01 7.522871196437019847e-04
7.500000000000000000e-01 7.372893851746442628e-04
7.533333333333332993e-01 7.159775305938254064e-04
7.566666666666667096e-01 7.266820336975232664e-04
7.600000000000000089e-01 6.727333374664246080e-04
7.633333333333333082e-01 6.599618501774151547e-04
7.666666666666667185e-01 6.383646121885244717e-04
7.700000000000000178e-01 6.179386293869715274e-04
7.733333333333333171e-01 6.095142066427361449e-04
7.766666666666666163e-01 5.822549479263527950e-04
7.800000000000000266e-01 5.528244230968981654e-04
7.833333333333333259e-01 5.470528346904757200e-04
7.866666666666666252e-01 5.182703513760267278e-04
7.900000000000000355e-01 5.289737747466993767e-04
7.933333333333333348e-01 5.366598727778448819e-04
7.966666666666666341e-01 5.271587132875676929e-04
8.000000000000000444e-01 4.971336640630652504e-04
8.033333333333333437e-01 5.124147263238509886e-04
8.066666666666666430e-01 5.296652015177039097e-04
8.100000000000000533e-01 5.188816914513671996e-04
8.133333333333333526e-01 4.500607650895216416e-04
8.166666666666666519e-01 4.206989586876264120e-04
8.199999999999999512e-01 4.282927759262644685e-04
8.233333333333333615e-01 4.311720213797665124e-04
8.266666666666666607e-01 4.176664673188335009e-04
8.299999999999999600e-01 4.269391871812855399e-04
8.333333333333333703e-01 3.656532223769715095e-04
8.366666666666666696e-01 3.363049157609210305e-04
8.399999999999999689e-01 3.097239117730854474e-04
8.433333333333333792e-01 2.942398232466669761e-04
8.466666666666666785e-01 3.281822315502891385e-04
8.499999999999999778e-01 3.448806867317744107e-04
8.533333333333333881e-01 3.309980409951229774e-04
8.566666666666666874e-01 3.115304488460757248e-04
8.599999999999999867e-01 2.956407005716976677e-04
8.633333333333332860e-01 2.891582223871203006e-04
8.666666666666666963e-01 2.654124099171206730e-04
8.699999999999999956e-01 2.777326283452397071e-04
8.733333333333332948e-01 3.011148792299578325e-04
8.766666666666667052e-01 3.247218006551255698e-04
8.800000000000000044e-01 2.943826673825200579e-04
8.833333333333333037e-01 3.359267243362440425e-04
8.866666666666667140e-01 3.360165200906872762e-04
8.900000000000000133e-01 3.363145736900441385e-04
8.933333333333333126e-01 2.884833748046378155e-04
8.966666666666666119e-01 2.975187172185589368e-04
9.000000000000000222e-01 2.642496989869180801e-04
9.033333333333333215e-01 2.086720559267840613e-04
9.066666666666666208e-01 1.874481617747392193e-04
9.100000000000000311e-01 1.622403616796108672e-04
9.133333333333333304e-01 1.397109723611511534e-04
9.166666666666666297e-01 1.881889489386834313e-04
9.200000000000000400e-01 1.743365517571371370e-04
9.233333333333333393e-01 1.364826798832541321e-04
9.266666666666666385e-01 1.237895379343489921e-04
9.300000000000000488e-01 1.045859695755213536e-04
9.333333333333333481e-01 7.886745768248548671e-05
9.366666666666666474e-01 6.496279117318426444e-05
9.399999999999999467e-01 9.120073184065713434e-05
9.433333333333333570e-01 8.674334785052639774e-05
9.466666666666666563e-01 7.491934724201954054e-05
9.499999999999999556e-01 7.405741142851862691e-05
9.533333333333333659e-01 7.415286203094062500e-05
9.566666666666666652e-01 3.436766104714106262e-05
9.599999999999999645e-01 4.636374435318391107e-05
9.633333333333333748e-01 3.846968854032128959e-05
9.666666666666666741e-01 3.180711084682652512e-06
9.699999999999999734e-01 4.215867051748922734e-05
9.733333333333333837e-01 2.039873326398211617e-05
9.766666666666666829e-01 3.539604048002908954e-05
9.799999999999999822e-01 1.797904155931284720e-05
9.833333333333332815e-01 2.397616097138399738e-05
9.866666666666666918e-01 2.171579843557314149e-05
9.899999999999999911e-01 3.702632909424741214e-05
9.933333333333332904e-01 1.573610368710287588e-05
9.966666666666667007e-01 1.284011539171014959e-05
1.000000000000000000e+00 2.775557561562891351e-16


==> symmetric_n300_error_z_at_10000t700.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
3.333333333333333547e-03 5.716451919754884231e-06
6.666666666666667095e-03 9.081349861420409675e-07
1.000000000000000021e-02 1.218604055400543396e-05
1.333333333333333419e-02 6.993585439606792020e-06
1.666666666666666644e-02 2.732683543546499116e-07
2.000000000000000042e-02 1.470000692335021730e-05
2.333333333333333440e-02 2.215227496065244606e-05
2.666666666666666838e-02 2.131051865751631968e-05
2.999999999999999889e-02 2.973601246545817811e-05
3.333333333333333287e-02 3.415766549186988188e-05
3.666666666666666685e-02 9.638697813951768723e-06
4.000000000000000083e-02 3.874331665591063123e-05
4.333333333333333481e-02 2.153672575065657124e-05
4.666666666666666879e-02 3.308513454142875121e-05
5.000000000000000278e-02 5.762243387521376325e-05
5.333333333333333676e-02 4.855020484276217907e-05
5.666666666666666380e-02 5.093772741816826599e-05
5.999999999999999778e-02 4.235532221531779218e-05
6.333333333333333870e-02 5.037435868251310955e-05
6.666666666666666574e-02 6.506726305167964686e-05
7.000000000000000666e-02 6.484085936038497255e-05
7.333333333333333370e-02 5.810304353170980818e-05
7.666666666666666075e-02 7.326279049441053459e-05
8.000000000000000167e-02 7.789682766018435345e-05
8.333333333333332871e-02 7.708297474205705324e-05
8.666666666666666963e-02 9.590014989389883393e-05
8.999999999999999667e-02 9.776170882200285739e-05
9.333333333333333759e-02 9.941545018223030272e-05
9.666666666666666463e-02 1.101102872441694913e-04
1.000000000000000056e-01 1.132629191361866905e-04
1.033333333333333326e-01 1.164578349850259320e-04
1.066666666666666735e-01 1.456139842632431236e-04
1.100000000000000006e-01 1.641514466571569741e-04
1.133333333333333276e-01 1.621581014341622051e-04
1.166666666666666685e-01 1.555562962888695777e-04
1.199999999999999956e-01 1.786028489789148743e-04
1.233333333333333365e-01 1.647223817285436986e-04
1.266666666666666774e-01 1.681739883785948741e-04
1.300000000000000044e-01 2.032179009255202784e-04
1.333333333333333315e-01 1.991154887611285007e-04
1.366666666666666585e-01 1.792959239223790302e-04
1.400000000000000133e-01 1.971895123282496609e-04
1.433333333333333404e-01 2.045610243134043937e-04
1.466666666666666674e-01 2.290096911005401470e-04
1.499999999999999944e-01 2.539692005226468208e-04
1.533333333333333215e-01 2.745410253026936420e-04
1.566666666666666763e-01 2.933277505334785928e-04
1.600000000000000033e-01 3.229330670009855631e-04
1.633333333333333304e-01 3.609617636591011536e-04
1.666666666666666574e-01 3.641863858983573898e-04
1.700000000000000122e-01 3.777138929181023119e-04
1.733333333333333393e-01 3.766523141781885631e-04
1.766666666666666663e-01 3.619440715708910350e-04
1.799999999999999933e-01 3.995326339585325570e-04
1.833333333333333204e-01 4.403625040511338629e-04
1.866666666666666752e-01 4.462125376019920875e-04
1.900000000000000022e-01 4.905292615630107989e-04
1.933333333333333293e-01 4.842601911798360970e-04
1.966666666666666563e-01 4.966871460022614926e-04
2.000000000000000111e-01 5.395928981219988430e-04
2.033333333333333381e-01 5.639278192843821813e-04
2.066666666666666652e-01 6.006431935191014482e-04
2.099999999999999922e-01 5.640245286034073491e-04
2.133333333333333470e-01 5.708581996727579710e-04
2.166666666666666741e-01 6.037647582937955004e-04
2.200000000000000011e-01 6.270322403146566526e-04
2.233333333333333282e-01 6.449494724777016241e-04
2.266666666666666552e-01 6.701393777784336869e-04
2.300000000000000100e-01 7.010589462229099844e-04
2.333333333333333370e-01 6.678325376372196143e-04
2.366666666666666641e-01 6.889185165190325755e-04
2.399999999999999911e-01 6.869425522501859671e-04
2.433333333333333459e-01 7.020309179993078352e-04
2.466666666666666730e-01 7.326437883029279785e-04
2.500000000000000000e-01 7.405752019884470627e-04
2.533333333333333548e-01 7.259530237664069130e-04
2.566666666666666541e-01 7.222389044902466360e-04
2.600000000000000089e-01 7.212282400825831274e-04
2.633333333333333082e-01 7.447167957955747042e-04
2.666666666666666630e-01 7.428339958085172778e-04
2.700000000000000178e-01 7.540428781674102243e-04
2.733333333333333171e-01 7.518067150751595040e-04
2.766666666666666718e-01 7.520889652053441843e-04
2.800000000000000266e-01 7.450198913880878848e-04
2.833333333333333259e-01 7.690631770124745081e-04
2.866666666666666807e-01 7.943492078295033565e-04
2.899999999999999800e-01 8.143416858410468251e-04
2.933333333333333348e-01 8.366709086283230512e-04
2.966666666666666896e-01 8.714670474784247389e-04
2.999999999999999889e-01 8.780267576667388774e-04
3.033333333333333437e-01 9.073131209247908835e-04
3.066666666666666430e-01 8.961222534588086930e-04
3.099999999999999978e-01 9.295832462191122580e-04
3.133333333333333526e-01 9.653247707902545827e-04
3.166666666666666519e-01 9.518083509427732736e-04
3.200000000000000067e-01 9.533282998868686242e-04
3.233333333333333059e-01 9.700116566086491865e-04
3.266666666666666607e-01 1.001151454667781326e-03
3.300000000000000155e-01 1.014373323508677149e-03
3.333333333333333148e-01 9.631354223376686896e-04
3.366666666666666696e-01 9.925617066220415730e-04
3.400000000000000244e-01 9.661085272701375182e-04
3.433333333333333237e-01 9.688978958855565260e-04
3.466666666666666785e-01 9.935507494940876150e-04
3.499999999999999778e-01 9.935202148091404339e-04
3.533333333333333326e-01 9.439248721029858125e-04
3.566666666666666874e-01 9.907153520903877464e-04
3.599999999999999867e-01 1.049840932562995377e-03
3.633333333333333415e-01 9.947494681830648666e-04
3.666666666666666408e-01 1.040553986849601653e-03
3.699999999999999956e-01 1.056532619379491056e-03
3.733333333333333504e-01 1.086128529255603326e-03
3.766666666666666496e-01 1.085283175855100701e-03
3.800000000000000044e-01 1.041602911244110530e-03
3.833333333333333592e-01 1.045192243958215084e-03
3.866666666666666585e-01 1.067820436522315397e-03
3.900000000000000133e-01 1.098754770131271652e-03
3.933333333333333126e-01 1.084760476582513622e-03
3.966666666666666674e-01 1.081767337548111829e-03
4.000000000000000222e-01 1.043202951279520452e-03
4.033333333333333215e-01 1.040826000168526555e-03
4.066666666666666763e-01 1.046392852587729738e-03
4.099999999999999756e-01 1.027490832439192925e-03
4.133333333333333304e-01 9.842048231631372879e-04
4.166666666666666852e-01 9.916172063038630746e-04
4.199999999999999845e-01 1.008974468050982676e-03
4.233333333333333393e-01 1.046353807182265339e-03
4.266666666666666941e-01 1.063829744493816065e-03
4.299999999999999933e-01 1.064807400473322119e-03
4.333333333333333481e-01 1.066855774632835541e-03
4.366666666666666474e-01 1.075041026587397752e-03
4.400000000000000022e-01 1.115259758958597747e-03
4.433333333333333570e-01 1.133405635519280086e-03
4.466666666666666563e-01 1.125369334653181230e-03
4.500000000000000111e-01 1.147871838206748762e-03
4.533333333333333104e-01 1.146797722472336911e-03
4.566666666666666652e-01 1.154695118034509971e-03
4.600000000000000200e-01 1.136609005218558455e-03
4.633333333333333193e-01 1.163414511863469780e-03
4.666666666666666741e-01 1.215983546817789307e-03
4.699999999999999734e-01 1.163518102542671073e-03
4.733333333333333282e-01 1.177716893543345744e-03
4.766666666666666829e-01 1.125275330676023255e-03
4.799999999999999822e-01 1.132885498038305183e-03
4.833333333333333370e-01 1.144736132485835167e-03
4.866666666666666918e-01 1.163345939141524621e-03
4.899999999999999911e-01 1.148730242927498146e-03
4.933333333333333459e-01 1.131734309479826006e-03
4.966666666666666452e-01 1.151533335468191144e-03
5.000000000000000000e-01 1.164799108335001776e-03
5.033333333333332993e-01 1.175700002134849598e-03
5.066666666666667096e-01 1.146734309479813252e-03
5.100000000000000089e-01 1.108730242927513654e-03
5.133333333333333082e-01 1.084179272474894429e-03
5.166666666666667185e-01 1.092236132485768785e-03
5.200000000000000178e-01 1.098718831371470195e-03
5.233333333333333171e-01 1.098608664009292912e-03
5.266666666666666163e-01 1.083550226876728306e-03
5.300000000000000266e-01 1.116018102542581936e-03
5.333333333333333259e-01 1.076816880151099109e-03
5.366666666666666252e-01 1.052581178530132000e-03
5.400000000000000355e-01 1.068275671885166034e-03
5.433333333333333348e-01 1.020528451367741507e-03
5.466666666666666341e-01 1.015964389138868107e-03
5.500000000000000444e-01 1.011205171540019432e-03
5.533333333333333437e-01 1.079536001319658656e-03
5.566666666666666430e-01 1.019238968852587135e-03
5.600000000000000533e-01 1.041093092291778266e-03
5.633333333333333526e-01 1.030041026587158459e-03
5.666666666666666519e-01 9.685224412993576060e-04
5.699999999999999512e-01 9.531407338065900348e-04
5.733333333333333615e-01 9.621630778269829598e-04
5.766666666666666607e-01 9.446871405154322332e-04
5.799999999999999600e-01 9.773078013841640654e-04
5.833333333333333703e-01 9.857838729702694813e-04
5.866666666666666696e-01 1.028371489829538188e-03
5.899999999999999689e-01 1.029990832438931747e-03
5.933333333333333792e-01 1.011392852587500446e-03
5.966666666666666785e-01 1.009159333501485900e-03
5.999999999999999778e-01 9.940362846126427065e-04
6.033333333333333881e-01 9.751006708810794343e-04
6.066666666666666874e-01 9.722604765822207007e-04
6.099999999999999867e-01 9.979214367976663169e-04
6.133333333333332860e-01 1.001987103188661798e-03
6.166666666666666963e-01 9.818589106246333742e-04
6.199999999999999956e-01 9.757695779105124423e-04
6.233333333333332948e-01 9.986165091881993305e-04
6.266666666666667052e-01 1.004461862588679200e-03
6.300000000000000044e-01 9.981992860458865913e-04
6.333333333333333037e-01 9.872206535159744334e-04
6.366666666666667140e-01 9.514161348495586701e-04
6.400000000000000133e-01 9.315075992293309071e-04
6.433333333333333126e-01 8.940486854235318859e-04
6.466666666666666119e-01 8.672582054361499537e-04
6.500000000000000222e-01 8.718535481422873268e-04
6.533333333333333215e-01 8.810507494939057160e-04
6.566666666666666208e-01 8.038978958853637558e-04
6.600000000000000311e-01 8.036085272700166371e-04
6.633333333333333304e-01 8.017283732886237857e-04
6.666666666666666297e-01 7.848020890042217701e-04
6.700000000000000400e-01 8.077066568419333237e-04
6.733333333333333393e-01 8.078181213344026723e-04
6.766666666666666385e-01 7.800116566086257031e-04
6.800000000000000488e-01 7.374949665535646126e-04
6.833333333333333481e-01 7.059750176093282370e-04
6.866666666666666474e-01 6.986581041236172851e-04
6.899999999999999467e-01 6.820832462191006584e-04
6.933333333333333570e-01 6.727889201255110585e-04
6.966666666666666563e-01 6.514797875913913572e-04
6.999999999999999556e-01 6.046934243333912384e-04
7.033333333333333659e-01 5.964670474783995147e-04
7.066666666666666652e-01 5.741709086282686947e-04
7.099999999999999645e-01 5.368416858410052228e-04
7.133333333333333748e-01 5.418492078294590009e-04
7.166666666666666741e-01 5.190631770123355082e-04
7.199999999999999734e-01 5.183532247212685462e-04
7.233333333333333837e-01 5.170889652051369190e-04
7.266666666666666829e-01 4.709733817416239532e-04
7.299999999999999822e-01 4.415428781673336189e-04
7.333333333333332815e-01 4.495006624750108593e-04
7.366666666666666918e-01 4.313834624620760394e-04
7.399999999999999911e-01 4.320615734157429166e-04
7.433333333333332904e-01 3.980722378233436665e-04
7.466666666666667007e-01 3.809530237661729046e-04
7.500000000000000000e-01 4.114085353215113372e-04
7.533333333333332993e-01 3.768104549693451766e-04
7.566666666666667096e-01 3.470309179989805592e-04
7.600000000000000089e-01 3.469425522499847148e-04
7.633333333333333082e-01 3.097518498519913344e-04
7.666666666666667185e-01 3.236658709702133763e-04
7.700000000000000178e-01 2.935589462224608148e-04
7.733333333333333171e-01 3.076393777781127881e-04
7.766666666666666163e-01 3.216161391440541806e-04
7.800000000000000266e-01 2.861989069809500741e-04
7.833333333333333259e-01 3.337647582933311874e-04
7.866666666666666252e-01 3.550248663390931370e-04
7.900000000000000355e-01 3.465245286030094185e-04
7.933333333333333348e-01 3.414765268520691954e-04
7.966666666666666341e-01 3.330944859508133682e-04
8.000000000000000444e-01 3.170928981217069342e-04
8.033333333333333437e-01 2.858538126686016589e-04
8.066666666666666430e-01 2.909268578463186650e-04
8.100000000000000533e-01 3.330292615627006292e-04
8.133333333333333526e-01 3.053792042684300156e-04
8.166666666666666519e-01 2.936958373843112646e-04
8.199999999999999512e-01 2.570326339582651443e-04
8.233333333333333615e-01 2.186107382372570740e-04
8.266666666666666607e-01 2.191523141778506378e-04
8.299999999999999600e-01 2.277138929179245430e-04
8.333333333333333703e-01 2.325197192313832595e-04
8.366666666666666696e-01 1.992950969922357984e-04
8.399999999999999689e-01 1.712664003341579644e-04
8.433333333333333792e-01 1.391610838665791050e-04
8.466666666666666785e-01 1.403743586357308892e-04
8.499999999999999778e-01 1.481358671890364853e-04
8.533333333333333881e-01 1.315096911002622271e-04
8.566666666666666874e-01 1.412276909797394175e-04
8.599999999999999867e-01 1.488561789946274416e-04
8.633333333333332860e-01 1.526292572553433757e-04
8.666666666666666963e-01 1.732821554274455167e-04
8.699999999999999956e-01 1.698845675918714271e-04
8.733333333333332948e-01 1.673406550449785257e-04
8.766666666666667052e-01 1.705557150616376916e-04
8.800000000000000044e-01 1.619361823119169763e-04
8.833333333333333037e-01 1.688896296218600490e-04
8.866666666666667140e-01 1.346581014337600024e-04
8.900000000000000133e-01 1.224847799900508072e-04
8.933333333333333126e-01 1.047806509295590160e-04
8.966666666666666119e-01 9.979116831798640064e-05
9.000000000000000222e-01 1.007629191357994891e-04
9.033333333333333215e-01 7.677695391050676221e-05
9.066666666666666208e-01 7.858211684846905243e-05
9.100000000000000311e-01 8.359504215499358182e-05
9.133333333333333304e-01 7.090014989358239816e-05
9.166666666666666297e-01 5.958297474184526266e-05
9.200000000000000400e-01 3.789682765997781644e-05
9.233333333333333393e-01 5.409612382745176973e-05
9.266666666666666385e-01 4.810304353142225153e-05
9.300000000000000488e-01 5.567419269342233079e-05
9.333333333333333481e-01 5.673392971805579776e-05
9.366666666666666474e-01 4.537435868223749225e-05
9.399999999999999467e-01 5.152198888164205570e-05
9.433333333333333570e-01 4.927106075114373596e-05
9.466666666666666563e-01 5.271687150909531994e-05
9.499999999999999556e-01 4.928910054147195297e-05
9.533333333333333659e-01 3.725180120778270876e-05
9.566666666666666652e-01 2.487005908369255280e-05
9.599999999999999645e-01 2.790998332230509860e-05
9.633333333333333748e-01 1.880536448034542119e-05
9.666666666666666741e-01 2.665766549153625320e-05
9.699999999999999734e-01 3.806934579853038514e-05
9.733333333333333837e-01 3.297718532396798352e-05
9.766666666666666829e-01 3.048560829371771419e-05
9.799999999999999822e-01 3.303334025639426130e-05
9.833333333333332815e-01 1.306006497869827143e-05
9.866666666666666918e-01 5.064145600641722922e-07
9.899999999999999911e-01 5.519373887596934480e-06
9.933333333333332904e-01 8.258531680294112221e-06
9.966666666666667007e-01 1.178354808012427313e-05
1.000000000000000000e+00 1.665334536937734811e-16


==> symmetric_theor_z_at_10000t1400.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 8.457510556883942720e-04
2.000000000000000042e-03 1.691057159750252890e-03
3.000000000000000062e-03 2.535917264105734623e-03
4.000000000000000083e-03 3.380330319564653786e-03
5.000000000000000104e-03 4.224295275833655702e-03
6.000000000000000125e-03 5.067811081523047184e-03
7.000000000000000146e-03 5.910876684153932963e-03
8.000000000000000167e-03 6.753491030165598673e-03
9.000000000000001055e-03 7.595653064922225535e-03
1.000000000000000021e-02 8.437361732720530944e-03
1.099999999999999936e-02 9.278615976796893844e-03
1.200000000000000025e-02 1.011941473933463363e-02
1.300000000000000114e-02 1.095975696147168631e-02
1.400000000000000029e-02 1.179964158330761188e-02
1.499999999999999944e-02 1.263906754391151688e-02
1.600000000000000033e-02 1.347803378132942514e-02
1.700000000000000122e-02 1.431653923259186209e-02
1.800000000000000211e-02 1.515458283372155858e-02
1.899999999999999953e-02 1.599216351974119821e-02
2.000000000000000042e-02 1.682928022468110560e-02
2.100000000000000130e-02 1.766593188158728858e-02
2.199999999999999872e-02 1.850211742252890618e-02
2.299999999999999961e-02 1.933783577860663516e-02
2.400000000000000050e-02 2.017308587996041042e-02
2.500000000000000139e-02 2.100786665577758852e-02
2.600000000000000228e-02 2.184217703430077831e-02
2.699999999999999969e-02 2.267601594283644509e-02
2.800000000000000058e-02 2.350938230776264404e-02
2.900000000000000147e-02 2.434227505453768689e-02
2.999999999999999889e-02 2.517469310770806962e-02
3.099999999999999978e-02 2.600663539091708359e-02
3.200000000000000067e-02 2.683810082691326371e-02
3.300000000000000155e-02 2.766908833755864910e-02
3.400000000000000244e-02 2.849959684383740824e-02
3.500000000000000333e-02 2.932962526586471719e-02
3.600000000000000422e-02 3.015917252289466305e-02
3.699999999999999817e-02 3.098823753332981962e-02
3.799999999999999906e-02 3.181681921472948732e-02
3.899999999999999994e-02 3.264491648381831479e-02
4.000000000000000083e-02 3.347252825649582597e-02
4.100000000000000172e-02 3.429965344784458720e-02
4.200000000000000261e-02 3.512629097213960938e-02
4.300000000000000350e-02 3.595243974285743105e-02
4.399999999999999745e-02 3.677809867268481969e-02
4.499999999999999833e-02 3.760326667352822255e-02
4.599999999999999922e-02 3.842794265652281493e-02
4.700000000000000011e-02 3.925212553204176363e-02
4.800000000000000100e-02 4.007581420970557362e-02
4.900000000000000189e-02 4.089900759839135147e-02
5.000000000000000278e-02 4.172170460624227001e-02
5.100000000000000366e-02 4.254390414067694970e-02
5.200000000000000455e-02 4.336560510839920779e-02
5.299999999999999850e-02 4.418680641540715520e-02
5.399999999999999939e-02 4.500750696700351466e-02
5.500000000000000028e-02 4.582770566780450250e-02
5.600000000000000117e-02 4.664740142175028553e-02
5.700000000000000205e-02 4.746659313211434167e-02
5.800000000000000294e-02 4.828527970151327148e-02
5.900000000000000383e-02 4.910346003191719960e-02
5.999999999999999778e-02 4.992113302465905206e-02
6.099999999999999867e-02 5.073829758044497151e-02
6.199999999999999956e-02 5.155495259936448277e-02
6.300000000000000044e-02 5.237109698090018639e-02
6.400000000000000133e-02 5.318672962393838216e-02
6.500000000000000222e-02 5.400184942677905414e-02
6.600000000000000311e-02 5.481645528714608473e-02
6.700000000000000400e-02 5.563054610219793361e-02
6.800000000000000488e-02 5.644412076853765059e-02
6.900000000000000577e-02 5.725717818222346434e-02
7.000000000000000666e-02 5.806971723877964869e-02
7.100000000000000755e-02 5.888173683320624408e-02
7.200000000000000844e-02 5.969323585999075643e-02
7.299999999999999545e-02 6.050421321311772599e-02
7.399999999999999634e-02 6.131466778608030826e-02
7.499999999999999722e-02 6.212459847189073098e-02
7.599999999999999811e-02 6.293400416309098688e-02
7.699999999999999900e-02 6.374288375176392907e-02
7.799999999999999989e-02 6.455123612954420664e-02
7.900000000000000078e-02 6.535906018762910330e-02
8.000000000000000167e-02 6.616635481678995179e-02
8.100000000000000255e-02 6.697311890738263940e-02
8.200000000000000344e-02 6.777935134935933470e-02
8.300000000000000433e-02 6.858505103227954813e-02
8.400000000000000522e-02 6.939021684532122036e-02
8.500000000000000611e-02 7.019484767729215757e-02
8.600000000000000699e-02 7.099894241664171657e-02
8.700000000000000788e-02 7.180249995147147679e-02
8.799999999999999489e-02 7.260551916954766094e-02
8.899999999999999578e-02 7.340799895831214006e-02
8.999999999999999667e-02 7.420993820489385495e-02
9.099999999999999756e-02 7.501133579612097313e-02
9.199999999999999845e-02 7.581219061853233798e-02
9.299999999999999933e-02 7.661250155838911224e-02
9.400000000000000022e-02 7.741226750168690718e-02
9.500000000000000111e-02 7.821148733416723176e-02
9.600000000000000200e-02 7.901015994132971898e-02
9.700000000000000289e-02 7.980828420844431059e-02
9.800000000000000377e-02 8.060585902056247032e-02
9.900000000000000466e-02 8.140288326253014572e-02
1.000000000000000056e-01 8.219935581899955046e-02
1.010000000000000064e-01 8.299527557444098813e-02
1.020000000000000073e-01 8.379064141315591130e-02
1.030000000000000082e-01 8.458545221928846780e-02
1.040000000000000091e-01 8.537970687683799076e-02
1.049999999999999961e-01 8.617340426967189104e-02
1.059999999999999970e-01 8.696654328153737012e-02
1.069999999999999979e-01 8.775912279607457622e-02
1.079999999999999988e-01 8.855114169682858083e-02
1.089999999999999997e-01 8.934259886726239608e-02
1.100000000000000006e-01 9.013349319076968680e-02
1.110000000000000014e-01 9.092382355068699684e-02
1.120000000000000023e-01 9.171358883030684972e-02
1.130000000000000032e-01 9.250278791289076596e-02
1.140000000000000041e-01 9.329141968168153110e-02
1.150000000000000050e-01 9.407948301991678197e-02
1.160000000000000059e-01 9.486697681084138578e-02
1.170000000000000068e-01 9.565389993772069333e-02
1.180000000000000077e-01 9.644025128385387557e-02
1.190000000000000085e-01 9.722602973258667736e-02
1.199999999999999956e-01 9.801123416732450411e-02
1.209999999999999964e-01 9.879586347154621639e-02
1.219999999999999973e-01 9.957991652881656441e-02
1.229999999999999982e-01 1.003633922228003433e-01
1.239999999999999991e-01 1.011462894372750637e-01
1.250000000000000000e-01 1.019286070561448987e-01
1.260000000000000009e-01 1.027103439634538817e-01
1.270000000000000018e-01 1.034914990433993265e-01
1.280000000000000027e-01 1.042720711803457878e-01
1.290000000000000036e-01 1.050520592588382318e-01
1.300000000000000044e-01 1.058314621636157332e-01
1.310000000000000053e-01 1.066102787796258389e-01
1.320000000000000062e-01 1.073885079920373770e-01
1.330000000000000071e-01 1.081661486862548205e-01
1.340000000000000080e-01 1.089431997479322067e-01
1.350000000000000089e-01 1.097196600629865848e-01
1.360000000000000098e-01 1.104955285176126428e-01
1.370000000000000107e-01 1.112708039982958780e-01
1.380000000000000115e-01 1.120454853918273486e-01
1.390000000000000124e-01 1.128195715853173575e-01
1.400000000000000133e-01 1.135930614662099547e-01
1.410000000000000142e-01 1.143659539222966481e-01
1.420000000000000151e-01 1.151382478417308924e-01
1.430000000000000160e-01 1.159099421130423829e-01
1.440000000000000169e-01 1.166810356251516412e-01
1.449999999999999900e-01 1.174515272673835875e-01
1.459999999999999909e-01 1.182214159294827371e-01
1.469999999999999918e-01 1.189907005016274250e-01
1.479999999999999927e-01 1.197593798744440025e-01
1.489999999999999936e-01 1.205274529390218952e-01
1.499999999999999944e-01 1.212949185869278412e-01
1.509999999999999953e-01 1.220617757102204909e-01
1.519999999999999962e-01 1.228280232014655193e-01
1.529999999999999971e-01 1.235936599537497127e-01
1.539999999999999980e-01 1.243586848606962753e-01
1.549999999999999989e-01 1.251230968164793456e-01
1.559999999999999998e-01 1.258868947158389984e-01
1.570000000000000007e-01 1.266500774540958996e-01
1.580000000000000016e-01 1.274126439271666966e-01
1.590000000000000024e-01 1.281745930315784099e-01
1.600000000000000033e-01 1.289359236644839202e-01
1.610000000000000042e-01 1.296966347236768458e-01
1.620000000000000051e-01 1.304567251076065026e-01
1.630000000000000060e-01 1.312161937153934754e-01
1.640000000000000069e-01 1.319750394468443278e-01
1.650000000000000078e-01 1.327332612024670067e-01
1.660000000000000087e-01 1.334908578834861914e-01
1.670000000000000095e-01 1.342478283918585036e-01
1.680000000000000104e-01 1.350041716302878558e-01
1.690000000000000113e-01 1.357598865022408285e-01
1.700000000000000122e-01 1.365149719119618243e-01
1.710000000000000131e-01 1.372694267644895272e-01
1.720000000000000140e-01 1.380232499656710021e-01
1.730000000000000149e-01 1.387764404221778769e-01
1.740000000000000158e-01 1.395289970415223846e-01
1.750000000000000167e-01 1.402809187320720741e-01
1.759999999999999898e-01 1.410322044030661026e-01
1.769999999999999907e-01 1.417828529646305846e-01
1.779999999999999916e-01 1.425328633277944956e-01
1.789999999999999925e-01 1.432822344045052709e-01
1.799999999999999933e-01 1.440309651076446540e-01
1.809999999999999942e-01 1.447790543510444894e-01
1.819999999999999951e-01 1.455265010495027100e-01
1.829999999999999960e-01 1.462733041187990746e-01
1.839999999999999969e-01 1.470194624757109603e-01
1.849999999999999978e-01 1.477649750380296834e-01
1.859999999999999987e-01 1.485098407245762364e-01
1.869999999999999996e-01 1.492540584552173866e-01
1.880000000000000004e-01 1.499976271508815795e-01
1.890000000000000013e-01 1.507405457335752319e-01
1.900000000000000022e-01 1.514828131263988853e-01
1.910000000000000031e-01 1.522244282535628601e-01
1.920000000000000040e-01 1.529653900404041589e-01
1.930000000000000049e-01 1.537056974134021481e-01
1.940000000000000058e-01 1.544453493001950173e-01
1.950000000000000067e-01 1.551843446295958773e-01
1.960000000000000075e-01 1.559226823316094968e-01
1.970000000000000084e-01 1.566603613374476789e-01
1.980000000000000093e-01 1.573973805795468861e-01
1.990000000000000102e-01 1.581337389915835889e-01
2.000000000000000111e-01 1.588694355084910581e-01
2.010000000000000120e-01 1.596044690664760735e-01
2.020000000000000129e-01 1.603388386030347446e-01
2.030000000000000138e-01 1.610725430569695527e-01
2.040000000000000147e-01 1.618055813684057542e-01
2.050000000000000155e-01 1.625379524788075625e-01
2.060000000000000164e-01 1.632696553309952447e-01
2.070000000000000173e-01 1.640006888691614151e-01
2.080000000000000182e-01 1.647310520388874933e-01
2.089999999999999913e-01 1.654607437871608300e-01
2.099999999999999922e-01 1.661897630623907496e-01
2.109999999999999931e-01 1.669181088144258140e-01
2.119999999999999940e-01 1.676457799945701432e-01
2.129999999999999949e-01 1.683727755556002348e-01
2.139999999999999958e-01 1.690990944517818950e-01
2.149999999999999967e-01 1.698247356388866702e-01
2.159999999999999976e-01 1.705496980742088886e-01
2.169999999999999984e-01 1.712739807165823969e-01
2.179999999999999993e-01 1.719975825263974079e-01
2.190000000000000002e-01 1.727205024656173482e-01
2.200000000000000011e-01 1.734427394977957060e-01
2.210000000000000020e-01 1.741642925880928505e-01
2.220000000000000029e-01 1.748851607032931021e-01
2.230000000000000038e-01 1.756053428118214688e-01
2.240000000000000047e-01 1.763248378837606045e-01
2.250000000000000056e-01 1.770436448908680460e-01
2.260000000000000064e-01 1.777617628065927546e-01
2.270000000000000073e-01 1.784791906060923250e-01
2.280000000000000082e-01 1.791959272662500546e-01
2.290000000000000091e-01 1.799119717656918194e-01
2.300000000000000100e-01 1.806273230848030320e-01
2.310000000000000109e-01 1.813419802057459895e-01
2.320000000000000118e-01 1.820559421124765820e-01
2.330000000000000127e-01 1.827692077907613344e-01
2.340000000000000135e-01 1.834817762281951148e-01
2.350000000000000144e-01 1.841936464142172325e-01
2.360000000000000153e-01 1.849048173401295347e-01
2.370000000000000162e-01 1.856152879991125881e-01
2.380000000000000171e-01 1.863250573862434700e-01
2.390000000000000180e-01 1.870341244985126994e-01
2.399999999999999911e-01 1.877424883348412510e-01
2.409999999999999920e-01 1.884501478960978471e-01
2.419999999999999929e-01 1.891571021851158607e-01
2.429999999999999938e-01 1.898633502067109957e-01
2.439999999999999947e-01 1.905688909676977738e-01
2.449999999999999956e-01 1.912737234769071870e-01
2.459999999999999964e-01 1.919778467452037674e-01
2.469999999999999973e-01 1.926812597855026288e-01
2.479999999999999982e-01 1.933839616127868699e-01
2.489999999999999991e-01 1.940859512441245327e-01
2.500000000000000000e-01 1.947872276986858386e-01
2.510000000000000009e-01 1.954877899977606470e-01
2.520000000000000018e-01 1.961876371647753581e-01
2.530000000000000027e-01 1.968867682253100659e-01
2.540000000000000036e-01 1.975851822071159891e-01
2.550000000000000044e-01 1.982828781401326790e-01
2.560000000000000053e-01 1.989798550565048674e-01
2.570000000000000062e-01 1.996761119906002580e-01
2.580000000000000071e-01 2.003716479790258187e-01
2.590000000000000080e-01 2.010664620606461284e-01
2.600000000000000089e-01 2.017605532765995302e-01
2.610000000000000098e-01 2.024539206703160343e-01
2.620000000000000107e-01 2.031465632875339156e-01
2.630000000000000115e-01 2.038384801763174770e-01
2.640000000000000124e-01 2.045296703870738697e-01
2.650000000000000133e-01 2.052201329725703294e-01
2.660000000000000142e-01 2.059098669879512733e-01
2.670000000000000151e-01 2.065988714907555923e-01
2.680000000000000160e-01 2.072871455409338315e-01
2.690000000000000169e-01 2.079746882008651765e-01
2.700000000000000178e-01 2.086614985353746898e-01
2.710000000000000187e-01 2.093475756117502695e-01
2.720000000000000195e-01 2.100329184997600240e-01
2.730000000000000204e-01 2.107175262716694808e-01
2.740000000000000213e-01 2.114013980022579620e-01
2.750000000000000222e-01 2.120845327688365700e-01
2.760000000000000231e-01 2.127669296512646746e-01
2.770000000000000240e-01 2.134485877319672043e-01
2.780000000000000249e-01 2.141295060959517160e-01
2.790000000000000258e-01 2.148096838308251599e-01
2.800000000000000266e-01 2.154891200268112539e-01
2.810000000000000275e-01 2.161678137767673591e-01
2.820000000000000284e-01 2.168457641762012444e-01
2.830000000000000293e-01 2.175229703232884337e-01
2.840000000000000302e-01 2.181994313188889700e-01
2.850000000000000311e-01 2.188751462665642356e-01
2.860000000000000320e-01 2.195501142725941324e-01
2.870000000000000329e-01 2.202243344459936247e-01
2.880000000000000338e-01 2.208978058985301696e-01
2.889999999999999791e-01 2.215705277447400090e-01
2.899999999999999800e-01 2.222424991019454343e-01
2.909999999999999809e-01 2.229137190902711896e-01
2.919999999999999818e-01 2.235841868326618742e-01
2.929999999999999827e-01 2.242539014548979304e-01
2.939999999999999836e-01 2.249228620856132121e-01
2.949999999999999845e-01 2.255910678563110283e-01
2.959999999999999853e-01 2.262585179013813785e-01
2.969999999999999862e-01 2.269252113581172736e-01
2.979999999999999871e-01 2.275911473667314999e-01
2.989999999999999880e-01 2.282563250703733559e-01
2.999999999999999889e-01 2.289207436151451669e-01
3.009999999999999898e-01 2.295844021501187993e-01
3.019999999999999907e-01 2.302472998273522309e-01
3.029999999999999916e-01 2.309094358019063431e-01
3.039999999999999925e-01 2.315708092318609079e-01
3.049999999999999933e-01 2.322314192783314912e-01
3.059999999999999942e-01 2.328912651054856620e-01
3.069999999999999951e-01 2.335503458805593680e-01
3.079999999999999960e-01 2.342086607738734783e-01
3.089999999999999969e-01 2.348662089588499369e-01
3.099999999999999978e-01 2.355229896120281663e-01
3.109999999999999987e-01 2.361790019130813323e-01
3.119999999999999996e-01 2.368342450448325254e-01
3.130000000000000004e-01 2.374887181932709701e-01
3.140000000000000013e-01 2.381424205475682343e-01
3.150000000000000022e-01 2.387953513000941608e-01
3.160000000000000031e-01 2.394475096464334374e-01
3.170000000000000040e-01 2.400988947854011124e-01
3.180000000000000049e-01 2.407495059190587483e-01
3.190000000000000058e-01 2.413993422527307420e-01
3.200000000000000067e-01 2.420484029950196181e-01
3.210000000000000075e-01 2.426966873578226824e-01
3.220000000000000084e-01 2.433441945563472042e-01
3.230000000000000093e-01 2.439909238091267363e-01
3.240000000000000102e-01 2.446368743380364641e-01
3.250000000000000111e-01 2.452820453683091095e-01
3.260000000000000120e-01 2.459264361285508904e-01
3.270000000000000129e-01 2.465700458507567305e-01
3.280000000000000138e-01 2.472128737703261081e-01
3.290000000000000147e-01 2.478549191260784046e-01
3.300000000000000155e-01 2.484961811602686976e-01
3.310000000000000164e-01 2.491366591186029433e-01
3.320000000000000173e-01 2.497763522502536027e-01
3.330000000000000182e-01 2.504152598078748793e-01
3.340000000000000191e-01 2.510533810476179850e-01
3.350000000000000200e-01 2.516907152291466554e-01
3.360000000000000209e-01 2.523272616156521098e-01
3.370000000000000218e-01 2.529630194738682336e-01
3.380000000000000226e-01 2.535979880740867887e-01
3.390000000000000235e-01 2.542321666901726784e-01
3.400000000000000244e-01 2.548655545995784921e-01
3.410000000000000253e-01 2.554981510833597147e-01
3.420000000000000262e-01 2.561299554261898814e-01
3.430000000000000271e-01 2.567609669163747887e-01
3.440000000000000280e-01 2.573911848458680929e-01
3.450000000000000289e-01 2.580206085102854097e-01
3.460000000000000298e-01 2.586492372089191916e-01
3.470000000000000306e-01 2.592770702447536046e-01
3.480000000000000315e-01 2.599041069244786839e-01
3.490000000000000324e-01 2.605303465585050993e-01
3.500000000000000333e-01 2.611557884609787550e-01
3.510000000000000342e-01 2.617804319497948340e-01
3.519999999999999796e-01 2.624042763466123418e-01
3.529999999999999805e-01 2.630273209768682618e-01
3.539999999999999813e-01 2.636495651697920994e-01
3.549999999999999822e-01 2.642710082584195375e-01
3.559999999999999831e-01 2.648916495796068693e-01
3.569999999999999840e-01 2.655114884740450987e-01
3.579999999999999849e-01 2.661305242862735398e-01
3.589999999999999858e-01 2.667487563646940285e-01
3.599999999999999867e-01 2.673661840615847995e-01
3.609999999999999876e-01 2.679828067331137542e-01
3.619999999999999885e-01 2.685986237393530596e-01
3.629999999999999893e-01 2.692136344442918050e-01
3.639999999999999902e-01 2.698278382158502686e-01
3.649999999999999911e-01 2.704412344258933509e-01
3.659999999999999920e-01 2.710538224502434534e-01
3.669999999999999929e-01 2.716656016686946340e-01
3.679999999999999938e-01 2.722765714650253743e-01
3.689999999999999947e-01 2.728867312270120138e-01
3.699999999999999956e-01 2.734960803464417944e-01
3.709999999999999964e-01 2.741046182191260727e-01
3.719999999999999973e-01 2.747123442449133091e-01
3.729999999999999982e-01 2.753192578277020575e-01
3.739999999999999991e-01 2.759253583754535111e-01
3.750000000000000000e-01 2.765306453002049358e-01
3.760000000000000009e-01 2.771351180180816054e-01
3.770000000000000018e-01 2.777387759493102903e-01
3.780000000000000027e-01 2.783416185182310820e-01
3.790000000000000036e-01 2.789436451533104377e-01
3.800000000000000044e-01 2.795448552871533376e-01
3.810000000000000053e-01 2.801452483565155527e-01
3.820000000000000062e-01 2.807448238023161902e-01
3.830000000000000071e-01 2.813435810696497952e-01
3.840000000000000080e-01 2.819415196077982300e-01
3.850000000000000089e-01 2.825386388702430529e-01
3.860000000000000098e-01 2.831349383146771759e-01
3.870000000000000107e-01 2.837304174030170767e-01
3.880000000000000115e-01 2.843250756014142899e-01
3.890000000000000124e-01 2.849189123802671197e-01
3.900000000000000133e-01 2.855119272142324638e-01
3.910000000000000142e-01 2.861041195822373040e-01
3.920000000000000151e-01 2.866954889674901974e-01
3.930000000000000160e-01 2.872860348574924894e-01
3.940000000000000169e-01 2.878757567440496934e-01
3.950000000000000178e-01 2.884646541232828709e-01
3.960000000000000187e-01 2.890527264956397335e-01
3.970000000000000195e-01 2.896399733659053011e-01
3.980000000000000204e-01 2.902263942432133925e-01
3.990000000000000213e-01 2.908119886410571175e-01
4.000000000000000222e-01 2.913967560772997567e-01
4.010000000000000231e-01 2.919806960741859747e-01
4.020000000000000240e-01 2.925638081583512018e-01
4.030000000000000249e-01 2.931460918608335131e-01
4.040000000000000258e-01 2.937275467170832877e-01
4.050000000000000266e-01 2.943081722669736999e-01
4.060000000000000275e-01 2.948879680548109894e-01
4.070000000000000284e-01 2.954669336293447857e-01
4.080000000000000293e-01 2.960450685437777674e-01
4.090000000000000302e-01 2.966223723557763203e-01
4.100000000000000311e-01 2.971988446274796969e-01
4.110000000000000320e-01 2.977744849255103410e-01
4.120000000000000329e-01 2.983492928209832695e-01
4.130000000000000338e-01 2.989232678895157869e-01
4.140000000000000346e-01 2.994964097112372547e-01
4.150000000000000355e-01 3.000687178707979186e-01
4.160000000000000364e-01 3.006401919573792325e-01
4.169999999999999818e-01 3.012108315647017975e-01
4.179999999999999827e-01 3.017806362910356310e-01
4.189999999999999836e-01 3.023496057392086045e-01
4.199999999999999845e-01 3.029177395166154363e-01
4.209999999999999853e-01 3.034850372352270731e-01
4.219999999999999862e-01 3.040514985115985724e-01
4.229999999999999871e-01 3.046171229668785396e-01
4.239999999999999880e-01 3.051819102268171768e-01
4.249999999999999889e-01 3.057458599217750539e-01
4.259999999999999898e-01 3.063089716867313239e-01
4.269999999999999907e-01 3.068712451612920500e-01
4.279999999999999916e-01 3.074326799896983098e-01
4.289999999999999925e-01 3.079932758208343557e-01
4.299999999999999933e-01 3.085530323082353865e-01
4.309999999999999942e-01 3.091119491100957628e-01
4.319999999999999951e-01 3.096700258892762236e-01
4.329999999999999960e-01 3.102272623133123242e-01
4.339999999999999969e-01 3.107836580544212635e-01
4.349999999999999978e-01 3.113392127895095451e-01
4.359999999999999987e-01 3.118939262001807489e-01
4.369999999999999996e-01 3.124477979727420807e-01
4.380000000000000004e-01 3.130008277982122555e-01
4.390000000000000013e-01 3.135530153723278257e-01
4.400000000000000022e-01 3.141043603955509522e-01
4.410000000000000031e-01 3.146548625730752335e-01
4.420000000000000040e-01 3.152045216148333662e-01
4.430000000000000049e-01 3.157533372355033063e-01
4.440000000000000058e-01 3.163013091545147648e-01
4.450000000000000067e-01 3.168484370960559238e-01
4.460000000000000075e-01 3.173947207890793765e-01
4.470000000000000084e-01 3.179401599673086776e-01
4.480000000000000093e-01 3.184847543692442273e-01
4.490000000000000102e-01 3.190285037381693778e-01
4.500000000000000111e-01 3.195714078221561505e-01
4.510000000000000120e-01 3.201134663740713981e-01
4.520000000000000129e-01 3.206546791515819117e-01
4.530000000000000138e-01 3.211950459171604155e-01
4.540000000000000147e-01 3.217345664380910075e-01
4.550000000000000155e-01 3.222732404864743216e-01
4.560000000000000164e-01 3.228110678392328570e-01
4.570000000000000173e-01 3.233480482781159737e-01
4.580000000000000182e-01 3.238841815897053333e-01
4.590000000000000191e-01 3.244194675654193394e-01
4.600000000000000200e-01 3.249539060015180225e-01
4.610000000000000209e-01 3.254874966991080920e-01
4.620000000000000218e-01 3.260202394641469881e-01
4.630000000000000226e-01 3.265521341074478223e-01
4.640000000000000235e-01 3.270831804446835966e-01
4.650000000000000244e-01 3.276133782963912555e-01
4.660000000000000253e-01 3.281427274879760159e-01
4.670000000000000262e-01 3.286712278497153639e-01
4.680000000000000271e-01 3.291988792167629962e-01
4.690000000000000280e-01 3.297256814291525950e-01
4.700000000000000289e-01 3.302516343318016578e-01
4.710000000000000298e-01 3.307767377745146620e-01
4.720000000000000306e-01 3.313009916119870613e-01
4.730000000000000315e-01 3.318243957038084502e-01
4.740000000000000324e-01 3.323469499144655614e-01
4.750000000000000333e-01 3.328686541133457633e-01
4.760000000000000342e-01 3.333895081747400013e-01
4.770000000000000351e-01 3.339095119778454634e-01
4.780000000000000360e-01 3.344286654067687437e-01
4.790000000000000369e-01 3.349469683505280626e-01
4.799999999999999822e-01 3.354644207030564873e-01
4.809999999999999831e-01 3.359810223632037074e-01
4.819999999999999840e-01 3.364967732347389773e-01
4.829999999999999849e-01 3.370116732263525039e-01
4.839999999999999858e-01 3.375257222516587774e-01
4.849999999999999867e-01 3.380389202291975148e-01
4.859999999999999876e-01 3.385512670824361581e-01
4.869999999999999885e-01 3.390627627397712063e-01
4.879999999999999893e-01 3.395734071345301031e-01
4.889999999999999902e-01 3.400832002049731795e-01
4.899999999999999911e-01 3.405921418942940981e-01
4.909999999999999920e-01 3.411002321506222956e-01
4.919999999999999929e-01 3.416074709270233711e-01
4.929999999999999938e-01 3.421138581815004742e-01
4.939999999999999947e-01 3.426193938769953040e-01
4.949999999999999956e-01 3.431240779813888864e-01
4.959999999999999964e-01 3.436279104675025176e-01
4.969999999999999973e-01 3.441308913130979308e-01
4.979999999999999982e-01 3.446330205008785175e-01
4.989999999999999991e-01 3.451342980184890497e-01
5.000000000000000000e-01 3.456347238585162351e-01
5.010000000000000009e-01 3.461342980184889950e-01
5.020000000000000018e-01 3.466330205008784637e-01
5.030000000000000027e-01 3.471308913130979334e-01
5.040000000000000036e-01 3.476279104675024656e-01
5.050000000000000044e-01 3.481240779813888908e-01
5.060000000000000053e-01 3.486193938769952538e-01
5.070000000000000062e-01 3.491138581815004804e-01
5.080000000000000071e-01 3.496074709270233782e-01
5.090000000000000080e-01 3.501002321506223591e-01
5.100000000000000089e-01 3.505921418942941625e-01
5.110000000000000098e-01 3.510832002049731337e-01
5.120000000000000107e-01 3.515734071345301137e-01
5.130000000000000115e-01 3.520627627397711623e-01
5.140000000000000124e-01 3.525512670824361705e-01
5.150000000000000133e-01 3.530389202291975836e-01
5.160000000000000142e-01 3.535257222516588471e-01
5.170000000000000151e-01 3.540116732263525190e-01
5.180000000000000160e-01 3.544967732347388822e-01
5.190000000000000169e-01 3.549810223632037243e-01
5.200000000000000178e-01 3.554644207030565051e-01
5.210000000000000187e-01 3.559469683505281368e-01
5.220000000000000195e-01 3.564286654067686522e-01
5.230000000000000204e-01 3.569095119778455394e-01
5.240000000000000213e-01 3.573895081747399671e-01
5.250000000000000222e-01 3.578686541133458410e-01
5.260000000000000231e-01 3.583469499144655290e-01
5.270000000000000240e-01 3.588243957038084186e-01
5.280000000000000249e-01 3.593009916119870861e-01
5.290000000000000258e-01 3.597767377745146877e-01
5.300000000000000266e-01 3.602516343318016290e-01
5.310000000000000275e-01 3.607256814291526226e-01
5.320000000000000284e-01 3.611988792167629692e-01
5.330000000000000293e-01 3.616712278497152822e-01
5.340000000000000302e-01 3.621427274879759350e-01
5.350000000000000311e-01 3.626133782963912311e-01
5.360000000000000320e-01 3.630831804446836286e-01
5.370000000000000329e-01 3.635521341074479107e-01
5.380000000000000338e-01 3.640202394641469663e-01
5.390000000000000346e-01 3.644874966991080711e-01
5.400000000000000355e-01 3.649539060015179470e-01
5.410000000000000364e-01 3.654194675654193203e-01
5.420000000000000373e-01 3.658841815897053706e-01
5.430000000000000382e-01 3.663480482781159564e-01
5.440000000000000391e-01 3.668110678392328405e-01
5.450000000000000400e-01 3.672732404864743616e-01
5.460000000000000409e-01 3.677345664380910484e-01
5.470000000000000417e-01 3.681950459171604018e-01
5.480000000000000426e-01 3.686546791515818988e-01
5.490000000000000435e-01 3.691134663740713862e-01
5.500000000000000444e-01 3.695714078221561949e-01
5.510000000000000453e-01 3.700285037381693676e-01
5.520000000000000462e-01 3.704847543692442735e-01
5.530000000000000471e-01 3.709401599673086691e-01
5.540000000000000480e-01 3.713947207890793689e-01
5.550000000000000488e-01 3.718484370960559726e-01
5.560000000000000497e-01 3.723013091545147590e-01
5.570000000000000506e-01 3.727533372355033570e-01
5.580000000000000515e-01 3.732045216148334732e-01
5.590000000000000524e-01 3.736548625730752859e-01
5.600000000000000533e-01 3.741043603955508945e-01
5.610000000000000542e-01 3.745530153723278799e-01
5.620000000000000551e-01 3.750008277982123106e-01
5.630000000000000560e-01 3.754477979727420811e-01
5.640000000000000568e-01 3.758939262001807502e-01
5.650000000000000577e-01 3.763392127895095474e-01
5.660000000000000586e-01 3.767836580544212666e-01
5.670000000000000595e-01 3.772272623133123282e-01
5.680000000000000604e-01 3.776700258892762840e-01
5.690000000000000613e-01 3.781119491100956576e-01
5.700000000000000622e-01 3.785530323082353932e-01
5.710000000000000631e-01 3.789932758208343078e-01
5.720000000000000639e-01 3.794326799896983737e-01
5.730000000000000648e-01 3.798712451612920593e-01
5.740000000000000657e-01 3.803089716867313341e-01
5.750000000000000666e-01 3.807458599217750650e-01
5.760000000000000675e-01 3.811819102268172443e-01
5.769999999999999574e-01 3.816171229668784970e-01
5.779999999999999583e-01 3.820514985115985862e-01
5.789999999999999591e-01 3.824850372352270877e-01
5.799999999999999600e-01 3.829177395166154518e-01
5.809999999999999609e-01 3.833496057392085099e-01
5.819999999999999618e-01 3.837806362910356484e-01
5.829999999999999627e-01 3.842108315647017602e-01
5.839999999999999636e-01 3.846401919573791961e-01
5.849999999999999645e-01 3.850687178707979386e-01
5.859999999999999654e-01 3.854964097112371646e-01
5.869999999999999662e-01 3.859232678895156976e-01
5.879999999999999671e-01 3.863492928209831812e-01
5.889999999999999680e-01 3.867744849255102535e-01
5.899999999999999689e-01 3.871988446274797213e-01
5.909999999999999698e-01 3.876223723557763456e-01
5.919999999999999707e-01 3.880450685437777936e-01
5.929999999999999716e-01 3.884669336293447572e-01
5.939999999999999725e-01 3.888879680548109063e-01
5.949999999999999734e-01 3.893081722669736733e-01
5.959999999999999742e-01 3.897275467170833174e-01
5.969999999999999751e-01 3.901460918608334882e-01
5.979999999999999760e-01 3.905638081583511223e-01
5.989999999999999769e-01 3.909806960741859516e-01
5.999999999999999778e-01 3.913967560772998455e-01
6.009999999999999787e-01 3.918119886410570407e-01
6.019999999999999796e-01 3.922263942432133166e-01
6.029999999999999805e-01 3.926399733659052815e-01
6.039999999999999813e-01 3.930527264956397149e-01
6.049999999999999822e-01 3.934646541232829087e-01
6.059999999999999831e-01 3.938757567440497320e-01
6.069999999999999840e-01 3.942860348574923623e-01
6.079999999999999849e-01 3.946954889674901823e-01
6.089999999999999858e-01 3.951041195822372898e-01
6.099999999999999867e-01 3.955119272142324505e-01
6.109999999999999876e-01 3.959189123802670518e-01
6.119999999999999885e-01 3.963250756014142784e-01
6.129999999999999893e-01 3.967304174030171215e-01
6.139999999999999902e-01 3.971349383146772216e-01
6.149999999999999911e-01 3.975386388702430440e-01
6.159999999999999920e-01 3.979415196077981109e-01
6.169999999999999929e-01 3.983435810696497326e-01
6.179999999999999938e-01 3.987448238023161284e-01
6.189999999999999947e-01 3.991452483565154918e-01
6.199999999999999956e-01 3.995448552871533332e-01
6.209999999999999964e-01 3.999436451533104897e-01
6.219999999999999973e-01 4.003416185182311349e-01
6.229999999999999982e-01 4.007387759493102886e-01
6.239999999999999991e-01 4.011351180180816045e-01
6.250000000000000000e-01 4.015306453002048803e-01
6.260000000000000009e-01 4.019253583754535120e-01
6.270000000000000018e-01 4.023192578277020592e-01
6.280000000000000027e-01 4.027123442449133672e-01
6.290000000000000036e-01 4.031046182191260208e-01
6.300000000000000044e-01 4.034960803464417989e-01
6.310000000000000053e-01 4.038867312270119636e-01
6.320000000000000062e-01 4.042765714650253805e-01
6.330000000000000071e-01 4.046656016686945856e-01
6.340000000000000080e-01 4.050538224502434614e-01
6.350000000000000089e-01 4.054412344258932488e-01
6.360000000000000098e-01 4.058278382158502784e-01
6.370000000000000107e-01 4.062136344442917602e-01
6.380000000000000115e-01 4.065986237393530156e-01
6.390000000000000124e-01 4.069828067331137667e-01
6.400000000000000133e-01 4.073661840615847574e-01
6.410000000000000142e-01 4.077487563646940982e-01
6.420000000000000151e-01 4.081305242862734994e-01
6.430000000000000160e-01 4.085114884740450591e-01
6.440000000000000169e-01 4.088916495796068862e-01
6.450000000000000178e-01 4.092710082584194997e-01
6.460000000000000187e-01 4.096495651697920626e-01
6.470000000000000195e-01 4.100273209768682814e-01
6.480000000000000204e-01 4.104042763466123067e-01
6.490000000000000213e-01 4.107804319497947443e-01
6.500000000000000222e-01 4.111557884609787772e-01
6.510000000000000231e-01 4.115303465585051224e-01
6.520000000000000240e-01 4.119041069244785969e-01
6.530000000000000249e-01 4.122770702447535185e-01
6.540000000000000258e-01 4.126492372089192173e-01
6.550000000000000266e-01 4.130206085102853808e-01
6.560000000000000275e-01 4.133911848458681204e-01
6.570000000000000284e-01 4.137609669163748172e-01
6.580000000000000293e-01 4.141299554261898552e-01
6.590000000000000302e-01 4.144981510833597449e-01
6.600000000000000311e-01 4.148655545995784677e-01
6.610000000000000320e-01 4.152321666901726549e-01
6.620000000000000329e-01 4.155979880740868215e-01
6.630000000000000338e-01 4.159630194738682119e-01
6.640000000000000346e-01 4.163272616156521444e-01
6.650000000000000355e-01 4.166907152291466354e-01
6.660000000000000364e-01 4.170533810476180769e-01
6.670000000000000373e-01 4.174152598078748611e-01
6.680000000000000382e-01 4.177763522502536686e-01
6.690000000000000391e-01 4.181366591186029269e-01
6.700000000000000400e-01 4.184961811602687098e-01
6.710000000000000409e-01 4.188549191260783622e-01
6.720000000000000417e-01 4.192128737703261221e-01
6.730000000000000426e-01 4.195700458507568009e-01
6.740000000000000435e-01 4.199264361285509062e-01
6.750000000000000444e-01 4.202820453683090984e-01
6.760000000000000453e-01 4.206368743380364261e-01
6.770000000000000462e-01 4.209909238091267270e-01
6.780000000000000471e-01 4.213441945563473068e-01
6.790000000000000480e-01 4.216966873578227304e-01
6.800000000000000488e-01 4.220484029950196669e-01
6.810000000000000497e-01 4.223993422527306807e-01
6.820000000000000506e-01 4.227495059190587989e-01
6.830000000000000515e-01 4.230988947854010807e-01
6.840000000000000524e-01 4.234475096464334065e-01
6.850000000000000533e-01 4.237953513000941586e-01
6.860000000000000542e-01 4.241424205475681219e-01
6.870000000000000551e-01 4.244887181932709974e-01
6.880000000000000560e-01 4.248342450448325258e-01
6.890000000000000568e-01 4.251790019130813336e-01
6.900000000000000577e-01 4.255229896120282240e-01
6.910000000000000586e-01 4.258662089588499677e-01
6.920000000000000595e-01 4.262086607738734823e-01
6.930000000000000604e-01 4.265503458805592896e-01
6.940000000000000613e-01 4.268912651054856955e-01
6.950000000000000622e-01 4.272314192783315256e-01
6.960000000000000631e-01 4.275708092318609155e-01
6.970000000000000639e-01 4.279094358019063238e-01
6.980000000000000648e-01 4.282472998273522680e-01
6.990000000000000657e-01 4.285844021501187817e-01
7.000000000000000666e-01 4.289207436151450947e-01
7.010000000000000675e-01 4.292563250703733124e-01
7.020000000000000684e-01 4.295911473667314850e-01
7.030000000000000693e-01 4.299252113581172874e-01
7.039999999999999591e-01 4.302585179013813654e-01
7.049999999999999600e-01 4.305910678563110161e-01
7.059999999999999609e-01 4.309228620856131453e-01
7.069999999999999618e-01 4.312539014548979477e-01
7.079999999999999627e-01 4.315841868326618647e-01
7.089999999999999636e-01 4.319137190902712642e-01
7.099999999999999645e-01 4.322424991019453433e-01
7.109999999999999654e-01 4.325705277447400299e-01
7.119999999999999662e-01 4.328978058985301081e-01
7.129999999999999671e-01 4.332243344459936196e-01
7.139999999999999680e-01 4.335501142725940449e-01
7.149999999999999689e-01 4.338751462665642045e-01
7.159999999999999698e-01 4.341994313188889398e-01
7.169999999999999707e-01 4.345229703232884599e-01
7.179999999999999716e-01 4.348457641762012438e-01
7.189999999999999725e-01 4.351678137767673316e-01
7.199999999999999734e-01 4.354891200268112272e-01
7.209999999999999742e-01 4.358096838308250787e-01
7.219999999999999751e-01 4.361295060959516356e-01
7.229999999999999760e-01 4.364485877319672080e-01
7.239999999999999769e-01 4.367669296512646793e-01
7.249999999999999778e-01 4.370845327688365756e-01
7.259999999999999787e-01 4.374013980022579129e-01
7.269999999999999796e-01 4.377175262716694881e-01
7.279999999999999805e-01 4.380329184997600600e-01
7.289999999999999813e-01 4.383475756117501954e-01
7.299999999999999822e-01 4.386614985353746166e-01
7.309999999999999831e-01 4.389746882008651041e-01
7.319999999999999840e-01 4.392871455409337877e-01
7.329999999999999849e-01 4.395988714907556050e-01
7.339999999999999858e-01 4.399098669879512591e-01
7.349999999999999867e-01 4.402201329725703438e-01
7.359999999999999876e-01 4.405296703870739128e-01
7.369999999999999885e-01 4.408384801763174932e-01
7.379999999999999893e-01 4.411465632875339327e-01
7.389999999999999902e-01 4.414539206703159135e-01
7.399999999999999911e-01 4.417605532765995213e-01
7.409999999999999920e-01 4.420664620606460926e-01
7.419999999999999929e-01 4.423716479790257838e-01
7.429999999999999938e-01 4.426761119906001962e-01
7.439999999999999947e-01 4.429798550565048898e-01
7.449999999999999956e-01 4.432828781401326190e-01
7.459999999999999964e-01 4.435851822071159578e-01
7.469999999999999973e-01 4.438867682253099800e-01
7.479999999999999982e-01 4.441876371647753285e-01
7.489999999999999991e-01 4.444877899977606739e-01
7.500000000000000000e-01 4.447872276986858942e-01
7.510000000000000009e-01 4.450859512441244781e-01
7.520000000000000018e-01 4.453839616127868162e-01
7.530000000000000027e-01 4.456812597855026592e-01
7.540000000000000036e-01 4.459778467452037432e-01
7.550000000000000044e-01 4.462737234769071915e-01
7.560000000000000053e-01 4.465688909676977514e-01
7.570000000000000062e-01 4.468633502067109187e-01
7.580000000000000071e-01 4.471571021851158956e-01
7.590000000000000080e-01 4.474501478960978273e-01
7.600000000000000089e-01 4.477424883348412599e-01
7.610000000000000098e-01 4.480341244985127092e-01
7.620000000000000107e-01 4.483250573862434529e-01
7.630000000000000115e-01 4.486152879991125442e-01
7.640000000000000124e-01 4.489048173401294917e-01
7.650000000000000133e-01 4.491936464142172736e-01
7.660000000000000142e-01 4.494817762281951290e-01
7.670000000000000151e-01 4.497692077907614050e-01
7.680000000000000160e-01 4.500559421124765147e-01
7.690000000000000169e-01 4.503419802057460064e-01
7.700000000000000178e-01 4.506273230848030775e-01
7.710000000000000187e-01 4.509119717656918658e-01
7.720000000000000195e-01 4.511959272662500742e-01
7.730000000000000204e-01 4.514791906060923732e-01
7.740000000000000213e-01 4.517617628065927482e-01
7.750000000000000222e-01 4.520436448908680127e-01
7.760000000000000231e-01 4.523248378837605999e-01
7.770000000000000240e-01 4.526053428118214650e-01
7.780000000000000249e-01 4.528851607032930993e-01
7.790000000000000258e-01 4.531642925880929318e-01
7.800000000000000266e-01 4.534427394977956771e-01
7.810000000000000275e-01 4.537205024656173480e-01
7.820000000000000284e-01 4.539975825263974363e-01
7.830000000000000293e-01 4.542739807165823707e-01
7.840000000000000302e-01 4.545496980742089188e-01
7.850000000000000311e-01 4.548247356388866458e-01
7.860000000000000320e-01 4.550990944517819270e-01
7.870000000000000329e-01 4.553727755556002399e-01
7.880000000000000338e-01 4.556457799945701215e-01
7.890000000000000346e-01 4.559181088144257932e-01
7.900000000000000355e-01 4.561897630623907851e-01
7.910000000000000364e-01 4.564607437871608386e-01
7.920000000000000373e-01 4.567310520388875306e-01
7.930000000000000382e-01 4.570006888691613978e-01
7.940000000000000391e-01 4.572696553309952283e-01
7.950000000000000400e-01 4.575379524788075747e-01
7.960000000000000409e-01 4.578055813684057118e-01
7.970000000000000417e-01 4.580725430569695389e-01
7.980000000000000426e-01 4.583388386030347594e-01
7.990000000000000435e-01 4.586044690664760060e-01
8.000000000000000444e-01 4.588694355084910748e-01
8.010000000000000453e-01 4.591337389915836065e-01
8.020000000000000462e-01 4.593973805795468768e-01
8.030000000000000471e-01 4.596603613374476982e-01
8.040000000000000480e-01 4.599226823316093782e-01
8.050000000000000488e-01 4.601843446295959539e-01
8.060000000000000497e-01 4.604453493001949838e-01
8.070000000000000506e-01 4.607056974134021154e-01
8.080000000000000515e-01 4.609653900404041549e-01
8.090000000000000524e-01 4.612244282535628570e-01
8.100000000000000533e-01 4.614828131263988276e-01
8.110000000000000542e-01 4.617405457335752583e-01
8.120000000000000551e-01 4.619976271508816068e-01
8.130000000000000560e-01 4.622540584552173870e-01
8.140000000000000568e-01 4.625098407245762377e-01
8.150000000000000577e-01 4.627649750380296578e-01
8.160000000000000586e-01 4.630194624757109079e-01
8.170000000000000595e-01 4.632733041187989675e-01
8.180000000000000604e-01 4.635265010495027149e-01
8.190000000000000613e-01 4.637790543510444952e-01
8.200000000000000622e-01 4.640309651076445774e-01
8.210000000000000631e-01 4.642822344045052230e-01
8.220000000000000639e-01 4.645328633277944208e-01
8.230000000000000648e-01 4.647828529646305107e-01
8.240000000000000657e-01 4.650322044030660851e-01
8.250000000000000666e-01 4.652809187320720574e-01
8.260000000000000675e-01 4.655289970415223966e-01
8.270000000000000684e-01 4.657764404221778065e-01
8.280000000000000693e-01 4.660232499656709049e-01
8.290000000000000702e-01 4.662694267644895141e-01
8.300000000000000711e-01 4.665149719119618954e-01
8.310000000000000719e-01 4.667598865022407062e-01
8.320000000000000728e-01 4.670041716302878454e-01
8.329999999999999627e-01 4.672478283918584663e-01
8.339999999999999636e-01 4.674908578834861550e-01
8.349999999999999645e-01 4.677332612024669989e-01
8.359999999999999654e-01 4.679750394468442654e-01
8.369999999999999662e-01 4.682161937153934694e-01
8.379999999999999671e-01 4.684567251076064975e-01
8.389999999999999680e-01 4.686966347236767860e-01
8.399999999999999689e-01 4.689359236644838891e-01
8.409999999999999698e-01 4.691745930315783797e-01
8.419999999999999707e-01 4.694126439271666396e-01
8.429999999999999716e-01 4.696500774540958711e-01
8.439999999999999725e-01 4.698868947158389431e-01
8.449999999999999734e-01 4.701230968164792912e-01
8.459999999999999742e-01 4.703586848606962079e-01
8.469999999999999751e-01 4.705936599537496878e-01
8.479999999999999760e-01 4.708280232014654954e-01
8.489999999999999769e-01 4.710617757102203984e-01
8.499999999999999778e-01 4.712949185869277913e-01
8.509999999999999787e-01 4.715274529390218738e-01
8.519999999999999796e-01 4.717593798744439404e-01
8.529999999999999805e-01 4.719907005016273915e-01
8.539999999999999813e-01 4.722214159294828018e-01
8.549999999999999822e-01 4.724515272673835420e-01
8.559999999999999831e-01 4.726810356251516243e-01
8.569999999999999840e-01 4.729099421130424363e-01
8.579999999999999849e-01 4.731382478417308080e-01
8.589999999999999858e-01 4.733659539222965784e-01
8.599999999999999867e-01 4.735930614662098859e-01
8.609999999999999876e-01 4.738195715853173451e-01
8.619999999999999885e-01 4.740454853918272815e-01
8.629999999999999893e-01 4.742708039982957979e-01
8.639999999999999902e-01 4.744955285176126747e-01
8.649999999999999911e-01 4.747196600629866592e-01
8.659999999999999920e-01 4.749431997479321432e-01
8.669999999999999929e-01 4.751661486862548966e-01
8.679999999999999938e-01 4.753885079920373014e-01
8.689999999999999947e-01 4.756102787796258613e-01
8.699999999999999956e-01 4.758314621636157704e-01
8.709999999999999964e-01 4.760520592588380895e-01
8.719999999999999973e-01 4.762720711803457574e-01
8.729999999999999982e-01 4.764914990433993802e-01
8.739999999999999991e-01 4.767103439634538531e-01
8.750000000000000000e-01 4.769286070561448709e-01
8.760000000000000009e-01 4.771462894372750507e-01
8.770000000000000018e-01 4.773633922228003312e-01
8.780000000000000027e-01 4.775799165288165393e-01
8.790000000000000036e-01 4.777958634715462338e-01
8.800000000000000044e-01 4.780112341673246057e-01
8.810000000000000053e-01 4.782260297325866549e-01
8.820000000000000062e-01 4.784402512838539234e-01
8.830000000000000071e-01 4.786538999377206727e-01
8.840000000000000080e-01 4.788669768108412828e-01
8.850000000000000089e-01 4.790794830199167076e-01
8.860000000000000098e-01 4.792914196816815409e-01
8.870000000000000107e-01 4.795027879128907489e-01
8.880000000000000115e-01 4.797135888303069029e-01
8.890000000000000124e-01 4.799238235506869676e-01
8.900000000000000133e-01 4.801334931907696446e-01
8.910000000000000142e-01 4.803425988672624380e-01
8.920000000000000151e-01 4.805511416968285543e-01
8.930000000000000160e-01 4.807591227960745228e-01
8.940000000000000169e-01 4.809665432815374286e-01
8.950000000000000178e-01 4.811734042696719227e-01
8.960000000000000187e-01 4.813797068768380649e-01
8.970000000000000195e-01 4.815854522192883902e-01
8.980000000000000204e-01 4.817906414131559734e-01
8.990000000000000213e-01 4.819952755744410511e-01
9.000000000000000222e-01 4.821993558189995310e-01
9.010000000000000231e-01 4.824028832625301688e-01
9.020000000000000240e-01 4.826058590205624110e-01
9.030000000000000249e-01 4.828082842084442383e-01
9.040000000000000258e-01 4.830101599413297864e-01
9.050000000000000266e-01 4.832114873341671890e-01
9.060000000000000275e-01 4.834122675016869208e-01
9.070000000000000284e-01 4.836125015583891407e-01
9.080000000000000293e-01 4.838121906185323118e-01
9.090000000000000302e-01 4.840113357961209894e-01
9.100000000000000311e-01 4.842099382048938860e-01
9.110000000000000320e-01 4.844079989583121582e-01
9.120000000000000329e-01 4.846055191695477493e-01
9.130000000000000338e-01 4.848024999514715105e-01
9.140000000000000346e-01 4.849989424166415986e-01
9.150000000000000355e-01 4.851948476772921515e-01
9.160000000000000364e-01 4.853902168453211319e-01
9.170000000000000373e-01 4.855850510322795022e-01
9.180000000000000382e-01 4.857793513493592896e-01
9.190000000000000391e-01 4.859731189073825952e-01
9.200000000000000400e-01 4.861663548167898807e-01
9.210000000000000409e-01 4.863590601876291442e-01
9.220000000000000417e-01 4.865512361295442068e-01
9.230000000000000426e-01 4.867428837517638884e-01
9.240000000000000435e-01 4.869340041630909055e-01
9.250000000000000444e-01 4.871245984718906574e-01
9.260000000000000453e-01 4.873146677860803466e-01
9.270000000000000462e-01 4.875042132131177097e-01
9.280000000000000471e-01 4.876932358599907480e-01
9.290000000000000480e-01 4.878817368332062920e-01
9.300000000000000488e-01 4.880697172387795657e-01
9.310000000000000497e-01 4.882571781822234724e-01
9.320000000000000506e-01 4.884441207685376041e-01
9.330000000000000515e-01 4.886305461021979157e-01
9.340000000000000524e-01 4.888164552871460122e-01
9.350000000000000533e-01 4.890018494267790450e-01
9.360000000000000542e-01 4.891867296239383878e-01
9.370000000000000551e-01 4.893710969809001443e-01
9.380000000000000560e-01 4.895549525993644346e-01
9.390000000000000568e-01 4.897382975804449590e-01
9.400000000000000577e-01 4.899211330246590057e-01
9.410000000000000586e-01 4.901034600319171819e-01
9.420000000000000595e-01 4.902852797015133102e-01
9.430000000000000604e-01 4.904665931321142702e-01
9.440000000000000613e-01 4.906474014217502844e-01
9.450000000000000622e-01 4.908277056678044814e-01
9.460000000000000631e-01 4.910075069670035153e-01
9.470000000000000639e-01 4.911868064154071845e-01
9.480000000000000648e-01 4.913656051083991616e-01
9.490000000000000657e-01 4.915439041406769460e-01
9.500000000000000666e-01 4.917217046062422603e-01
9.510000000000000675e-01 4.918990075983913912e-01
9.520000000000000684e-01 4.920758142097056420e-01
9.530000000000000693e-01 4.922521255320417843e-01
9.540000000000000702e-01 4.924279426565228435e-01
9.550000000000000711e-01 4.926032666735282173e-01
9.560000000000000719e-01 4.927780986726848500e-01
9.570000000000000728e-01 4.929524397428574622e-01
9.580000000000000737e-01 4.931262909721396692e-01
9.590000000000000746e-01 4.932996534478445438e-01
9.599999999999999645e-01 4.934725282564957904e-01
9.609999999999999654e-01 4.936449164838183634e-01
9.619999999999999662e-01 4.938168192147294744e-01
9.629999999999999671e-01 4.939882375333298214e-01
9.639999999999999680e-01 4.941591725228946519e-01
9.649999999999999689e-01 4.943296252658646583e-01
9.659999999999999698e-01 4.944995968438374301e-01
9.669999999999999707e-01 4.946690883375586267e-01
9.679999999999999716e-01 4.948381008269132075e-01
9.689999999999999725e-01 4.950066353909170491e-01
9.699999999999999734e-01 4.951746931077079528e-01
9.709999999999999742e-01 4.953422750545376507e-01
9.719999999999999751e-01 4.955093823077627024e-01
9.729999999999999760e-01 4.956760159428363899e-01
9.739999999999999769e-01 4.958421770343007795e-01
9.749999999999999778e-01 4.960078666557775073e-01
9.759999999999999787e-01 4.961730858799603405e-01
9.769999999999999796e-01 4.963378357786066841e-01
9.779999999999999805e-01 4.965021174225288658e-01
9.789999999999999813e-01 4.966659318815871971e-01
9.799999999999999822e-01 4.968292802246810913e-01
9.809999999999999831e-01 4.969921635197411258e-01
9.819999999999999840e-01 4.971545828337214923e-01
9.829999999999999849e-01 4.973165392325918366e-01
9.839999999999999858e-01 4.974780337813293762e-01
9.849999999999999867e-01 4.976390675439114619e-01
9.859999999999999876e-01 4.977996415833075283e-01
9.869999999999999885e-01 4.979597569614716002e-01
9.879999999999999893e-01 4.981194147393345761e-01
9.889999999999999902e-01 4.982786159767968459e-01
9.899999999999999911e-01 4.984373617327205186e-01
9.909999999999999920e-01 4.985956530649222618e-01
9.919999999999999929e-01 4.987534910301655855e-01
9.929999999999999938e-01 4.989108766841539033e-01
9.939999999999999947e-01 4.990678110815230384e-01
9.949999999999999956e-01 4.992242952758336183e-01
9.959999999999999964e-01 4.993803303195646359e-01
9.969999999999999973e-01 4.995359172641056777e-01
9.979999999999999982e-01 4.996910571597502071e-01
9.989999999999999991e-01 4.998457510556884031e-01


==> symmetric_theor_z_at_10000t2100.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 7.427870242135379284e-04
2.000000000000000042e-03 1.485168205348876827e-03
3.000000000000000062e-03 2.227143125491426717e-03
4.000000000000000083e-03 2.968711366997808191e-03
5.000000000000000104e-03 3.709872512498181823e-03
6.000000000000000125e-03 4.450626144898870741e-03
7.000000000000000146e-03 5.190971847384761272e-03
8.000000000000000167e-03 5.930909203421837368e-03
9.000000000000001055e-03 6.670437796759230188e-03
1.000000000000000021e-02 7.409557211432293324e-03
1.099999999999999936e-02 8.148267031764510129e-03
1.200000000000000025e-02 8.886566842370486122e-03
1.300000000000000114e-02 9.624456228157865847e-03
1.400000000000000029e-02 1.036193477433023681e-02
1.499999999999999944e-02 1.109900206638916864e-02
1.600000000000000033e-02 1.183565769013723498e-02
1.700000000000000122e-02 1.257190123167997199e-02
1.800000000000000211e-02 1.330773227742869033e-02
1.899999999999999953e-02 1.404315041410282919e-02
2.000000000000000042e-02 1.477815522873230161e-02
2.100000000000000130e-02 1.551274630866038978e-02
2.199999999999999872e-02 1.624692324154574860e-02
2.299999999999999961e-02 1.698068561536519167e-02
2.400000000000000050e-02 1.771403301841608519e-02
2.500000000000000139e-02 1.844696503931888068e-02
2.600000000000000228e-02 1.917948126701970665e-02
2.699999999999999969e-02 1.991158129079255434e-02
2.800000000000000058e-02 2.064326470024200472e-02
2.900000000000000147e-02 2.137453108530594156e-02
2.999999999999999889e-02 2.210538003625765399e-02
3.099999999999999978e-02 2.283581114370846626e-02
3.200000000000000067e-02 2.356582399861036417e-02
3.300000000000000155e-02 2.429541819225856242e-02
3.400000000000000244e-02 2.502459331629365916e-02
3.500000000000000333e-02 2.575334896270452950e-02
3.600000000000000422e-02 2.648168472383073332e-02
3.699999999999999817e-02 2.720960019236497510e-02
3.799999999999999906e-02 2.793709496135573372e-02
3.899999999999999994e-02 2.866416862420963912e-02
4.000000000000000083e-02 2.939082077469403267e-02
4.100000000000000172e-02 3.011705100693971501e-02
4.200000000000000261e-02 3.084285891544317690e-02
4.300000000000000350e-02 3.156824409506918394e-02
4.399999999999999745e-02 3.229320614105357645e-02
4.499999999999999833e-02 3.301774464900546907e-02
4.599999999999999922e-02 3.374185921491008877e-02
4.700000000000000011e-02 3.446554943513101266e-02
4.800000000000000100e-02 3.518881490641307536e-02
4.900000000000000189e-02 3.591165522588438824e-02
5.000000000000000278e-02 3.663406999105945500e-02
5.100000000000000366e-02 3.735605879984128797e-02
5.200000000000000455e-02 3.807762125052435026e-02
5.299999999999999850e-02 3.879875694179676232e-02
5.399999999999999939e-02 3.951946547274279992e-02
5.500000000000000028e-02 4.023974644284601665e-02
5.600000000000000117e-02 4.095959945199104807e-02
5.700000000000000205e-02 4.167902410046674805e-02
5.800000000000000294e-02 4.239801998896854107e-02
5.900000000000000383e-02 4.311658671860075370e-02
5.999999999999999778e-02 4.383472389087952198e-02
6.099999999999999867e-02 4.455243110773538656e-02
6.199999999999999956e-02 4.526970797151540216e-02
6.300000000000000044e-02 4.598655408498631553e-02
6.400000000000000133e-02 4.670296905133648757e-02
6.500000000000000222e-02 4.741895247417898807e-02
6.600000000000000311e-02 4.813450395755398264e-02
6.700000000000000400e-02 4.884962310593113366e-02
6.800000000000000488e-02 4.956430952421250063e-02
6.900000000000000577e-02 5.027856281773480235e-02
7.000000000000000666e-02 5.099238259227219933e-02
7.100000000000000755e-02 5.170576845403862531e-02
7.200000000000000844e-02 5.241872000969088202e-02
7.299999999999999545e-02 5.313123686633059589e-02
7.399999999999999634e-02 5.384331863150707692e-02
7.499999999999999722e-02 5.455496491321997626e-02
7.599999999999999811e-02 5.526617531992178423e-02
7.699999999999999900e-02 5.597694946052038378e-02
7.799999999999999989e-02 5.668728694438156246e-02
7.900000000000000078e-02 5.739718738133188503e-02
8.000000000000000167e-02 5.810665038166079599e-02
8.100000000000000255e-02 5.881567555612381842e-02
8.200000000000000344e-02 5.952426251594460094e-02
8.300000000000000433e-02 6.023241087281772793e-02
8.400000000000000522e-02 6.094012023891129393e-02
8.500000000000000611e-02 6.164739022686969300e-02
8.600000000000000699e-02 6.235422044981561024e-02
8.700000000000000788e-02 6.306061052135332468e-02
8.799999999999999489e-02 6.376656005557089502e-02
8.899999999999999578e-02 6.447206866704280337e-02
8.999999999999999667e-02 6.517713597083250876e-02
9.099999999999999756e-02 6.588176158249525738e-02
9.199999999999999845e-02 6.658594511808042793e-02
9.299999999999999933e-02 6.728968619413416841e-02
9.400000000000000022e-02 6.799298442770218553e-02
9.500000000000000111e-02 6.869583943633199297e-02
9.600000000000000200e-02 6.939825083807582562e-02
9.700000000000000289e-02 7.010021825149309604e-02
9.800000000000000377e-02 7.080174129565301733e-02
9.900000000000000466e-02 7.150281959013703170e-02
1.000000000000000056e-01 7.220345275504184979e-02
1.010000000000000064e-01 7.290364041098122694e-02
1.020000000000000073e-01 7.360338217908965475e-02
1.030000000000000082e-01 7.430267768102410963e-02
1.040000000000000091e-01 7.500152653896677291e-02
1.049999999999999961e-01 7.569992837562804222e-02
1.059999999999999970e-01 7.639788281424873817e-02
1.069999999999999979e-01 7.709538947860269942e-02
1.079999999999999988e-01 7.779244799299962765e-02
1.089999999999999997e-01 7.848905798228746067e-02
1.100000000000000006e-01 7.918521907185512021e-02
1.110000000000000014e-01 7.988093088763494054e-02
1.120000000000000023e-01 8.057619305610549953e-02
1.130000000000000032e-01 8.127100520429392239e-02
1.140000000000000041e-01 8.196536695977871267e-02
1.150000000000000050e-01 8.265927795069216710e-02
1.160000000000000059e-01 8.335273780572312330e-02
1.170000000000000068e-01 8.404574615411943006e-02
1.180000000000000077e-01 8.473830262569062577e-02
1.190000000000000085e-01 8.543040685081058905e-02
1.199999999999999956e-01 8.612205846041985635e-02
1.209999999999999964e-01 8.681325708602842528e-02
1.219999999999999973e-01 8.750400235971846075e-02
1.229999999999999982e-01 8.819429391414658481e-02
1.239999999999999991e-01 8.888413138254674939e-02
1.250000000000000000e-01 8.957351439873245669e-02
1.260000000000000009e-01 9.026244259709986784e-02
1.270000000000000018e-01 9.095091561262988455e-02
1.280000000000000027e-01 9.163893308089107737e-02
1.290000000000000036e-01 9.232649463804211420e-02
1.300000000000000044e-01 9.301359992083438333e-02
1.310000000000000053e-01 9.370024856661454682e-02
1.320000000000000062e-01 9.438644021332708023e-02
1.330000000000000071e-01 9.507217449951704813e-02
1.340000000000000080e-01 9.575745106433257436e-02
1.350000000000000089e-01 9.644226954752732617e-02
1.360000000000000098e-01 9.712662958946322034e-02
1.370000000000000107e-01 9.781053083111278246e-02
1.380000000000000115e-01 9.849397291406208899e-02
1.390000000000000124e-01 9.917695548051316812e-02
1.400000000000000133e-01 9.985947817328640064e-02
1.410000000000000142e-01 1.005415406358234481e-01
1.420000000000000151e-01 1.012231425121893624e-01
1.430000000000000160e-01 1.019042834470755693e-01
1.440000000000000169e-01 1.025849630858023942e-01
1.449999999999999900e-01 1.032651810743213383e-01
1.459999999999999909e-01 1.039449370592178679e-01
1.469999999999999918e-01 1.046242306877140371e-01
1.479999999999999927e-01 1.053030616076707782e-01
1.489999999999999936e-01 1.059814294675907875e-01
1.499999999999999944e-01 1.066593339166209825e-01
1.509999999999999953e-01 1.073367746045549298e-01
1.519999999999999962e-01 1.080137511818353852e-01
1.529999999999999971e-01 1.086902632995571522e-01
1.539999999999999980e-01 1.093663106094693860e-01
1.549999999999999989e-01 1.100418927639780498e-01
1.559999999999999998e-01 1.107170094161489121e-01
1.570000000000000007e-01 1.113916602197095734e-01
1.580000000000000016e-01 1.120658448290522552e-01
1.590000000000000024e-01 1.127395628992363813e-01
1.600000000000000033e-01 1.134128140859911454e-01
1.610000000000000042e-01 1.140855980457177177e-01
1.620000000000000051e-01 1.147579144354924641e-01
1.630000000000000060e-01 1.154297629130685565e-01
1.640000000000000069e-01 1.161011431368794838e-01
1.650000000000000078e-01 1.167720547660409808e-01
1.660000000000000087e-01 1.174424974603534982e-01
1.670000000000000095e-01 1.181124708803050066e-01
1.680000000000000104e-01 1.187819746870736465e-01
1.690000000000000113e-01 1.194510085425298934e-01
1.700000000000000122e-01 1.201195721092393476e-01
1.710000000000000131e-01 1.207876650504649263e-01
1.720000000000000140e-01 1.214552870301699172e-01
1.730000000000000149e-01 1.221224377130199351e-01
1.740000000000000158e-01 1.227891167643857667e-01
1.750000000000000167e-01 1.234553238503459244e-01
1.759999999999999898e-01 1.241210586376887692e-01
1.769999999999999907e-01 1.247863207939154395e-01
1.779999999999999916e-01 1.254511099872423763e-01
1.789999999999999925e-01 1.261154258866031552e-01
1.799999999999999933e-01 1.267792681616518868e-01
1.809999999999999942e-01 1.274426364827652425e-01
1.819999999999999951e-01 1.281055305210447859e-01
1.829999999999999960e-01 1.287679499483197765e-01
1.839999999999999969e-01 1.294298944371497229e-01
1.849999999999999978e-01 1.300913636608265478e-01
1.859999999999999987e-01 1.307523572933771139e-01
1.869999999999999996e-01 1.314128750095661380e-01
1.880000000000000004e-01 1.320729164848981063e-01
1.890000000000000013e-01 1.327324813956199390e-01
1.900000000000000022e-01 1.333915694187236267e-01
1.910000000000000031e-01 1.340501802319485625e-01
1.920000000000000040e-01 1.347083135137841226e-01
1.930000000000000049e-01 1.353659689434716651e-01
1.940000000000000058e-01 1.360231462010078884e-01
1.950000000000000067e-01 1.366798449671463578e-01
1.960000000000000075e-01 1.373360649234001418e-01
1.970000000000000084e-01 1.379918057520451158e-01
1.980000000000000093e-01 1.386470671361214324e-01
1.990000000000000102e-01 1.393018487594359645e-01
2.000000000000000111e-01 1.399561503065654966e-01
2.010000000000000120e-01 1.406099714628585573e-01
2.020000000000000129e-01 1.412633119144381388e-01
2.030000000000000138e-01 1.419161713482038345e-01
2.040000000000000147e-01 1.425685494518343921e-01
2.050000000000000155e-01 1.432204459137905450e-01
2.060000000000000164e-01 1.438718604233166221e-01
2.070000000000000173e-01 1.445227926704437116e-01
2.080000000000000182e-01 1.451732423459916599e-01
2.089999999999999913e-01 1.458232091415714304e-01
2.099999999999999922e-01 1.464726927495879627e-01
2.109999999999999931e-01 1.471216928632420873e-01
2.119999999999999940e-01 1.477702091765329129e-01
2.129999999999999949e-01 1.484182413842607962e-01
2.139999999999999958e-01 1.490657891820290626e-01
2.149999999999999967e-01 1.497128522662467820e-01
2.159999999999999976e-01 1.503594303341309613e-01
2.169999999999999984e-01 1.510055230837090146e-01
2.179999999999999993e-01 1.516511302138210671e-01
2.190000000000000002e-01 1.522962514241224252e-01
2.200000000000000011e-01 1.529408864150858249e-01
2.210000000000000020e-01 1.535850348880038463e-01
2.220000000000000029e-01 1.542286965449915226e-01
2.230000000000000038e-01 1.548718710889878947e-01
2.240000000000000047e-01 1.555145582237593416e-01
2.250000000000000056e-01 1.561567576539014124e-01
2.260000000000000064e-01 1.567984690848409912e-01
2.270000000000000073e-01 1.574396922228392670e-01
2.280000000000000082e-01 1.580804267749932601e-01
2.290000000000000091e-01 1.587206724492387089e-01
2.300000000000000100e-01 1.593604289543523733e-01
2.310000000000000109e-01 1.599996959999539226e-01
2.320000000000000118e-01 1.606384732965088769e-01
2.330000000000000127e-01 1.612767605553303008e-01
2.340000000000000135e-01 1.619145574885814676e-01
2.350000000000000144e-01 1.625518638092781076e-01
2.360000000000000153e-01 1.631886792312905454e-01
2.370000000000000162e-01 1.638250034693461699e-01
2.380000000000000171e-01 1.644608362390317380e-01
2.390000000000000180e-01 1.650961772567954289e-01
2.399999999999999911e-01 1.657310262399491474e-01
2.409999999999999920e-01 1.663653829066712719e-01
2.419999999999999929e-01 1.669992469760081810e-01
2.429999999999999938e-01 1.676326181678768623e-01
2.439999999999999947e-01 1.682654962030674939e-01
2.449999999999999956e-01 1.688978808032452761e-01
2.459999999999999964e-01 1.695297716909524022e-01
2.469999999999999973e-01 1.701611685896111392e-01
2.479999999999999982e-01 1.707920712235254102e-01
2.489999999999999991e-01 1.714224793178830697e-01
2.500000000000000000e-01 1.720523925987584579e-01
2.510000000000000009e-01 1.726818107931144819e-01
2.520000000000000018e-01 1.733107336288044198e-01
2.530000000000000027e-01 1.739391608345746965e-01
2.540000000000000036e-01 1.745670921400669651e-01
2.550000000000000044e-01 1.751945272758199945e-01
2.560000000000000053e-01 1.758214659732722784e-01
2.570000000000000062e-01 1.764479079647635895e-01
2.580000000000000071e-01 1.770738529835381714e-01
2.590000000000000080e-01 1.776993007637459876e-01
2.600000000000000089e-01 1.783242510404450809e-01
2.610000000000000098e-01 1.789487035496042100e-01
2.620000000000000107e-01 1.795726580281043760e-01
2.630000000000000115e-01 1.801961142137415151e-01
2.640000000000000124e-01 1.808190718452282464e-01
2.650000000000000133e-01 1.814415306621961765e-01
2.660000000000000142e-01 1.820634904051980640e-01
2.670000000000000151e-01 1.826849508157100399e-01
2.680000000000000160e-01 1.833059116361334395e-01
2.690000000000000169e-01 1.839263726097967178e-01
2.700000000000000178e-01 1.845463334809589184e-01
2.710000000000000187e-01 1.851657939948097853e-01
2.720000000000000195e-01 1.857847538974732593e-01
2.730000000000000204e-01 1.864032129360091994e-01
2.740000000000000213e-01 1.870211708584154364e-01
2.750000000000000222e-01 1.876386274136297716e-01
2.760000000000000231e-01 1.882555823515323357e-01
2.770000000000000240e-01 1.888720354229468934e-01
2.780000000000000249e-01 1.894879863796442299e-01
2.790000000000000258e-01 1.901034349743429830e-01
2.800000000000000266e-01 1.907183809607121971e-01
2.810000000000000275e-01 1.913328240933734881e-01
2.820000000000000284e-01 1.919467641279026804e-01
2.830000000000000293e-01 1.925602008208323890e-01
2.840000000000000302e-01 1.931731339296533789e-01
2.850000000000000311e-01 1.937855632128172023e-01
2.860000000000000320e-01 1.943974884297377803e-01
2.870000000000000329e-01 1.950089093407937346e-01
2.880000000000000338e-01 1.956198257073299696e-01
2.889999999999999791e-01 1.962302372916600868e-01
2.899999999999999800e-01 1.968401438570682727e-01
2.909999999999999809e-01 1.974495451678108526e-01
2.919999999999999818e-01 1.980584409891190667e-01
2.929999999999999827e-01 1.986668310872002630e-01
2.939999999999999836e-01 1.992747152292402013e-01
2.949999999999999845e-01 1.998820931834049686e-01
2.959999999999999853e-01 2.004889647188431712e-01
2.969999999999999862e-01 2.010953296056872674e-01
2.979999999999999871e-01 2.017011876150561489e-01
2.989999999999999880e-01 2.023065385190564724e-01
2.999999999999999889e-01 2.029113820907851307e-01
3.009999999999999898e-01 2.035157181043308616e-01
3.019999999999999907e-01 2.041195463347760530e-01
3.029999999999999916e-01 2.047228665581989626e-01
3.039999999999999925e-01 2.053256785516753558e-01
3.049999999999999933e-01 2.059279820932803096e-01
3.059999999999999942e-01 2.065297769620903501e-01
3.069999999999999951e-01 2.071310629381854507e-01
3.079999999999999960e-01 2.077318398026501423e-01
3.089999999999999969e-01 2.083321073375763721e-01
3.099999999999999978e-01 2.089318653260642811e-01
3.109999999999999987e-01 2.095311135522252011e-01
3.119999999999999996e-01 2.101298518011822936e-01
3.130000000000000004e-01 2.107280798590735749e-01
3.140000000000000013e-01 2.113257975130525268e-01
3.150000000000000022e-01 2.119230045512910943e-01
3.160000000000000031e-01 2.125197007629803236e-01
3.170000000000000040e-01 2.131158859383329995e-01
3.180000000000000049e-01 2.137115598685852547e-01
3.190000000000000058e-01 2.143067223459979576e-01
3.200000000000000067e-01 2.149013731638590718e-01
3.210000000000000075e-01 2.154955121164847665e-01
3.220000000000000084e-01 2.160891389992219691e-01
3.230000000000000093e-01 2.166822536084492268e-01
3.240000000000000102e-01 2.172748557415791204e-01
3.250000000000000111e-01 2.178669451970597359e-01
3.260000000000000120e-01 2.184585217743764962e-01
3.270000000000000129e-01 2.190495852740534100e-01
3.280000000000000138e-01 2.196401354976555698e-01
3.290000000000000147e-01 2.202301722477903456e-01
3.300000000000000155e-01 2.208196953281091335e-01
3.310000000000000164e-01 2.214087045433090761e-01
3.320000000000000173e-01 2.219971996991346175e-01
3.330000000000000182e-01 2.225851806023793900e-01
3.340000000000000191e-01 2.231726470608880464e-01
3.350000000000000200e-01 2.237595988835572314e-01
3.360000000000000209e-01 2.243460358803379129e-01
3.370000000000000218e-01 2.249319578622364091e-01
3.380000000000000226e-01 2.255173646413169419e-01
3.390000000000000235e-01 2.261022560307020257e-01
3.400000000000000244e-01 2.266866318445751594e-01
3.410000000000000253e-01 2.272704918981817701e-01
3.420000000000000262e-01 2.278538360078310732e-01
3.430000000000000271e-01 2.284366639908976537e-01
3.440000000000000280e-01 2.290189756658230213e-01
3.450000000000000289e-01 2.296007708521171087e-01
3.460000000000000298e-01 2.301820493703598258e-01
3.470000000000000306e-01 2.307628110422025591e-01
3.480000000000000315e-01 2.313430556903704749e-01
3.490000000000000324e-01 2.319227831386624084e-01
3.500000000000000333e-01 2.325019932119543054e-01
3.510000000000000342e-01 2.330806857361991946e-01
3.519999999999999796e-01 2.336588605384296302e-01
3.529999999999999805e-01 2.342365174467588573e-01
3.539999999999999813e-01 2.348136562903822000e-01
3.549999999999999822e-01 2.353902768995790040e-01
3.559999999999999831e-01 2.359663791057133031e-01
3.569999999999999840e-01 2.365419627412362336e-01
3.579999999999999849e-01 2.371170276396868670e-01
3.589999999999999858e-01 2.376915736356936815e-01
3.599999999999999867e-01 2.382656005649762543e-01
3.609999999999999876e-01 2.388391082643468721e-01
3.619999999999999885e-01 2.394120965717109750e-01
3.629999999999999893e-01 2.399845653260701261e-01
3.639999999999999902e-01 2.405565143675218176e-01
3.649999999999999911e-01 2.411279435372619406e-01
3.659999999999999920e-01 2.416988526775858681e-01
3.669999999999999929e-01 2.422692416318897590e-01
3.679999999999999938e-01 2.428391102446718353e-01
3.689999999999999947e-01 2.434084583615340747e-01
3.699999999999999956e-01 2.439772858291831270e-01
3.709999999999999964e-01 2.445455924954320626e-01
3.719999999999999973e-01 2.451133782092015378e-01
3.729999999999999982e-01 2.456806428205212667e-01
3.739999999999999991e-01 2.462473861805305753e-01
3.750000000000000000e-01 2.468136081414809835e-01
3.760000000000000009e-01 2.473793085567365935e-01
3.770000000000000018e-01 2.479444872807756994e-01
3.780000000000000027e-01 2.485091441691916481e-01
3.790000000000000036e-01 2.490732790786946982e-01
3.800000000000000044e-01 2.496368918671133530e-01
3.810000000000000053e-01 2.501999823933945821e-01
3.820000000000000062e-01 2.507625505176062641e-01
3.830000000000000071e-01 2.513245961009377138e-01
3.840000000000000080e-01 2.518861190057012367e-01
3.850000000000000089e-01 2.524471190953331279e-01
3.860000000000000098e-01 2.530075962343950047e-01
3.870000000000000107e-01 2.535675502885749721e-01
3.880000000000000115e-01 2.541269811246885113e-01
3.890000000000000124e-01 2.546858886106804776e-01
3.900000000000000133e-01 2.552442726156250452e-01
3.910000000000000142e-01 2.558021330097282608e-01
3.920000000000000151e-01 2.563594696643278770e-01
3.930000000000000160e-01 2.569162824518954058e-01
3.940000000000000169e-01 2.574725712460367855e-01
3.950000000000000178e-01 2.580283359214936567e-01
3.960000000000000187e-01 2.585835763541444732e-01
3.970000000000000195e-01 2.591382924210055561e-01
3.980000000000000204e-01 2.596924840002323154e-01
3.990000000000000213e-01 2.602461509711199161e-01
4.000000000000000222e-01 2.607992932141049991e-01
4.010000000000000231e-01 2.613519106107659584e-01
4.020000000000000240e-01 2.619040030438249400e-01
4.030000000000000249e-01 2.624555703971479526e-01
4.040000000000000258e-01 2.630066125557463663e-01
4.050000000000000266e-01 2.635571294057780234e-01
4.060000000000000275e-01 2.641071208345480148e-01
4.070000000000000284e-01 2.646565867305099018e-01
4.080000000000000293e-01 2.652055269832661044e-01
4.090000000000000302e-01 2.657539414835700109e-01
4.100000000000000311e-01 2.663018301233255336e-01
4.110000000000000320e-01 2.668491927955896070e-01
4.120000000000000329e-01 2.673960293945715772e-01
4.130000000000000338e-01 2.679423398156356995e-01
4.140000000000000346e-01 2.684881239553005283e-01
4.150000000000000355e-01 2.690333817112410264e-01
4.160000000000000364e-01 2.695781129822890088e-01
4.169999999999999818e-01 2.701223176684339755e-01
4.179999999999999827e-01 2.706659956708242776e-01
4.189999999999999836e-01 2.712091468917676718e-01
4.199999999999999845e-01 2.717517712347323200e-01
4.209999999999999853e-01 2.722938686043476220e-01
4.219999999999999862e-01 2.728354389064053254e-01
4.229999999999999871e-01 2.733764820478600810e-01
4.239999999999999880e-01 2.739169979368303309e-01
4.249999999999999889e-01 2.744569864825991967e-01
4.259999999999999898e-01 2.749964475956149790e-01
4.269999999999999907e-01 2.755353811874925452e-01
4.279999999999999916e-01 2.760737871710137181e-01
4.289999999999999925e-01 2.766116654601282199e-01
4.299999999999999933e-01 2.771490159699538380e-01
4.309999999999999942e-01 2.776858386167783133e-01
4.319999999999999951e-01 2.782221333180593392e-01
4.329999999999999960e-01 2.787578999924250622e-01
4.339999999999999969e-01 2.792931385596755245e-01
4.349999999999999978e-01 2.798278489407832192e-01
4.359999999999999987e-01 2.803620310578928687e-01
4.369999999999999996e-01 2.808956848343239221e-01
4.380000000000000004e-01 2.814288101945690568e-01
4.390000000000000013e-01 2.819614070642968984e-01
4.400000000000000022e-01 2.824934753703512436e-01
4.410000000000000031e-01 2.830250150407525034e-01
4.420000000000000040e-01 2.835560260046978698e-01
4.430000000000000049e-01 2.840865081925627034e-01
4.440000000000000058e-01 2.846164615358995897e-01
4.450000000000000067e-01 2.851458859674412816e-01
4.460000000000000075e-01 2.856747814210987557e-01
4.470000000000000084e-01 2.862031478319639333e-01
4.480000000000000093e-01 2.867309851363092355e-01
4.490000000000000102e-01 2.872582932715880277e-01
4.500000000000000111e-01 2.877850721764353970e-01
4.510000000000000120e-01 2.883113217906692616e-01
4.520000000000000129e-01 2.888370420552903162e-01
4.530000000000000138e-01 2.893622329124818648e-01
4.540000000000000147e-01 2.898868943056121528e-01
4.550000000000000155e-01 2.904110261792333114e-01
4.560000000000000164e-01 2.909346284790826354e-01
4.570000000000000173e-01 2.914577011520826932e-01
4.580000000000000182e-01 2.919802441463419385e-01
4.590000000000000191e-01 2.925022574111554308e-01
4.600000000000000200e-01 2.930237408970045587e-01
4.610000000000000209e-01 2.935446945555583720e-01
4.620000000000000218e-01 2.940651183396736923e-01
4.630000000000000226e-01 2.945850122033951135e-01
4.640000000000000235e-01 2.951043761019559453e-01
4.650000000000000244e-01 2.956232099917784906e-01
4.660000000000000253e-01 2.961415138304742123e-01
4.670000000000000262e-01 2.966592875768443993e-01
4.680000000000000271e-01 2.971765311908806662e-01
4.690000000000000280e-01 2.976932446337643978e-01
4.700000000000000289e-01 2.982094278678684707e-01
4.710000000000000298e-01 2.987250808567563642e-01
4.720000000000000306e-01 2.992402035651834935e-01
4.730000000000000315e-01 2.997547959590965982e-01
4.740000000000000324e-01 3.002688580056349643e-01
4.750000000000000333e-01 3.007823896731295354e-01
4.760000000000000342e-01 3.012953909311048006e-01
4.770000000000000351e-01 3.018078617502775729e-01
4.780000000000000360e-01 3.023198021025580440e-01
4.790000000000000369e-01 3.028312119610498954e-01
4.799999999999999822e-01 3.033420913000503538e-01
4.809999999999999831e-01 3.038524400950509685e-01
4.819999999999999840e-01 3.043622583227368339e-01
4.829999999999999849e-01 3.048715459609877554e-01
4.839999999999999858e-01 3.053803029888783604e-01
4.849999999999999867e-01 3.058885293866775990e-01
4.859999999999999876e-01 3.063962251358492428e-01
4.869999999999999885e-01 3.069033902190524410e-01
4.879999999999999893e-01 3.074100246201417752e-01
4.889999999999999902e-01 3.079161283241665936e-01
4.899999999999999911e-01 3.084217013173725652e-01
4.909999999999999920e-01 3.089267435872002920e-01
4.919999999999999929e-01 3.094312551222864749e-01
4.929999999999999938e-01 3.099352359124638023e-01
4.939999999999999947e-01 3.104386859487603956e-01
4.949999999999999956e-01 3.109416052234011407e-01
4.959999999999999964e-01 3.114439937298066896e-01
4.969999999999999973e-01 3.119458514625935708e-01
4.979999999999999982e-01 3.124471784175749112e-01
4.989999999999999991e-01 3.129479745917600475e-01
5.000000000000000000e-01 3.134482399833544708e-01
5.010000000000000009e-01 3.139479745917600484e-01
5.020000000000000018e-01 3.144471784175749685e-01
5.030000000000000027e-01 3.149458514625935734e-01
5.040000000000000036e-01 3.154439937298065821e-01
5.050000000000000044e-01 3.159416052234011452e-01
5.060000000000000053e-01 3.164386859487604564e-01
5.070000000000000062e-01 3.169352359124636975e-01
5.080000000000000071e-01 3.174312551222864820e-01
5.090000000000000080e-01 3.179267435872003000e-01
5.100000000000000089e-01 3.184217013173725741e-01
5.110000000000000098e-01 3.189161283241666589e-01
5.120000000000000107e-01 3.194100246201417304e-01
5.130000000000000115e-01 3.199033902190524525e-01
5.140000000000000124e-01 3.203962251358491997e-01
5.150000000000000133e-01 3.208885293866775568e-01
5.160000000000000142e-01 3.213803029888784857e-01
5.170000000000000151e-01 3.218715459609879370e-01
5.180000000000000160e-01 3.223622583227367944e-01
5.190000000000000169e-01 3.228524400950508744e-01
5.200000000000000178e-01 3.233420913000503161e-01
5.210000000000000187e-01 3.238312119610499140e-01
5.220000000000000195e-01 3.243198021025580080e-01
5.230000000000000204e-01 3.248078617502775378e-01
5.240000000000000213e-01 3.252953909311048220e-01
5.250000000000000222e-01 3.257823896731295021e-01
5.260000000000000231e-01 3.262688580056348209e-01
5.270000000000000240e-01 3.267547959590966222e-01
5.280000000000000249e-01 3.272402035651834629e-01
5.290000000000000258e-01 3.277250808567564455e-01
5.300000000000000266e-01 3.282094278678684418e-01
5.310000000000000275e-01 3.286932446337643698e-01
5.320000000000000284e-01 3.291765311908805836e-01
5.330000000000000293e-01 3.296592875768445396e-01
5.340000000000000302e-01 3.301415138304742980e-01
5.350000000000000311e-01 3.306232099917785217e-01
5.360000000000000320e-01 3.311043761019559772e-01
5.370000000000000329e-01 3.315850122033950909e-01
5.380000000000000338e-01 3.320651183396736705e-01
5.390000000000000346e-01 3.325446945555584066e-01
5.400000000000000355e-01 3.330237408970045387e-01
5.410000000000000364e-01 3.335022574111553006e-01
5.420000000000000373e-01 3.339802441463419758e-01
5.430000000000000382e-01 3.344577011520827314e-01
5.440000000000000391e-01 3.349346284790826744e-01
5.450000000000000400e-01 3.354110261792333514e-01
5.460000000000000409e-01 3.358868943056121936e-01
5.470000000000000417e-01 3.363622329124818511e-01
5.480000000000000426e-01 3.368370420552901923e-01
5.490000000000000435e-01 3.373113217906693606e-01
5.500000000000000444e-01 3.377850721764354414e-01
5.510000000000000453e-01 3.382582932715879620e-01
5.520000000000000462e-01 3.387309851363092261e-01
5.530000000000000471e-01 3.392031478319640359e-01
5.540000000000000480e-01 3.396747814210987482e-01
5.550000000000000488e-01 3.401458859674412194e-01
5.560000000000000497e-01 3.406164615358996950e-01
5.570000000000000506e-01 3.410865081925625875e-01
5.580000000000000515e-01 3.415560260046979768e-01
5.590000000000000524e-01 3.420250150407525558e-01
5.600000000000000533e-01 3.424934753703512413e-01
5.610000000000000542e-01 3.429614070642969526e-01
5.620000000000000551e-01 3.434288101945690563e-01
5.630000000000000560e-01 3.438956848343239225e-01
5.640000000000000568e-01 3.443620310578930366e-01
5.650000000000000577e-01 3.448278489407831660e-01
5.660000000000000586e-01 3.452931385596756386e-01
5.670000000000000595e-01 3.457578999924251217e-01
5.680000000000000604e-01 3.462221333180593441e-01
5.690000000000000613e-01 3.466858386167784301e-01
5.700000000000000622e-01 3.471490159699538447e-01
5.710000000000000631e-01 3.476116654601281719e-01
5.720000000000000639e-01 3.480737871710137821e-01
5.730000000000000648e-01 3.485353811874926100e-01
5.740000000000000657e-01 3.489964475956149892e-01
5.750000000000000666e-01 3.494569864825991523e-01
5.760000000000000675e-01 3.499169979368303984e-01
5.769999999999999574e-01 3.503764820478600939e-01
5.779999999999999583e-01 3.508354389064053391e-01
5.789999999999999591e-01 3.512938686043475811e-01
5.799999999999999600e-01 3.517517712347322245e-01
5.809999999999999609e-01 3.522091468917676882e-01
5.819999999999999618e-01 3.526659956708242949e-01
5.829999999999999627e-01 3.531223176684340492e-01
5.839999999999999636e-01 3.535781129822890834e-01
5.849999999999999645e-01 3.540333817112409354e-01
5.859999999999999654e-01 3.544881239553004382e-01
5.869999999999999662e-01 3.549423398156356102e-01
5.879999999999999671e-01 3.553960293945715998e-01
5.889999999999999680e-01 3.558491927955895751e-01
5.899999999999999689e-01 3.563018301233254470e-01
5.909999999999999698e-01 3.567539414835699252e-01
5.919999999999999707e-01 3.572055269832661306e-01
5.929999999999999716e-01 3.576565867305099289e-01
5.939999999999999725e-01 3.581071208345480983e-01
5.949999999999999734e-01 3.585571294057781078e-01
5.959999999999999742e-01 3.590066125557463961e-01
5.969999999999999751e-01 3.594555703971478722e-01
5.979999999999999760e-01 3.599040030438248050e-01
5.989999999999999769e-01 3.603519106107659353e-01
5.999999999999999778e-01 3.607992932141049214e-01
6.009999999999999787e-01 3.612461509711198948e-01
6.019999999999999796e-01 3.616924840002322949e-01
6.029999999999999805e-01 3.621382924210055365e-01
6.039999999999999813e-01 3.625835763541444545e-01
6.049999999999999822e-01 3.630283359214936389e-01
6.059999999999999831e-01 3.634725712460367131e-01
6.069999999999999840e-01 3.639162824518953343e-01
6.079999999999999849e-01 3.643594696643278619e-01
6.089999999999999858e-01 3.648021330097281911e-01
6.099999999999999867e-01 3.652442726156250874e-01
6.109999999999999876e-01 3.656858886106804096e-01
6.119999999999999885e-01 3.661269811246885553e-01
6.129999999999999893e-01 3.665675502885749060e-01
6.139999999999999902e-01 3.670075962343949949e-01
6.149999999999999911e-01 3.674471190953331745e-01
6.159999999999999920e-01 3.678861190057012842e-01
6.169999999999999929e-01 3.683245961009376512e-01
6.179999999999999938e-01 3.687625505176062024e-01
6.189999999999999947e-01 3.691999823933945213e-01
6.199999999999999956e-01 3.696368918671132375e-01
6.209999999999999964e-01 3.700732790786947501e-01
6.219999999999999973e-01 3.705091441691915621e-01
6.229999999999999982e-01 3.709444872807756699e-01
6.239999999999999991e-01 3.713793085567366759e-01
6.250000000000000000e-01 3.718136081414810667e-01
6.260000000000000009e-01 3.722473861805306039e-01
6.270000000000000018e-01 3.726806428205211574e-01
6.280000000000000027e-01 3.731133782092016515e-01
6.290000000000000036e-01 3.735455924954320661e-01
6.300000000000000044e-01 3.739772858291831592e-01
6.310000000000000053e-01 3.744084583615340800e-01
6.320000000000000062e-01 3.748391102446718692e-01
6.330000000000000071e-01 3.752692416318897939e-01
6.340000000000000080e-01 3.756988526775858483e-01
6.350000000000000089e-01 3.761279435372619773e-01
6.360000000000000098e-01 3.765565143675217996e-01
6.370000000000000107e-01 3.769845653260701090e-01
6.380000000000000115e-01 3.774120965717109866e-01
6.390000000000000124e-01 3.778391082643468568e-01
6.400000000000000133e-01 3.782656005649763231e-01
6.410000000000000142e-01 3.786915736356936679e-01
6.420000000000000151e-01 3.791170276396868544e-01
6.430000000000000160e-01 3.795419627412363051e-01
6.440000000000000169e-01 3.799663791057133477e-01
6.450000000000000178e-01 3.803902768995789940e-01
6.460000000000000187e-01 3.808136562903822742e-01
6.470000000000000195e-01 3.812365174467589046e-01
6.480000000000000204e-01 3.816588605384296229e-01
6.490000000000000213e-01 3.820806857361991882e-01
6.500000000000000222e-01 3.825019932119542720e-01
6.510000000000000231e-01 3.829227831386624592e-01
6.520000000000000240e-01 3.833430556903703601e-01
6.530000000000000249e-01 3.837628110422026673e-01
6.540000000000000258e-01 3.841820493703597683e-01
6.550000000000000266e-01 3.846007708521170798e-01
6.560000000000000275e-01 3.850189756658231044e-01
6.570000000000000284e-01 3.854366639908977099e-01
6.580000000000000293e-01 3.858538360078310747e-01
6.590000000000000302e-01 3.862704918981818558e-01
6.600000000000000311e-01 3.866866318445751349e-01
6.610000000000000320e-01 3.871022560307020299e-01
6.620000000000000329e-01 3.875173646413169193e-01
6.630000000000000338e-01 3.879319578622364428e-01
6.640000000000000346e-01 3.883460358803377810e-01
6.650000000000000355e-01 3.887595988835572669e-01
6.660000000000000364e-01 3.891726470608880550e-01
6.670000000000000373e-01 3.895851806023795105e-01
6.680000000000000382e-01 3.899971996991345446e-01
6.690000000000000391e-01 3.904087045433090597e-01
6.700000000000000400e-01 3.908196953281092290e-01
6.710000000000000409e-01 3.912301722477904975e-01
6.720000000000000417e-01 3.916401354976556948e-01
6.730000000000000426e-01 3.920495852740534248e-01
6.740000000000000435e-01 3.924585217743764565e-01
6.750000000000000444e-01 3.928669451970597803e-01
6.760000000000000453e-01 3.932748557415791657e-01
6.770000000000000462e-01 3.936822536084492175e-01
6.780000000000000471e-01 3.940891389992219329e-01
6.790000000000000480e-01 3.944955121164848144e-01
6.800000000000000488e-01 3.949013731638590374e-01
6.810000000000000497e-01 3.953067223459980073e-01
6.820000000000000506e-01 3.957115598685853053e-01
6.830000000000000515e-01 3.961158859383330233e-01
6.840000000000000524e-01 3.965197007629803205e-01
6.850000000000000533e-01 3.969230045512911476e-01
6.860000000000000542e-01 3.973257975130526365e-01
6.870000000000000551e-01 3.977280798590736022e-01
6.880000000000000560e-01 3.981298518011824328e-01
6.890000000000000568e-01 3.985311135522251469e-01
6.900000000000000577e-01 3.989318653260643388e-01
6.910000000000000586e-01 3.993321073375764030e-01
6.920000000000000595e-01 3.997318398026502018e-01
6.930000000000000604e-01 4.001310629381855111e-01
6.940000000000000613e-01 4.005297769620905224e-01
6.950000000000000622e-01 4.009279820932803995e-01
6.960000000000000631e-01 4.013256785516753355e-01
6.970000000000000639e-01 4.017228665581990543e-01
6.980000000000000648e-01 4.021195463347761456e-01
6.990000000000000657e-01 4.025157181043309551e-01
7.000000000000000666e-01 4.029113820907851973e-01
7.010000000000000675e-01 4.033065385190565122e-01
7.020000000000000684e-01 4.037011876150561895e-01
7.030000000000000693e-01 4.040953296056873367e-01
7.039999999999999591e-01 4.044889647188432136e-01
7.049999999999999600e-01 4.048820931834050119e-01
7.059999999999999609e-01 4.052747152292401345e-01
7.069999999999999618e-01 4.056668310872001970e-01
7.079999999999999627e-01 4.060584409891189739e-01
7.089999999999999636e-01 4.064495451678108440e-01
7.099999999999999645e-01 4.068401438570682371e-01
7.109999999999999654e-01 4.072302372916601354e-01
7.119999999999999662e-01 4.076198257073299080e-01
7.129999999999999671e-01 4.080089093407936462e-01
7.139999999999999680e-01 4.083974884297377206e-01
7.149999999999999689e-01 4.087855632128172267e-01
7.159999999999999698e-01 4.091731339296533210e-01
7.169999999999999707e-01 4.095602008208322764e-01
7.179999999999999716e-01 4.099467641279027075e-01
7.189999999999999725e-01 4.103328240933734605e-01
7.199999999999999734e-01 4.107183809607121150e-01
7.209999999999999742e-01 4.111034349743429850e-01
7.219999999999999751e-01 4.114879863796442327e-01
7.229999999999999760e-01 4.118720354229468694e-01
7.239999999999999769e-01 4.122555823515322015e-01
7.249999999999999778e-01 4.126386274136298327e-01
7.259999999999999787e-01 4.130211708584154984e-01
7.269999999999999796e-01 4.134032129360091790e-01
7.279999999999999805e-01 4.137847538974732675e-01
7.289999999999999813e-01 4.141657939948096834e-01
7.299999999999999822e-01 4.145463334809589284e-01
7.309999999999999831e-01 4.149263726097968119e-01
7.319999999999999840e-01 4.153059116361333403e-01
7.329999999999999849e-01 4.156849508157100526e-01
7.339999999999999858e-01 4.160634904051981331e-01
7.349999999999999867e-01 4.164415306621962465e-01
7.359999999999999876e-01 4.168190718452282062e-01
7.369999999999999885e-01 4.171961142137414758e-01
7.379999999999999893e-01 4.175726580281043931e-01
7.389999999999999902e-01 4.179487035496041725e-01
7.399999999999999911e-01 4.183242510404450720e-01
7.409999999999999920e-01 4.186993007637458963e-01
7.419999999999999929e-01 4.190738529835381643e-01
7.429999999999999938e-01 4.194479079647636666e-01
7.439999999999999947e-01 4.198214659732722454e-01
7.449999999999999956e-01 4.201945272758199623e-01
7.459999999999999964e-01 4.205670921400669338e-01
7.469999999999999973e-01 4.209391608345747771e-01
7.479999999999999982e-01 4.213107336288044458e-01
7.489999999999999991e-01 4.216818107931145088e-01
7.500000000000000000e-01 4.220523925987585967e-01
7.510000000000000009e-01 4.224224793178831261e-01
7.520000000000000018e-01 4.227920712235254119e-01
7.530000000000000027e-01 4.231611685896111141e-01
7.540000000000000036e-01 4.235297716909524612e-01
7.550000000000000044e-01 4.238978808032453638e-01
7.560000000000000053e-01 4.242654962030676380e-01
7.570000000000000062e-01 4.246326181678769518e-01
7.580000000000000071e-01 4.249992469760081049e-01
7.590000000000000080e-01 4.253653829066712522e-01
7.600000000000000089e-01 4.257310262399491840e-01
7.610000000000000098e-01 4.260961772567954386e-01
7.620000000000000107e-01 4.264608362390318042e-01
7.630000000000000115e-01 4.268250034693462092e-01
7.640000000000000124e-01 4.271886792312905023e-01
7.650000000000000133e-01 4.275518638092781210e-01
7.660000000000000142e-01 4.279145574885814818e-01
7.670000000000000151e-01 4.282767605553303158e-01
7.680000000000000160e-01 4.286384732965089484e-01
7.690000000000000169e-01 4.289996959999539672e-01
7.700000000000000178e-01 4.293604289543522801e-01
7.710000000000000187e-01 4.297206724492387275e-01
7.720000000000000195e-01 4.300804267749933074e-01
7.730000000000000204e-01 4.304396922228393429e-01
7.740000000000000213e-01 4.307984690848411513e-01
7.750000000000000222e-01 4.311567576539014346e-01
7.760000000000000231e-01 4.315145582237594479e-01
7.770000000000000240e-01 4.318718710889880019e-01
7.780000000000000249e-01 4.322286965449915197e-01
7.790000000000000258e-01 4.325850348880039831e-01
7.800000000000000266e-01 4.329408864150858238e-01
7.810000000000000275e-01 4.332962514241224250e-01
7.820000000000000284e-01 4.336511302138210122e-01
7.830000000000000293e-01 4.340055230837090439e-01
7.840000000000000302e-01 4.343594303341309915e-01
7.850000000000000311e-01 4.347128522662467853e-01
7.860000000000000320e-01 4.350657891820291501e-01
7.870000000000000329e-01 4.354182413842608290e-01
7.880000000000000338e-01 4.357702091765329744e-01
7.890000000000000346e-01 4.361216928632420387e-01
7.900000000000000355e-01 4.364726927495880537e-01
7.910000000000000364e-01 4.368232091415715224e-01
7.920000000000000373e-01 4.371732423459916417e-01
7.930000000000000382e-01 4.375227926704437498e-01
7.940000000000000391e-01 4.378718604233167166e-01
7.950000000000000400e-01 4.382204459137905572e-01
7.960000000000000409e-01 4.385685494518344330e-01
7.970000000000000417e-01 4.389161713482038207e-01
7.980000000000000426e-01 4.392633119144382370e-01
7.990000000000000435e-01 4.396099714628586286e-01
8.000000000000000444e-01 4.399561503065655410e-01
8.010000000000000453e-01 4.403018487594359542e-01
8.020000000000000462e-01 4.406470671361214508e-01
8.030000000000000471e-01 4.409918057520452184e-01
8.040000000000000480e-01 4.413360649234001620e-01
8.050000000000000488e-01 4.416798449671462401e-01
8.060000000000000497e-01 4.420231462010079104e-01
8.070000000000000506e-01 4.423659689434717435e-01
8.080000000000000515e-01 4.427083135137841463e-01
8.090000000000000524e-01 4.430501802319485316e-01
8.100000000000000533e-01 4.433915694187236523e-01
8.110000000000000542e-01 4.437324813956198821e-01
8.120000000000000551e-01 4.440729164848980504e-01
8.130000000000000560e-01 4.444128750095661662e-01
8.140000000000000568e-01 4.447523572933771430e-01
8.150000000000000577e-01 4.450913636608264667e-01
8.160000000000000586e-01 4.454298944371497537e-01
8.170000000000000595e-01 4.457679499483198082e-01
8.180000000000000604e-01 4.461055305210447353e-01
8.190000000000000613e-01 4.464426364827652760e-01
8.200000000000000622e-01 4.467792681616520323e-01
8.210000000000000631e-01 4.471154258866032460e-01
8.220000000000000639e-01 4.474511099872423570e-01
8.230000000000000648e-01 4.477863207939155599e-01
8.240000000000000657e-01 4.481210586376888627e-01
8.250000000000000666e-01 4.484553238503459771e-01
8.260000000000000675e-01 4.487891167643858203e-01
8.270000000000000684e-01 4.491224377130199064e-01
8.280000000000000693e-01 4.494552870301699588e-01
8.290000000000000702e-01 4.497876650504650242e-01
8.300000000000000711e-01 4.501195721092393076e-01
8.310000000000000719e-01 4.504510085425298960e-01
8.320000000000000728e-01 4.507819746870735944e-01
8.329999999999999627e-01 4.511124708803049277e-01
8.339999999999999636e-01 4.514424974603534202e-01
8.349999999999999645e-01 4.517720547660409314e-01
8.359999999999999654e-01 4.521011431368795463e-01
8.369999999999999662e-01 4.524297629130686338e-01
8.379999999999999671e-01 4.527579144354924034e-01
8.389999999999999680e-01 4.530855980457177967e-01
8.399999999999999689e-01 4.534128140859911005e-01
8.409999999999999698e-01 4.537395628992363372e-01
8.419999999999999707e-01 4.540658448290522675e-01
8.429999999999999716e-01 4.543916602197095589e-01
8.439999999999999725e-01 4.547170094161488429e-01
8.449999999999999734e-01 4.550418927639781064e-01
8.459999999999999742e-01 4.553663106094693602e-01
8.469999999999999751e-01 4.556902632995570857e-01
8.479999999999999760e-01 4.560137511818353473e-01
8.489999999999999769e-01 4.563367746045549622e-01
8.499999999999999778e-01 4.566593339166209464e-01
8.509999999999999787e-01 4.569814294675907940e-01
8.519999999999999796e-01 4.573030616076707577e-01
8.529999999999999805e-01 4.576242306877139621e-01
8.539999999999999813e-01 4.579449370592178492e-01
8.549999999999999822e-01 4.582651810743212928e-01
8.559999999999999831e-01 4.585849630858024328e-01
8.569999999999999840e-01 4.589042834470756782e-01
8.579999999999999849e-01 4.592231425121893751e-01
8.589999999999999858e-01 4.595415406358234200e-01
8.599999999999999867e-01 4.598594781732863734e-01
8.609999999999999876e-01 4.601769554805132389e-01
8.619999999999999885e-01 4.604939729140621330e-01
8.629999999999999893e-01 4.608105308311127857e-01
8.639999999999999902e-01 4.611266295894631551e-01
8.649999999999999911e-01 4.614422695475273728e-01
8.659999999999999920e-01 4.617574510643327468e-01
8.669999999999999929e-01 4.620721744995171520e-01
8.679999999999999938e-01 4.623864402133270879e-01
8.689999999999999947e-01 4.627002485666145137e-01
8.699999999999999956e-01 4.630135999208342956e-01
8.709999999999999964e-01 4.633264946380420968e-01
8.719999999999999973e-01 4.636389330808911025e-01
8.729999999999999982e-01 4.639509156126299105e-01
8.739999999999999991e-01 4.642624425970998114e-01
8.750000000000000000e-01 4.645735143987324567e-01
8.760000000000000009e-01 4.648841313825467503e-01
8.770000000000000018e-01 4.651942939141465727e-01
8.780000000000000027e-01 4.655040023597184495e-01
8.790000000000000036e-01 4.658132570860284982e-01
8.800000000000000044e-01 4.661220584604198192e-01
8.810000000000000053e-01 4.664304068508105527e-01
8.820000000000000062e-01 4.667383026256906597e-01
8.830000000000000071e-01 4.670457461541194788e-01
8.840000000000000080e-01 4.673527378057231174e-01
8.850000000000000089e-01 4.676592779506921760e-01
8.860000000000000098e-01 4.679653669597788057e-01
8.870000000000000107e-01 4.682710052042939886e-01
8.880000000000000115e-01 4.685761930561055943e-01
8.890000000000000124e-01 4.688809308876349391e-01
8.900000000000000133e-01 4.691852190718551197e-01
8.910000000000000142e-01 4.694890579822874610e-01
8.920000000000000151e-01 4.697924479929995734e-01
8.930000000000000160e-01 4.700953894786027432e-01
8.940000000000000169e-01 4.703978828142487134e-01
8.950000000000000178e-01 4.706999283756281294e-01
8.960000000000000187e-01 4.710015265389668748e-01
8.970000000000000195e-01 4.713026776810241292e-01
8.980000000000000204e-01 4.716033821790895919e-01
8.990000000000000213e-01 4.719036404109813176e-01
9.000000000000000222e-01 4.722034527550418304e-01
9.010000000000000231e-01 4.725028195901371242e-01
9.020000000000000240e-01 4.728017412956529997e-01
9.030000000000000249e-01 4.731002182514931764e-01
9.040000000000000258e-01 4.733982508380759069e-01
9.050000000000000266e-01 4.736958394363320335e-01
9.060000000000000275e-01 4.739929844277022686e-01
9.070000000000000284e-01 4.742896861941341968e-01
9.080000000000000293e-01 4.745859451180804434e-01
9.090000000000000302e-01 4.748817615824952876e-01
9.100000000000000311e-01 4.751771359708325537e-01
9.110000000000000320e-01 4.754720686670427798e-01
9.120000000000000329e-01 4.757665600555708862e-01
9.130000000000000338e-01 4.760606105213533445e-01
9.140000000000000346e-01 4.763542204498155685e-01
9.150000000000000355e-01 4.766473902268696938e-01
9.160000000000000364e-01 4.769401202389113581e-01
9.170000000000000373e-01 4.772324108728176473e-01
9.180000000000000382e-01 4.775242625159446530e-01
9.190000000000000391e-01 4.778156755561237534e-01
9.200000000000000400e-01 4.781066503816607804e-01
9.210000000000000409e-01 4.783971873813318565e-01
9.220000000000000417e-01 4.786872869443816736e-01
9.230000000000000426e-01 4.789769494605204403e-01
9.240000000000000435e-01 4.792661753199218833e-01
9.250000000000000444e-01 4.795549649132199721e-01
9.260000000000000453e-01 4.798433186315071430e-01
9.270000000000000462e-01 4.801312368663306906e-01
9.280000000000000471e-01 4.804187200096909360e-01
9.290000000000000480e-01 4.807057684540386733e-01
9.300000000000000488e-01 4.809923825922720608e-01
9.310000000000000497e-01 4.812785628177347896e-01
9.320000000000000506e-01 4.815643095242124749e-01
9.330000000000000515e-01 4.818496231059311574e-01
9.340000000000000524e-01 4.821345039575540836e-01
9.350000000000000533e-01 4.824189524741789858e-01
9.360000000000000542e-01 4.827029690513365834e-01
9.370000000000000551e-01 4.829865540849863081e-01
9.380000000000000560e-01 4.832697079715155275e-01
9.390000000000000568e-01 4.835524311077353810e-01
9.400000000000000577e-01 4.838347238908795589e-01
9.410000000000000586e-01 4.841165867186007499e-01
9.420000000000000595e-01 4.843980199889685867e-01
9.430000000000000604e-01 4.846790241004668154e-01
9.440000000000000613e-01 4.849595994519911302e-01
9.450000000000000622e-01 4.852397464428460649e-01
9.460000000000000631e-01 4.855194654727429948e-01
9.470000000000000639e-01 4.857987569417968610e-01
9.480000000000000648e-01 4.860776212505243943e-01
9.490000000000000657e-01 4.863560587998413953e-01
9.500000000000000666e-01 4.866340699910595147e-01
9.510000000000000675e-01 4.869116552258844210e-01
9.520000000000000684e-01 4.871888149064131368e-01
9.530000000000000693e-01 4.874655494351310958e-01
9.540000000000000702e-01 4.877418592149101451e-01
9.550000000000000711e-01 4.880177446490055471e-01
9.560000000000000719e-01 4.882932061410534819e-01
9.570000000000000728e-01 4.885682440950692151e-01
9.580000000000000737e-01 4.888428589154432125e-01
9.590000000000000746e-01 4.891170510069398625e-01
9.599999999999999645e-01 4.893908207746941463e-01
9.609999999999999654e-01 4.896641686242096392e-01
9.619999999999999662e-01 4.899370949613559012e-01
9.629999999999999671e-01 4.902096001923649249e-01
9.639999999999999680e-01 4.904816847238306909e-01
9.649999999999999689e-01 4.907533489627045054e-01
9.659999999999999698e-01 4.910245933162936671e-01
9.669999999999999707e-01 4.912954181922584707e-01
9.679999999999999716e-01 4.915658239986103739e-01
9.689999999999999725e-01 4.918358111437084457e-01
9.699999999999999734e-01 4.921053800362575337e-01
9.709999999999999742e-01 4.923745310853059887e-01
9.719999999999999751e-01 4.926432647002420007e-01
9.729999999999999760e-01 4.929115812907924332e-01
9.739999999999999769e-01 4.931794812670196593e-01
9.749999999999999778e-01 4.934469650393188966e-01
9.759999999999999787e-01 4.937140330184160986e-01
9.769999999999999796e-01 4.939806856153651782e-01
9.779999999999999805e-01 4.942469232415457325e-01
9.789999999999999813e-01 4.945127463086604891e-01
9.799999999999999822e-01 4.947781552287323081e-01
9.809999999999999831e-01 4.950431504141029060e-01
9.819999999999999840e-01 4.953077322774286362e-01
9.829999999999999849e-01 4.955719012316799899e-01
9.839999999999999858e-01 4.958356576901372104e-01
9.849999999999999867e-01 4.960990020663892386e-01
9.859999999999999876e-01 4.963619347743302712e-01
9.869999999999999885e-01 4.966244562281579289e-01
9.879999999999999893e-01 4.968865668423704252e-01
9.889999999999999902e-01 4.971482670317645680e-01
9.899999999999999911e-01 4.974095572114322628e-01
9.909999999999999920e-01 4.976704377967592352e-01
9.919999999999999929e-01 4.979309092034218120e-01
9.929999999999999938e-01 4.981909718473848114e-01
9.939999999999999947e-01 4.984506261448989339e-01
9.949999999999999956e-01 4.987098725124982090e-01
9.959999999999999964e-01 4.989687113669978302e-01
9.969999999999999973e-01 4.992271431254914349e-01
9.979999999999999982e-01 4.994851682053489395e-01
9.989999999999999991e-01 4.997427870242135417e-01


==> symmetric_theor_z_at_10000t2800.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 6.642535317394469190e-04
2.000000000000000042e-03 1.328202352980139373e-03
3.000000000000000062e-03 1.991846327210961259e-03
4.000000000000000083e-03 2.655185318114175203e-03
5.000000000000000104e-03 3.318219189564760013e-03
6.000000000000000125e-03 3.980947805631380489e-03
7.000000000000000146e-03 4.643371030577117531e-03
8.000000000000000167e-03 5.305488728859303338e-03
9.000000000000001055e-03 5.967300765130580456e-03
1.000000000000000021e-02 6.628807004238828487e-03
1.099999999999999936e-02 7.290007311227655017e-03
1.200000000000000025e-02 7.950901551336814546e-03
1.300000000000000114e-02 8.611489590003282291e-03
1.400000000000000029e-02 9.271771292860451000e-03
1.499999999999999944e-02 9.931746525739868284e-03
1.600000000000000033e-02 1.059141515467034583e-02
1.700000000000000122e-02 1.125077704587962822e-02
1.800000000000000211e-02 1.190983206579433740e-02
1.899999999999999953e-02 1.256858008103940889e-02
2.000000000000000042e-02 1.322702095844052392e-02
2.100000000000000130e-02 1.388515456502272850e-02
2.199999999999999872e-02 1.454298076801169987e-02
2.299999999999999961e-02 1.520049943483412457e-02
2.400000000000000050e-02 1.585771043311822587e-02
2.500000000000000139e-02 1.651461363069313404e-02
2.600000000000000228e-02 1.717120889559126812e-02
2.699999999999999969e-02 1.782749609604652313e-02
2.800000000000000058e-02 1.848347510049684270e-02
2.900000000000000147e-02 1.913914577758275490e-02
2.999999999999999889e-02 1.979450799614899947e-02
3.099999999999999978e-02 2.044956162524468393e-02
3.200000000000000067e-02 2.110430653412331478e-02
3.300000000000000155e-02 2.175874259224354693e-02
3.400000000000000244e-02 2.241286966926973531e-02
3.500000000000000333e-02 2.306668763507191064e-02
3.600000000000000422e-02 2.372019635972677856e-02
3.699999999999999817e-02 2.437339571351743867e-02
3.799999999999999906e-02 2.502628556693422754e-02
3.899999999999999994e-02 2.567886579067526695e-02
4.000000000000000083e-02 2.633113625564682467e-02
4.100000000000000172e-02 2.698309683296295017e-02
4.200000000000000261e-02 2.763474739394708446e-02
4.300000000000000350e-02 2.828608781013186232e-02
4.399999999999999745e-02 2.893711795325932049e-02
4.499999999999999833e-02 2.958783769528171292e-02
4.599999999999999922e-02 3.023824690836178844e-02
4.700000000000000011e-02 3.088834546487338739e-02
4.800000000000000100e-02 3.153813323740126129e-02
4.900000000000000189e-02 3.218761009874197832e-02
5.000000000000000278e-02 3.283677592190471783e-02
5.100000000000000366e-02 3.348563058011035098e-02
5.200000000000000455e-02 3.413417394679342520e-02
5.299999999999999850e-02 3.478240589560181034e-02
5.399999999999999939e-02 3.543032630039642111e-02
5.500000000000000028e-02 3.607793503525343753e-02
5.600000000000000117e-02 3.672523197446256327e-02
5.700000000000000205e-02 3.737221699252921830e-02
5.800000000000000294e-02 3.801888996417389366e-02
5.900000000000000383e-02 3.866525076433294933e-02
5.999999999999999778e-02 3.931129926815933595e-02
6.099999999999999867e-02 3.995703535102186621e-02
6.199999999999999956e-02 4.060245888850687324e-02
6.300000000000000044e-02 4.124756975641828000e-02
6.400000000000000133e-02 4.189236783077753684e-02
6.500000000000000222e-02 4.253685298782421131e-02
6.600000000000000311e-02 4.318102510401693878e-02
6.700000000000000400e-02 4.382488405603301995e-02
6.800000000000000488e-02 4.446842972076955197e-02
6.900000000000000577e-02 4.511166197534334510e-02
7.000000000000000666e-02 4.575458069709094355e-02
7.100000000000000755e-02 4.639718576357056146e-02
7.200000000000000844e-02 4.703947705256077833e-02
7.299999999999999545e-02 4.768145444206162847e-02
7.399999999999999634e-02 4.832311781029532266e-02
7.499999999999999722e-02 4.896446703570631748e-02
7.599999999999999811e-02 4.960550199696106555e-02
7.699999999999999900e-02 5.024622257295018046e-02
7.799999999999999989e-02 5.088662864278672981e-02
7.900000000000000078e-02 5.152672008580811563e-02
8.000000000000000167e-02 5.216649678157619929e-02
8.100000000000000255e-02 5.280595860987682966e-02
8.200000000000000344e-02 5.344510545072141822e-02
8.300000000000000433e-02 5.408393718434675868e-02
8.400000000000000522e-02 5.472245369121517961e-02
8.500000000000000611e-02 5.536065485201557834e-02
8.600000000000000699e-02 5.599854054766306016e-02
8.700000000000000788e-02 5.663611065930022892e-02
8.799999999999999489e-02 5.727336506829692336e-02
8.899999999999999578e-02 5.791030365625068205e-02
8.999999999999999667e-02 5.854692630498718048e-02
9.099999999999999756e-02 5.918323289656073766e-02
9.199999999999999845e-02 5.981922331325476710e-02
9.299999999999999933e-02 6.045489743758213075e-02
9.400000000000000022e-02 6.109025515228497932e-02
9.500000000000000111e-02 6.172529634033605689e-02
9.600000000000000200e-02 6.236002088493840245e-02
9.700000000000000289e-02 6.299442866952596753e-02
9.800000000000000377e-02 6.362851957776433087e-02
9.900000000000000466e-02 6.426229349355033760e-02
1.000000000000000056e-01 6.489575030101311925e-02
1.010000000000000064e-01 6.552888988451421870e-02
1.020000000000000073e-01 6.616171212864820073e-02
1.030000000000000082e-01 6.679421691824265206e-02
1.040000000000000091e-01 6.742640413835881974e-02
1.049999999999999961e-01 6.805827367429194419e-02
1.059999999999999970e-01 6.868982541157185595e-02
1.069999999999999979e-01 6.932105923596279529e-02
1.079999999999999988e-01 6.995197503346445300e-02
1.089999999999999997e-01 7.058257269031213699e-02
1.100000000000000006e-01 7.121285209297650853e-02
1.110000000000000014e-01 7.184281312816523379e-02
1.120000000000000023e-01 7.247245568282220662e-02
1.130000000000000032e-01 7.310177964412850615e-02
1.140000000000000041e-01 7.373078489950238290e-02
1.150000000000000050e-01 7.435947133660064656e-02
1.160000000000000059e-01 7.498783884331743088e-02
1.170000000000000068e-01 7.561588730778581735e-02
1.180000000000000077e-01 7.624361661837769644e-02
1.190000000000000085e-01 7.687102666370475290e-02
1.199999999999999956e-01 7.749811733261771640e-02
1.209999999999999964e-01 7.812488851420761049e-02
1.219999999999999973e-01 7.875134009780605793e-02
1.229999999999999982e-01 7.937747197298540558e-02
1.239999999999999991e-01 8.000328402955905749e-02
1.250000000000000000e-01 8.062877615758208549e-02
1.260000000000000009e-01 8.125394824735165944e-02
1.270000000000000018e-01 8.187880018940668636e-02
1.280000000000000027e-01 8.250333187452960071e-02
1.290000000000000036e-01 8.312754319374511536e-02
1.300000000000000044e-01 8.375143403832137345e-02
1.310000000000000053e-01 8.437500429977125294e-02
1.320000000000000062e-01 8.499825386985020159e-02
1.330000000000000071e-01 8.562118264055984529e-02
1.340000000000000080e-01 8.624379050414546222e-02
1.350000000000000089e-01 8.686607735309792577e-02
1.360000000000000098e-01 8.748804308015413478e-02
1.370000000000000107e-01 8.810968757829627795e-02
1.380000000000000115e-01 8.873101074075352701e-02
1.390000000000000124e-01 8.935201246100106520e-02
1.400000000000000133e-01 8.997269263276172491e-02
1.410000000000000142e-01 9.059305115000555741e-02
1.420000000000000151e-01 9.121308790695033253e-02
1.430000000000000160e-01 9.183280279806207980e-02
1.440000000000000169e-01 9.245219571805517178e-02
1.449999999999999900e-01 9.307126656189303182e-02
1.459999999999999909e-01 9.369001522478817567e-02
1.469999999999999918e-01 9.430844160220261396e-02
1.479999999999999927e-01 9.492654558984867097e-02
1.489999999999999936e-01 9.554432708368831850e-02
1.499999999999999944e-01 9.616178597993499388e-02
1.509999999999999953e-01 9.677892217505250361e-02
1.519999999999999962e-01 9.739573556575623070e-02
1.529999999999999971e-01 9.801222604901320412e-02
1.539999999999999980e-01 9.862839352204257060e-02
1.549999999999999989e-01 9.924423788231583055e-02
1.559999999999999998e-01 9.985975902755764300e-02
1.570000000000000007e-01 1.004749568557450901e-01
1.580000000000000016e-01 1.010898312651091480e-01
1.590000000000000024e-01 1.017043821541346871e-01
1.600000000000000033e-01 1.023186094215605829e-01
1.610000000000000042e-01 1.029325129663800353e-01
1.620000000000000051e-01 1.035460926878415538e-01
1.630000000000000060e-01 1.041593484854487078e-01
1.640000000000000069e-01 1.047722802589601682e-01
1.650000000000000078e-01 1.053848879083913864e-01
1.660000000000000087e-01 1.059971713340131239e-01
1.670000000000000095e-01 1.066091304363534359e-01
1.680000000000000104e-01 1.072207651161969227e-01
1.690000000000000113e-01 1.078320752745854788e-01
1.700000000000000122e-01 1.084430608128188755e-01
1.710000000000000131e-01 1.090537216324546782e-01
1.720000000000000140e-01 1.096640576353087176e-01
1.730000000000000149e-01 1.102740687234553679e-01
1.740000000000000158e-01 1.108837547992284067e-01
1.750000000000000167e-01 1.114931157652202937e-01
1.759999999999999898e-01 1.121021515242836553e-01
1.769999999999999907e-01 1.127108619795309657e-01
1.779999999999999916e-01 1.133192470343347830e-01
1.789999999999999925e-01 1.139273065923287614e-01
1.799999999999999933e-01 1.145350405574071945e-01
1.809999999999999942e-01 1.151424488337258051e-01
1.819999999999999951e-01 1.157495313257019126e-01
1.829999999999999960e-01 1.163562879380150572e-01
1.839999999999999969e-01 1.169627185756069443e-01
1.849999999999999978e-01 1.175688231436817777e-01
1.859999999999999987e-01 1.181746015477071476e-01
1.869999999999999996e-01 1.187800536934135315e-01
1.880000000000000004e-01 1.193851794867951399e-01
1.890000000000000013e-01 1.199899788341105000e-01
1.900000000000000022e-01 1.205944516418821083e-01
1.910000000000000031e-01 1.211985978168969719e-01
1.920000000000000040e-01 1.218024172662072191e-01
1.930000000000000049e-01 1.224059098971305715e-01
1.940000000000000058e-01 1.230090756172494554e-01
1.950000000000000067e-01 1.236119143344134169e-01
1.960000000000000075e-01 1.242144259567371234e-01
1.970000000000000084e-01 1.248166103926025838e-01
1.980000000000000093e-01 1.254184675506580249e-01
1.990000000000000102e-01 1.260199973398196949e-01
2.000000000000000111e-01 1.266211996692703512e-01
2.010000000000000120e-01 1.272220744484613419e-01
2.020000000000000129e-01 1.278226215871121896e-01
2.030000000000000138e-01 1.284228409952105077e-01
2.040000000000000147e-01 1.290227325830125560e-01
2.050000000000000155e-01 1.296222962610442120e-01
2.060000000000000164e-01 1.302215319401006099e-01
2.070000000000000173e-01 1.308204395312462798e-01
2.080000000000000182e-01 1.314190189458162850e-01
2.089999999999999913e-01 1.320172700954155010e-01
2.099999999999999922e-01 1.326151928919200029e-01
2.109999999999999931e-01 1.332127872474764274e-01
2.119999999999999940e-01 1.338100530745029160e-01
2.129999999999999949e-01 1.344069902856890875e-01
2.139999999999999958e-01 1.350035987939964821e-01
2.149999999999999967e-01 1.355998785126589778e-01
2.159999999999999976e-01 1.361958293551826793e-01
2.169999999999999984e-01 1.367914512353466672e-01
2.179999999999999993e-01 1.373867440672031093e-01
2.190000000000000002e-01 1.379817077650778434e-01
2.200000000000000011e-01 1.385763422435697945e-01
2.210000000000000020e-01 1.391706474175527508e-01
2.220000000000000029e-01 1.397646232021739765e-01
2.230000000000000038e-01 1.403582695128560986e-01
2.240000000000000047e-01 1.409515862652961637e-01
2.250000000000000056e-01 1.415445733754665536e-01
2.260000000000000064e-01 1.421372307596155404e-01
2.270000000000000073e-01 1.427295583342662877e-01
2.280000000000000082e-01 1.433215560162193480e-01
2.290000000000000091e-01 1.439132237225505540e-01
2.300000000000000100e-01 1.445045613706130161e-01
2.310000000000000109e-01 1.450955688780367625e-01
2.320000000000000118e-01 1.456862461627289052e-01
2.330000000000000127e-01 1.462765931428744171e-01
2.340000000000000135e-01 1.468666097369358270e-01
2.350000000000000144e-01 1.474562958636540244e-01
2.360000000000000153e-01 1.480456514420482872e-01
2.370000000000000162e-01 1.486346763914168090e-01
2.380000000000000171e-01 1.492233706313364494e-01
2.390000000000000180e-01 1.498117340816633725e-01
2.399999999999999911e-01 1.503997666625337681e-01
2.409999999999999920e-01 1.509874682943631863e-01
2.419999999999999929e-01 1.515748388978477024e-01
2.429999999999999938e-01 1.521618783939636121e-01
2.439999999999999947e-01 1.527485867039680423e-01
2.449999999999999956e-01 1.533349637493991169e-01
2.459999999999999964e-01 1.539210094520762351e-01
2.469999999999999973e-01 1.545067237341004318e-01
2.479999999999999982e-01 1.550921065178538505e-01
2.489999999999999991e-01 1.556771577260020745e-01
2.500000000000000000e-01 1.562618772814918788e-01
2.510000000000000009e-01 1.568462651075536174e-01
2.520000000000000018e-01 1.574303211276996406e-01
2.530000000000000027e-01 1.580140452657262939e-01
2.540000000000000036e-01 1.585974374457131131e-01
2.550000000000000044e-01 1.591804975920234066e-01
2.560000000000000053e-01 1.597632256293044228e-01
2.570000000000000062e-01 1.603456214824877935e-01
2.580000000000000071e-01 1.609276850767895617e-01
2.590000000000000080e-01 1.615094163377109315e-01
2.600000000000000089e-01 1.620908151910378237e-01
2.610000000000000098e-01 1.626718815628419301e-01
2.620000000000000107e-01 1.632526153794801593e-01
2.630000000000000115e-01 1.638330165675955241e-01
2.640000000000000124e-01 1.644130850541170585e-01
2.650000000000000133e-01 1.649928207662604840e-01
2.660000000000000142e-01 1.655722236315281259e-01
2.670000000000000151e-01 1.661512935777088307e-01
2.680000000000000160e-01 1.667300305328789367e-01
2.690000000000000169e-01 1.673084344254026079e-01
2.700000000000000178e-01 1.678865051839311950e-01
2.710000000000000187e-01 1.684642427374040963e-01
2.720000000000000195e-01 1.690416470150491457e-01
2.730000000000000204e-01 1.696187179463825301e-01
2.740000000000000213e-01 1.701954554612090387e-01
2.750000000000000222e-01 1.707718594896228126e-01
2.760000000000000231e-01 1.713479299620069007e-01
2.770000000000000240e-01 1.719236668090339537e-01
2.780000000000000249e-01 1.724990699616664458e-01
2.790000000000000258e-01 1.730741393511564252e-01
2.800000000000000266e-01 1.736488749090467909e-01
2.810000000000000275e-01 1.742232765671705708e-01
2.820000000000000284e-01 1.747973442576515324e-01
2.830000000000000293e-01 1.753710779129043773e-01
2.840000000000000302e-01 1.759444774656352406e-01
2.850000000000000311e-01 1.765175428488415799e-01
2.860000000000000320e-01 1.770902739958122862e-01
2.870000000000000329e-01 1.776626708401287114e-01
2.880000000000000338e-01 1.782347333156640845e-01
2.889999999999999791e-01 1.788064613565841232e-01
2.899999999999999800e-01 1.793778548973469222e-01
2.909999999999999809e-01 1.799489138727041471e-01
2.919999999999999818e-01 1.805196382176997016e-01
2.929999999999999827e-01 1.810900278676717545e-01
2.939999999999999836e-01 1.816600827582515454e-01
2.949999999999999845e-01 1.822298028253640789e-01
2.959999999999999853e-01 1.827991880052286244e-01
2.969999999999999862e-01 1.833682382343590767e-01
2.979999999999999871e-01 1.839369534495630676e-01
2.989999999999999880e-01 1.845053335879435208e-01
2.999999999999999889e-01 1.850733785868983738e-01
3.009999999999999898e-01 1.856410883841204673e-01
3.019999999999999907e-01 1.862084629175985995e-01
3.029999999999999916e-01 1.867755021256163328e-01
3.039999999999999925e-01 1.873422059467540757e-01
3.049999999999999933e-01 1.879085743198879999e-01
3.059999999999999942e-01 1.884746071841902071e-01
3.069999999999999951e-01 1.890403044791300613e-01
3.079999999999999960e-01 1.896056661444731062e-01
3.089999999999999969e-01 1.901706921202822309e-01
3.099999999999999978e-01 1.907353823469171705e-01
3.109999999999999987e-01 1.912997367650353941e-01
3.119999999999999996e-01 1.918637553155921605e-01
3.130000000000000004e-01 1.924274379398401014e-01
3.140000000000000013e-01 1.929907845793303600e-01
3.150000000000000022e-01 1.935537951759120634e-01
3.160000000000000031e-01 1.941164696717329330e-01
3.170000000000000040e-01 1.946788080092396733e-01
3.180000000000000049e-01 1.952408101311773336e-01
3.190000000000000058e-01 1.958024759805904180e-01
3.200000000000000067e-01 1.963638055008231076e-01
3.210000000000000075e-01 1.969247986355183444e-01
3.220000000000000084e-01 1.974854553286191916e-01
3.230000000000000093e-01 1.980457755243691387e-01
3.240000000000000102e-01 1.986057591673109912e-01
3.250000000000000111e-01 1.991654062022885086e-01
3.260000000000000120e-01 1.997247165744456265e-01
3.270000000000000129e-01 2.002836902292274013e-01
3.280000000000000138e-01 2.008423271123797316e-01
3.290000000000000147e-01 2.014006271699493589e-01
3.300000000000000155e-01 2.019585903482846168e-01
3.310000000000000164e-01 2.025162165940354031e-01
3.320000000000000173e-01 2.030735058541535409e-01
3.330000000000000182e-01 2.036304580758924732e-01
3.340000000000000191e-01 2.041870732068077621e-01
3.350000000000000200e-01 2.047433511947575058e-01
3.360000000000000209e-01 2.052992919879022271e-01
3.370000000000000218e-01 2.058548955347051512e-01
3.380000000000000226e-01 2.064101617839322056e-01
3.390000000000000235e-01 2.069650906846530469e-01
3.400000000000000244e-01 2.075196821862395347e-01
3.410000000000000253e-01 2.080739362383678126e-01
3.420000000000000262e-01 2.086278527910177261e-01
3.430000000000000271e-01 2.091814317944720725e-01
3.440000000000000280e-01 2.097346731993187108e-01
3.450000000000000289e-01 2.102875769564488684e-01
3.460000000000000298e-01 2.108401430170585289e-01
3.470000000000000306e-01 2.113923713326480991e-01
3.480000000000000315e-01 2.119442618550227975e-01
3.490000000000000324e-01 2.124958145362926543e-01
3.500000000000000333e-01 2.130470293288727057e-01
3.510000000000000342e-01 2.135979061854834382e-01
3.519999999999999796e-01 2.141484450591504274e-01
3.529999999999999805e-01 2.146986459032055872e-01
3.539999999999999813e-01 2.152485086712854490e-01
3.549999999999999822e-01 2.157980333173334653e-01
3.559999999999999831e-01 2.163472197955986220e-01
3.569999999999999840e-01 2.168960680606364932e-01
3.579999999999999849e-01 2.174445780673089357e-01
3.589999999999999858e-01 2.179927497707844497e-01
3.599999999999999867e-01 2.185405831265383181e-01
3.609999999999999876e-01 2.190880780903527447e-01
3.619999999999999885e-01 2.196352346183167714e-01
3.629999999999999893e-01 2.201820526668274436e-01
3.639999999999999902e-01 2.207285321925884780e-01
3.649999999999999911e-01 2.212746731526112065e-01
3.659999999999999920e-01 2.218204755042155474e-01
3.669999999999999929e-01 2.223659392050280348e-01
3.679999999999999938e-01 2.229110642129841502e-01
3.689999999999999947e-01 2.234558504863274064e-01
3.699999999999999956e-01 2.240002979836096531e-01
3.709999999999999964e-01 2.245444066636909652e-01
3.719999999999999973e-01 2.250881764857404210e-01
3.729999999999999982e-01 2.256316074092357959e-01
3.739999999999999991e-01 2.261746993939638961e-01
3.750000000000000000e-01 2.267174524000206137e-01
3.760000000000000009e-01 2.272598663878110659e-01
3.770000000000000018e-01 2.278019413180496500e-01
3.780000000000000027e-01 2.283436771517605157e-01
3.790000000000000036e-01 2.288850738502773985e-01
3.800000000000000044e-01 2.294261313752440357e-01
3.810000000000000053e-01 2.299668496886138613e-01
3.820000000000000062e-01 2.305072287526507280e-01
3.830000000000000071e-01 2.310472685299285733e-01
3.840000000000000080e-01 2.315869689833314482e-01
3.850000000000000089e-01 2.321263300760548765e-01
3.860000000000000098e-01 2.326653517716036068e-01
3.870000000000000107e-01 2.332040340337947770e-01
3.880000000000000115e-01 2.337423768267554158e-01
3.890000000000000124e-01 2.342803801149236087e-01
3.900000000000000133e-01 2.348180438630494693e-01
3.910000000000000142e-01 2.353553680361933909e-01
3.920000000000000151e-01 2.358923525997281001e-01
3.930000000000000160e-01 2.364289975193374915e-01
3.940000000000000169e-01 2.369653027610172380e-01
3.950000000000000178e-01 2.375012682910748185e-01
3.960000000000000187e-01 2.380368940761299068e-01
3.970000000000000195e-01 2.385721800831138717e-01
3.980000000000000204e-01 2.391071262792705820e-01
3.990000000000000213e-01 2.396417326321564345e-01
4.000000000000000222e-01 2.401759991096396873e-01
4.010000000000000231e-01 2.407099256799016540e-01
4.020000000000000240e-01 2.412435123114360369e-01
4.030000000000000249e-01 2.417767589730498712e-01
4.040000000000000258e-01 2.423096656338624977e-01
4.050000000000000266e-01 2.428422322633066732e-01
4.060000000000000275e-01 2.433744588311278767e-01
4.070000000000000284e-01 2.439063453073856691e-01
4.080000000000000293e-01 2.444378916624521114e-01
4.090000000000000302e-01 2.449690978670134023e-01
4.100000000000000311e-01 2.454999638920689065e-01
4.110000000000000320e-01 2.460304897089318488e-01
4.120000000000000329e-01 2.465606752892293141e-01
4.130000000000000338e-01 2.470905206049021363e-01
4.140000000000000346e-01 2.476200256282052037e-01
4.150000000000000355e-01 2.481491903317080139e-01
4.160000000000000364e-01 2.486780146882936471e-01
4.169999999999999818e-01 2.492064986711593488e-01
4.179999999999999827e-01 2.497346422538178901e-01
4.189999999999999836e-01 2.502624454100953466e-01
4.199999999999999845e-01 2.507899081141329867e-01
4.209999999999999853e-01 2.513170303403866601e-01
4.219999999999999862e-01 2.518438120636274924e-01
4.229999999999999871e-01 2.523702532589407466e-01
4.239999999999999880e-01 2.528963539017272111e-01
4.249999999999999889e-01 2.534221139677023116e-01
4.259999999999999898e-01 2.539475334328972211e-01
4.269999999999999907e-01 2.544726122736581386e-01
4.279999999999999916e-01 2.549973504666462887e-01
4.289999999999999925e-01 2.555217479888389764e-01
4.299999999999999933e-01 2.560458048175281998e-01
4.309999999999999942e-01 2.565695209303226476e-01
4.319999999999999951e-01 2.570928963051455352e-01
4.329999999999999960e-01 2.576159309202368242e-01
4.339999999999999969e-01 2.581386247541517243e-01
4.349999999999999978e-01 2.586609777857617476e-01
4.359999999999999987e-01 2.591829899942541537e-01
4.369999999999999996e-01 2.597046613591325048e-01
4.380000000000000004e-01 2.602259918602162769e-01
4.390000000000000013e-01 2.607469814776414707e-01
4.400000000000000022e-01 2.612676301918605004e-01
4.410000000000000031e-01 2.617879379836416387e-01
4.420000000000000040e-01 2.623079048340699049e-01
4.430000000000000049e-01 2.628275307245472314e-01
4.440000000000000058e-01 2.633468156367916313e-01
4.450000000000000067e-01 2.638657595528378641e-01
4.460000000000000075e-01 2.643843624550377691e-01
4.470000000000000084e-01 2.649026243260594882e-01
4.480000000000000093e-01 2.654205451488887424e-01
4.490000000000000102e-01 2.659381249068270558e-01
4.500000000000000111e-01 2.664553635834942535e-01
4.510000000000000120e-01 2.669722611628262965e-01
4.520000000000000129e-01 2.674888176290767805e-01
4.530000000000000138e-01 2.680050329668159370e-01
4.540000000000000147e-01 2.685209071609318543e-01
4.550000000000000155e-01 2.690364401966294228e-01
4.560000000000000164e-01 2.695516320594309456e-01
4.570000000000000173e-01 2.700664827351767494e-01
4.580000000000000182e-01 2.705809922100234632e-01
4.590000000000000191e-01 2.710951604704460727e-01
4.600000000000000200e-01 2.716089875032370315e-01
4.610000000000000209e-01 2.721224732955058734e-01
4.620000000000000218e-01 2.726356178346808767e-01
4.630000000000000226e-01 2.731484211085065117e-01
4.640000000000000235e-01 2.736608831050460489e-01
4.650000000000000244e-01 2.741730038126804492e-01
4.660000000000000253e-01 2.746847832201080308e-01
4.670000000000000262e-01 2.751962213163455240e-01
4.680000000000000271e-01 2.757073180907272381e-01
4.690000000000000280e-01 2.762180735329053949e-01
4.700000000000000289e-01 2.767284876328505727e-01
4.710000000000000298e-01 2.772385603808510401e-01
4.720000000000000306e-01 2.777482917675129226e-01
4.730000000000000315e-01 2.782576817837613126e-01
4.740000000000000324e-01 2.787667304208382157e-01
4.750000000000000333e-01 2.792754376703048269e-01
4.760000000000000342e-01 2.797838035240403642e-01
4.770000000000000351e-01 2.802918279742415697e-01
4.780000000000000360e-01 2.807995110134242078e-01
4.790000000000000369e-01 2.813068526344221776e-01
4.799999999999999822e-01 2.818138528303874013e-01
4.809999999999999831e-01 2.823205115947903798e-01
4.819999999999999840e-01 2.828268289214199149e-01
4.829999999999999849e-01 2.833328048043830538e-01
4.839999999999999858e-01 2.838384392381056442e-01
4.849999999999999867e-01 2.843437322173313353e-01
4.859999999999999876e-01 2.848486837371230762e-01
4.869999999999999885e-01 2.853532937928613400e-01
4.879999999999999893e-01 2.858575623802458998e-01
4.889999999999999902e-01 2.863614894952942191e-01
4.899999999999999911e-01 2.868650751343431171e-01
4.909999999999999920e-01 2.873683192940472697e-01
4.919999999999999929e-01 2.878712219713802090e-01
4.929999999999999938e-01 2.883737831636342674e-01
4.939999999999999947e-01 2.888760028684196346e-01
4.949999999999999956e-01 2.893778810836655779e-01
4.959999999999999964e-01 2.898794178076199990e-01
4.969999999999999973e-01 2.903806130388491002e-01
4.979999999999999982e-01 2.908814667762377182e-01
4.989999999999999991e-01 2.913819790189894343e-01
5.000000000000000000e-01 2.918821497666266307e-01
5.010000000000000009e-01 2.923819790189896572e-01
5.020000000000000018e-01 2.928814667762377755e-01
5.030000000000000027e-01 2.933806130388489919e-01
5.040000000000000036e-01 2.938794178076198915e-01
5.050000000000000044e-01 2.943778810836655824e-01
5.060000000000000053e-01 2.948760028684195289e-01
5.070000000000000062e-01 2.953737831636341626e-01
5.080000000000000071e-01 2.958712219713802716e-01
5.090000000000000080e-01 2.963683192940472222e-01
5.100000000000000089e-01 2.968650751343430705e-01
5.110000000000000098e-01 2.973614894952942289e-01
5.120000000000000107e-01 2.978575623802457994e-01
5.130000000000000115e-01 2.983532937928614071e-01
5.140000000000000124e-01 2.988486837371230331e-01
5.150000000000000133e-01 2.993437322173314596e-01
5.160000000000000142e-01 2.998384392381056585e-01
5.170000000000000151e-01 3.003328048043831244e-01
5.180000000000000160e-01 3.008268289214198199e-01
5.190000000000000169e-01 3.013205115947904522e-01
5.200000000000000178e-01 3.018138528303874746e-01
5.210000000000000187e-01 3.023068526344222517e-01
5.220000000000000195e-01 3.027995110134242274e-01
5.230000000000000204e-01 3.032918279742415901e-01
5.240000000000000213e-01 3.037838035240402745e-01
5.250000000000000222e-01 3.042754376703048491e-01
5.260000000000000231e-01 3.047667304208381833e-01
5.270000000000000240e-01 3.052576817837611145e-01
5.280000000000000249e-01 3.057482917675130030e-01
5.290000000000000258e-01 3.062385603808509549e-01
5.300000000000000266e-01 3.067284876328507104e-01
5.310000000000000275e-01 3.072180735329055334e-01
5.320000000000000284e-01 3.077073180907273775e-01
5.330000000000000293e-01 3.081962213163456088e-01
5.340000000000000302e-01 3.086847832201081721e-01
5.350000000000000311e-01 3.091730038126805358e-01
5.360000000000000320e-01 3.096608831050460808e-01
5.370000000000000329e-01 3.101484211085064890e-01
5.380000000000000338e-01 3.106356178346807995e-01
5.390000000000000346e-01 3.111224732955059635e-01
5.400000000000000355e-01 3.116089875032369561e-01
5.410000000000000364e-01 3.120951604704460536e-01
5.420000000000000373e-01 3.125809922100233895e-01
5.430000000000000382e-01 3.130664827351766766e-01
5.440000000000000391e-01 3.135516320594310957e-01
5.450000000000000400e-01 3.140364401966294072e-01
5.460000000000000409e-01 3.145209071609318952e-01
5.470000000000000417e-01 3.150050329668160898e-01
5.480000000000000426e-01 3.154888176290768231e-01
5.490000000000000435e-01 3.159722611628263955e-01
5.500000000000000444e-01 3.164553635834941869e-01
5.510000000000000453e-01 3.169381249068272122e-01
5.520000000000000462e-01 3.174205451488885665e-01
5.530000000000000471e-01 3.179026243260595352e-01
5.540000000000000480e-01 3.183843624550377616e-01
5.550000000000000488e-01 3.188657595528378019e-01
5.560000000000000497e-01 3.193468156367916255e-01
5.570000000000000506e-01 3.198275307245472820e-01
5.580000000000000515e-01 3.203079048340700119e-01
5.590000000000000524e-01 3.207879379836415801e-01
5.600000000000000533e-01 3.212676301918604982e-01
5.610000000000000542e-01 3.217469814776415804e-01
5.620000000000000551e-01 3.222259918602163875e-01
5.630000000000000560e-01 3.227046613591325608e-01
5.640000000000000568e-01 3.231829899942540996e-01
5.650000000000000577e-01 3.236609777857618053e-01
5.660000000000000586e-01 3.241386247541517829e-01
5.670000000000000595e-01 3.246159309202367726e-01
5.680000000000000604e-01 3.250928963051455955e-01
5.690000000000000613e-01 3.255695209303225424e-01
5.700000000000000622e-01 3.260458048175282064e-01
5.710000000000000631e-01 3.265217479888388730e-01
5.720000000000000639e-01 3.269973504666463526e-01
5.730000000000000648e-01 3.274726122736580924e-01
5.740000000000000657e-01 3.279475334328972869e-01
5.750000000000000666e-01 3.284221139677023227e-01
5.760000000000000675e-01 3.288963539017271676e-01
5.769999999999999574e-01 3.293702532589408150e-01
5.779999999999999583e-01 3.298438120636275617e-01
5.789999999999999591e-01 3.303170303403867303e-01
5.799999999999999600e-01 3.307899081141328912e-01
5.809999999999999609e-01 3.312624454100953075e-01
5.819999999999999618e-01 3.317346422538177686e-01
5.829999999999999627e-01 3.322064986711594781e-01
5.839999999999999636e-01 3.326780146882934441e-01
5.849999999999999645e-01 3.331491903317079784e-01
5.859999999999999654e-01 3.336200256282053633e-01
5.869999999999999662e-01 3.340905206049021858e-01
5.879999999999999671e-01 3.345606752892293367e-01
5.889999999999999680e-01 3.350304897089318446e-01
5.899999999999999689e-01 3.354999638920689309e-01
5.909999999999999698e-01 3.359690978670134553e-01
5.919999999999999707e-01 3.364378916624521931e-01
5.929999999999999716e-01 3.369063453073857239e-01
5.939999999999999725e-01 3.373744588311279324e-01
5.949999999999999734e-01 3.378422322633065633e-01
5.959999999999999742e-01 3.383096656338624997e-01
5.969999999999999751e-01 3.387767589730498741e-01
5.979999999999999760e-01 3.392435123114360129e-01
5.989999999999999769e-01 3.397099256799016032e-01
5.999999999999999778e-01 3.401759991096396374e-01
6.009999999999999787e-01 3.406417326321564687e-01
6.019999999999999796e-01 3.411071262792706449e-01
6.029999999999999805e-01 3.415721800831139077e-01
6.039999999999999813e-01 3.420368940761298049e-01
6.049999999999999822e-01 3.425012682910748563e-01
6.059999999999999831e-01 3.429653027610171656e-01
6.069999999999999840e-01 3.434289975193375866e-01
6.079999999999999849e-01 3.438923525997280572e-01
6.089999999999999858e-01 3.443553680361933211e-01
6.099999999999999867e-01 3.448180438630493172e-01
6.109999999999999876e-01 3.452803801149236795e-01
6.119999999999999885e-01 3.457423768267552933e-01
6.129999999999999893e-01 3.462040340337948496e-01
6.139999999999999902e-01 3.466653517716036803e-01
6.149999999999999911e-01 3.471263300760547010e-01
6.159999999999999920e-01 3.475869689833315235e-01
6.169999999999999929e-01 3.480472685299284552e-01
6.179999999999999938e-01 3.485072287526506662e-01
6.189999999999999947e-01 3.489668496886139115e-01
6.199999999999999956e-01 3.494261313752440312e-01
6.209999999999999964e-01 3.498850738502775060e-01
6.219999999999999973e-01 3.503436771517605686e-01
6.229999999999999982e-01 3.508019413180495927e-01
6.239999999999999991e-01 3.512598663878110372e-01
6.250000000000000000e-01 3.517174524000205582e-01
6.260000000000000009e-01 3.521746993939640080e-01
6.270000000000000018e-01 3.526316074092358255e-01
6.280000000000000027e-01 3.530881764857403682e-01
6.290000000000000036e-01 3.535444066636908578e-01
6.300000000000000044e-01 3.540002979836096020e-01
6.310000000000000053e-01 3.544558504863273840e-01
6.320000000000000062e-01 3.549110642129841842e-01
6.330000000000000071e-01 3.553659392050280696e-01
6.340000000000000080e-01 3.558204755042154721e-01
6.350000000000000089e-01 3.562746731526113542e-01
6.360000000000000098e-01 3.567285321925883768e-01
6.370000000000000107e-01 3.571820526668273987e-01
6.380000000000000115e-01 3.576352346183168107e-01
6.390000000000000124e-01 3.580880780903526461e-01
6.400000000000000133e-01 3.585405831265383036e-01
6.410000000000000142e-01 3.589927497707843806e-01
6.420000000000000151e-01 3.594445780673089508e-01
6.430000000000000160e-01 3.598960680606365092e-01
6.440000000000000169e-01 3.603472197955986389e-01
6.450000000000000178e-01 3.607980333173333998e-01
6.460000000000000187e-01 3.612485086712854954e-01
6.470000000000000195e-01 3.616986459032055512e-01
6.480000000000000204e-01 3.621484450591505588e-01
6.490000000000000213e-01 3.625979061854834873e-01
6.500000000000000222e-01 3.630470293288726169e-01
6.510000000000000231e-01 3.634958145362925386e-01
6.520000000000000240e-01 3.639442618550227659e-01
6.530000000000000249e-01 3.643923713326481240e-01
6.540000000000000258e-01 3.648401430170585269e-01
6.550000000000000266e-01 3.652875769564488673e-01
6.560000000000000275e-01 3.657346731993186828e-01
6.570000000000000284e-01 3.661814317944721009e-01
6.580000000000000293e-01 3.666278527910176166e-01
6.590000000000000302e-01 3.670739362383679816e-01
6.600000000000000311e-01 3.675196821862394270e-01
6.610000000000000320e-01 3.679650906846529401e-01
6.620000000000000329e-01 3.684101617839322662e-01
6.630000000000000338e-01 3.688548955347050740e-01
6.640000000000000346e-01 3.692992919879022340e-01
6.650000000000000355e-01 3.697433511947575968e-01
6.660000000000000364e-01 3.701870732068077707e-01
6.670000000000000373e-01 3.706304580758923994e-01
6.680000000000000382e-01 3.710735058541536624e-01
6.690000000000000391e-01 3.715162165940354422e-01
6.700000000000000400e-01 3.719585903482847122e-01
6.710000000000000409e-01 3.724006271699493720e-01
6.720000000000000417e-01 3.728423271123797456e-01
6.730000000000000426e-01 3.732836902292275827e-01
6.740000000000000435e-01 3.737247165744457256e-01
6.750000000000000444e-01 3.741654062022884419e-01
6.760000000000000453e-01 3.746057591673110365e-01
6.770000000000000462e-01 3.750457755243690738e-01
6.780000000000000471e-01 3.754854553286190999e-01
6.790000000000000480e-01 3.759247986355181981e-01
6.800000000000000488e-01 3.763638055008229899e-01
6.810000000000000497e-01 3.768024759805904123e-01
6.820000000000000506e-01 3.772408101311773287e-01
6.830000000000000515e-01 3.776788080092396971e-01
6.840000000000000524e-01 3.781164696717330687e-01
6.850000000000000533e-01 3.785537951759120889e-01
6.860000000000000542e-01 3.789907845793304420e-01
6.870000000000000551e-01 3.794274379398401287e-01
6.880000000000000560e-01 3.798637553155920776e-01
6.890000000000000568e-01 3.802997367650354232e-01
6.900000000000000577e-01 3.807353823469171727e-01
6.910000000000000586e-01 3.811706921202822063e-01
6.920000000000000595e-01 3.816056661444730547e-01
6.930000000000000604e-01 3.820403044791300107e-01
6.940000000000000613e-01 3.824746071841902961e-01
6.950000000000000622e-01 3.829085743198880620e-01
6.960000000000000631e-01 3.833422059467542775e-01
6.970000000000000639e-01 3.837755021256164523e-01
6.980000000000000648e-01 3.842084629175984700e-01
6.990000000000000657e-01 3.846410883841205330e-01
7.000000000000000666e-01 3.850733785868982739e-01
7.010000000000000675e-01 3.855053335879435328e-01
7.020000000000000684e-01 3.859369534495629694e-01
7.030000000000000693e-01 3.863682382343590627e-01
7.039999999999999591e-01 3.867991880052285558e-01
7.049999999999999600e-01 3.872298028253640667e-01
7.059999999999999609e-01 3.876600827582515341e-01
7.069999999999999618e-01 3.880900278676717718e-01
7.079999999999999627e-01 3.885196382176996921e-01
7.089999999999999636e-01 3.889489138727040274e-01
7.099999999999999645e-01 3.893778548973469422e-01
7.109999999999999654e-01 3.898064613565840331e-01
7.119999999999999662e-01 3.902347333156641063e-01
7.129999999999999671e-01 3.906626708401287340e-01
7.139999999999999680e-01 3.910902739958122543e-01
7.149999999999999689e-01 3.915175428488413822e-01
7.159999999999999698e-01 3.919444774656352104e-01
7.169999999999999707e-01 3.923710779129042647e-01
7.179999999999999716e-01 3.927973442576515040e-01
7.189999999999999725e-01 3.932232765671705432e-01
7.199999999999999734e-01 3.936488749090467643e-01
7.209999999999999742e-01 3.940741393511563162e-01
7.219999999999999751e-01 3.944990699616662821e-01
7.229999999999999760e-01 3.949236668090338465e-01
7.239999999999999769e-01 3.953479299620069054e-01
7.249999999999999778e-01 3.957718594896227349e-01
7.259999999999999787e-01 3.961954554612091006e-01
7.269999999999999796e-01 3.966187179463824819e-01
7.279999999999999805e-01 3.970416470150491262e-01
7.289999999999999813e-01 3.974642427374041054e-01
7.299999999999999822e-01 3.978865051839312605e-01
7.309999999999999831e-01 3.983084344254026465e-01
7.319999999999999840e-01 3.987300305328789762e-01
7.329999999999999849e-01 3.991512935777087323e-01
7.339999999999999858e-01 3.995722236315280007e-01
7.349999999999999867e-01 3.999928207662606372e-01
7.359999999999999876e-01 4.004130850541171016e-01
7.369999999999999885e-01 4.008330165675954015e-01
7.379999999999999893e-01 4.012526153794800932e-01
7.389999999999999902e-01 4.016718815628420036e-01
7.399999999999999911e-01 4.020908151910378425e-01
7.409999999999999920e-01 4.025094163377109235e-01
7.419999999999999929e-01 4.029276850767897211e-01
7.429999999999999938e-01 4.033456214824877595e-01
7.439999999999999947e-01 4.037632256293043342e-01
7.449999999999999956e-01 4.041804975920233467e-01
7.459999999999999964e-01 4.045974374457132483e-01
7.469999999999999973e-01 4.050140452657263190e-01
7.479999999999999982e-01 4.054303211276996666e-01
7.489999999999999991e-01 4.058462651075534500e-01
7.500000000000000000e-01 4.062618772814920454e-01
7.510000000000000009e-01 4.066771577260019921e-01
7.520000000000000018e-01 4.070921065178538800e-01
7.530000000000000027e-01 4.075067237341002402e-01
7.540000000000000036e-01 4.079210094520762109e-01
7.550000000000000044e-01 4.083349637493993156e-01
7.560000000000000053e-01 4.087485867039680754e-01
7.570000000000000062e-01 4.091618783939637294e-01
7.580000000000000071e-01 4.095748388978476262e-01
7.590000000000000080e-01 4.099874682943631665e-01
7.600000000000000089e-01 4.103997666625336382e-01
7.610000000000000098e-01 4.108117340816634933e-01
7.620000000000000107e-01 4.112233706313363490e-01
7.630000000000000115e-01 4.116346763914168760e-01
7.640000000000000124e-01 4.120456514420483551e-01
7.650000000000000133e-01 4.124562958636541210e-01
7.660000000000000142e-01 4.128666097369358967e-01
7.670000000000000151e-01 4.132765931428743489e-01
7.680000000000000160e-01 4.136862461627289766e-01
7.690000000000000169e-01 4.140955688780368349e-01
7.700000000000000178e-01 4.145045613706130894e-01
7.710000000000000187e-01 4.149132237225504616e-01
7.720000000000000195e-01 4.153215560162192843e-01
7.730000000000000204e-01 4.157295583342663914e-01
7.740000000000000213e-01 4.161372307596153952e-01
7.750000000000000222e-01 4.165445733754667423e-01
7.760000000000000231e-01 4.169515862652962146e-01
7.770000000000000240e-01 4.173582695128561504e-01
7.780000000000000249e-01 4.177646232021740014e-01
7.790000000000000258e-01 4.181706474175527211e-01
7.800000000000000266e-01 4.185763422435698211e-01
7.810000000000000275e-01 4.189817077650777044e-01
7.820000000000000284e-01 4.193867440672032210e-01
7.830000000000000293e-01 4.197914512353466132e-01
7.840000000000000302e-01 4.201958293551827373e-01
7.850000000000000311e-01 4.205998785126590089e-01
7.860000000000000320e-01 4.210035987939966251e-01
7.870000000000000329e-01 4.214069902856892313e-01
7.880000000000000338e-01 4.218100530745029775e-01
7.890000000000000346e-01 4.222127872474764065e-01
7.900000000000000355e-01 4.226151928919200107e-01
7.910000000000000364e-01 4.230172700954156206e-01
7.920000000000000373e-01 4.234190189458162390e-01
7.930000000000000382e-01 4.238204395312463735e-01
7.940000000000000391e-01 4.242215319401007045e-01
7.950000000000000400e-01 4.246222962610443075e-01
7.960000000000000409e-01 4.250227325830125413e-01
7.970000000000000417e-01 4.254228409952103829e-01
7.980000000000000426e-01 4.258226215871121489e-01
7.990000000000000435e-01 4.262220744484614965e-01
8.000000000000000444e-01 4.266211996692703123e-01
8.010000000000000453e-01 4.270199973398194904e-01
8.020000000000000462e-01 4.274184675506580988e-01
8.030000000000000471e-01 4.278166103926025476e-01
8.040000000000000480e-01 4.282144259567371436e-01
8.050000000000000488e-01 4.286119143344134241e-01
8.060000000000000497e-01 4.290090756172495468e-01
8.070000000000000506e-01 4.294059098971304556e-01
8.080000000000000515e-01 4.298024172662073261e-01
8.090000000000000524e-01 4.301985978168968994e-01
8.100000000000000533e-01 4.305944516418819812e-01
8.110000000000000542e-01 4.309899788341105542e-01
8.120000000000000551e-01 4.313851794867951117e-01
8.130000000000000560e-01 4.317800536934134348e-01
8.140000000000000568e-01 4.321746015477069824e-01
8.150000000000000577e-01 4.325688231436818909e-01
8.160000000000000586e-01 4.329627185756069196e-01
8.170000000000000595e-01 4.333562879380151167e-01
8.180000000000000604e-01 4.337495313257020424e-01
8.190000000000000613e-01 4.341424488337257137e-01
8.200000000000000622e-01 4.345350405574071595e-01
8.210000000000000631e-01 4.349273065923286996e-01
8.220000000000000639e-01 4.353192470343348330e-01
8.230000000000000648e-01 4.357108619795310167e-01
8.240000000000000657e-01 4.361021515242837765e-01
8.250000000000000666e-01 4.364931157652203741e-01
8.260000000000000675e-01 4.368837547992283632e-01
8.270000000000000684e-01 4.372740687234553669e-01
8.280000000000000693e-01 4.376640576353087453e-01
8.290000000000000702e-01 4.380537216324547622e-01
8.300000000000000711e-01 4.384430608128189188e-01
8.310000000000000719e-01 4.388320752745855091e-01
8.320000000000000728e-01 4.392207651161968429e-01
8.329999999999999627e-01 4.396091304363534125e-01
8.339999999999999636e-01 4.399971713340130597e-01
8.349999999999999645e-01 4.403848879083914203e-01
8.359999999999999654e-01 4.407722802589602584e-01
8.369999999999999662e-01 4.411593484854485769e-01
8.379999999999999671e-01 4.415460926878415071e-01
8.389999999999999680e-01 4.419325129663800311e-01
8.399999999999999689e-01 4.423186094215604269e-01
8.409999999999999698e-01 4.427043821541345459e-01
8.419999999999999707e-01 4.430898312651092019e-01
8.429999999999999716e-01 4.434749568557451171e-01
8.439999999999999725e-01 4.438597590275576432e-01
8.449999999999999734e-01 4.442442378823158733e-01
8.459999999999999742e-01 4.446283935220425310e-01
8.469999999999999751e-01 4.450122260490131931e-01
8.479999999999999760e-01 4.453957355657560124e-01
8.489999999999999769e-01 4.457789221750524389e-01
8.499999999999999778e-01 4.461617859799350549e-01
8.509999999999999787e-01 4.465443270836884637e-01
8.519999999999999796e-01 4.469265455898485673e-01
8.529999999999999805e-01 4.473084416022026222e-01
8.539999999999999813e-01 4.476900152247880738e-01
8.549999999999999822e-01 4.480712665618928892e-01
8.559999999999999831e-01 4.484521957180550578e-01
8.569999999999999840e-01 4.488328027980620361e-01
8.579999999999999849e-01 4.492130879069503591e-01
8.589999999999999858e-01 4.495930511500055293e-01
8.599999999999999867e-01 4.499726926327617393e-01
8.609999999999999876e-01 4.503520124610009834e-01
8.619999999999999885e-01 4.507310107407534461e-01
8.629999999999999893e-01 4.511096875782962812e-01
8.639999999999999902e-01 4.514880430801540556e-01
8.649999999999999911e-01 4.518660773530980279e-01
8.659999999999999920e-01 4.522437905041453710e-01
8.669999999999999929e-01 4.526211826405597827e-01
8.679999999999999938e-01 4.529982538698502093e-01
8.689999999999999947e-01 4.533750042997710117e-01
8.699999999999999956e-01 4.537514340383215772e-01
8.709999999999999964e-01 4.541275431937448759e-01
8.719999999999999973e-01 4.545033318745294593e-01
8.729999999999999982e-01 4.548788001894069066e-01
8.739999999999999991e-01 4.552539482473516030e-01
8.750000000000000000e-01 4.556287761575822937e-01
8.760000000000000009e-01 4.560032840295590861e-01
8.770000000000000018e-01 4.563774719729853380e-01
8.780000000000000027e-01 4.567513400978059912e-01
8.790000000000000036e-01 4.571248885142076279e-01
8.800000000000000044e-01 4.574981173326175821e-01
8.810000000000000053e-01 4.578710266637047721e-01
8.820000000000000062e-01 4.582436166183776471e-01
8.830000000000000071e-01 4.586158873077857412e-01
8.840000000000000080e-01 4.589878388433175083e-01
8.850000000000000089e-01 4.593594713366005444e-01
8.860000000000000098e-01 4.597307848995025870e-01
8.870000000000000107e-01 4.601017796441285168e-01
8.880000000000000115e-01 4.604724556828221349e-01
8.890000000000000124e-01 4.608428131281652185e-01
8.900000000000000133e-01 4.612128520929766329e-01
8.910000000000000142e-01 4.615825726903121096e-01
8.920000000000000151e-01 4.619519750334645791e-01
8.930000000000000160e-01 4.623210592359626170e-01
8.940000000000000169e-01 4.626898254115717757e-01
8.950000000000000178e-01 4.630582736742919758e-01
8.960000000000000187e-01 4.634264041383587829e-01
8.970000000000000195e-01 4.637942169182426855e-01
8.980000000000000204e-01 4.641617121286482073e-01
8.990000000000000213e-01 4.645288898845142955e-01
9.000000000000000222e-01 4.648957503010130998e-01
9.010000000000000231e-01 4.652622934935503052e-01
9.020000000000000240e-01 4.656285195777642993e-01
9.030000000000000249e-01 4.659944286695259508e-01
9.040000000000000258e-01 4.663600208849383866e-01
9.050000000000000266e-01 4.667252963403359378e-01
9.060000000000000275e-01 4.670902551522849167e-01
9.070000000000000284e-01 4.674548974375821730e-01
9.080000000000000293e-01 4.678192233132550393e-01
9.090000000000000302e-01 4.681832328965606638e-01
9.100000000000000311e-01 4.685469263049870658e-01
9.110000000000000320e-01 4.689103036562505822e-01
9.120000000000000329e-01 4.692733650682969770e-01
9.130000000000000338e-01 4.696361106593002210e-01
9.140000000000000346e-01 4.699985405476630462e-01
9.150000000000000355e-01 4.703606548520153918e-01
9.160000000000000364e-01 4.707224536912152923e-01
9.170000000000000373e-01 4.710839371843467127e-01
9.180000000000000382e-01 4.714451054507215466e-01
9.190000000000000391e-01 4.718059586098769520e-01
9.200000000000000400e-01 4.721664967815761837e-01
9.210000000000000409e-01 4.725267200858082606e-01
9.220000000000000417e-01 4.728866286427866328e-01
9.230000000000000426e-01 4.732462225729501815e-01
9.240000000000000435e-01 4.736055019969609425e-01
9.250000000000000444e-01 4.739644670357062162e-01
9.260000000000000453e-01 4.743231178102952916e-01
9.270000000000000462e-01 4.746814544420616677e-01
9.280000000000000471e-01 4.750394770525607213e-01
9.290000000000000480e-01 4.753971857635705955e-01
9.300000000000000488e-01 4.757545806970910895e-01
9.310000000000000497e-01 4.761116619753432699e-01
9.320000000000000506e-01 4.764684297207695263e-01
9.330000000000000515e-01 4.768248840560330160e-01
9.340000000000000524e-01 4.771810251040168871e-01
9.350000000000000533e-01 4.775368529878243340e-01
9.360000000000000542e-01 4.778923678307775980e-01
9.370000000000000551e-01 4.782475697564183004e-01
9.380000000000000560e-01 4.786024588885068320e-01
9.390000000000000568e-01 4.789570353510218537e-01
9.400000000000000577e-01 4.793112992681592410e-01
9.410000000000000586e-01 4.796652507643331398e-01
9.420000000000000595e-01 4.800188899641738560e-01
9.430000000000000604e-01 4.803722169925291330e-01
9.440000000000000613e-01 4.807252319744626523e-01
9.450000000000000622e-01 4.810779350352534234e-01
9.460000000000000631e-01 4.814303263003965605e-01
9.470000000000000639e-01 4.817824058956018396e-01
9.480000000000000648e-01 4.821341739467935872e-01
9.490000000000000657e-01 4.824856305801105139e-01
9.500000000000000666e-01 4.828367759219046595e-01
9.510000000000000675e-01 4.831876100987420042e-01
9.520000000000000684e-01 4.835381332374013019e-01
9.530000000000000693e-01 4.838883454648735816e-01
9.540000000000000702e-01 4.842382469083619245e-01
9.550000000000000711e-01 4.845878376952816868e-01
9.560000000000000719e-01 4.849371179532593334e-01
9.570000000000000728e-01 4.852860878101319386e-01
9.580000000000000737e-01 4.856347473939471304e-01
9.590000000000000746e-01 4.859830968329628686e-01
9.599999999999999645e-01 4.863311362556467232e-01
9.609999999999999654e-01 4.866788657906753746e-01
9.619999999999999662e-01 4.870262855669342250e-01
9.629999999999999671e-01 4.873733957135172878e-01
9.639999999999999680e-01 4.877201963597267431e-01
9.649999999999999689e-01 4.880666876350718830e-01
9.659999999999999698e-01 4.884128696692697225e-01
9.669999999999999707e-01 4.887587425922435003e-01
9.679999999999999716e-01 4.891043065341232343e-01
9.689999999999999725e-01 4.894495616252446113e-01
9.699999999999999734e-01 4.897945079961490422e-01
9.709999999999999742e-01 4.901391457775825522e-01
9.719999999999999751e-01 4.904834751004967797e-01
9.729999999999999760e-01 4.908274960960465894e-01
9.739999999999999769e-01 4.911712088955911271e-01
9.749999999999999778e-01 4.915146136306930980e-01
9.759999999999999787e-01 4.918577104331182115e-01
9.769999999999999796e-01 4.922004994348341822e-01
9.779999999999999805e-01 4.925429807680117844e-01
9.789999999999999813e-01 4.928851545650226318e-01
9.799999999999999822e-01 4.932270209584405096e-01
9.809999999999999831e-01 4.935685800810394319e-01
9.819999999999999840e-01 4.939098320657941965e-01
9.829999999999999849e-01 4.942507770458795524e-01
9.839999999999999858e-01 4.945914151546704218e-01
9.849999999999999867e-01 4.949317465257397353e-01
9.859999999999999876e-01 4.952717712928605409e-01
9.869999999999999885e-01 4.956114895900031736e-01
9.879999999999999893e-01 4.959509015513368646e-01
9.889999999999999902e-01 4.962900073112275767e-01
9.899999999999999911e-01 4.966288070042388370e-01
9.909999999999999920e-01 4.969673007651306262e-01
9.919999999999999929e-01 4.973054887288593795e-01
9.929999999999999938e-01 4.976433710305771529e-01
9.939999999999999947e-01 4.979809478056312910e-01
9.949999999999999956e-01 4.983182191895646485e-01
9.959999999999999964e-01 4.986551853181142024e-01
9.969999999999999973e-01 4.989918463272110527e-01
9.979999999999999982e-01 4.993282023529800884e-01
9.989999999999999991e-01 4.996642535317394884e-01


==> symmetric_theor_z_at_10000t700.txt <==
0.000000000000000000e+00 -0.000000000000000000e+00
1.000000000000000021e-03 9.535292597811789337e-04
2.000000000000000042e-03 1.906789755866339017e-03
3.000000000000000062e-03 2.859780010492697123e-03
4.000000000000000083e-03 3.812498538660740247e-03
5.000000000000000104e-03 4.764943848108690698e-03
6.000000000000000125e-03 5.717114439287821100e-03
7.000000000000000146e-03 6.669008805336993848e-03
8.000000000000000167e-03 7.620625432058125183e-03
9.000000000000001055e-03 8.571962797890696900e-03
1.000000000000000021e-02 9.523019373887338379e-03
1.099999999999999936e-02 1.047379362368880407e-02
1.200000000000000025e-02 1.142428400349882432e-02
1.300000000000000114e-02 1.237448896205994679e-02
1.400000000000000029e-02 1.332440694062821639e-02
1.499999999999999944e-02 1.427403637294913721e-02
1.600000000000000033e-02 1.522337568523248960e-02
1.700000000000000122e-02 1.617242329612835969e-02
1.800000000000000211e-02 1.712117761670202409e-02
1.899999999999999953e-02 1.806963705041029697e-02
2.000000000000000042e-02 1.901779999307665059e-02
2.100000000000000130e-02 1.996566483286709923e-02
2.199999999999999872e-02 2.091322995026608997e-02
2.299999999999999961e-02 2.186049371805224781e-02
2.400000000000000050e-02 2.280745450127463769e-02
2.500000000000000139e-02 2.375411065722827370e-02
2.600000000000000228e-02 2.470046053543082862e-02
2.699999999999999969e-02 2.564650247759835827e-02
2.800000000000000058e-02 2.659223481762201108e-02
2.900000000000000147e-02 2.753765588154408195e-02
2.999999999999999889e-02 2.848276398753454494e-02
3.099999999999999978e-02 2.942755744586790859e-02
3.200000000000000067e-02 3.037203455889937731e-02
3.300000000000000155e-02 3.131619362104218207e-02
3.400000000000000244e-02 3.226003291874388751e-02
3.500000000000000333e-02 3.320355073046389605e-02
3.600000000000000422e-02 3.414674532665005341e-02
3.699999999999999817e-02 3.508961496971614580e-02
3.799999999999999906e-02 3.603215791401916807e-02
3.899999999999999994e-02 3.697437240583667517e-02
4.000000000000000083e-02 3.791625668334409199e-02
4.100000000000000172e-02 3.885780897659290439e-02
4.200000000000000261e-02 3.979902750748805229e-02
4.300000000000000350e-02 4.073991048976569052e-02
4.399999999999999745e-02 4.168045612897183783e-02
4.499999999999999833e-02 4.262066262243973530e-02
4.599999999999999922e-02 4.356052815926898802e-02
4.700000000000000011e-02 4.450005092030322879e-02
4.800000000000000100e-02 4.543922907810937079e-02
4.900000000000000189e-02 4.637806079695573624e-02
5.000000000000000278e-02 4.731654423279145483e-02
5.100000000000000366e-02 4.825467753322529307e-02
5.200000000000000455e-02 4.919245883750450465e-02
5.299999999999999850e-02 5.012988627649479778e-02
5.399999999999999939e-02 5.106695797265924791e-02
5.500000000000000028e-02 5.200367204003839006e-02
5.600000000000000117e-02 5.294002658422967272e-02
5.700000000000000205e-02 5.387601970236792492e-02
5.800000000000000294e-02 5.481164948310484480e-02
5.900000000000000383e-02 5.574691400659005647e-02
5.999999999999999778e-02 5.668181134445134800e-02
6.099999999999999867e-02 5.761633955977502747e-02
6.199999999999999956e-02 5.855049670708751403e-02
6.300000000000000044e-02 5.948428083233563840e-02
6.400000000000000133e-02 6.041768997286876830e-02
6.500000000000000222e-02 6.135072215741946278e-02
6.600000000000000311e-02 6.228337540608577111e-02
6.700000000000000400e-02 6.321564773031264350e-02
6.800000000000000488e-02 6.414753713287438264e-02
6.900000000000000577e-02 6.507904160785683845e-02
7.000000000000000666e-02 6.601015914063960988e-02
7.100000000000000755e-02 6.694088770787925968e-02
7.200000000000000844e-02 6.787122527749187006e-02
7.299999999999999545e-02 6.880116980863654197e-02
7.399999999999999634e-02 6.973071925169838092e-02
7.499999999999999722e-02 7.065987154827267636e-02
7.599999999999999811e-02 7.158862463114817887e-02
7.699999999999999900e-02 7.251697642429170976e-02
7.799999999999999989e-02 7.344492484283238198e-02
7.900000000000000078e-02 7.437246779304582112e-02
8.000000000000000167e-02 7.529960317233978795e-02
8.100000000000000255e-02 7.622632886923838558e-02
8.200000000000000344e-02 7.715264276336834814e-02
8.300000000000000433e-02 7.807854272544381691e-02
8.400000000000000522e-02 7.900402661725303144e-02
8.500000000000000611e-02 7.992909229164377183e-02
8.600000000000000699e-02 8.085373759251049397e-02
8.700000000000000788e-02 8.177796035478068770e-02
8.799999999999999489e-02 8.270175840440169290e-02
8.899999999999999578e-02 8.362512955832858419e-02
8.999999999999999667e-02 8.454807162451129232e-02
9.099999999999999756e-02 8.547058240188275258e-02
9.199999999999999845e-02 8.639265968034692822e-02
9.299999999999999933e-02 8.731430124076744459e-02
9.400000000000000022e-02 8.823550485495632034e-02
9.500000000000000111e-02 8.915626828566323991e-02
9.600000000000000200e-02 9.007658928656472885e-02
9.700000000000000289e-02 9.099646560225424508e-02
9.800000000000000377e-02 9.191589496823192318e-02
9.900000000000000466e-02 9.283487511089547062e-02
1.000000000000000056e-01 9.375340374753043937e-02
1.010000000000000064e-01 9.467147858630149682e-02
1.020000000000000073e-01 9.558909732624419620e-02
1.030000000000000082e-01 9.650625765725617811e-02
1.040000000000000091e-01 9.742295726008989853e-02
1.049999999999999961e-01 9.833919380634463525e-02
1.059999999999999970e-01 9.925496495845995137e-02
1.069999999999999979e-01 1.001702683697081875e-01
1.079999999999999988e-01 1.010851016841887717e-01
1.089999999999999997e-01 1.019994625368219193e-01
1.100000000000000006e-01 1.029133485533428177e-01
1.110000000000000014e-01 1.038267573502967694e-01
1.120000000000000023e-01 1.047396865350339601e-01
1.130000000000000032e-01 1.056521337057054755e-01
1.140000000000000041e-01 1.065640964512585970e-01
1.150000000000000050e-01 1.074755723514338873e-01
1.160000000000000059e-01 1.083865589767613463e-01
1.170000000000000068e-01 1.092970538885579684e-01
1.180000000000000077e-01 1.102070546389251476e-01
1.190000000000000085e-01 1.111165587707467345e-01
1.199999999999999956e-01 1.120255638176877178e-01
1.209999999999999964e-01 1.129340673041925869e-01
1.219999999999999973e-01 1.138420667454852903e-01
1.229999999999999982e-01 1.147495596475684443e-01
1.239999999999999991e-01 1.156565435072241244e-01
1.250000000000000000e-01 1.165630158120139481e-01
1.260000000000000009e-01 1.174689740402806160e-01
1.270000000000000018e-01 1.183744156611495763e-01
1.280000000000000027e-01 1.192793381345306075e-01
1.290000000000000036e-01 1.201837389111208992e-01
1.300000000000000044e-01 1.210876154324077719e-01
1.310000000000000053e-01 1.219909651306723547e-01
1.320000000000000062e-01 1.228937854289933462e-01
1.330000000000000071e-01 1.237960737412520246e-01
1.340000000000000080e-01 1.246978274721364521e-01
1.350000000000000089e-01 1.255990440171478040e-01
1.360000000000000098e-01 1.264997207626059050e-01
1.370000000000000107e-01 1.273998550856557666e-01
1.380000000000000115e-01 1.282994443542749274e-01
1.390000000000000124e-01 1.291984859272806152e-01
1.400000000000000133e-01 1.300969771543383779e-01
1.410000000000000142e-01 1.309949153759701612e-01
1.420000000000000151e-01 1.318922979235641058e-01
1.430000000000000160e-01 1.327891221193836790e-01
1.440000000000000169e-01 1.336853852765784445e-01
1.449999999999999900e-01 1.345810846991947474e-01
1.459999999999999909e-01 1.354762176821869279e-01
1.469999999999999918e-01 1.363707815114296729e-01
1.479999999999999927e-01 1.372647734637302275e-01
1.489999999999999936e-01 1.381581908068419129e-01
1.499999999999999944e-01 1.390510307994773376e-01
1.509999999999999953e-01 1.399432906913232744e-01
1.519999999999999962e-01 1.408349677230550101e-01
1.529999999999999971e-01 1.417260591263523883e-01
1.539999999999999980e-01 1.426165621239155190e-01
1.549999999999999989e-01 1.435064739294816816e-01
1.559999999999999998e-01 1.443957917478426167e-01
1.570000000000000007e-01 1.452845127748624843e-01
1.580000000000000016e-01 1.461726341974965426e-01
1.590000000000000024e-01 1.470601531938101614e-01
1.600000000000000033e-01 1.479470669329989996e-01
1.610000000000000042e-01 1.488333725754090731e-01
1.620000000000000051e-01 1.497190672725584593e-01
1.630000000000000060e-01 1.506041481671586690e-01
1.640000000000000069e-01 1.514886123931370454e-01
1.650000000000000078e-01 1.523724570756604668e-01
1.660000000000000087e-01 1.532556793311583565e-01
1.670000000000000095e-01 1.541382762673479956e-01
1.680000000000000104e-01 1.550202449832588925e-01
1.690000000000000113e-01 1.559015825692592339e-01
1.700000000000000122e-01 1.567822861070818918e-01
1.710000000000000131e-01 1.576623526698521516e-01
1.720000000000000140e-01 1.585417793221153282e-01
1.730000000000000149e-01 1.594205631198654938e-01
1.740000000000000158e-01 1.602987011105746762e-01
1.750000000000000167e-01 1.611761903332231127e-01
1.759999999999999898e-01 1.620530278183300865e-01
1.769999999999999907e-01 1.629292105879852903e-01
1.779999999999999916e-01 1.638047356558809398e-01
1.789999999999999925e-01 1.646796000273449689e-01
1.799999999999999933e-01 1.655538006993747813e-01
1.809999999999999942e-01 1.664273346606716386e-01
1.819999999999999951e-01 1.673001988916757166e-01
1.829999999999999960e-01 1.681723903646024365e-01
1.839999999999999969e-01 1.690439060434788809e-01
1.849999999999999978e-01 1.699147428841815133e-01
1.859999999999999987e-01 1.707848978344743418e-01
1.869999999999999996e-01 1.716543678340481383e-01
1.880000000000000004e-01 1.725231498145599340e-01
1.890000000000000013e-01 1.733912406996741540e-01
1.900000000000000022e-01 1.742586374051036391e-01
1.910000000000000031e-01 1.751253368386519738e-01
1.920000000000000040e-01 1.759913359002564515e-01
1.930000000000000049e-01 1.768566314820321783e-01
1.940000000000000058e-01 1.777212204683162877e-01
1.950000000000000067e-01 1.785850997357137371e-01
1.960000000000000075e-01 1.794482661531434375e-01
1.970000000000000084e-01 1.803107165818852442e-01
1.980000000000000093e-01 1.811724478756281675e-01
1.990000000000000102e-01 1.820334568805188624e-01
2.000000000000000111e-01 1.828937404352113105e-01
2.010000000000000120e-01 1.837532953709172523e-01
2.020000000000000129e-01 1.846121185114576180e-01
2.030000000000000138e-01 1.854702066733144583e-01
2.040000000000000147e-01 1.863275566656838744e-01
2.050000000000000155e-01 1.871841652905302522e-01
2.060000000000000164e-01 1.880400293426406078e-01
2.070000000000000173e-01 1.888951456096804038e-01
2.080000000000000182e-01 1.897495108722497548e-01
2.089999999999999913e-01 1.906031219039408808e-01
2.099999999999999922e-01 1.914559754713965611e-01
2.109999999999999931e-01 1.923080683343687813e-01
2.119999999999999940e-01 1.931593972457790742e-01
2.129999999999999949e-01 1.940099589517791934e-01
2.139999999999999958e-01 1.948597501918128971e-01
2.149999999999999967e-01 1.957087676986786762e-01
2.159999999999999976e-01 1.965570081985933693e-01
2.169999999999999984e-01 1.974044684112564729e-01
2.179999999999999993e-01 1.982511450499156447e-01
2.190000000000000002e-01 1.990970348214329277e-01
2.200000000000000011e-01 1.999421344263520028e-01
2.210000000000000020e-01 2.007864405589664114e-01
2.220000000000000029e-01 2.016299499073882506e-01
2.230000000000000038e-01 2.024726591536185338e-01
2.240000000000000047e-01 2.033145649736179672e-01
2.250000000000000056e-01 2.041556640373786702e-01
2.260000000000000064e-01 2.049959530089970061e-01
2.270000000000000073e-01 2.058354285467474121e-01
2.280000000000000082e-01 2.066740873031566728e-01
2.290000000000000091e-01 2.075119259250799986e-01
2.300000000000000100e-01 2.083489410537771036e-01
2.310000000000000109e-01 2.091851293249900323e-01
2.320000000000000118e-01 2.100204873690211249e-01
2.330000000000000127e-01 2.108550118108128701e-01
2.340000000000000135e-01 2.116886992700278969e-01
2.350000000000000144e-01 2.125215463611305200e-01
2.360000000000000153e-01 2.133535496934684805e-01
2.370000000000000162e-01 2.141847058713567675e-01
2.380000000000000171e-01 2.150150114941612733e-01
2.390000000000000180e-01 2.158444631563841698e-01
2.399999999999999911e-01 2.166730574477498117e-01
2.409999999999999920e-01 2.175007909532917783e-01
2.419999999999999929e-01 2.183276602534411914e-01
2.429999999999999938e-01 2.191536619241151729e-01
2.439999999999999947e-01 2.199787925368071051e-01
2.449999999999999956e-01 2.208030486586775032e-01
2.459999999999999964e-01 2.216264268526458581e-01
2.469999999999999973e-01 2.224489236774833678e-01
2.479999999999999982e-01 2.232705356879070846e-01
2.489999999999999991e-01 2.240912594346742004e-01
2.500000000000000000e-01 2.249110914646781922e-01
2.510000000000000009e-01 2.257300283210455227e-01
2.520000000000000018e-01 2.265480665432331453e-01
2.530000000000000027e-01 2.273652026671272586e-01
2.540000000000000036e-01 2.281814332251431432e-01
2.550000000000000044e-01 2.289967547463254982e-01
2.560000000000000053e-01 2.298111637564501930e-01
2.570000000000000062e-01 2.306246567781268797e-01
2.580000000000000071e-01 2.314372303309022438e-01
2.590000000000000080e-01 2.322488809313649760e-01
2.600000000000000089e-01 2.330596050932507435e-01
2.610000000000000098e-01 2.338693993275490213e-01
2.620000000000000107e-01 2.346782601426103121e-01
2.630000000000000115e-01 2.354861840442545040e-01
2.640000000000000124e-01 2.362931675358802275e-01
2.650000000000000133e-01 2.370992071185753780e-01
2.660000000000000142e-01 2.379042992912280552e-01
2.670000000000000151e-01 2.387084405506389173e-01
2.680000000000000160e-01 2.395116273916343408e-01
2.690000000000000169e-01 2.403138563071806899e-01
2.700000000000000178e-01 2.411151237884992526e-01
2.710000000000000187e-01 2.419154263251821757e-01
2.720000000000000195e-01 2.427147604053098429e-01
2.730000000000000204e-01 2.435131225155683365e-01
2.740000000000000213e-01 2.443105091413687313e-01
2.750000000000000222e-01 2.451069167669665538e-01
2.760000000000000231e-01 2.459023418755827695e-01
2.770000000000000240e-01 2.466967809495253794e-01
2.780000000000000249e-01 2.474902304703120171e-01
2.790000000000000258e-01 2.482826869187936270e-01
2.800000000000000266e-01 2.490741467752785876e-01
2.810000000000000275e-01 2.498646065196585830e-01
2.820000000000000284e-01 2.506540626315343911e-01
2.830000000000000293e-01 2.514425115903435870e-01
2.840000000000000302e-01 2.522299498754881353e-01
2.850000000000000311e-01 2.530163739664638145e-01
2.860000000000000320e-01 2.538017803429899466e-01
2.870000000000000329e-01 2.545861654851401257e-01
2.880000000000000338e-01 2.553695258734741125e-01
2.889999999999999791e-01 2.561518579891702285e-01
2.899999999999999800e-01 2.569331583141589159e-01
2.909999999999999809e-01 2.577134233312568523e-01
2.919999999999999818e-01 2.584926495243023981e-01
2.929999999999999827e-01 2.592708333782912655e-01
2.939999999999999836e-01 2.600479713795138537e-01
2.949999999999999845e-01 2.608240600156926381e-01
2.959999999999999853e-01 2.615990957761208935e-01
2.969999999999999862e-01 2.623730751518020821e-01
2.979999999999999871e-01 2.631459946355898527e-01
2.989999999999999880e-01 2.639178507223295944e-01
2.999999999999999889e-01 2.646886399089998787e-01
3.009999999999999898e-01 2.654583586948550677e-01
3.019999999999999907e-01 2.662270035815691438e-01
3.029999999999999916e-01 2.669945710733797606e-01
3.039999999999999925e-01 2.677610576772331830e-01
3.049999999999999933e-01 2.685264599029303367e-01
3.059999999999999942e-01 2.692907742632730250e-01
3.069999999999999951e-01 2.700539972742115880e-01
3.079999999999999960e-01 2.708161254549930064e-01
3.089999999999999969e-01 2.715771553283092832e-01
3.099999999999999978e-01 2.723370834204474900e-01
3.109999999999999987e-01 2.730959062614397026e-01
3.119999999999999996e-01 2.738536203852142137e-01
3.130000000000000004e-01 2.746102223297470779e-01
3.140000000000000013e-01 2.753657086372144902e-01
3.150000000000000022e-01 2.761200758541458855e-01
3.160000000000000031e-01 2.768733205315777601e-01
3.170000000000000040e-01 2.776254392252077707e-01
3.180000000000000049e-01 2.783764284955502766e-01
3.190000000000000058e-01 2.791262849080915487e-01
3.200000000000000067e-01 2.798750050334463668e-01
3.210000000000000075e-01 2.806225854475148940e-01
3.220000000000000084e-01 2.813690227316402170e-01
3.230000000000000093e-01 2.821143134727666091e-01
3.240000000000000102e-01 2.828584542635980137e-01
3.250000000000000111e-01 2.836014417027576950e-01
3.260000000000000120e-01 2.843432723949478880e-01
3.270000000000000129e-01 2.850839429511103917e-01
3.280000000000000138e-01 2.858234499885872748e-01
3.290000000000000147e-01 2.865617901312826343e-01
3.300000000000000155e-01 2.872989600098246332e-01
3.310000000000000164e-01 2.880349562617277037e-01
3.320000000000000173e-01 2.887697755315560277e-01
3.330000000000000182e-01 2.895034144710864621e-01
3.340000000000000191e-01 2.902358697394729070e-01
3.350000000000000200e-01 2.909671380034107302e-01
3.360000000000000209e-01 2.916972159373011353e-01
3.370000000000000218e-01 2.924261002234169182e-01
3.380000000000000226e-01 2.931537875520678904e-01
3.390000000000000235e-01 2.938802746217669126e-01
3.400000000000000244e-01 2.946055581393964840e-01
3.410000000000000253e-01 2.953296348203754418e-01
3.420000000000000262e-01 2.960525013888260504e-01
3.430000000000000271e-01 2.967741545777417000e-01
3.440000000000000280e-01 2.974945911291546063e-01
3.450000000000000289e-01 2.982138077943036758e-01
3.460000000000000298e-01 2.989318013338035374e-01
3.470000000000000306e-01 2.996485685178126301e-01
3.480000000000000315e-01 3.003641061262024570e-01
3.490000000000000324e-01 3.010784109487267823e-01
3.500000000000000333e-01 3.017914797851908304e-01
3.510000000000000342e-01 3.025033094456213156e-01
3.519999999999999796e-01 3.032138967504359184e-01
3.529999999999999805e-01 3.039232385306134265e-01
3.539999999999999813e-01 3.046313316278641548e-01
3.549999999999999822e-01 3.053381728947997531e-01
3.559999999999999831e-01 3.060437591951043479e-01
3.569999999999999840e-01 3.067480874037044614e-01
3.579999999999999849e-01 3.074511544069402080e-01
3.589999999999999858e-01 3.081529571027357695e-01
3.599999999999999867e-01 3.088534924007703131e-01
3.609999999999999876e-01 3.095527572226489665e-01
3.619999999999999885e-01 3.102507485020735145e-01
3.629999999999999893e-01 3.109474631850134285e-01
3.639999999999999902e-01 3.116428982298767858e-01
3.649999999999999911e-01 3.123370506076812991e-01
3.659999999999999920e-01 3.130299173022247361e-01
3.669999999999999929e-01 3.137214953102562820e-01
3.679999999999999938e-01 3.144117816416466815e-01
3.689999999999999947e-01 3.151007733195593241e-01
3.699999999999999956e-01 3.157884673806204967e-01
3.709999999999999964e-01 3.164748608750897474e-01
3.719999999999999973e-01 3.171599508670303047e-01
3.729999999999999982e-01 3.178437344344787752e-01
3.739999999999999991e-01 3.185262086696154515e-01
3.750000000000000000e-01 3.192073706789336218e-01
3.760000000000000009e-01 3.198872175834090448e-01
3.770000000000000018e-01 3.205657465186693145e-01
3.780000000000000027e-01 3.212429546351626697e-01
3.790000000000000036e-01 3.219188390983264703e-01
3.800000000000000044e-01 3.225933970887558400e-01
3.810000000000000053e-01 3.232666258023715322e-01
3.820000000000000062e-01 3.239385224505874628e-01
3.830000000000000071e-01 3.246090842604782978e-01
3.840000000000000080e-01 3.252783084749460984e-01
3.850000000000000089e-01 3.259461923528871319e-01
3.860000000000000098e-01 3.266127331693577940e-01
3.870000000000000107e-01 3.272779282157402547e-01
3.880000000000000115e-01 3.279417747999079369e-01
3.890000000000000124e-01 3.286042702463898846e-01
3.900000000000000133e-01 3.292654118965353538e-01
3.910000000000000142e-01 3.299251971086772373e-01
3.920000000000000151e-01 3.305836232582953782e-01
3.930000000000000160e-01 3.312406877381793291e-01
3.940000000000000169e-01 3.318963879585901666e-01
3.950000000000000178e-01 3.325507213474220847e-01
3.960000000000000187e-01 3.332036853503632656e-01
3.970000000000000195e-01 3.338552774310556970e-01
3.980000000000000204e-01 3.345054950712553210e-01
3.990000000000000213e-01 3.351543357709906301e-01
4.000000000000000222e-01 3.358017970487204296e-01
4.010000000000000231e-01 3.364478764414919887e-01
4.020000000000000240e-01 3.370925715050972493e-01
4.030000000000000249e-01 3.377358798142289231e-01
4.040000000000000258e-01 3.383777989626358118e-01
4.050000000000000266e-01 3.390183265632767950e-01
4.060000000000000275e-01 3.396574602484748739e-01
4.070000000000000284e-01 3.402951976700696046e-01
4.080000000000000293e-01 3.409315364995689213e-01
4.090000000000000302e-01 3.415664744283002929e-01
4.100000000000000311e-01 3.422000091675607703e-01
4.110000000000000320e-01 3.428321384487661438e-01
4.120000000000000329e-01 3.434628600235991036e-01
4.130000000000000338e-01 3.440921716641565653e-01
4.140000000000000346e-01 3.447200711630961645e-01
4.150000000000000355e-01 3.453465563337813626e-01
4.160000000000000364e-01 3.459716250104255542e-01
4.169999999999999818e-01 3.465952750482360623e-01
4.179999999999999827e-01 3.472175043235554148e-01
4.189999999999999836e-01 3.478383107340031755e-01
4.199999999999999845e-01 3.484576921986156095e-01
4.209999999999999853e-01 3.490756466579848505e-01
4.219999999999999862e-01 3.496921720743965123e-01
4.229999999999999871e-01 3.503072664319667462e-01
4.239999999999999880e-01 3.509209277367769109e-01
4.249999999999999889e-01 3.515331540170090197e-01
4.259999999999999898e-01 3.521439433230778016e-01
4.269999999999999907e-01 3.527532937277630953e-01
4.279999999999999916e-01 3.533612033263404673e-01
4.289999999999999925e-01 3.539676702367103855e-01
4.299999999999999933e-01 3.545726925995265622e-01
4.309999999999999942e-01 3.551762685783226847e-01
4.319999999999999951e-01 3.557783963596376497e-01
4.329999999999999960e-01 3.563790741531400186e-01
4.339999999999999969e-01 3.569783001917509191e-01
4.349999999999999978e-01 3.575760727317648380e-01
4.359999999999999987e-01 3.581723900529706905e-01
4.369999999999999996e-01 3.587672504587694489e-01
4.380000000000000004e-01 3.593606522762920474e-01
4.390000000000000013e-01 3.599525938565150129e-01
4.400000000000000022e-01 3.605430735743746506e-01
4.410000000000000031e-01 3.611320898288801207e-01
4.420000000000000040e-01 3.617196410432247378e-01
4.430000000000000049e-01 3.623057256648959945e-01
4.440000000000000058e-01 3.628903421657836414e-01
4.450000000000000067e-01 3.634734890422868236e-01
4.460000000000000075e-01 3.640551648154194408e-01
4.470000000000000084e-01 3.646353680309133427e-01
4.480000000000000093e-01 3.652140972593211909e-01
4.490000000000000102e-01 3.657913510961165460e-01
4.500000000000000111e-01 3.663671281617931208e-01
4.510000000000000120e-01 3.669414271019614815e-01
4.520000000000000129e-01 3.675142465874458586e-01
4.530000000000000138e-01 3.680855853143769618e-01
4.540000000000000147e-01 3.686554420042852942e-01
4.550000000000000155e-01 3.692238154041913578e-01
4.560000000000000164e-01 3.697907042866946381e-01
4.570000000000000173e-01 3.703561074500610895e-01
4.580000000000000182e-01 3.709200237183089000e-01
4.590000000000000191e-01 3.714824519412917581e-01
4.600000000000000200e-01 3.720433909947812867e-01
4.610000000000000209e-01 3.726028397805475900e-01
4.620000000000000218e-01 3.731607972264374129e-01
4.630000000000000226e-01 3.737172622864512461e-01
4.640000000000000235e-01 3.742722339408179888e-01
4.650000000000000244e-01 3.748257111960685561e-01
4.660000000000000253e-01 3.753776930851069338e-01
4.670000000000000262e-01 3.759281786672798997e-01
4.680000000000000271e-01 3.764771670284445815e-01
4.690000000000000280e-01 3.770246572810347363e-01
4.700000000000000289e-01 3.775706485641238119e-01
4.710000000000000298e-01 3.781151400434885068e-01
4.720000000000000306e-01 3.786581309116676675e-01
4.730000000000000315e-01 3.791996203880215188e-01
4.740000000000000324e-01 3.797396077187877861e-01
4.750000000000000333e-01 3.802780921771365397e-01
4.760000000000000342e-01 3.808150730632225422e-01
4.770000000000000351e-01 3.813505497042362635e-01
4.780000000000000360e-01 3.818845214544526745e-01
4.790000000000000369e-01 3.824169876952780989e-01
4.799999999999999822e-01 3.829479478352948441e-01
4.809999999999999831e-01 3.834774013103050549e-01
4.819999999999999840e-01 3.840053475833707930e-01
4.829999999999999849e-01 3.845317861448536711e-01
4.839999999999999858e-01 3.850567165124518798e-01
4.849999999999999867e-01 3.855801382312353254e-01
4.859999999999999876e-01 3.861020508736787149e-01
4.869999999999999885e-01 3.866224540396926423e-01
4.879999999999999893e-01 3.871413473566532870e-01
4.889999999999999902e-01 3.876587304794288924e-01
4.899999999999999911e-01 3.881746030904056344e-01
4.909999999999999920e-01 3.886889648995101587e-01
4.919999999999999929e-01 3.892018156442313970e-01
4.929999999999999938e-01 3.897131550896394403e-01
4.939999999999999947e-01 3.902229830284026924e-01
4.949999999999999956e-01 3.907312992808030794e-01
4.959999999999999964e-01 3.912381036947492619e-01
4.969999999999999973e-01 3.917433961457876812e-01
4.979999999999999982e-01 3.922471765371116637e-01
4.989999999999999991e-01 3.927494447995685256e-01
5.000000000000000000e-01 3.932502008916647362e-01
5.010000000000000009e-01 3.937494447995685820e-01
5.020000000000000018e-01 3.942471765371117209e-01
5.030000000000000027e-01 3.947433961457876839e-01
5.040000000000000036e-01 3.952381036947492654e-01
5.050000000000000044e-01 3.957312992808031393e-01
5.060000000000000053e-01 3.962229830284026977e-01
5.070000000000000062e-01 3.967131550896394465e-01
5.080000000000000071e-01 3.972018156442313486e-01
5.090000000000000080e-01 3.976889648995101667e-01
5.100000000000000089e-01 3.981746030904055877e-01
5.110000000000000098e-01 3.986587304794289022e-01
5.120000000000000107e-01 3.991413473566533532e-01
5.130000000000000115e-01 3.996224540396927094e-01
5.140000000000000124e-01 4.001020508736787273e-01
5.150000000000000133e-01 4.005801382312353387e-01
5.160000000000000142e-01 4.010567165124518940e-01
5.170000000000000151e-01 4.015317861448537418e-01
5.180000000000000160e-01 4.020053475833708090e-01
5.190000000000000169e-01 4.024774013103050718e-01
5.200000000000000178e-01 4.029479478352949173e-01
5.210000000000000187e-01 4.034169876952780620e-01
5.220000000000000195e-01 4.038845214544527495e-01
5.230000000000000204e-01 4.043505497042362840e-01
5.240000000000000213e-01 4.048150730632225081e-01
5.250000000000000222e-01 4.052780921771365619e-01
5.260000000000000231e-01 4.057396077187877537e-01
5.270000000000000240e-01 4.061996203880214873e-01
5.280000000000000249e-01 4.066581309116676368e-01
5.290000000000000258e-01 4.071151400434885326e-01
5.300000000000000266e-01 4.075706485641238386e-01
5.310000000000000275e-01 4.080246572810347083e-01
5.320000000000000284e-01 4.084771670284446099e-01
5.330000000000000293e-01 4.089281786672798735e-01
5.340000000000000302e-01 4.093776930851068530e-01
5.350000000000000311e-01 4.098257111960685317e-01
5.360000000000000320e-01 4.102722339408179097e-01
5.370000000000000329e-01 4.107172622864512235e-01
5.380000000000000338e-01 4.111607972264374466e-01
5.390000000000000346e-01 4.116028397805476247e-01
5.400000000000000355e-01 4.120433909947812667e-01
5.410000000000000364e-01 4.124824519412917390e-01
5.420000000000000373e-01 4.129200237183089928e-01
5.430000000000000382e-01 4.133561074500611277e-01
5.440000000000000391e-01 4.137907042866946217e-01
5.450000000000000400e-01 4.142238154041912868e-01
5.460000000000000409e-01 4.146554420042853351e-01
5.470000000000000417e-01 4.150855853143770036e-01
5.480000000000000426e-01 4.155142465874457902e-01
5.490000000000000435e-01 4.159414271019615250e-01
5.500000000000000444e-01 4.163671281617930542e-01
5.510000000000000453e-01 4.167913510961166468e-01
5.520000000000000462e-01 4.172140972593211816e-01
5.530000000000000471e-01 4.176353680309133343e-01
5.540000000000000480e-01 4.180551648154193778e-01
5.550000000000000488e-01 4.184734890422868725e-01
5.560000000000000497e-01 4.188903421657836357e-01
5.570000000000000506e-01 4.193057256648959896e-01
5.580000000000000515e-01 4.197196410432247338e-01
5.590000000000000524e-01 4.201320898288801176e-01
5.600000000000000533e-01 4.205430735743746484e-01
5.610000000000000542e-01 4.209525938565150671e-01
5.620000000000000551e-01 4.213606522762921025e-01
5.630000000000000560e-01 4.217672504587695048e-01
5.640000000000000568e-01 4.221723900529706919e-01
5.650000000000000577e-01 4.225760727317648957e-01
5.660000000000000586e-01 4.229783001917509222e-01
5.670000000000000595e-01 4.233790741531400226e-01
5.680000000000000604e-01 4.237783963596376546e-01
5.690000000000000613e-01 4.241762685783226905e-01
5.700000000000000622e-01 4.245726925995266243e-01
5.710000000000000631e-01 4.249676702367103931e-01
5.720000000000000639e-01 4.253612033263404757e-01
5.730000000000000648e-01 4.257532937277631047e-01
5.740000000000000657e-01 4.261439433230778118e-01
5.750000000000000666e-01 4.265331540170090863e-01
5.760000000000000675e-01 4.269209277367769784e-01
5.769999999999999574e-01 4.273072664319667036e-01
5.779999999999999583e-01 4.276921720743965261e-01
5.789999999999999591e-01 4.280756466579847541e-01
5.799999999999999600e-01 4.284576921986155695e-01
5.809999999999999609e-01 4.288383107340031364e-01
5.819999999999999618e-01 4.292175043235553766e-01
5.829999999999999627e-01 4.295952750482360805e-01
5.839999999999999636e-01 4.299716250104255733e-01
5.849999999999999645e-01 4.303465563337812716e-01
5.859999999999999654e-01 4.307200711630961298e-01
5.869999999999999662e-01 4.310921716641565316e-01
5.879999999999999671e-01 4.314628600235990707e-01
5.889999999999999680e-01 4.318321384487661119e-01
5.899999999999999689e-01 4.322000091675607392e-01
5.909999999999999698e-01 4.325664744283002627e-01
5.919999999999999707e-01 4.329315364995688920e-01
5.929999999999999716e-01 4.332951976700695762e-01
5.939999999999999725e-01 4.336574602484748464e-01
5.949999999999999734e-01 4.340183265632768239e-01
5.959999999999999742e-01 4.343777989626357861e-01
5.969999999999999751e-01 4.347358798142289538e-01
5.979999999999999760e-01 4.350925715050972253e-01
5.989999999999999769e-01 4.354478764414920211e-01
5.999999999999999778e-01 4.358017970487204074e-01
6.009999999999999787e-01 4.361543357709905533e-01
6.019999999999999796e-01 4.365054950712553006e-01
6.029999999999999805e-01 4.368552774310556774e-01
6.039999999999999813e-01 4.372036853503631915e-01
6.049999999999999822e-01 4.375507213474220669e-01
6.059999999999999831e-01 4.378963879585901497e-01
6.069999999999999840e-01 4.382406877381793686e-01
6.079999999999999849e-01 4.385836232582953631e-01
6.089999999999999858e-01 4.389251971086772230e-01
6.099999999999999867e-01 4.392654118965353405e-01
6.109999999999999876e-01 4.396042702463898721e-01
6.119999999999999885e-01 4.399417747999079253e-01
6.129999999999999893e-01 4.402779282157402996e-01
6.139999999999999902e-01 4.406127331693577842e-01
6.149999999999999911e-01 4.409461923528871785e-01
6.159999999999999920e-01 4.412783084749460905e-01
6.169999999999999929e-01 4.416090842604782907e-01
6.179999999999999938e-01 4.419385224505875120e-01
6.189999999999999947e-01 4.422666258023715269e-01
6.199999999999999956e-01 4.425933970887558910e-01
6.209999999999999964e-01 4.429188390983264667e-01
6.219999999999999973e-01 4.432429546351626670e-01
6.229999999999999982e-01 4.435657465186693127e-01
6.239999999999999991e-01 4.438872175834089884e-01
6.250000000000000000e-01 4.442073706789336218e-01
6.260000000000000009e-01 4.445262086696154524e-01
6.270000000000000018e-01 4.448437344344787769e-01
6.280000000000000027e-01 4.451599508670302519e-01
6.290000000000000036e-01 4.454748608750896954e-01
6.300000000000000044e-01 4.457884673806205011e-01
6.310000000000000053e-01 4.461007733195593294e-01
6.320000000000000062e-01 4.464117816416466877e-01
6.330000000000000071e-01 4.467214953102562891e-01
6.340000000000000080e-01 4.470299173022247996e-01
6.350000000000000089e-01 4.473370506076813080e-01
6.360000000000000098e-01 4.476428982298768511e-01
6.370000000000000107e-01 4.479474631850133837e-01
6.380000000000000115e-01 4.482507485020735261e-01
6.390000000000000124e-01 4.485527572226489790e-01
6.400000000000000133e-01 4.488534924007703264e-01
6.410000000000000142e-01 4.491529571027357837e-01
6.420000000000000151e-01 4.494511544069402231e-01
6.430000000000000160e-01 4.497480874037044773e-01
6.440000000000000169e-01 4.500437591951043093e-01
6.450000000000000178e-01 4.503381728947998264e-01
6.460000000000000187e-01 4.506313316278642289e-01
6.470000000000000195e-01 4.509232385306135016e-01
6.480000000000000204e-01 4.512138967504359388e-01
6.490000000000000213e-01 4.515033094456213369e-01
6.500000000000000222e-01 4.517914797851907971e-01
6.510000000000000231e-01 4.520784109487267499e-01
6.520000000000000240e-01 4.523641061262024254e-01
6.530000000000000249e-01 4.526485685178126550e-01
6.540000000000000258e-01 4.529318013338035076e-01
6.550000000000000266e-01 4.532138077943037024e-01
6.560000000000000275e-01 4.534945911291545784e-01
6.570000000000000284e-01 4.537741545777417285e-01
6.580000000000000293e-01 4.540525013888260797e-01
6.590000000000000302e-01 4.543296348203754165e-01
6.600000000000000311e-01 4.546055581393964595e-01
6.610000000000000320e-01 4.548802746217668891e-01
6.620000000000000329e-01 4.551537875520678678e-01
6.630000000000000338e-01 4.554261002234169520e-01
6.640000000000000346e-01 4.556972159373011144e-01
6.650000000000000355e-01 4.559671380034107102e-01
6.660000000000000364e-01 4.562358697394729989e-01
6.670000000000000373e-01 4.565034144710863884e-01
6.680000000000000382e-01 4.567697755315559549e-01
6.690000000000000391e-01 4.570349562617276873e-01
6.700000000000000400e-01 4.572989600098246177e-01
6.710000000000000409e-01 4.575617901312826197e-01
6.720000000000000417e-01 4.578234499885872055e-01
6.730000000000000426e-01 4.580839429511104344e-01
6.740000000000000435e-01 4.583432723949479315e-01
6.750000000000000444e-01 4.586014417027576839e-01
6.760000000000000453e-01 4.588584542635980035e-01
6.770000000000000462e-01 4.591143134727666553e-01
6.780000000000000471e-01 4.593690227316402086e-01
6.790000000000000480e-01 4.596225854475148864e-01
6.800000000000000488e-01 4.598750050334463602e-01
6.810000000000000497e-01 4.601262849080916539e-01
6.820000000000000506e-01 4.603764284955503272e-01
6.830000000000000515e-01 4.606254392252078778e-01
6.840000000000000524e-01 4.608733205315777570e-01
6.850000000000000533e-01 4.611200758541458833e-01
6.860000000000000542e-01 4.613657086372144889e-01
6.870000000000000551e-01 4.616102223297470775e-01
6.880000000000000560e-01 4.618536203852142696e-01
6.890000000000000568e-01 4.620959062614397594e-01
6.900000000000000577e-01 4.623370834204474922e-01
6.910000000000000586e-01 4.625771553283093418e-01
6.920000000000000595e-01 4.628161254549930659e-01
6.930000000000000604e-01 4.630539972742115928e-01
6.940000000000000613e-01 4.632907742632730308e-01
6.950000000000000622e-01 4.635264599029302879e-01
6.960000000000000631e-01 4.637610576772332460e-01
6.970000000000000639e-01 4.639945710733798245e-01
6.980000000000000648e-01 4.642270035815692086e-01
6.990000000000000657e-01 4.644583586948550780e-01
7.000000000000000666e-01 4.646886399089998343e-01
7.010000000000000675e-01 4.649178507223296064e-01
7.020000000000000684e-01 4.651459946355899211e-01
7.030000000000000693e-01 4.653730751518020958e-01
7.039999999999999591e-01 4.655990957761209081e-01
7.049999999999999600e-01 4.658240600156926536e-01
7.059999999999999609e-01 4.660479713795138146e-01
7.069999999999999618e-01 4.662708333782912828e-01
7.079999999999999627e-01 4.664926495243023608e-01
7.089999999999999636e-01 4.667134233312568159e-01
7.099999999999999645e-01 4.669331583141589359e-01
7.109999999999999654e-01 4.671518579891702494e-01
7.119999999999999662e-01 4.673695258734740787e-01
7.129999999999999671e-01 4.675861654851400928e-01
7.139999999999999680e-01 4.678017803429899146e-01
7.149999999999999689e-01 4.680163739664637834e-01
7.159999999999999698e-01 4.682299498754881051e-01
7.169999999999999707e-01 4.684425115903436132e-01
7.179999999999999716e-01 4.686540626315344182e-01
7.189999999999999725e-01 4.688646065196585555e-01
7.199999999999999734e-01 4.690741467752785887e-01
7.209999999999999742e-01 4.692826869187936012e-01
7.219999999999999751e-01 4.694902304703119644e-01
7.229999999999999760e-01 4.696967809495253277e-01
7.239999999999999769e-01 4.699023418755827741e-01
7.249999999999999778e-01 4.701069167669665316e-01
7.259999999999999787e-01 4.703105091413686822e-01
7.269999999999999796e-01 4.705131225155683716e-01
7.279999999999999805e-01 4.707147604053098511e-01
7.289999999999999813e-01 4.709154263251821293e-01
7.299999999999999822e-01 4.711151237884991794e-01
7.309999999999999831e-01 4.713138563071807008e-01
7.319999999999999840e-01 4.715116273916343803e-01
7.329999999999999849e-01 4.717084405506388745e-01
7.339999999999999858e-01 4.719042992912280132e-01
7.349999999999999867e-01 4.720992071185753924e-01
7.359999999999999876e-01 4.722931675358801873e-01
7.369999999999999885e-01 4.724861840442544092e-01
7.379999999999999893e-01 4.726782601426102737e-01
7.389999999999999902e-01 4.728693993275489560e-01
7.399999999999999911e-01 4.730596050932506791e-01
7.409999999999999920e-01 4.732488809313649125e-01
7.419999999999999929e-01 4.734372303309022922e-01
7.429999999999999938e-01 4.736246567781268180e-01
7.439999999999999947e-01 4.738111637564502154e-01
7.449999999999999956e-01 4.739967547463255215e-01
7.459999999999999964e-01 4.741814332251431674e-01
7.469999999999999973e-01 4.743652026671272282e-01
7.479999999999999982e-01 4.745480665432331158e-01
7.489999999999999991e-01 4.747300283210454941e-01
7.500000000000000000e-01 4.749110914646782478e-01
7.510000000000000009e-01 4.750912594346742290e-01
7.520000000000000018e-01 4.752705356879071141e-01
7.530000000000000027e-01 4.754489236774834260e-01
7.540000000000000036e-01 4.756264268526458339e-01
7.550000000000000044e-01 4.758030486586775076e-01
7.560000000000000053e-01 4.759787925368070827e-01
7.570000000000000062e-01 4.761536619241151236e-01
7.580000000000000071e-01 4.763276602534411985e-01
7.590000000000000080e-01 4.765007909532917862e-01
7.600000000000000089e-01 4.766730574477497373e-01
7.610000000000000098e-01 4.768444631563841796e-01
7.620000000000000107e-01 4.770150114941613118e-01
7.630000000000000115e-01 4.771847058713568623e-01
7.640000000000000124e-01 4.773535496934684930e-01
7.650000000000000133e-01 4.775215463611304778e-01
7.660000000000000142e-01 4.776886992700279388e-01
7.670000000000000151e-01 4.778550118108129130e-01
7.680000000000000160e-01 4.780204873690211409e-01
7.690000000000000169e-01 4.781851293249900769e-01
7.700000000000000178e-01 4.783489410537772324e-01
7.710000000000000187e-01 4.785119259250800172e-01
7.720000000000000195e-01 4.786740873031567478e-01
7.730000000000000204e-01 4.788354285467474325e-01
7.740000000000000213e-01 4.789959530089970552e-01
7.750000000000000222e-01 4.791556640373786924e-01
7.760000000000000231e-01 4.793145649736179625e-01
7.770000000000000240e-01 4.794726591536186411e-01
7.780000000000000249e-01 4.796299499073882200e-01
7.790000000000000258e-01 4.797864405589664094e-01
7.800000000000000266e-01 4.799421344263520295e-01
7.810000000000000275e-01 4.800970348214329553e-01
7.820000000000000284e-01 4.802511450499156176e-01
7.830000000000000293e-01 4.804044684112565022e-01
7.840000000000000302e-01 4.805570081985933717e-01
7.850000000000000311e-01 4.807087676986787628e-01
7.860000000000000320e-01 4.808597501918128736e-01
7.870000000000000329e-01 4.810099589517792262e-01
7.880000000000000338e-01 4.811593972457791080e-01
7.890000000000000346e-01 4.813080683343688992e-01
7.900000000000000355e-01 4.814559754713966244e-01
7.910000000000000364e-01 4.816031219039408895e-01
7.920000000000000373e-01 4.817495108722497088e-01
7.930000000000000382e-01 4.818951456096803865e-01
7.940000000000000391e-01 4.820400293426406746e-01
7.950000000000000400e-01 4.821841652905302644e-01
7.960000000000000409e-01 4.823275566656838875e-01
7.970000000000000417e-01 4.824702066733143613e-01
7.980000000000000426e-01 4.826121185114576329e-01
7.990000000000000435e-01 4.827532953709172681e-01
8.000000000000000444e-01 4.828937404352113272e-01
8.010000000000000453e-01 4.830334568805188522e-01
8.020000000000000462e-01 4.831724478756282415e-01
8.030000000000000471e-01 4.833107165818852913e-01
8.040000000000000480e-01 4.834482661531434577e-01
8.050000000000000488e-01 4.835850997357137304e-01
8.060000000000000497e-01 4.837212204683162819e-01
8.070000000000000506e-01 4.838566314820321734e-01
8.080000000000000515e-01 4.839913359002564475e-01
8.090000000000000524e-01 4.841253368386519984e-01
8.100000000000000533e-01 4.842586374051036646e-01
8.110000000000000542e-01 4.843912406996742082e-01
8.120000000000000551e-01 4.845231498145599613e-01
8.130000000000000560e-01 4.846543678340480832e-01
8.140000000000000568e-01 4.847848978344743709e-01
8.150000000000000577e-01 4.849147428841815155e-01
8.160000000000000586e-01 4.850439060434789118e-01
8.170000000000000595e-01 4.851723903646024683e-01
8.180000000000000604e-01 4.853001988916757492e-01
8.190000000000000613e-01 4.854273346606716721e-01
8.200000000000000622e-01 4.855538006993748157e-01
8.210000000000000631e-01 4.856796000273450042e-01
8.220000000000000639e-01 4.858047356558809482e-01
8.230000000000000648e-01 4.859292105879853274e-01
8.240000000000000657e-01 4.860530278183300967e-01
8.250000000000000666e-01 4.861761903332231238e-01
8.260000000000000675e-01 4.862987011105746049e-01
8.270000000000000684e-01 4.864205631198654234e-01
8.280000000000000693e-01 4.865417793221152865e-01
8.290000000000000702e-01 4.866623526698521385e-01
8.300000000000000711e-01 4.867822861070819074e-01
8.310000000000000719e-01 4.869015825692591948e-01
8.320000000000000728e-01 4.870202449832588543e-01
8.329999999999999627e-01 4.871382762673479583e-01
8.339999999999999636e-01 4.872556793311583756e-01
8.349999999999999645e-01 4.873724570756603480e-01
8.359999999999999654e-01 4.874886123931370663e-01
8.369999999999999662e-01 4.876041481671586353e-01
8.379999999999999671e-01 4.877190672725584264e-01
8.389999999999999680e-01 4.878333725754090966e-01
8.399999999999999689e-01 4.879470669329989407e-01
8.409999999999999698e-01 4.880601531938101312e-01
8.419999999999999707e-01 4.881726341974964578e-01
8.429999999999999716e-01 4.882845127748625114e-01
8.439999999999999725e-01 4.883957917478425337e-01
8.449999999999999734e-01 4.885064739294816549e-01
8.459999999999999742e-01 4.886165621239155210e-01
8.469999999999999751e-01 4.887260591263524190e-01
8.479999999999999760e-01 4.888349677230550139e-01
8.489999999999999769e-01 4.889432906913231958e-01
8.499999999999999778e-01 4.890510307994773154e-01
8.509999999999999787e-01 4.891581908068418638e-01
8.519999999999999796e-01 4.892647734637302070e-01
8.529999999999999805e-01 4.893707815114296533e-01
8.539999999999999813e-01 4.894762176821869648e-01
8.549999999999999822e-01 4.895810846991947018e-01
8.559999999999999831e-01 4.896853852765785109e-01
8.569999999999999840e-01 4.897891221193836908e-01
8.579999999999999849e-01 4.898922979235640907e-01
8.589999999999999858e-01 4.899949153759701193e-01
8.599999999999999867e-01 4.900969771543383091e-01
8.609999999999999876e-01 4.901984859272806028e-01
8.619999999999999885e-01 4.902994443542748604e-01
8.629999999999999893e-01 4.903998550856558114e-01
8.639999999999999902e-01 4.904997207626058953e-01
8.649999999999999911e-01 4.905990440171478228e-01
8.659999999999999920e-01 4.906978274721364719e-01
8.669999999999999929e-01 4.907960737412520036e-01
8.679999999999999938e-01 4.908937854289933678e-01
8.689999999999999947e-01 4.909909651306723077e-01
8.699999999999999956e-01 4.910876154324077536e-01
8.709999999999999964e-01 4.911837389111208818e-01
8.719999999999999973e-01 4.912793381345305632e-01
8.729999999999999982e-01 4.913744156611495328e-01
8.739999999999999991e-01 4.914689740402806706e-01
8.750000000000000000e-01 4.915630158120138926e-01
8.760000000000000009e-01 4.916565435072240975e-01
8.770000000000000018e-01 4.917495596475684461e-01
8.780000000000000027e-01 4.918420667454852513e-01
8.790000000000000036e-01 4.919340673041925904e-01
8.800000000000000044e-01 4.920255638176876944e-01
8.810000000000000053e-01 4.921165587707467814e-01
8.820000000000000062e-01 4.922070546389251122e-01
8.830000000000000071e-01 4.922970538885579894e-01
8.840000000000000080e-01 4.923865589767613127e-01
8.850000000000000089e-01 4.924755723514339101e-01
8.860000000000000098e-01 4.925640964512585929e-01
8.870000000000000107e-01 4.926521337057054306e-01
8.880000000000000115e-01 4.927396865350339716e-01
8.890000000000000124e-01 4.928267573502967958e-01
8.900000000000000133e-01 4.929133485533428449e-01
8.910000000000000142e-01 4.929994625368218641e-01
8.920000000000000151e-01 4.930851016841888423e-01
8.930000000000000160e-01 4.931702683697081757e-01
8.940000000000000169e-01 4.932549649584599405e-01
8.950000000000000178e-01 4.933391938063446669e-01
8.960000000000000187e-01 4.934229572600898339e-01
8.970000000000000195e-01 4.935062576572561976e-01
8.980000000000000204e-01 4.935890973262441750e-01
8.990000000000000213e-01 4.936714785863015598e-01
9.000000000000000222e-01 4.937534037475304616e-01
9.010000000000000231e-01 4.938348751108954660e-01
9.020000000000000240e-01 4.939158949682319610e-01
9.030000000000000249e-01 4.939964656022542977e-01
9.040000000000000258e-01 4.940765892865647824e-01
9.050000000000000266e-01 4.941562682856632249e-01
9.060000000000000275e-01 4.942355048549563756e-01
9.070000000000000284e-01 4.943143012407674730e-01
9.080000000000000293e-01 4.943926596803470130e-01
9.090000000000000302e-01 4.944705824018827967e-01
9.100000000000000311e-01 4.945480716245113095e-01
9.110000000000000320e-01 4.946251295583286578e-01
9.120000000000000329e-01 4.947017584044016703e-01
9.130000000000000338e-01 4.947779603547807215e-01
9.140000000000000346e-01 4.948537375925104453e-01
9.150000000000000355e-01 4.949290922916437796e-01
9.160000000000000364e-01 4.950040266172529568e-01
9.170000000000000373e-01 4.950785427254437709e-01
9.180000000000000382e-01 4.951526427633682892e-01
9.190000000000000391e-01 4.952263288692383969e-01
9.200000000000000400e-01 4.952996031723397308e-01
9.210000000000000409e-01 4.953724677930458342e-01
9.220000000000000417e-01 4.954449248428323682e-01
9.230000000000000426e-01 4.955169764242917663e-01
9.240000000000000435e-01 4.955886246311481669e-01
9.250000000000000444e-01 4.956598715482726236e-01
9.260000000000000453e-01 4.957307192516984262e-01
9.270000000000000462e-01 4.958011698086365326e-01
9.280000000000000471e-01 4.958712252774918339e-01
9.290000000000000480e-01 4.959408877078791966e-01
9.300000000000000488e-01 4.960101591406396171e-01
9.310000000000000497e-01 4.960790416078568188e-01
9.320000000000000506e-01 4.961475371328744055e-01
9.330000000000000515e-01 4.962156477303126256e-01
9.340000000000000524e-01 4.962833754060857472e-01
9.350000000000000533e-01 4.963507221574194328e-01
9.360000000000000542e-01 4.964176899728687253e-01
9.370000000000000551e-01 4.964842808323357004e-01
9.380000000000000560e-01 4.965504967070875075e-01
9.390000000000000568e-01 4.966163395597750219e-01
9.400000000000000577e-01 4.966818113444513294e-01
9.410000000000000586e-01 4.967469140065901012e-01
9.420000000000000595e-01 4.968116494831048557e-01
9.430000000000000604e-01 4.968760197023678327e-01
9.440000000000000613e-01 4.969400265842296993e-01
9.450000000000000622e-01 4.970036720400383690e-01
9.460000000000000631e-01 4.970669579726592624e-01
9.470000000000000639e-01 4.971298862764947368e-01
9.480000000000000648e-01 4.971924588375045140e-01
9.490000000000000657e-01 4.972546775332252755e-01
9.500000000000000666e-01 4.973165442327915353e-01
9.510000000000000675e-01 4.973780607969557344e-01
9.520000000000000684e-01 4.974392290781093906e-01
9.530000000000000693e-01 4.975000509203032495e-01
9.540000000000000702e-01 4.975605281592689888e-01
9.550000000000000711e-01 4.976206626224398133e-01
9.560000000000000719e-01 4.976804561289717710e-01
9.570000000000000728e-01 4.977399104897657911e-01
9.580000000000000737e-01 4.977990275074880566e-01
9.590000000000000746e-01 4.978578089765929304e-01
9.599999999999999645e-01 4.979162566833441050e-01
9.609999999999999654e-01 4.979743724058366405e-01
9.619999999999999662e-01 4.980321579140192245e-01
9.629999999999999671e-01 4.980896149697161546e-01
9.639999999999999680e-01 4.981467453266499867e-01
9.649999999999999689e-01 4.982035507304638511e-01
9.659999999999999698e-01 4.982600329187438781e-01
9.669999999999999707e-01 4.983161936210421250e-01
9.679999999999999716e-01 4.983720345588993905e-01
9.689999999999999725e-01 4.984275574458678637e-01
9.699999999999999734e-01 4.984827639875345495e-01
9.709999999999999742e-01 4.985376558815440839e-01
9.719999999999999751e-01 4.985922348176220487e-01
9.729999999999999760e-01 4.986465024775983967e-01
9.739999999999999769e-01 4.987004605354307674e-01
9.749999999999999778e-01 4.987541106572281890e-01
9.759999999999999787e-01 4.988074545012745609e-01
9.769999999999999796e-01 4.988604937180522447e-01
9.779999999999999805e-01 4.989132299502659906e-01
9.789999999999999813e-01 4.989656648328670285e-01
9.799999999999999822e-01 4.990177999930766606e-01
9.809999999999999831e-01 4.990696370504102974e-01
9.819999999999999840e-01 4.991211776167019942e-01
9.829999999999999849e-01 4.991724232961283203e-01
9.839999999999999858e-01 4.992233756852325066e-01
9.849999999999999867e-01 4.992740363729491482e-01
9.859999999999999876e-01 4.993244069406282404e-01
9.869999999999999885e-01 4.993744889620599370e-01
9.879999999999999893e-01 4.994242840034988085e-01
9.889999999999999902e-01 4.994737936236888221e-01
9.899999999999999911e-01 4.995230193738873781e-01
9.909999999999999920e-01 4.995719627978906230e-01
9.919999999999999929e-01 4.996206254320580409e-01
9.929999999999999938e-01 4.996690088053369894e-01
9.939999999999999947e-01 4.997171144392878461e-01
9.949999999999999956e-01 4.997649438481087114e-01
9.959999999999999964e-01 4.998124985386607766e-01
9.969999999999999973e-01 4.998597800104927491e-01
9.979999999999999982e-01 4.999067897558663320e-01
9.989999999999999991e-01 4.999535292597812042e-01

